The Sample Complexity of Online One-Class Collaborative Filtering

We consider the online one-class collaborative filtering (CF) problem that consists of recommending items to users over time in an online fashion based on positive ratings only. This problem arises when users respond only occasionally to a recommendation with a positive rating, and never with a negative one. We study the impact of the probability of a user responding to a recommendation, p_f, on the sample complexity, i.e., the number of ratings required to make `good' recommendations, and ask whether receiving positive and negative ratings, instead of positive ratings only, improves the sample complexity. Both questions arise in the design of recommender systems. We introduce a simple probabilistic user model, and analyze the performance of an online user-based CF algorithm. We prove that after an initial cold start phase, where recommendations are invested in exploring the user's preferences, this algorithm makes---up to a fraction of the recommendations required for updating the user's preferences---perfect recommendations. The number of ratings required for the cold start phase is nearly proportional to 1/p_f, and that for updating the user's preferences is essentially independent of p_f. As a consequence we find that, receiving positive and negative ratings instead of only positive ones improves the number of ratings required for initial exploration by a factor of 1/p_f, which can be significant.

==> OneClassKNN/results/NU_samp_-ML10M500x500.dat <==
5.000000000000000000e+00 1.738800000000013668e-01 1.889200000000016422e-01
1.000000000000000000e+01 2.114800000000019442e-01 1.991600000000017801e-01
2.000000000000000000e+01 2.205200000000020755e-01 2.832400000000008800e-01
3.000000000000000000e+01 2.207600000000019269e-01 3.316399999999982695e-01
4.000000000000000000e+01 2.176800000000018442e-01 3.580799999999967898e-01
5.000000000000000000e+01 1.849600000000015676e-01 3.934399999999947384e-01
6.000000000000000000e+01 1.320000000000008111e-01 4.006399999999943895e-01
7.000000000000000000e+01 1.062800000000004574e-01 4.061199999999939303e-01
8.000000000000000000e+01 5.228000000000000702e-02 4.130799999999935634e-01


==> OneClassKNN/results/NU_samp_ML10M500x500.dat <==
5.000000000000000000e+00 2.108400000000018037e-01 2.092800000000018812e-01
1.000000000000000000e+01 2.682000000000014373e-01 2.403600000000021553e-01
2.000000000000000000e+01 2.899200000000006217e-01 3.107999999999994656e-01
3.000000000000000000e+01 2.989200000000000745e-01 3.507199999999972007e-01
4.000000000000000000e+01 2.760800000000011023e-01 3.869999999999951257e-01
5.000000000000000000e+01 2.496800000000018172e-01 4.244799999999930296e-01
6.000000000000000000e+01 2.434800000000019726e-01 4.393199999999921612e-01
7.000000000000000000e+01 1.958400000000016794e-01 4.512399999999914257e-01
8.000000000000000000e+01 1.337600000000008227e-01 4.599199999999910027e-01


==> OneClassKNN/results/comp_onetwo_1000x1000.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 2.389999999999999902e-01 -1.060000000000000803e-01 0.000000000000000000e+00 5.590000000000000524e-01 -1.030000000000000776e-01
1.000000000000000000e+00 2.624889999999999723e-01 5.719999999999999529e-01 -6.800000000000004652e-02 5.947390000000000176e-01 1.324000000000000066e+00 5.400000000000004796e-02
2.000000000000000000e+00 5.249779999999999447e-01 1.006999999999999895e+00 1.070000000000000950e-01 1.189478000000000035e+00 1.844999999999999973e+00 3.750000000000003331e-01
3.000000000000000000e+00 7.874670000000000281e-01 1.239000000000000101e+00 2.900000000000002576e-02 1.784216999999999942e+00 2.322000000000000064e+00 3.520000000000003126e-01
4.000000000000000000e+00 1.049955999999999889e+00 1.624000000000000110e+00 2.850000000000002531e-01 2.378956000000000071e+00 2.954000000000000181e+00 3.660000000000003251e-01
5.000000000000000000e+00 1.312445000000000084e+00 1.989000000000000101e+00 4.190000000000003721e-01 2.973695000000000199e+00 3.637999999999999901e+00 4.460000000000003961e-01
6.000000000000000000e+00 1.574934000000000056e+00 2.275999999999999801e+00 3.490000000000003100e-01 3.568433999999999884e+00 4.317000000000000171e+00 5.570000000000004947e-01
7.000000000000000000e+00 1.837423000000000028e+00 2.394000000000000128e+00 1.090000000000000968e-01 4.163172999999999568e+00 5.017000000000000348e+00 7.390000000000006564e-01
8.000000000000000000e+00 2.099911999999999779e+00 2.701000000000000068e+00 1.950000000000001732e-01 4.757912000000000141e+00 5.589000000000000412e+00 6.530000000000005800e-01
9.000000000000000000e+00 2.362401000000000195e+00 2.960999999999999854e+00 1.530000000000001359e-01 5.352650999999999826e+00 6.408000000000000362e+00 1.039999999999996483e+00
1.000000000000000000e+01 2.624890000000000168e+00 3.391000000000000014e+00 1.140000000000001013e-01 5.947390000000000398e+00 7.179999999999999716e+00 1.385999999999958376e+00
1.100000000000000000e+01 2.887379000000000140e+00 3.681999999999999940e+00 1.320000000000001172e-01 6.542129000000000083e+00 7.916000000000000369e+00 1.707999999999922913e+00
1.200000000000000000e+01 3.149868000000000112e+00 3.927000000000000046e+00 4.200000000000003730e-02 7.136867999999999768e+00 8.519000000000000128e+00 1.652999999999928971e+00
1.300000000000000000e+01 3.412357000000000085e+00 4.157000000000000028e+00 -1.710000000000001241e-01 7.731607000000000340e+00 9.211999999999999744e+00 1.937999999999897582e+00
1.400000000000000000e+01 3.674846000000000057e+00 4.785999999999999588e+00 2.330000000000002069e-01 8.326345999999999137e+00 1.002500000000000036e+01 2.356999999999851436e+00
1.500000000000000000e+01 3.937335000000000029e+00 5.078999999999999737e+00 2.200000000000001954e-01 8.921084999999999710e+00 1.056799999999999962e+01 2.051999999999885027e+00
1.600000000000000000e+01 4.199823999999999558e+00 5.366999999999999993e+00 2.930000000000002602e-01 9.515824000000000282e+00 1.114899999999999913e+01 1.954999999999895710e+00
1.700000000000000000e+01 4.462312999999999974e+00 5.988000000000000433e+00 6.820000000000006057e-01 1.011056300000000086e+01 1.192800000000000082e+01 2.331999999999854190e+00
1.800000000000000000e+01 4.724802000000000390e+00 6.256000000000000227e+00 6.350000000000005640e-01 1.070530199999999965e+01 1.268200000000000038e+01 2.695999999999814101e+00
1.900000000000000000e+01 4.987290999999999919e+00 6.772999999999999687e+00 8.890000000000007896e-01 1.130004100000000022e+01 1.347600000000000087e+01 3.053999999999774673e+00
2.000000000000000000e+01 5.249780000000000335e+00 7.357999999999999652e+00 1.215999999999977099e+00 1.189478000000000080e+01 1.405400000000000027e+01 2.925999999999788770e+00
2.100000000000000000e+01 5.512268999999999863e+00 7.586000000000000298e+00 1.092999999999990646e+00 1.248951899999999959e+01 1.476999999999999957e+01 2.715999999999811898e+00
2.200000000000000000e+01 5.774758000000000280e+00 8.141999999999999460e+00 1.414999999999955183e+00 1.308425800000000017e+01 1.557499999999999929e+01 3.074999999999772360e+00
2.300000000000000000e+01 6.037246999999999808e+00 8.650000000000000355e+00 1.681999999999925777e+00 1.367899700000000074e+01 1.632300000000000040e+01 3.430999999999733152e+00
2.400000000000000000e+01 6.299736000000000224e+00 8.939000000000000057e+00 1.647999999999929521e+00 1.427373599999999954e+01 1.690399999999999991e+01 3.433999999999732822e+00
2.500000000000000000e+01 6.562224999999999753e+00 9.430999999999999162e+00 1.900999999999901657e+00 1.486847500000000011e+01 1.766300000000000026e+01 3.814999999999690861e+00
2.600000000000000000e+01 6.824714000000000169e+00 9.717000000000000526e+00 2.050999999999885137e+00 1.546321400000000068e+01 1.838899999999999935e+01 4.132999999999714902e+00
2.700000000000000000e+01 7.087202999999999697e+00 9.957000000000000739e+00 1.903999999999901327e+00 1.605795300000000125e+01 1.914999999999999858e+01 4.487999999999833456e+00
2.800000000000000000e+01 7.349692000000000114e+00 1.025900000000000034e+01 2.013999999999889212e+00 1.665269199999999827e+01 1.972599999999999909e+01 4.363999999999792045e+00
2.900000000000000000e+01 7.612180999999999642e+00 1.053800000000000026e+01 1.947999999999896481e+00 1.724743099999999885e+01 2.046900000000000119e+01 4.682999999999898577e+00
3.000000000000000000e+01 7.874670000000000059e+00 1.082199999999999918e+01 1.913999999999900226e+00 1.784216999999999942e+01 2.120899999999999963e+01 4.995000000000002771e+00
3.100000000000000000e+01 8.137159000000000475e+00 1.143800000000000061e+01 2.293999999999858375e+00 1.843690899999999999e+01 2.192999999999999972e+01 5.296000000000103292e+00
3.200000000000000000e+01 8.399647999999999115e+00 1.201200000000000045e+01 2.604999999999824123e+00 1.903164800000000056e+01 2.256800000000000139e+01 5.340000000000117986e+00
3.300000000000000000e+01 8.662136999999999531e+00 1.228500000000000014e+01 2.581999999999826656e+00 1.962638700000000114e+01 2.329500000000000171e+01 5.645000000000219842e+00
3.400000000000000000e+01 8.924625999999999948e+00 1.242600000000000016e+01 2.342999999999852978e+00 2.022112600000000171e+01 2.400900000000000034e+01 5.951000000000322032e+00
3.500000000000000000e+01 9.187115000000000364e+00 1.301900000000000013e+01 2.706999999999812889e+00 2.081586499999999873e+01 2.486899999999999977e+01 5.897000000000303999e+00
3.600000000000000000e+01 9.449604000000000781e+00 1.323600000000000065e+01 2.596999999999825004e+00 2.141060399999999930e+01 2.550400000000000134e+01 5.794000000000269601e+00
3.700000000000000000e+01 9.712092999999999421e+00 1.382300000000000040e+01 2.951999999999785906e+00 2.200534299999999988e+01 2.619500000000000028e+01 6.059000000000358099e+00
3.800000000000000000e+01 9.974581999999999837e+00 1.402500000000000036e+01 2.877999999999794056e+00 2.260008200000000045e+01 2.689600000000000080e+01 6.344000000000453277e+00
3.900000000000000000e+01 1.023707100000000025e+01 1.431900000000000084e+01 2.894999999999792184e+00 2.319482100000000102e+01 2.756599999999999895e+01 6.104000000000373127e+00
4.000000000000000000e+01 1.049956000000000067e+01 1.485299999999999976e+01 3.188999999999759805e+00 2.378956000000000159e+01 2.818400000000000105e+01 6.022000000000345743e+00
4.100000000000000000e+01 1.076204899999999931e+01 1.539600000000000080e+01 3.479999999999727756e+00 2.438429899999999861e+01 2.887800000000000011e+01 6.304000000000439918e+00
4.200000000000000000e+01 1.102453799999999973e+01 1.563100000000000023e+01 3.382999999999738439e+00 2.497903799999999919e+01 2.958399999999999963e+01 6.592000000000536097e+00
4.300000000000000000e+01 1.128702700000000014e+01 1.617699999999999960e+01 3.655999999999708372e+00 2.557377699999999976e+01 3.029200000000000159e+01 6.866000000000627601e+00
4.400000000000000000e+01 1.154951600000000056e+01 1.672800000000000153e+01 3.945999999999676433e+00 2.616851600000000033e+01 3.089399999999999835e+01 6.730000000000582183e+00
4.500000000000000000e+01 1.181200499999999920e+01 1.700499999999999901e+01 3.920999999999679186e+00 2.676325500000000090e+01 3.160600000000000165e+01 7.014000000000677026e+00
4.600000000000000000e+01 1.207449399999999962e+01 1.753200000000000003e+01 4.189999999999733937e+00 2.735799400000000148e+01 3.230700000000000216e+01 7.311000000000776211e+00
4.700000000000000000e+01 1.233698300000000003e+01 1.807799999999999940e+01 4.496999999999836461e+00 2.795273299999999850e+01 3.299900000000000233e+01 7.575000000000864375e+00
4.800000000000000000e+01 1.259947200000000045e+01 1.832000000000000028e+01 4.400999999999804402e+00 2.854747199999999907e+01 3.363199999999999790e+01 7.430000000000815952e+00
4.900000000000000000e+01 1.286196100000000087e+01 1.885500000000000043e+01 4.701999999999904922e+00 2.914221099999999964e+01 3.435300000000000153e+01 7.661000000000893095e+00
5.000000000000000000e+01 1.312444999999999951e+01 1.934799999999999898e+01 4.928999999999980730e+00 2.973695000000000022e+01 3.506199999999999761e+01 7.974000000000997623e+00
5.100000000000000000e+01 1.338693899999999992e+01 1.957700000000000173e+01 4.813999999999942325e+00 3.033168900000000079e+01 3.578600000000000136e+01 8.270000000000855778e+00
5.200000000000000000e+01 1.364942800000000034e+01 2.008099999999999952e+01 5.089000000000034163e+00 3.092642800000000136e+01 3.638000000000000256e+01 8.248000000000867971e+00
5.300000000000000000e+01 1.391191700000000075e+01 2.032400000000000162e+01 5.074000000000029154e+00 3.152116699999999838e+01 3.711399999999999721e+01 8.534000000000709463e+00
5.400000000000000000e+01 1.417440599999999939e+01 2.057000000000000028e+01 5.004000000000005777e+00 3.211590600000000251e+01 3.786399999999999721e+01 8.836000000000542087e+00
5.500000000000000000e+01 1.443689499999999981e+01 2.103099999999999881e+01 5.214000000000075907e+00 3.271064499999999953e+01 3.859799999999999898e+01 9.192000000000344784e+00
5.600000000000000000e+01 1.469938400000000023e+01 2.154599999999999937e+01 5.472000000000162068e+00 3.330538399999999655e+01 3.923199999999999932e+01 9.162000000000361410e+00
5.700000000000000000e+01 1.496187300000000064e+01 2.180900000000000105e+01 5.392000000000135351e+00 3.390012300000000067e+01 3.996800000000000352e+01 9.450000000000201794e+00
5.800000000000000000e+01 1.522436199999999928e+01 2.195700000000000074e+01 5.212000000000075239e+00 3.449486199999999769e+01 4.071900000000000119e+01 9.759000000000030539e+00
5.900000000000000000e+01 1.548685099999999970e+01 2.249099999999999966e+01 5.512000000000175426e+00 3.508960100000000182e+01 4.150800000000000267e+01 1.004399999999987259e+01
6.000000000000000000e+01 1.574934000000000012e+01 2.276599999999999824e+01 5.448000000000154053e+00 3.568433999999999884e+01 4.207600000000000051e+01 9.967999999999914706e+00
6.100000000000000000e+01 1.601182899999999876e+01 2.328900000000000148e+01 5.738000000000250900e+00 3.627907900000000296e+01 4.285799999999999699e+01 1.030999999999972516e+01
6.200000000000000000e+01 1.627431800000000095e+01 2.384499999999999886e+01 6.077000000000364111e+00 3.687381799999999998e+01 4.336999999999999744e+01 9.955999999999921357e+00
6.300000000000000000e+01 1.653680699999999959e+01 2.416900000000000048e+01 6.088000000000367784e+00 3.746855699999999700e+01 4.415999999999999659e+01 1.026399999999975066e+01
6.400000000000000000e+01 1.679929599999999823e+01 2.466199999999999903e+01 6.349000000000454946e+00 3.806329600000000113e+01 4.473499999999999943e+01 1.020899999999978114e+01
6.500000000000000000e+01 1.706178500000000042e+01 2.515399999999999991e+01 6.591000000000535763e+00 3.865803499999999815e+01 4.550800000000000267e+01 1.060399999999956222e+01
6.600000000000000000e+01 1.732427399999999906e+01 2.538400000000000034e+01 6.480000000000498694e+00 3.925277400000000227e+01 4.630499999999999972e+01 1.096099999999936436e+01
6.700000000000000000e+01 1.758676300000000126e+01 2.588200000000000145e+01 6.743000000000586525e+00 3.984751299999999929e+01 4.711099999999999710e+01 1.133499999999915708e+01
6.800000000000000000e+01 1.784925199999999990e+01 2.638200000000000145e+01 6.995000000000670681e+00 4.044225200000000342e+01 4.768500000000000227e+01 1.123899999999921029e+01
6.900000000000000000e+01 1.811174099999999854e+01 2.660500000000000043e+01 6.851000000000622592e+00 4.103699100000000044e+01 4.847299999999999898e+01 1.164299999999898638e+01
7.000000000000000000e+01 1.837423000000000073e+01 2.680699999999999861e+01 6.648000000000554799e+00 4.163172999999999746e+01 4.889800000000000324e+01 1.144399999999909667e+01
7.100000000000000000e+01 1.863671899999999937e+01 2.732799999999999940e+01 6.940000000000652314e+00 4.222646900000000159e+01 4.968999999999999773e+01 1.183399999999888053e+01
7.200000000000000000e+01 1.889920800000000156e+01 2.763299999999999912e+01 6.917000000000644633e+00 4.282120799999999861e+01 5.023700000000000188e+01 1.174699999999892874e+01
7.300000000000000000e+01 1.916169700000000020e+01 2.816000000000000014e+01 7.226000000000747825e+00 4.341594700000000273e+01 5.103300000000000125e+01 1.213099999999871592e+01
7.400000000000000000e+01 1.942418599999999884e+01 2.872700000000000031e+01 7.585000000000867715e+00 4.401068599999999975e+01 5.181799999999999784e+01 1.256199999999847705e+01
7.500000000000000000e+01 1.968667500000000103e+01 2.896900000000000119e+01 7.490000000000835989e+00 4.460542499999999677e+01 5.236599999999999966e+01 1.226399999999864221e+01
7.600000000000000000e+01 1.994916399999999967e+01 2.953800000000000026e+01 7.825000000000947864e+00 4.520016400000000090e+01 5.298100000000000165e+01 1.220099999999867713e+01
7.700000000000000000e+01 2.021165299999999831e+01 3.010900000000000176e+01 8.176000000000907875e+00 4.579490299999999792e+01 5.354699999999999704e+01 1.221499999999866937e+01
7.800000000000000000e+01 2.047414200000000051e+01 3.035000000000000142e+01 8.074000000000964405e+00 4.638964200000000204e+01 5.431900000000000261e+01 1.254299999999848758e+01
7.900000000000000000e+01 2.073663099999999915e+01 3.090200000000000102e+01 8.399000000000784283e+00 4.698438099999999906e+01 5.507300000000000040e+01 1.285499999999831466e+01
8.000000000000000000e+01 2.099912000000000134e+01 3.142099999999999937e+01 8.659000000000640185e+00 4.757912000000000319e+01 5.569400000000000261e+01 1.286799999999830746e+01
8.100000000000000000e+01 2.126160899999999998e+01 3.167399999999999949e+01 8.573000000000687848e+00 4.817385900000000021e+01 5.647399999999999665e+01 1.318599999999813122e+01
8.200000000000000000e+01 2.152409799999999862e+01 3.192099999999999937e+01 8.386000000000791488e+00 4.876859799999999723e+01 5.707099999999999795e+01 1.311499999999817057e+01
8.300000000000000000e+01 2.178658700000000081e+01 3.247800000000000153e+01 8.721000000000605823e+00 4.936333700000000135e+01 5.781099999999999994e+01 1.344499999999798767e+01
8.400000000000000000e+01 2.204907599999999945e+01 3.270799999999999841e+01 8.594000000000676209e+00 4.995807599999999837e+01 5.842499999999999716e+01 1.333099999999805085e+01
8.500000000000000000e+01 2.231156500000000165e+01 3.303399999999999892e+01 8.543000000000704475e+00 5.055281500000000250e+01 5.923100000000000165e+01 1.363899999999788015e+01
8.600000000000000000e+01 2.257405400000000029e+01 3.342099999999999937e+01 8.675000000000631317e+00 5.114755399999999952e+01 6.005100000000000193e+01 1.402699999999766511e+01
8.700000000000000000e+01 2.283654299999999893e+01 3.367199999999999704e+01 8.580000000000683968e+00 5.174229299999999654e+01 6.084599999999999653e+01 1.440199999999745728e+01
8.800000000000000000e+01 2.309903200000000112e+01 3.392300000000000182e+01 8.639000000000651269e+00 5.233703200000000066e+01 6.141799999999999926e+01 1.429999999999751381e+01
8.900000000000000000e+01 2.336152099999999976e+01 3.450600000000000023e+01 9.025000000000437339e+00 5.293177099999999768e+01 6.222299999999999898e+01 1.471699999999728270e+01
9.000000000000000000e+01 2.362400999999999840e+01 3.479099999999999682e+01 8.950000000000478906e+00 5.352651000000000181e+01 6.301299999999999812e+01 1.509299999999707431e+01
9.100000000000000000e+01 2.388649900000000059e+01 3.536800000000000210e+01 9.318000000000274952e+00 5.412124899999999883e+01 6.380499999999999972e+01 1.544299999999688033e+01
9.200000000000000000e+01 2.414898799999999923e+01 3.565100000000000335e+01 9.354000000000255000e+00 5.471598800000000296e+01 6.437199999999999989e+01 1.533799999999693853e+01
9.300000000000000000e+01 2.441147700000000142e+01 3.597299999999999898e+01 9.342000000000261650e+00 5.531072699999999998e+01 6.514900000000000091e+01 1.566499999999675730e+01
9.400000000000000000e+01 2.467396600000000007e+01 3.656000000000000227e+01 9.705000000000060467e+00 5.590546599999999700e+01 6.595000000000000284e+01 1.603999999999662052e+01
9.500000000000000000e+01 2.493645499999999871e+01 3.714399999999999835e+01 1.004999999999986926e+01 5.650020500000000112e+01 6.673699999999999477e+01 1.640699999999706904e+01
9.600000000000000000e+01 2.519894400000000090e+01 3.742099999999999937e+01 9.993999999999900297e+00 5.709494399999999814e+01 6.734600000000000364e+01 1.635799999999700916e+01
9.700000000000000000e+01 2.546143299999999954e+01 3.800999999999999801e+01 1.032699999999971574e+01 5.768968300000000227e+01 6.812199999999999989e+01 1.673199999999746623e+01
9.800000000000000000e+01 2.572392200000000173e+01 3.858599999999999852e+01 1.064299999999954061e+01 5.828442199999999929e+01 6.888500000000000512e+01 1.710899999999792698e+01
9.900000000000000000e+01 2.598641100000000037e+01 3.880499999999999972e+01 1.047499999999963372e+01 5.887916100000000341e+01 6.964000000000000057e+01 1.748799999999839017e+01
1.000000000000000000e+02 2.624889999999999901e+01 3.896399999999999864e+01 1.024599999999976063e+01 5.947390000000000043e+01 7.037300000000000466e+01 1.780699999999878003e+01
1.010000000000000000e+02 2.651138900000000120e+01 3.953399999999999892e+01 1.054299999999959603e+01 6.006863899999999745e+01 7.107699999999999818e+01 1.814499999999919311e+01
1.020000000000000000e+02 2.677387799999999984e+01 4.006799999999999784e+01 1.079299999999945747e+01 6.066337800000000158e+01 7.180100000000000193e+01 1.846099999999957930e+01
1.030000000000000000e+02 2.703636699999999848e+01 4.057000000000000028e+01 1.102099999999933111e+01 6.125811699999999860e+01 7.252700000000000102e+01 1.882100000000001927e+01
1.040000000000000000e+02 2.729885600000000068e+01 4.071600000000000108e+01 1.081599999999944473e+01 6.185285600000000272e+01 7.328400000000000603e+01 1.915200000000042380e+01
1.050000000000000000e+02 2.756134499999999932e+01 4.118399999999999750e+01 1.100799999999933831e+01 6.244759499999999974e+01 7.403400000000000603e+01 1.949800000000084665e+01
1.060000000000000000e+02 2.782383400000000151e+01 4.165400000000000347e+01 1.120499999999922913e+01 6.304233399999999676e+01 7.478400000000000603e+01 1.984400000000126951e+01
1.070000000000000000e+02 2.808632300000000015e+01 4.215899999999999892e+01 1.144299999999909723e+01 6.363707300000000089e+01 7.553100000000000591e+01 2.015700000000165204e+01
1.080000000000000000e+02 2.834881199999999879e+01 4.265299999999999869e+01 1.169499999999895756e+01 6.423181200000000501e+01 7.629099999999999682e+01 2.053300000000211156e+01
1.090000000000000000e+02 2.861130100000000098e+01 4.315999999999999659e+01 1.194399999999881956e+01 6.482655099999999493e+01 7.685599999999999454e+01 2.042600000000198079e+01
1.100000000000000000e+02 2.887378999999999962e+01 4.364800000000000324e+01 1.218699999999868488e+01 6.542128999999999905e+01 7.763400000000000034e+01 2.075400000000238165e+01
1.110000000000000000e+02 2.913627899999999826e+01 4.415599999999999881e+01 1.245799999999853469e+01 6.601602900000000318e+01 7.823199999999999932e+01 2.069000000000230344e+01
1.120000000000000000e+02 2.939876800000000046e+01 4.467000000000000171e+01 1.275099999999837230e+01 6.661076799999999309e+01 7.897700000000000387e+01 2.104500000000273729e+01
1.130000000000000000e+02 2.966125699999999910e+01 4.515599999999999881e+01 1.297099999999825037e+01 6.720550699999999722e+01 7.957899999999999352e+01 2.091700000000258086e+01
1.140000000000000000e+02 2.992374600000000129e+01 4.563799999999999812e+01 1.316799999999814119e+01 6.780024600000000135e+01 8.033899999999999864e+01 2.123300000000296706e+01
1.150000000000000000e+02 3.018623499999999993e+01 4.611899999999999977e+01 1.342799999999799709e+01 6.839498500000000547e+01 8.107800000000000296e+01 2.152200000000332025e+01
1.160000000000000000e+02 3.044872399999999857e+01 4.658599999999999852e+01 1.365399999999787184e+01 6.898972399999999539e+01 8.163400000000000034e+01 2.134600000000310516e+01
1.170000000000000000e+02 3.071121300000000076e+01 4.705599999999999739e+01 1.389199999999773993e+01 6.958446299999999951e+01 8.239100000000000534e+01 2.168100000000351457e+01
1.180000000000000000e+02 3.097370199999999940e+01 4.755299999999999727e+01 1.415499999999759417e+01 7.017920200000000364e+01 8.311899999999999977e+01 2.199700000000390077e+01
1.190000000000000000e+02 3.123619100000000159e+01 4.771600000000000108e+01 1.406199999999764572e+01 7.077394099999999355e+01 8.367199999999999704e+01 2.171200000000355246e+01
1.200000000000000000e+02 3.149868000000000023e+01 4.823899999999999721e+01 1.434499999999748887e+01 7.136867999999999768e+01 8.426999999999999602e+01 2.143600000000321515e+01
1.210000000000000000e+02 3.176116899999999887e+01 4.880700000000000216e+01 1.472399999999727882e+01 7.196341900000000180e+01 8.501999999999999602e+01 2.175600000000360623e+01
1.220000000000000000e+02 3.202365799999999751e+01 4.935199999999999676e+01 1.503099999999710867e+01 7.255815800000000593e+01 8.573000000000000398e+01 2.206800000000398754e+01
1.230000000000000000e+02 3.228614699999999971e+01 4.991700000000000159e+01 1.535399999999692966e+01 7.315289699999999584e+01 8.645300000000000296e+01 2.230900000000428207e+01
1.240000000000000000e+02 3.254863600000000190e+01 5.046099999999999852e+01 1.564899999999676616e+01 7.374763599999999997e+01 8.719599999999999795e+01 2.263800000000468415e+01
1.250000000000000000e+02 3.281112499999999699e+01 5.095499999999999829e+01 1.588699999999663426e+01 7.434237500000000409e+01 8.792199999999999704e+01 2.294200000000505568e+01
1.260000000000000000e+02 3.307361399999999918e+01 5.146399999999999864e+01 1.615099999999675617e+01 7.493711399999999401e+01 8.866200000000000614e+01 2.323400000000541255e+01
1.270000000000000000e+02 3.333610300000000137e+01 5.191700000000000159e+01 1.631899999999696149e+01 7.553185299999999813e+01 8.937000000000000455e+01 2.352200000000576452e+01
1.280000000000000000e+02 3.359859199999999646e+01 5.234700000000000131e+01 1.645699999999713015e+01 7.612659200000000226e+01 9.008100000000000307e+01 2.381300000000612016e+01
1.290000000000000000e+02 3.386108099999999865e+01 5.274199999999999733e+01 1.654699999999724014e+01 7.672133100000000638e+01 9.076099999999999568e+01 2.409100000000645991e+01
1.300000000000000000e+02 3.412357000000000085e+01 5.314900000000000091e+01 1.667399999999739535e+01 7.731606999999999630e+01 9.147700000000000387e+01 2.438500000000681922e+01
1.310000000000000000e+02 3.438605900000000304e+01 5.358800000000000097e+01 1.684399999999760311e+01 7.791080900000000042e+01 9.221899999999999409e+01 2.468900000000719075e+01
1.320000000000000000e+02 3.464854799999999813e+01 5.407099999999999795e+01 1.707999999999789154e+01 7.850554800000000455e+01 9.295799999999999841e+01 2.499600000000756594e+01
1.330000000000000000e+02 3.491103700000000032e+01 5.461699999999999733e+01 1.735699999999823007e+01 7.910028699999999446e+01 9.369299999999999784e+01 2.528100000000791425e+01
1.340000000000000000e+02 3.517352600000000251e+01 5.516499999999999915e+01 1.764999999999858815e+01 7.969502599999999859e+01 9.441500000000000625e+01 2.561300000000832000e+01
1.350000000000000000e+02 3.543601499999999760e+01 5.568900000000000006e+01 1.791499999999891202e+01 8.028976500000000271e+01 9.514700000000000557e+01 2.588100000000864753e+01
1.360000000000000000e+02 3.569850399999999979e+01 5.621300000000000097e+01 1.818899999999924688e+01 8.088450400000000684e+01 9.585800000000000409e+01 2.615800000000898606e+01
1.370000000000000000e+02 3.596099300000000198e+01 5.676100000000000279e+01 1.845699999999957441e+01 8.147924299999999675e+01 9.660299999999999443e+01 2.642100000000930748e+01
1.380000000000000000e+02 3.622348199999999707e+01 5.729599999999999937e+01 1.870899999999988239e+01 8.207398200000000088e+01 9.732399999999999807e+01 2.667000000000961180e+01
1.390000000000000000e+02 3.648597099999999926e+01 5.783299999999999841e+01 1.898500000000021970e+01 8.266872100000000501e+01 9.804399999999999693e+01 2.693400000000993444e+01
1.400000000000000000e+02 3.674846000000000146e+01 5.829399999999999693e+01 1.914500000000041524e+01 8.326345999999999492e+01 9.873999999999999488e+01 2.720000000001025953e+01
1.410000000000000000e+02 3.701094899999999654e+01 5.876299999999999812e+01 1.935200000000066822e+01 8.385819899999999905e+01 9.944499999999999318e+01 2.743300000001054428e+01
1.420000000000000000e+02 3.727343799999999874e+01 5.922999999999999687e+01 1.954200000000090043e+01 8.445293800000000317e+01 1.001610000000000014e+02 2.769300000001086204e+01
1.430000000000000000e+02 3.753592700000000093e+01 5.971200000000000330e+01 1.979400000000120841e+01 8.504767699999999309e+01 1.008859999999999957e+02 2.804200000001128856e+01
1.440000000000000000e+02 3.779841600000000312e+01 6.019100000000000250e+01 2.004400000000151394e+01 8.564241599999999721e+01 1.016230000000000047e+02 2.831900000001162709e+01
1.450000000000000000e+02 3.806090499999999821e+01 6.067000000000000171e+01 2.028000000000180236e+01 8.623715500000000134e+01 1.023220000000000027e+02 2.854600000001190452e+01
1.460000000000000000e+02 3.832339400000000040e+01 6.122399999999999665e+01 2.062000000000221789e+01 8.683189400000000546e+01 1.030289999999999964e+02 2.875700000001216239e+01
1.470000000000000000e+02 3.858588300000000260e+01 6.179399999999999693e+01 2.097700000000265419e+01 8.742663299999999538e+01 1.037420000000000044e+02 2.901000000001247159e+01
1.480000000000000000e+02 3.884837199999999768e+01 6.225300000000000011e+01 2.118800000000291206e+01 8.802137199999999950e+01 1.044300000000000068e+02 2.923800000001275023e+01
1.490000000000000000e+02 3.911086099999999988e+01 6.262400000000000233e+01 2.133900000000309660e+01 8.861611100000000363e+01 1.051569999999999965e+02 2.945500000001301544e+01
1.500000000000000000e+02 3.937335000000000207e+01 6.300200000000000244e+01 2.150900000000330436e+01 8.921084999999999354e+01 1.058859999999999957e+02 2.972200000001334175e+01
1.510000000000000000e+02 3.963583899999999716e+01 6.338000000000000256e+01 2.165800000000348646e+01 8.980558899999999767e+01 1.065889999999999986e+02 2.992700000001359228e+01
1.520000000000000000e+02 3.989832799999999935e+01 6.379699999999999704e+01 2.182500000000369056e+01 9.040032800000000179e+01 1.072680000000000007e+02 3.013000000001384038e+01
1.530000000000000000e+02 4.016081700000000154e+01 6.428199999999999648e+01 2.209000000000401442e+01 9.099506700000000592e+01 1.079219999999999970e+02 3.033800000001409458e+01
1.540000000000000000e+02 4.042330599999999663e+01 6.477700000000000102e+01 2.235900000000434318e+01 9.158980599999999583e+01 1.085750000000000028e+02 3.053700000001433779e+01
1.550000000000000000e+02 4.068579499999999882e+01 6.522299999999999898e+01 2.258100000000461449e+01 9.218454499999999996e+01 1.092159999999999940e+02 3.071600000001455655e+01
1.560000000000000000e+02 4.094828400000000101e+01 6.560999999999999943e+01 2.268500000000474159e+01 9.277928400000000408e+01 1.099069999999999965e+02 3.091300000001479731e+01
1.570000000000000000e+02 4.121077300000000321e+01 6.598300000000000409e+01 2.279100000000487114e+01 9.337402299999999400e+01 1.106080000000000041e+02 3.114600000001508207e+01
1.580000000000000000e+02 4.147326199999999830e+01 6.634999999999999432e+01 2.284900000000494202e+01 9.396876199999999812e+01 1.113259999999999934e+02 3.138400000001537293e+01
1.590000000000000000e+02 4.173575100000000049e+01 6.675100000000000477e+01 2.294900000000506424e+01 9.456350100000000225e+01 1.119150000000000063e+02 3.108500000001500752e+01
1.600000000000000000e+02 4.199824000000000268e+01 6.718099999999999739e+01 2.309900000000524756e+01 9.515824000000000638e+01 1.126069999999999993e+02 3.129900000001526905e+01
1.610000000000000000e+02 4.226072899999999777e+01 6.758100000000000307e+01 2.321300000000538688e+01 9.575297899999999629e+01 1.133029999999999973e+02 3.154300000001556725e+01
1.620000000000000000e+02 4.252321799999999996e+01 6.801000000000000512e+01 2.338600000000559831e+01 9.634771800000000042e+01 1.139989999999999952e+02 3.175300000001582390e+01
1.630000000000000000e+02 4.278570700000000215e+01 6.837500000000000000e+01 2.348700000000572174e+01 9.694245700000000454e+01 1.146979999999999933e+02 3.199800000001612332e+01
1.640000000000000000e+02 4.304819599999999724e+01 6.873699999999999477e+01 2.358600000000584274e+01 9.753719599999999446e+01 1.153919999999999959e+02 3.231000000001539973e+01
1.650000000000000000e+02 4.331068499999999943e+01 6.910999999999999943e+01 2.365800000000593073e+01 9.813193499999999858e+01 1.161020000000000039e+02 3.263600000001463997e+01
1.660000000000000000e+02 4.357317400000000163e+01 6.948199999999999932e+01 2.375400000000604805e+01 9.872667400000000271e+01 1.168110000000000070e+02 3.290100000001402236e+01
1.670000000000000000e+02 4.383566299999999671e+01 6.985500000000000398e+01 2.378600000000608716e+01 9.932141300000000683e+01 1.175190000000000055e+02 3.318700000001335582e+01
1.680000000000000000e+02 4.409815199999999891e+01 7.022899999999999920e+01 2.384700000000616171e+01 9.991615199999999675e+01 1.180889999999999986e+02 3.309100000001357955e+01
1.690000000000000000e+02 4.436064100000000110e+01 7.059999999999999432e+01 2.392000000000625093e+01 1.005108910000000009e+02 1.187890000000000015e+02 3.336500000001294097e+01
1.700000000000000000e+02 4.462313000000000329e+01 7.098999999999999488e+01 2.403200000000638781e+01 1.011056300000000050e+02 1.194959999999999951e+02 3.359800000001239795e+01
1.710000000000000000e+02 4.488561899999999838e+01 7.139700000000000557e+01 2.415700000000654057e+01 1.017003689999999949e+02 1.201419999999999959e+02 3.380400000001191785e+01
1.720000000000000000e+02 4.514810800000000057e+01 7.181000000000000227e+01 2.428300000000669456e+01 1.022951079999999990e+02 1.207690000000000055e+02 3.400900000001144008e+01
1.730000000000000000e+02 4.541059700000000277e+01 7.225799999999999557e+01 2.445300000000690233e+01 1.028898470000000032e+02 1.213960000000000008e+02 3.415400000001110214e+01
1.740000000000000000e+02 4.567308599999999785e+01 7.270399999999999352e+01 2.463900000000712964e+01 1.034845859999999931e+02 1.220460000000000065e+02 3.433600000001067798e+01
1.750000000000000000e+02 4.593557500000000005e+01 7.288400000000000034e+01 2.453300000000700010e+01 1.040793249999999972e+02 1.227169999999999987e+02 3.448300000001033538e+01
1.760000000000000000e+02 4.619806400000000224e+01 7.333100000000000307e+01 2.470900000000721519e+01 1.046740640000000013e+02 1.233649999999999949e+02 3.467100000000989724e+01
1.770000000000000000e+02 4.646055299999999733e+01 7.376800000000000068e+01 2.488600000000743151e+01 1.052688030000000055e+02 1.239909999999999997e+02 3.485100000000947773e+01
1.780000000000000000e+02 4.672304199999999952e+01 7.417799999999999727e+01 2.503000000000760750e+01 1.058635419999999954e+02 1.246299999999999955e+02 3.502200000000907920e+01
1.790000000000000000e+02 4.698553100000000171e+01 7.462800000000000011e+01 2.519300000000780670e+01 1.064582809999999995e+02 1.251269999999999953e+02 3.479300000000961290e+01
1.800000000000000000e+02 4.724801999999999680e+01 7.506399999999999295e+01 2.531500000000795580e+01 1.070530200000000036e+02 1.257639999999999958e+02 3.498000000000917709e+01
1.810000000000000000e+02 4.751050899999999899e+01 7.547899999999999920e+01 2.542400000000808902e+01 1.076477589999999935e+02 1.264090000000000060e+02 3.516900000000873661e+01
1.820000000000000000e+02 4.777299800000000118e+01 7.588100000000000023e+01 2.559700000000830045e+01 1.082424979999999977e+02 1.270819999999999936e+02 3.541400000000816561e+01
1.830000000000000000e+02 4.803548700000000338e+01 7.626099999999999568e+01 2.567900000000840066e+01 1.088372370000000018e+02 1.277900000000000063e+02 3.569600000000750839e+01
1.840000000000000000e+02 4.829797599999999846e+01 7.662000000000000455e+01 2.574800000000848499e+01 1.094319760000000059e+02 1.284449999999999932e+02 3.594100000000693740e+01
1.850000000000000000e+02 4.856046500000000066e+01 7.699200000000000443e+01 2.585200000000861209e+01 1.100267149999999958e+02 1.290970000000000084e+02 3.619100000000635475e+01
1.860000000000000000e+02 4.882295400000000285e+01 7.739400000000000546e+01 2.598700000000877708e+01 1.106214540000000000e+02 1.297709999999999866e+02 3.640700000000585135e+01
1.870000000000000000e+02 4.908544299999999794e+01 7.782500000000000284e+01 2.615500000000898240e+01 1.112161930000000041e+02 1.304219999999999970e+02 3.666600000000524773e+01
1.880000000000000000e+02 4.934793200000000013e+01 7.823000000000000398e+01 2.626800000000912050e+01 1.118109319999999940e+02 1.310720000000000027e+02 3.689000000000472568e+01
1.890000000000000000e+02 4.961042100000000232e+01 7.864900000000000091e+01 2.641700000000930260e+01 1.124056709999999981e+02 1.317189999999999941e+02 3.708300000000427588e+01
1.900000000000000000e+02 4.987290999999999741e+01 7.906600000000000250e+01 2.656500000000948347e+01 1.130004100000000022e+02 1.323580000000000041e+02 3.723000000000393328e+01
1.910000000000000000e+02 5.013539899999999960e+01 7.923399999999999466e+01 2.647400000000937226e+01 1.135951490000000064e+02 1.329850000000000136e+02 3.738300000000357670e+01
1.920000000000000000e+02 5.039788800000000180e+01 7.966299999999999670e+01 2.665500000000959346e+01 1.141898879999999963e+02 1.336339999999999861e+02 3.755000000000318749e+01
1.930000000000000000e+02 5.066037699999999688e+01 8.006100000000000705e+01 2.679400000000976334e+01 1.147846270000000004e+02 1.343040000000000020e+02 3.770400000000282859e+01
1.940000000000000000e+02 5.092286599999999908e+01 8.046800000000000352e+01 2.693700000000993811e+01 1.153793660000000045e+02 1.349720000000000084e+02 3.781200000000257688e+01
1.950000000000000000e+02 5.118535500000000127e+01 8.087999999999999545e+01 2.710600000001014465e+01 1.159741049999999944e+02 1.356129999999999995e+02 3.793900000000228090e+01
1.960000000000000000e+02 5.144784400000000346e+01 8.126600000000000534e+01 2.725800000001033041e+01 1.165688439999999986e+02 1.362580000000000098e+02 3.805800000000200356e+01
1.970000000000000000e+02 5.171033299999999855e+01 8.163899999999999579e+01 2.740400000001050884e+01 1.171635830000000027e+02 1.369110000000000014e+02 3.821100000000164698e+01
1.980000000000000000e+02 5.197282200000000074e+01 8.201099999999999568e+01 2.752000000001065061e+01 1.177583220000000068e+02 1.375399999999999920e+02 3.834600000000133235e+01
1.990000000000000000e+02 5.223531100000000293e+01 8.241599999999999682e+01 2.768000000001084615e+01 1.183530609999999967e+02 1.381160000000000139e+02 3.848200000000101539e+01
2.000000000000000000e+02 5.249779999999999802e+01 8.284600000000000364e+01 2.786100000001106736e+01 1.189478000000000009e+02 1.387110000000000127e+02 3.859100000000076136e+01
2.010000000000000000e+02 5.276028900000000021e+01 8.325499999999999545e+01 2.799400000001122990e+01 1.195425390000000050e+02 1.393259999999999934e+02 3.871800000000046538e+01
2.020000000000000000e+02 5.302277800000000241e+01 8.362900000000000489e+01 2.805600000001130567e+01 1.201372779999999949e+02 1.399710000000000036e+02 3.881300000000024397e+01
2.030000000000000000e+02 5.328526699999999749e+01 8.400600000000000023e+01 2.809500000001135334e+01 1.207320169999999990e+02 1.406129999999999995e+02 3.894099999999994566e+01
2.040000000000000000e+02 5.354775599999999969e+01 8.421099999999999852e+01 2.803100000001127512e+01 1.213267560000000032e+02 1.412450000000000045e+02 3.910899999999955412e+01
2.050000000000000000e+02 5.381024500000000188e+01 8.463899999999999579e+01 2.814100000001140955e+01 1.219214949999999931e+02 1.419170000000000016e+02 3.926299999999919521e+01
2.060000000000000000e+02 5.407273399999999697e+01 8.507500000000000284e+01 2.826400000001155988e+01 1.225162339999999972e+02 1.425910000000000082e+02 3.942299999999882232e+01
2.070000000000000000e+02 5.433522299999999916e+01 8.550000000000000000e+01 2.835400000001166987e+01 1.231109730000000013e+02 1.432589999999999861e+02 3.958099999999845409e+01
2.080000000000000000e+02 5.459771200000000135e+01 8.587900000000000489e+01 2.838700000001171020e+01 1.237057120000000054e+02 1.438909999999999911e+02 3.975699999999804390e+01
2.090000000000000000e+02 5.486020100000000355e+01 8.626999999999999602e+01 2.844500000001178108e+01 1.243004509999999954e+02 1.445240000000000009e+02 3.991199999999768266e+01
2.100000000000000000e+02 5.512268999999999863e+01 8.667600000000000193e+01 2.854700000001190574e+01 1.248951899999999995e+02 1.451320000000000050e+02 4.007999999999729113e+01
2.110000000000000000e+02 5.538517900000000083e+01 8.709199999999999875e+01 2.863700000001201573e+01 1.254899290000000036e+02 1.457589999999999861e+02 4.024699999999690192e+01
2.120000000000000000e+02 5.564766800000000302e+01 8.721299999999999386e+01 2.842200000001175297e+01 1.260846679999999935e+02 1.463689999999999998e+02 4.041099999999651970e+01
2.130000000000000000e+02 5.591015699999999811e+01 8.762999999999999545e+01 2.853200000001188741e+01 1.266794069999999977e+02 1.470089999999999861e+02 4.056899999999615147e+01
2.140000000000000000e+02 5.617264600000000030e+01 8.807200000000000273e+01 2.868600000001207562e+01 1.272741460000000018e+02 1.476380000000000052e+02 4.074399999999574362e+01
2.150000000000000000e+02 5.643513500000000249e+01 8.853400000000000603e+01 2.887900000001231149e+01 1.278688850000000059e+02 1.482429999999999950e+02 4.089699999999538704e+01
2.160000000000000000e+02 5.669762399999999758e+01 8.865600000000000591e+01 2.850300000001185197e+01 1.284636240000000100e+02 1.488909999999999911e+02 4.104699999999503746e+01
2.170000000000000000e+02 5.696011299999999977e+01 8.885299999999999443e+01 2.818300000001146088e+01 1.290583630000000142e+02 1.495339999999999918e+02 4.123999999999458765e+01
2.180000000000000000e+02 5.722260200000000196e+01 8.923499999999999943e+01 2.821400000001149877e+01 1.296531019999999899e+02 1.501529999999999916e+02 4.140299999999420777e+01
2.190000000000000000e+02 5.748509099999999705e+01 8.965999999999999659e+01 2.832800000001163809e+01 1.302478409999999940e+02 1.507779999999999916e+02 4.155999999999384187e+01
2.200000000000000000e+02 5.774757999999999925e+01 8.990200000000000102e+01 2.822500000001151221e+01 1.308425799999999981e+02 1.513820000000000050e+02 4.168399999999355288e+01
2.210000000000000000e+02 5.801006900000000144e+01 9.034300000000000352e+01 2.833800000001165031e+01 1.314373190000000022e+02 1.519770000000000039e+02 4.179899999999328486e+01
2.220000000000000000e+02 5.827255799999999653e+01 9.083400000000000318e+01 2.854100000001189841e+01 1.320320580000000064e+02 1.525730000000000075e+02 4.192099999999300053e+01
2.230000000000000000e+02 5.853504699999999872e+01 9.124099999999999966e+01 2.861500000001198885e+01 1.326267970000000105e+02 1.531800000000000068e+02 4.204799999999270455e+01
2.240000000000000000e+02 5.879753600000000091e+01 9.141899999999999693e+01 2.846600000001180675e+01 1.332215359999999862e+02 1.537510000000000048e+02 4.218499999999238526e+01
2.250000000000000000e+02 5.906002500000000310e+01 9.180700000000000216e+01 2.854600000001190452e+01 1.338162749999999903e+02 1.543810000000000002e+02 4.228099999999216152e+01
2.260000000000000000e+02 5.932251399999999819e+01 9.218200000000000216e+01 2.860900000001198151e+01 1.344110139999999944e+02 1.549809999999999945e+02 4.241299999999185388e+01
2.270000000000000000e+02 5.958500300000000038e+01 9.253900000000000148e+01 2.865800000001204140e+01 1.350057529999999986e+02 1.554819999999999993e+02 4.234199999999201935e+01
2.280000000000000000e+02 5.984749200000000258e+01 9.292900000000000205e+01 2.879000000001220272e+01 1.356004920000000027e+02 1.561539999999999964e+02 4.250799999999163248e+01
2.290000000000000000e+02 6.010998099999999766e+01 9.336700000000000443e+01 2.899700000001245570e+01 1.361952310000000068e+02 1.568360000000000127e+02 4.266799999999125959e+01
2.300000000000000000e+02 6.037246999999999986e+01 9.379900000000000659e+01 2.917600000001267446e+01 1.367899700000000109e+02 1.574979999999999905e+02 4.279199999999097059e+01
2.310000000000000000e+02 6.063495900000000205e+01 9.419400000000000261e+01 2.931700000001284678e+01 1.373847089999999866e+02 1.581550000000000011e+02 4.290099999999071656e+01
2.320000000000000000e+02 6.089744799999999714e+01 9.452400000000000091e+01 2.934600000001288223e+01 1.379794479999999908e+02 1.588060000000000116e+02 4.303399999999040659e+01
2.330000000000000000e+02 6.115993699999999933e+01 9.487699999999999534e+01 2.938700000001293233e+01 1.385741869999999949e+02 1.594739999999999895e+02 4.312199999999020150e+01
2.340000000000000000e+02 6.142242600000000152e+01 9.525100000000000477e+01 2.947300000001303744e+01 1.391689259999999990e+02 1.601229999999999905e+02 4.321899999998997544e+01
2.350000000000000000e+02 6.168491499999999661e+01 9.561299999999999955e+01 2.954400000001312421e+01 1.397636650000000031e+02 1.607800000000000011e+02 4.332199999998973539e+01
2.360000000000000000e+02 6.194740399999999880e+01 9.595699999999999363e+01 2.956400000001314865e+01 1.403584040000000073e+02 1.614279999999999973e+02 4.345399999998942775e+01
2.370000000000000000e+02 6.220989300000000100e+01 9.629200000000000159e+01 2.955700000001314010e+01 1.409531430000000114e+02 1.620610000000000070e+02 4.358899999998911312e+01
2.380000000000000000e+02 6.247238200000000319e+01 9.663899999999999579e+01 2.960500000001319876e+01 1.415478819999999871e+02 1.627069999999999936e+02 4.368499999998888939e+01
2.390000000000000000e+02 6.273487099999999828e+01 9.695300000000000296e+01 2.963300000001323298e+01 1.421426209999999912e+02 1.633429999999999893e+02 4.380499999998860972e+01
2.400000000000000000e+02 6.299736000000000047e+01 9.730800000000000693e+01 2.973000000001335152e+01 1.427373599999999954e+02 1.640140000000000100e+02 4.391599999998835102e+01
2.410000000000000000e+02 6.325984900000000266e+01 9.747899999999999920e+01 2.947000000001303377e+01 1.433320989999999995e+02 1.646879999999999882e+02 4.400399999998814593e+01
2.420000000000000000e+02 6.352233799999999775e+01 9.770499999999999829e+01 2.920800000001271357e+01 1.439268380000000036e+02 1.653189999999999884e+02 4.412099999998787325e+01
2.430000000000000000e+02 6.378482699999999994e+01 9.806499999999999773e+01 2.929500000001281990e+01 1.445215770000000077e+02 1.658139999999999930e+02 4.384399999998851882e+01
2.440000000000000000e+02 6.404731599999999503e+01 9.842199999999999704e+01 2.938200000001292622e+01 1.451163160000000119e+02 1.664970000000000141e+02 4.393499999998830674e+01
2.450000000000000000e+02 6.430980499999999722e+01 9.874599999999999511e+01 2.944000000001299711e+01 1.457110549999999876e+02 1.671409999999999911e+02 4.403899999998806436e+01
2.460000000000000000e+02 6.457229399999999941e+01 9.904099999999999682e+01 2.946700000001303010e+01 1.463057939999999917e+02 1.678019999999999925e+02 4.411799999998788024e+01
2.470000000000000000e+02 6.483478300000000161e+01 9.937099999999999511e+01 2.953100000001310832e+01 1.469005329999999958e+02 1.684540000000000077e+02 4.422399999998763320e+01
2.480000000000000000e+02 6.509727200000000380e+01 9.970999999999999375e+01 2.959400000001318531e+01 1.474952719999999999e+02 1.690699999999999932e+02 4.427399999998751667e+01
2.490000000000000000e+02 6.535976100000000599e+01 1.001069999999999993e+02 2.973100000001335275e+01 1.480900110000000041e+02 1.697129999999999939e+02 4.434099999998736052e+01
2.500000000000000000e+02 6.562224999999999397e+01 1.005469999999999970e+02 2.991600000001357884e+01 1.486847500000000082e+02 1.703209999999999980e+02 4.440099999998722069e+01
2.510000000000000000e+02 6.588473899999999617e+01 1.009719999999999942e+02 3.008200000001378172e+01 1.492794890000000123e+02 1.709310000000000116e+02 4.446099999998708086e+01
2.520000000000000000e+02 6.614722799999999836e+01 1.013850000000000051e+02 3.021400000001394304e+01 1.498742279999999880e+02 1.715500000000000114e+02 4.454999999998687343e+01
2.530000000000000000e+02 6.640971700000000055e+01 1.018020000000000067e+02 3.033200000001408725e+01 1.504689669999999921e+02 1.721450000000000102e+02 4.462299999998670330e+01
2.540000000000000000e+02 6.667220600000000275e+01 1.021919999999999931e+02 3.041700000001419113e+01 1.510637059999999963e+02 1.727940000000000111e+02 4.472199999998647257e+01
2.550000000000000000e+02 6.693469500000000494e+01 1.024929999999999950e+02 3.041000000001418258e+01 1.516584450000000004e+02 1.732870000000000061e+02 4.444899999998710882e+01
2.560000000000000000e+02 6.719718399999999292e+01 1.028089999999999975e+02 3.040100000001417158e+01 1.522531840000000045e+02 1.738990000000000009e+02 4.455899999998685246e+01
2.570000000000000000e+02 6.745967299999999511e+01 1.031490000000000009e+02 3.042300000001419846e+01 1.528479230000000086e+02 1.745289999999999964e+02 4.464899999998664271e+01
2.580000000000000000e+02 6.772216199999999731e+01 1.034360000000000070e+02 3.036300000001412513e+01 1.534426620000000128e+02 1.751380000000000052e+02 4.476399999998637469e+01
2.590000000000000000e+02 6.798465099999999950e+01 1.037249999999999943e+02 3.030400000001405303e+01 1.540374009999999885e+02 1.757580000000000098e+02 4.486599999998613697e+01
2.600000000000000000e+02 6.824714000000000169e+01 1.040049999999999955e+02 3.025000000001398703e+01 1.546321399999999926e+02 1.763729999999999905e+02 4.496099999998591557e+01
2.610000000000000000e+02 6.850962900000000388e+01 1.042920000000000016e+02 3.020900000001393693e+01 1.552268789999999967e+02 1.769749999999999943e+02 4.507299999998565454e+01
2.620000000000000000e+02 6.877211800000000608e+01 1.046209999999999951e+02 3.020700000001393448e+01 1.558216180000000008e+02 1.776059999999999945e+02 4.516599999998543780e+01
2.630000000000000000e+02 6.903460699999999406e+01 1.049890000000000043e+02 3.027300000001401514e+01 1.564163570000000050e+02 1.782210000000000036e+02 4.528099999998516978e+01
2.640000000000000000e+02 6.929709599999999625e+01 1.053629999999999995e+02 3.028600000001403103e+01 1.570110960000000091e+02 1.788420000000000130e+02 4.542199999998484117e+01
2.650000000000000000e+02 6.955958499999999844e+01 1.057669999999999959e+02 3.032600000001407992e+01 1.576058350000000132e+02 1.794629999999999939e+02 4.555499999998453120e+01
2.660000000000000000e+02 6.982207400000000064e+01 1.061590000000000060e+02 3.034700000001410558e+01 1.582005739999999889e+02 1.800620000000000118e+02 4.566799999998426784e+01
2.670000000000000000e+02 7.008456300000000283e+01 1.065139999999999958e+02 3.035700000001411780e+01 1.587953129999999931e+02 1.806339999999999861e+02 4.579999999998396021e+01
2.680000000000000000e+02 7.034705200000000502e+01 1.068310000000000031e+02 3.039300000001416180e+01 1.593900519999999972e+02 1.812259999999999991e+02 4.591999999998368054e+01
2.690000000000000000e+02 7.060954099999999301e+01 1.071610000000000014e+02 3.047000000001425590e+01 1.599847910000000013e+02 1.818259999999999934e+02 4.601399999998346146e+01
2.700000000000000000e+02 7.087202999999999520e+01 1.075019999999999953e+02 3.057200000001438056e+01 1.605795300000000054e+02 1.824339999999999975e+02 4.609799999998326570e+01
2.710000000000000000e+02 7.113451899999999739e+01 1.078199999999999932e+02 3.064900000001447467e+01 1.611742690000000096e+02 1.829819999999999993e+02 4.616199999998311654e+01
2.720000000000000000e+02 7.139700799999999958e+01 1.081680000000000064e+02 3.076400000001461521e+01 1.617690080000000137e+02 1.835569999999999879e+02 4.624499999998292310e+01
2.730000000000000000e+02 7.165949700000000178e+01 1.085300000000000011e+02 3.088900000001476798e+01 1.623637469999999894e+02 1.841719999999999970e+02 4.627399999998285551e+01
2.740000000000000000e+02 7.192198600000000397e+01 1.088329999999999984e+02 3.093200000001482053e+01 1.629584859999999935e+02 1.847769999999999868e+02 4.632499999998273665e+01
2.750000000000000000e+02 7.218447500000000616e+01 1.091590000000000060e+02 3.097800000001487675e+01 1.635532249999999976e+02 1.853979999999999961e+02 4.640599999998254788e+01
2.760000000000000000e+02 7.244696399999999414e+01 1.095250000000000057e+02 3.104000000001495252e+01 1.641479640000000018e+02 1.859939999999999998e+02 4.647999999998237541e+01
2.770000000000000000e+02 7.270945299999999634e+01 1.099050000000000011e+02 3.113100000001506373e+01 1.647427030000000059e+02 1.866189999999999998e+02 4.651499999998229384e+01
2.780000000000000000e+02 7.297194199999999853e+01 1.102639999999999958e+02 3.120100000001514928e+01 1.653374420000000100e+02 1.872179999999999893e+02 4.659399999998210973e+01
2.790000000000000000e+02 7.323443100000000072e+01 1.105979999999999990e+02 3.123500000001519084e+01 1.659321810000000141e+02 1.878360000000000127e+02 4.670799999998184404e+01
2.800000000000000000e+02 7.349692000000000291e+01 1.109440000000000026e+02 3.129400000001526294e+01 1.665269199999999898e+02 1.884939999999999998e+02 4.681599999998159234e+01
2.810000000000000000e+02 7.375940900000000511e+01 1.113029999999999973e+02 3.134800000001532894e+01 1.671216589999999940e+02 1.891270000000000095e+02 4.693899999998130568e+01
2.820000000000000000e+02 7.402189799999999309e+01 1.116860000000000070e+02 3.144500000001544748e+01 1.677163979999999981e+02 1.897510000000000048e+02 4.707499999998098872e+01
2.830000000000000000e+02 7.428438699999999528e+01 1.120330000000000013e+02 3.146100000001546704e+01 1.683111370000000022e+02 1.903899999999999864e+02 4.721599999998066011e+01
2.840000000000000000e+02 7.454687599999999748e+01 1.123840000000000003e+02 3.155000000001557581e+01 1.689058760000000063e+02 1.910449999999999875e+02 4.731899999998042006e+01
2.850000000000000000e+02 7.480936499999999967e+01 1.127549999999999955e+02 3.167900000001573346e+01 1.695006150000000105e+02 1.914979999999999905e+02 4.709799999998093512e+01
2.860000000000000000e+02 7.507185400000000186e+01 1.131449999999999960e+02 3.184600000001593756e+01 1.700953539999999862e+02 1.921719999999999970e+02 4.719599999998070672e+01
2.870000000000000000e+02 7.533434300000000405e+01 1.135250000000000057e+02 3.197900000001610010e+01 1.706900929999999903e+02 1.928209999999999980e+02 4.731299999998043404e+01
2.880000000000000000e+02 7.559683200000000625e+01 1.138949999999999960e+02 3.210400000001587983e+01 1.712848319999999944e+02 1.934679999999999893e+02 4.738999999998025459e+01
2.890000000000000000e+02 7.585932099999999423e+01 1.142759999999999962e+02 3.223100000001558385e+01 1.718795709999999985e+02 1.941169999999999902e+02 4.749499999998000987e+01
2.900000000000000000e+02 7.612180999999999642e+01 1.146940000000000026e+02 3.239900000001519231e+01 1.724743100000000027e+02 1.947299999999999898e+02 4.758399999997980245e+01
2.910000000000000000e+02 7.638429899999999861e+01 1.150420000000000016e+02 3.249300000001497324e+01 1.730690490000000068e+02 1.953439999999999941e+02 4.763199999997969059e+01
2.920000000000000000e+02 7.664678800000000081e+01 1.153889999999999958e+02 3.263700000001463764e+01 1.736637880000000109e+02 1.959660000000000082e+02 4.768799999997956007e+01
2.930000000000000000e+02 7.690927700000000300e+01 1.157469999999999999e+02 3.278200000001429970e+01 1.742585269999999866e+02 1.965550000000000068e+02 4.774499999997942723e+01
2.940000000000000000e+02 7.717176600000000519e+01 1.161059999999999945e+02 3.294100000001392914e+01 1.748532659999999908e+02 1.971469999999999914e+02 4.784499999997919417e+01
2.950000000000000000e+02 7.743425499999999317e+01 1.164819999999999993e+02 3.310100000001355625e+01 1.754480049999999949e+02 1.977580000000000098e+02 4.793199999997899141e+01
2.960000000000000000e+02 7.769674399999999537e+01 1.168659999999999997e+02 3.325500000001319734e+01 1.760427439999999990e+02 1.983650000000000091e+02 4.799899999997883526e+01
2.970000000000000000e+02 7.795923299999999756e+01 1.172120000000000033e+02 3.335600000001296195e+01 1.766374830000000031e+02 1.989499999999999886e+02 4.807799999997865115e+01
2.980000000000000000e+02 7.822172199999999975e+01 1.175840000000000032e+02 3.352100000001257740e+01 1.772322220000000073e+02 1.995200000000000102e+02 4.814999999997848334e+01
2.990000000000000000e+02 7.848421100000000195e+01 1.179929999999999950e+02 3.374500000001205535e+01 1.778269610000000114e+02 2.000980000000000132e+02 4.821799999997832487e+01
3.000000000000000000e+02 7.874670000000000414e+01 1.183850000000000051e+02 3.390800000001167547e+01 1.784216999999999871e+02 2.006699999999999875e+02 4.829199999997815240e+01
3.010000000000000000e+02 7.900918900000000633e+01 1.188229999999999933e+02 3.411600000001119071e+01 1.790164389999999912e+02 2.012489999999999952e+02 4.837499999997795896e+01
3.020000000000000000e+02 7.927167799999999431e+01 1.192690000000000055e+02 3.428400000001079917e+01 1.796111779999999953e+02 2.017969999999999970e+02 4.846099999997775853e+01
3.030000000000000000e+02 7.953416699999999651e+01 1.193760000000000048e+02 3.399800000001146572e+01 1.802059169999999995e+02 2.023870000000000005e+02 4.856299999997752082e+01
3.040000000000000000e+02 7.979665599999999870e+01 1.196269999999999953e+02 3.387700000001174772e+01 1.808006560000000036e+02 2.029780000000000086e+02 4.862599999997737399e+01
3.050000000000000000e+02 8.005914500000000089e+01 1.199879999999999995e+02 3.391900000001164983e+01 1.813953950000000077e+02 2.036020000000000039e+02 4.874199999997710364e+01
3.060000000000000000e+02 8.032163400000000308e+01 1.203580000000000041e+02 3.399000000001148436e+01 1.819901340000000118e+02 2.041179999999999950e+02 4.859999999997743458e+01
3.070000000000000000e+02 8.058412300000000528e+01 1.207620000000000005e+02 3.409800000001123266e+01 1.825848729999999875e+02 2.047429999999999950e+02 4.866099999997729242e+01
3.080000000000000000e+02 8.084661199999999326e+01 1.211659999999999968e+02 3.420000000001099494e+01 1.831796119999999917e+02 2.053520000000000039e+02 4.871199999997717356e+01
3.090000000000000000e+02 8.110910099999999545e+01 1.215409999999999968e+02 3.427400000001082248e+01 1.837743509999999958e+02 2.059600000000000080e+02 4.876199999997705703e+01
3.100000000000000000e+02 8.137158999999999764e+01 1.218850000000000051e+02 3.431700000001072226e+01 1.843690899999999999e+02 2.065749999999999886e+02 4.881699999997692885e+01
3.110000000000000000e+02 8.163407899999999984e+01 1.222500000000000000e+02 3.437900000001057776e+01 1.849638290000000040e+02 2.071620000000000061e+02 4.885999999997682863e+01
3.120000000000000000e+02 8.189656800000000203e+01 1.225780000000000030e+02 3.439200000001054747e+01 1.855585680000000082e+02 2.077640000000000100e+02 4.893599999997665151e+01
3.130000000000000000e+02 8.215905700000000422e+01 1.229399999999999977e+02 3.448000000001034238e+01 1.861533070000000123e+02 2.083640000000000043e+02 4.896799999997657693e+01
3.140000000000000000e+02 8.242154600000000642e+01 1.233179999999999978e+02 3.460700000001004639e+01 1.867480459999999880e+02 2.089329999999999927e+02 4.903699999997641612e+01
3.150000000000000000e+02 8.268403499999999440e+01 1.237060000000000031e+02 3.475200000000970846e+01 1.873427849999999921e+02 2.095289999999999964e+02 4.909099999997629027e+01
3.160000000000000000e+02 8.294652399999999659e+01 1.241290000000000049e+02 3.495200000000924234e+01 1.879375239999999962e+02 2.101020000000000039e+02 4.916399999997612014e+01
3.170000000000000000e+02 8.320901299999999878e+01 1.245220000000000056e+02 3.513700000000881118e+01 1.885322630000000004e+02 2.106879999999999882e+02 4.919799999997604090e+01
3.180000000000000000e+02 8.347150200000000098e+01 1.249140000000000015e+02 3.532300000000837770e+01 1.891270020000000045e+02 2.112829999999999870e+02 4.923099999997596399e+01
3.190000000000000000e+02 8.373399100000000317e+01 1.249959999999999951e+02 3.497000000000920039e+01 1.897217410000000086e+02 2.119149999999999920e+02 4.925499999997590805e+01
3.200000000000000000e+02 8.399648000000000536e+01 1.253490000000000038e+02 3.510700000000888110e+01 1.903164800000000128e+02 2.125250000000000057e+02 4.932899999997573559e+01
3.210000000000000000e+02 8.425896899999999334e+01 1.256989999999999981e+02 3.524800000000855249e+01 1.909112189999999885e+02 2.130279999999999916e+02 4.915999999997612946e+01
3.220000000000000000e+02 8.452145799999999554e+01 1.260889999999999986e+02 3.537900000000824718e+01 1.915059579999999926e+02 2.136610000000000014e+02 4.926899999997587543e+01
3.230000000000000000e+02 8.478394699999999773e+01 1.264669999999999987e+02 3.545200000000807705e+01 1.921006969999999967e+02 2.142820000000000107e+02 4.930399999997579386e+01
3.240000000000000000e+02 8.504643599999999992e+01 1.267849999999999966e+02 3.544500000000809337e+01 1.926954360000000008e+02 2.148689999999999998e+02 4.932499999997574491e+01
3.250000000000000000e+02 8.530892500000000211e+01 1.271140000000000043e+02 3.548900000000799082e+01 1.932901750000000050e+02 2.154929999999999950e+02 4.936099999997566101e+01
3.260000000000000000e+02 8.557141400000000431e+01 1.274419999999999931e+02 3.553600000000788128e+01 1.938849140000000091e+02 2.160980000000000132e+02 4.937399999997563071e+01
3.270000000000000000e+02 8.583390300000000650e+01 1.277939999999999969e+02 3.563700000000764589e+01 1.944796530000000132e+02 2.167199999999999989e+02 4.938599999997560275e+01
3.280000000000000000e+02 8.609639199999999448e+01 1.281870000000000118e+02 3.580300000000725902e+01 1.950743919999999889e+02 2.173269999999999982e+02 4.945499999997544194e+01
3.290000000000000000e+02 8.635888099999999667e+01 1.285800000000000125e+02 3.594500000000692808e+01 1.956691309999999930e+02 2.179319999999999879e+02 4.952199999997528579e+01
3.300000000000000000e+02 8.662136999999999887e+01 1.286800000000000068e+02 3.554900000000785099e+01 1.962638699999999972e+02 2.185600000000000023e+02 4.960199999997509934e+01
3.310000000000000000e+02 8.688385900000000106e+01 1.290500000000000114e+02 3.568400000000753636e+01 1.968586090000000013e+02 2.191740000000000066e+02 4.968599999997490357e+01
3.320000000000000000e+02 8.714634800000000325e+01 1.294459999999999980e+02 3.581800000000722406e+01 1.974533480000000054e+02 2.197899999999999920e+02 4.976399999997472179e+01
3.330000000000000000e+02 8.740883700000000545e+01 1.298129999999999882e+02 3.586900000000710520e+01 1.980480870000000095e+02 2.203810000000000002e+02 4.980699999997462157e+01
3.340000000000000000e+02 8.767132599999999343e+01 1.301740000000000066e+02 3.593800000000694439e+01 1.986428260000000137e+02 2.209550000000000125e+02 4.990499999997439318e+01
3.350000000000000000e+02 8.793381499999999562e+01 1.305560000000000116e+02 3.607800000000661811e+01 1.992375649999999894e+02 2.215769999999999982e+02 4.997899999997422071e+01
3.360000000000000000e+02 8.819630399999999781e+01 1.309519999999999982e+02 3.623400000000625454e+01 1.998323039999999935e+02 2.221939999999999884e+02 5.006199999997402728e+01
3.370000000000000000e+02 8.845879300000000001e+01 1.312860000000000014e+02 3.630400000000609140e+01 2.004270429999999976e+02 2.228069999999999879e+02 5.008899999997396435e+01
3.380000000000000000e+02 8.872128200000000220e+01 1.316150000000000091e+02 3.633200000000602614e+01 2.010217820000000017e+02 2.234099999999999966e+02 5.011599999997390142e+01
3.390000000000000000e+02 8.898377100000000439e+01 1.319579999999999984e+02 3.639000000000589097e+01 2.016165210000000059e+02 2.240589999999999975e+02 5.015899999997380121e+01
3.400000000000000000e+02 8.924626000000000658e+01 1.322820000000000107e+02 3.637100000000593525e+01 2.022112600000000100e+02 2.246870000000000118e+02 5.019499999997371731e+01
3.410000000000000000e+02 8.950874899999999457e+01 1.326279999999999859e+02 3.638000000000591427e+01 2.028059990000000141e+02 2.252990000000000066e+02 5.005899999997403427e+01
3.420000000000000000e+02 8.977123799999999676e+01 1.329420000000000073e+02 3.640100000000586533e+01 2.034007379999999898e+02 2.259329999999999927e+02 5.011899999997389443e+01
3.430000000000000000e+02 9.003372699999999895e+01 1.332510000000000048e+02 3.645600000000573715e+01 2.039954769999999940e+02 2.265440000000000111e+02 5.017399999997376625e+01
3.440000000000000000e+02 9.029621600000000115e+01 1.335519999999999925e+02 3.648100000000567888e+01 2.045902159999999981e+02 2.271730000000000018e+02 5.026099999997356349e+01
3.450000000000000000e+02 9.055870500000000334e+01 1.338799999999999955e+02 3.654100000000553905e+01 2.051849550000000022e+02 2.277829999999999870e+02 5.031499999997343764e+01
3.460000000000000000e+02 9.082119400000000553e+01 1.342110000000000127e+02 3.660900000000538057e+01 2.057796940000000063e+02 2.284149999999999920e+02 5.035499999997334442e+01
3.470000000000000000e+02 9.108368299999999351e+01 1.343180000000000121e+02 3.639500000000587931e+01 2.063744330000000105e+02 2.290440000000000111e+02 5.039599999997324886e+01
3.480000000000000000e+02 9.134617199999999571e+01 1.346620000000000061e+02 3.646700000000571151e+01 2.069691719999999862e+02 2.296450000000000102e+02 5.039499999997325119e+01
3.490000000000000000e+02 9.160866099999999790e+01 1.350250000000000057e+02 3.655600000000550409e+01 2.075639109999999903e+02 2.302450000000000045e+02 5.038099999997328382e+01
3.500000000000000000e+02 9.187115000000000009e+01 1.353830000000000098e+02 3.660900000000538057e+01 2.081586499999999944e+02 2.308249999999999886e+02 5.040099999997323721e+01
3.510000000000000000e+02 9.213363900000000228e+01 1.357729999999999961e+02 3.665600000000527103e+01 2.087533889999999985e+02 2.313969999999999914e+02 5.046299999997309271e+01
3.520000000000000000e+02 9.239612800000000448e+01 1.361860000000000070e+02 3.673200000000509391e+01 2.093481280000000027e+02 2.320020000000000095e+02 5.050999999997298318e+01
3.530000000000000000e+02 9.265861700000000667e+01 1.363329999999999984e+02 3.653600000000555070e+01 2.099428670000000068e+02 2.325620000000000118e+02 5.052999999997293656e+01
3.540000000000000000e+02 9.292110599999999465e+01 1.367119999999999891e+02 3.659700000000540854e+01 2.105376060000000109e+02 2.331339999999999861e+02 5.056999999997284334e+01
3.550000000000000000e+02 9.318359499999999684e+01 1.370759999999999934e+02 3.664700000000529201e+01 2.111323449999999866e+02 2.337160000000000082e+02 5.061799999997273147e+01
3.560000000000000000e+02 9.344608399999999904e+01 1.374559999999999889e+02 3.672900000000510090e+01 2.117270839999999907e+02 2.342949999999999875e+02 5.062299999997271982e+01
3.570000000000000000e+02 9.370857300000000123e+01 1.377949999999999875e+02 3.675100000000504963e+01 2.123218229999999949e+02 2.349099999999999966e+02 5.037399999997330013e+01
3.580000000000000000e+02 9.397106200000000342e+01 1.381189999999999998e+02 3.677100000000500302e+01 2.129165619999999990e+02 2.355159999999999911e+02 5.046199999997309504e+01
3.590000000000000000e+02 9.423355100000000562e+01 1.384610000000000127e+02 3.681900000000489115e+01 2.135113010000000031e+02 2.361100000000000136e+02 5.049199999997302513e+01
3.600000000000000000e+02 9.449603999999999360e+01 1.387909999999999968e+02 3.682400000000487950e+01 2.141060400000000072e+02 2.367220000000000084e+02 5.051799999997296453e+01
3.610000000000000000e+02 9.475852899999999579e+01 1.389759999999999991e+02 3.676200000000502399e+01 2.147007790000000114e+02 2.373170000000000073e+02 5.060899999997275245e+01
3.620000000000000000e+02 9.502101799999999798e+01 1.393240000000000123e+02 3.675200000000504730e+01 2.152955179999999871e+02 2.378950000000000102e+02 5.066499999997262194e+01
3.630000000000000000e+02 9.528350700000000018e+01 1.396479999999999961e+02 3.662500000000534328e+01 2.158902569999999912e+02 2.384850000000000136e+02 5.066899999997261261e+01
3.640000000000000000e+02 9.554599600000000237e+01 1.400389999999999873e+02 3.663400000000532231e+01 2.164849959999999953e+02 2.390759999999999934e+02 5.072799999997247511e+01
3.650000000000000000e+02 9.580848500000000456e+01 1.404399999999999977e+02 3.664800000000528968e+01 2.170797349999999994e+02 2.396620000000000061e+02 5.075599999997240985e+01
3.660000000000000000e+02 9.607097400000000675e+01 1.408199999999999932e+02 3.664200000000530366e+01 2.176744740000000036e+02 2.402500000000000000e+02 5.078399999997234460e+01
3.670000000000000000e+02 9.633346299999999474e+01 1.411659999999999968e+02 3.655500000000550642e+01 2.182692130000000077e+02 2.408300000000000125e+02 5.081199999997227934e+01
3.680000000000000000e+02 9.659595199999999693e+01 1.414799999999999898e+02 3.645100000000574880e+01 2.188639520000000118e+02 2.414029999999999916e+02 5.085699999997217446e+01
3.690000000000000000e+02 9.685844099999999912e+01 1.417769999999999868e+02 3.635600000000597021e+01 2.194586909999999875e+02 2.420089999999999861e+02 5.090299999997206726e+01
3.700000000000000000e+02 9.712093000000000131e+01 1.419449999999999932e+02 3.609700000000657383e+01 2.200534299999999917e+02 2.425689999999999884e+02 5.091699999997203463e+01
3.710000000000000000e+02 9.738341900000000351e+01 1.422740000000000009e+02 3.604200000000670201e+01 2.206481689999999958e+02 2.431419999999999959e+02 5.090199999997206959e+01
3.720000000000000000e+02 9.764590800000000570e+01 1.423880000000000052e+02 3.581600000000722872e+01 2.212429079999999999e+02 2.437079999999999984e+02 5.091999999997202764e+01
3.730000000000000000e+02 9.790839699999999368e+01 1.427110000000000127e+02 3.578600000000729864e+01 2.218376470000000040e+02 2.442909999999999968e+02 5.090699999997205794e+01
3.740000000000000000e+02 9.817088599999999587e+01 1.430279999999999916e+02 3.573300000000742216e+01 2.224323860000000082e+02 2.448650000000000091e+02 5.089899999997207658e+01
3.750000000000000000e+02 9.843337499999999807e+01 1.432880000000000109e+02 3.559400000000774611e+01 2.230271250000000123e+02 2.454209999999999923e+02 5.090899999997205327e+01
3.760000000000000000e+02 9.869586400000000026e+01 1.435879999999999939e+02 3.554000000000787196e+01 2.236218639999999880e+02 2.459879999999999995e+02 5.092599999997201365e+01
3.770000000000000000e+02 9.895835300000000245e+01 1.436879999999999882e+02 3.522000000000861775e+01 2.242166029999999921e+02 2.465440000000000111e+02 5.092599999997201365e+01
3.780000000000000000e+02 9.922084200000000465e+01 1.440519999999999925e+02 3.524900000000855016e+01 2.248113419999999962e+02 2.471459999999999866e+02 5.093599999997199035e+01
3.790000000000000000e+02 9.948333100000000684e+01 1.444490000000000123e+02 3.533600000000834740e+01 2.254060810000000004e+02 2.477439999999999998e+02 5.094999999997195772e+01
3.800000000000000000e+02 9.974581999999999482e+01 1.448160000000000025e+02 3.537700000000825185e+01 2.260008200000000045e+02 2.483230000000000075e+02 5.095899999997193675e+01
3.810000000000000000e+02 1.000083089999999970e+02 1.451150000000000091e+02 3.533700000000834507e+01 2.265955590000000086e+02 2.489010000000000105e+02 5.093299999997199734e+01
3.820000000000000000e+02 1.002707979999999992e+02 1.454670000000000130e+02 3.535300000000830778e+01 2.271902980000000127e+02 2.495089999999999861e+02 5.095299999997195073e+01
3.830000000000000000e+02 1.005332870000000014e+02 1.457820000000000107e+02 3.531200000000840333e+01 2.277850369999999884e+02 2.501129999999999995e+02 5.095099999997195539e+01
3.840000000000000000e+02 1.007957760000000036e+02 1.460430000000000064e+02 3.522600000000860376e+01 2.283797759999999926e+02 2.507419999999999902e+02 5.096999999997191111e+01
3.850000000000000000e+02 1.010582650000000058e+02 1.463410000000000082e+02 3.520200000000865970e+01 2.289745149999999967e+02 2.513269999999999982e+02 5.096699999997191810e+01
3.860000000000000000e+02 1.013207539999999938e+02 1.466289999999999907e+02 3.518800000000869233e+01 2.295692540000000008e+02 2.519569999999999936e+02 5.096699999997191810e+01
3.870000000000000000e+02 1.015832429999999960e+02 1.469319999999999879e+02 3.519200000000868300e+01 2.301639930000000049e+02 2.525769999999999982e+02 5.096899999997191344e+01
3.880000000000000000e+02 1.018457319999999982e+02 1.472479999999999905e+02 3.522300000000861075e+01 2.307587320000000091e+02 2.531829999999999927e+02 5.097499999997189946e+01
3.890000000000000000e+02 1.021082210000000003e+02 1.475809999999999889e+02 3.523400000000858512e+01 2.313534710000000132e+02 2.538029999999999973e+02 5.099499999997185284e+01
3.900000000000000000e+02 1.023707100000000025e+02 1.479439999999999884e+02 3.528700000000846160e+01 2.319482099999999889e+02 2.544310000000000116e+02 5.102899999997177360e+01
3.910000000000000000e+02 1.026331990000000047e+02 1.482889999999999873e+02 3.529900000000843363e+01 2.325429489999999930e+02 2.550480000000000018e+02 5.101999999997179458e+01
3.920000000000000000e+02 1.028956880000000069e+02 1.485949999999999989e+02 3.526200000000851986e+01 2.331376879999999971e+02 2.556860000000000070e+02 5.097799999997189246e+01
3.930000000000000000e+02 1.031581769999999949e+02 1.489139999999999873e+02 3.528600000000846393e+01 2.337324270000000013e+02 2.563039999999999736e+02 5.097799999997189246e+01
3.940000000000000000e+02 1.034206659999999971e+02 1.492350000000000136e+02 3.527100000000849889e+01 2.343271660000000054e+02 2.569300000000000068e+02 5.103799999997175263e+01
3.950000000000000000e+02 1.036831549999999993e+02 1.496030000000000086e+02 3.533300000000835439e+01 2.349219050000000095e+02 2.576050000000000182e+02 5.113899999997151724e+01
3.960000000000000000e+02 1.039456440000000015e+02 1.497400000000000091e+02 3.512500000000883915e+01 2.355166440000000136e+02 2.581970000000000027e+02 5.120099999997137274e+01
3.970000000000000000e+02 1.042081330000000037e+02 1.500469999999999970e+02 3.512500000000883915e+01 2.361113829999999894e+02 2.587819999999999823e+02 5.118999999997139838e+01
3.980000000000000000e+02 1.044706220000000059e+02 1.503969999999999914e+02 3.523400000000858512e+01 2.367061219999999935e+02 2.593489999999999895e+02 5.119499999997138673e+01
3.990000000000000000e+02 1.047331109999999939e+02 1.507299999999999898e+02 3.529700000000843829e+01 2.373008609999999976e+02 2.599320000000000164e+02 5.087599999997213018e+01
4.000000000000000000e+02 1.049955999999999960e+02 1.510889999999999986e+02 3.537700000000825185e+01 2.378956000000000017e+02 2.605419999999999732e+02 5.089599999997208357e+01
4.010000000000000000e+02 1.052580889999999982e+02 1.514230000000000018e+02 3.540600000000818426e+01 2.384903390000000059e+02 2.611279999999999859e+02 5.089399999997208823e+01
4.020000000000000000e+02 1.055205780000000004e+02 1.517719999999999914e+02 3.543400000000811900e+01 2.390850780000000100e+02 2.617119999999999891e+02 5.091799999997203230e+01
4.030000000000000000e+02 1.057830670000000026e+02 1.521589999999999918e+02 3.546700000000804209e+01 2.396798170000000141e+02 2.623059999999999832e+02 5.089999999997207425e+01
4.040000000000000000e+02 1.060455560000000048e+02 1.525689999999999884e+02 3.555200000000784399e+01 2.402745559999999898e+02 2.629220000000000255e+02 5.088799999997210222e+01
4.050000000000000000e+02 1.063080450000000070e+02 1.529410000000000025e+02 3.558100000000777641e+01 2.408692949999999939e+02 2.634909999999999854e+02 5.090299999997206726e+01
4.060000000000000000e+02 1.065705339999999950e+02 1.533309999999999889e+02 3.564500000000762725e+01 2.414640339999999981e+02 2.640919999999999845e+02 5.095599999997194374e+01
4.070000000000000000e+02 1.068330229999999972e+02 1.536539999999999964e+02 3.560700000000771581e+01 2.420587730000000022e+02 2.646949999999999932e+02 5.089499999997208590e+01
4.080000000000000000e+02 1.070955119999999994e+02 1.539619999999999891e+02 3.557900000000778107e+01 2.426535120000000063e+02 2.652769999999999868e+02 5.091499999997203929e+01
4.090000000000000000e+02 1.073580010000000016e+02 1.540620000000000118e+02 3.527200000000849656e+01 2.432482510000000104e+02 2.658620000000000232e+02 5.089199999997209289e+01
4.100000000000000000e+02 1.076204900000000038e+02 1.543060000000000116e+02 3.514200000000879953e+01 2.438429899999999861e+02 2.664689999999999941e+02 5.090499999997206260e+01
4.110000000000000000e+02 1.078829790000000060e+02 1.545829999999999984e+02 3.511500000000886246e+01 2.444377289999999903e+02 2.670310000000000059e+02 5.089099999997209522e+01
4.120000000000000000e+02 1.081454679999999939e+02 1.548770000000000095e+02 3.512300000000884381e+01 2.450324679999999944e+02 2.676039999999999850e+02 5.090399999997206493e+01
4.130000000000000000e+02 1.084079569999999961e+02 1.551670000000000016e+02 3.512900000000882983e+01 2.456272069999999985e+02 2.681399999999999864e+02 5.087199999997213951e+01
4.140000000000000000e+02 1.086704459999999983e+02 1.554310000000000116e+02 3.509000000000892072e+01 2.462219460000000026e+02 2.687099999999999795e+02 5.086199999997216281e+01
4.150000000000000000e+02 1.089329350000000005e+02 1.557090000000000032e+02 3.509400000000891140e+01 2.468166850000000068e+02 2.692549999999999955e+02 5.083299999997223040e+01
4.160000000000000000e+02 1.091954240000000027e+02 1.559819999999999993e+02 3.507200000000896267e+01 2.474114240000000109e+02 2.698210000000000264e+02 5.079899999997230964e+01
4.170000000000000000e+02 1.094579130000000049e+02 1.562539999999999907e+02 3.503500000000904890e+01 2.480061629999999866e+02 2.703750000000000000e+02 5.074699999997243083e+01
4.180000000000000000e+02 1.097204020000000071e+02 1.563400000000000034e+02 3.466600000000990889e+01 2.486009019999999907e+02 2.709649999999999750e+02 5.070099999997253803e+01
4.190000000000000000e+02 1.099828909999999951e+02 1.566160000000000139e+02 3.464200000000996482e+01 2.491956409999999948e+02 2.715740000000000123e+02 5.073199999997246579e+01
4.200000000000000000e+02 1.102453799999999973e+02 1.568899999999999864e+02 3.459500000001007436e+01 2.497903799999999990e+02 2.721549999999999727e+02 5.074899999997242617e+01
4.210000000000000000e+02 1.105078689999999995e+02 1.571860000000000070e+02 3.451800000001025381e+01 2.503851190000000031e+02 2.727420000000000186e+02 5.075799999997240519e+01
4.220000000000000000e+02 1.107703580000000017e+02 1.575629999999999882e+02 3.451900000001025148e+01 2.509798580000000072e+02 2.733380000000000223e+02 5.075999999997240053e+01
4.230000000000000000e+02 1.110328470000000038e+02 1.578530000000000086e+02 3.445100000001040996e+01 2.515745970000000113e+02 2.739460000000000264e+02 5.076199999997239587e+01
4.240000000000000000e+02 1.112953360000000060e+02 1.581210000000000093e+02 3.436900000001060107e+01 2.521693359999999871e+02 2.745439999999999827e+02 5.078199999997234926e+01
4.250000000000000000e+02 1.115578249999999940e+02 1.584000000000000057e+02 3.427000000001083180e+01 2.527640749999999912e+02 2.751600000000000250e+02 5.080599999997229332e+01
4.260000000000000000e+02 1.118203139999999962e+02 1.586899999999999977e+02 3.419100000001101591e+01 2.533588139999999953e+02 2.757389999999999759e+02 5.082099999997225837e+01
4.270000000000000000e+02 1.120828029999999984e+02 1.589929999999999950e+02 3.414500000001112312e+01 2.539535529999999994e+02 2.763260000000000218e+02 5.078599999997233994e+01
4.280000000000000000e+02 1.123452920000000006e+02 1.593259999999999934e+02 3.415400000001110214e+01 2.545482920000000036e+02 2.768949999999999818e+02 5.076699999997238422e+01
4.290000000000000000e+02 1.126077810000000028e+02 1.596589999999999918e+02 3.415700000001109515e+01 2.551430310000000077e+02 2.774590000000000032e+02 5.077099999997237489e+01
4.300000000000000000e+02 1.128702700000000050e+02 1.600000000000000000e+02 3.415900000001109049e+01 2.557377700000000118e+02 2.780529999999999973e+02 5.077699999997236091e+01
4.310000000000000000e+02 1.131327589999999930e+02 1.603199999999999932e+02 3.412900000001116041e+01 2.563325090000000159e+02 2.786650000000000205e+02 5.081899999997226303e+01
4.320000000000000000e+02 1.133952479999999952e+02 1.606040000000000134e+02 3.407500000001128626e+01 2.569272480000000201e+02 2.792810000000000059e+02 5.080899999997228633e+01
4.330000000000000000e+02 1.136577369999999974e+02 1.608760000000000048e+02 3.399900000001146338e+01 2.575219870000000242e+02 2.798500000000000227e+02 5.077399999997236790e+01
4.340000000000000000e+02 1.139202259999999995e+02 1.611930000000000121e+02 3.395200000001157292e+01 2.581167260000000283e+02 2.804169999999999732e+02 5.075299999997241684e+01
4.350000000000000000e+02 1.141827150000000017e+02 1.615229999999999961e+02 3.391600000001165682e+01 2.587114649999999756e+02 2.809710000000000036e+02 5.071699999997250075e+01
4.360000000000000000e+02 1.144452040000000039e+02 1.618259999999999934e+02 3.386500000001177568e+01 2.593062039999999797e+02 2.815350000000000250e+02 5.066699999997261727e+01
4.370000000000000000e+02 1.147076930000000061e+02 1.621299999999999955e+02 3.381500000001189221e+01 2.599009429999999838e+02 2.821240000000000236e+02 5.063999999997268020e+01
4.380000000000000000e+02 1.149701819999999941e+02 1.624509999999999934e+02 3.379200000001194582e+01 2.604956819999999880e+02 2.827069999999999936e+02 5.059899999997277575e+01
4.390000000000000000e+02 1.152326709999999963e+02 1.627150000000000034e+02 3.375900000001202272e+01 2.610904209999999921e+02 2.832939999999999827e+02 5.060199999997276876e+01
4.400000000000000000e+02 1.154951599999999985e+02 1.629859999999999900e+02 3.374900000001204603e+01 2.616851599999999962e+02 2.838670000000000186e+02 5.054299999997290627e+01
4.410000000000000000e+02 1.157576490000000007e+02 1.632489999999999952e+02 3.374000000001206701e+01 2.622798990000000003e+02 2.844540000000000077e+02 5.056599999997285266e+01
4.420000000000000000e+02 1.160201380000000029e+02 1.634970000000000141e+02 3.370800000001214158e+01 2.628746380000000045e+02 2.850160000000000196e+02 5.053399999997292724e+01
4.430000000000000000e+02 1.162826270000000051e+02 1.637570000000000050e+02 3.365500000001226510e+01 2.634693770000000086e+02 2.855980000000000132e+02 5.047199999997307174e+01
4.440000000000000000e+02 1.165451159999999931e+02 1.640939999999999941e+02 3.364400000001229074e+01 2.640641160000000127e+02 2.861539999999999964e+02 5.042399999997318361e+01
4.450000000000000000e+02 1.168076049999999952e+02 1.644159999999999968e+02 3.359500000001240494e+01 2.646588550000000168e+02 2.866899999999999977e+02 5.038399999997327683e+01
4.460000000000000000e+02 1.170700939999999974e+02 1.646589999999999918e+02 3.346200000001271491e+01 2.652535940000000210e+02 2.872309999999999945e+02 5.030499999997346094e+01
4.470000000000000000e+02 1.173325829999999996e+02 1.649010000000000105e+02 3.336200000001294796e+01 2.658483330000000251e+02 2.877769999999999868e+02 5.022299999997365205e+01
4.480000000000000000e+02 1.175950720000000018e+02 1.652170000000000130e+02 3.337000000001292932e+01 2.664430719999999724e+02 2.883369999999999891e+02 5.016699999997378256e+01
4.490000000000000000e+02 1.178575610000000040e+02 1.653019999999999925e+02 3.307400000001361917e+01 2.670378109999999765e+02 2.888829999999999814e+02 5.014499999997383384e+01
4.500000000000000000e+02 1.181200500000000062e+02 1.656550000000000011e+02 3.315700000001342573e+01 2.676325499999999806e+02 2.894320000000000164e+02 5.007999999997398533e+01
4.510000000000000000e+02 1.183825389999999942e+02 1.659610000000000127e+02 3.318300000001336514e+01 2.682272889999999848e+02 2.900099999999999909e+02 5.005199999997405058e+01
4.520000000000000000e+02 1.186450279999999964e+02 1.662059999999999889e+02 3.315400000001343273e+01 2.688220279999999889e+02 2.905679999999999836e+02 5.000799999997415313e+01
4.530000000000000000e+02 1.189075169999999986e+02 1.664629999999999939e+02 3.312700000001349565e+01 2.694167669999999930e+02 2.911589999999999918e+02 4.974899999997475675e+01
4.540000000000000000e+02 1.191700060000000008e+02 1.667649999999999864e+02 3.314000000001346535e+01 2.700115059999999971e+02 2.917470000000000141e+02 4.954499999997523219e+01
4.550000000000000000e+02 1.194324950000000030e+02 1.670269999999999868e+02 3.311800000001351663e+01 2.706062450000000013e+02 2.923480000000000132e+02 4.957399999997516460e+01
4.560000000000000000e+02 1.196949840000000052e+02 1.673100000000000023e+02 3.311300000001352828e+01 2.712009840000000054e+02 2.929350000000000023e+02 4.957299999997516693e+01
4.570000000000000000e+02 1.199574729999999931e+02 1.675980000000000132e+02 3.311700000001351896e+01 2.717957230000000095e+02 2.935240000000000009e+02 4.953199999997526248e+01
4.580000000000000000e+02 1.202199619999999953e+02 1.678830000000000098e+02 3.312500000001350031e+01 2.723904620000000136e+02 2.940980000000000132e+02 4.951999999997529045e+01
4.590000000000000000e+02 1.204824509999999975e+02 1.681730000000000018e+02 3.313800000001347001e+01 2.729852010000000178e+02 2.946510000000000105e+02 4.952299999997528346e+01
4.600000000000000000e+02 1.207449399999999997e+02 1.684840000000000089e+02 3.316100000001341641e+01 2.735799400000000219e+02 2.951809999999999832e+02 4.949299999997535338e+01
4.610000000000000000e+02 1.210074290000000019e+02 1.688149999999999977e+02 3.324200000001322763e+01 2.741746790000000260e+02 2.957239999999999895e+02 4.942599999997550952e+01
4.620000000000000000e+02 1.212699180000000041e+02 1.690809999999999889e+02 3.321400000001329289e+01 2.747694179999999733e+02 2.962830000000000155e+02 4.936299999997565635e+01
4.630000000000000000e+02 1.215324070000000063e+02 1.693870000000000005e+02 3.321300000001329522e+01 2.753641569999999774e+02 2.968450000000000273e+02 4.930299999997579619e+01
4.640000000000000000e+02 1.217948959999999943e+02 1.696769999999999925e+02 3.318200000001336747e+01 2.759588959999999815e+02 2.973929999999999723e+02 4.926699999997588009e+01
4.650000000000000000e+02 1.220573849999999965e+02 1.699979999999999905e+02 3.318500000001336048e+01 2.765536349999999857e+02 2.979490000000000123e+02 4.924499999997593136e+01
4.660000000000000000e+02 1.223198739999999987e+02 1.702810000000000059e+02 3.313100000001348633e+01 2.771483739999999898e+02 2.985679999999999836e+02 4.892999999997666549e+01
4.670000000000000000e+02 1.225823630000000009e+02 1.705879999999999939e+02 3.312500000001350031e+01 2.777431129999999939e+02 2.991250000000000000e+02 4.890899999997671443e+01
4.680000000000000000e+02 1.228448520000000030e+02 1.709089999999999918e+02 3.314000000001346535e+01 2.783378519999999980e+02 2.996890000000000214e+02 4.891499999997670045e+01
4.690000000000000000e+02 1.231073410000000052e+02 1.712620000000000005e+02 3.322600000001326492e+01 2.789325910000000022e+02 3.002370000000000232e+02 4.887299999997679834e+01
4.700000000000000000e+02 1.233698299999999932e+02 1.715800000000000125e+02 3.326000000001318568e+01 2.795273300000000063e+02 3.007710000000000150e+02 4.884299999997686825e+01
4.710000000000000000e+02 1.236323189999999954e+02 1.718890000000000100e+02 3.329800000001309712e+01 2.801220690000000104e+02 3.013190000000000168e+02 4.881099999997694283e+01
4.720000000000000000e+02 1.238948079999999976e+02 1.722040000000000077e+02 3.333800000001300390e+01 2.807168080000000145e+02 3.018550000000000182e+02 4.877699999997702207e+01
4.730000000000000000e+02 1.241572969999999998e+02 1.725310000000000059e+02 3.336000000001295263e+01 2.813115470000000187e+02 3.024119999999999777e+02 4.876999999997703839e+01
4.740000000000000000e+02 1.244197860000000020e+02 1.728779999999999859e+02 3.337900000001290834e+01 2.819062860000000228e+02 3.029669999999999845e+02 4.874899999997708733e+01
4.750000000000000000e+02 1.246822750000000042e+02 1.731750000000000114e+02 3.336000000001295263e+01 2.825010250000000269e+02 3.035430000000000064e+02 4.868499999997723648e+01
4.760000000000000000e+02 1.249447640000000064e+02 1.734480000000000075e+02 3.332400000001303653e+01 2.830957639999999742e+02 3.041320000000000050e+02 4.863799999997734602e+01
4.770000000000000000e+02 1.252072529999999944e+02 1.737259999999999991e+02 3.328700000001312276e+01 2.836905029999999783e+02 3.046999999999999886e+02 4.858399999997747187e+01
4.780000000000000000e+02 1.254697419999999966e+02 1.740010000000000048e+02 3.325200000001320433e+01 2.842852419999999825e+02 3.052579999999999814e+02 4.852199999997761637e+01
4.790000000000000000e+02 1.257322309999999987e+02 1.742760000000000105e+02 3.321800000001328357e+01 2.848799809999999866e+02 3.058159999999999741e+02 4.843599999997781680e+01
4.800000000000000000e+02 1.259947200000000009e+02 1.745900000000000034e+02 3.323700000001323929e+01 2.854747199999999907e+02 3.063890000000000100e+02 4.836099999997799159e+01
4.810000000000000000e+02 1.262572090000000031e+02 1.749269999999999925e+02 3.330800000001307382e+01 2.860694589999999948e+02 3.069270000000000209e+02 4.830499999997812210e+01
4.820000000000000000e+02 1.265196980000000053e+02 1.752230000000000132e+02 3.330600000001307848e+01 2.866641979999999990e+02 3.074700000000000273e+02 4.823799999997827825e+01
4.830000000000000000e+02 1.267821869999999933e+02 1.754869999999999948e+02 3.326400000001317636e+01 2.872589370000000031e+02 3.080289999999999964e+02 4.821699999997832720e+01
4.840000000000000000e+02 1.270446759999999955e+02 1.757719999999999914e+02 3.323400000001324628e+01 2.878536760000000072e+02 3.085950000000000273e+02 4.816499999997844839e+01
4.850000000000000000e+02 1.273071649999999977e+02 1.760250000000000057e+02 3.314400000001345603e+01 2.884484150000000113e+02 3.091480000000000246e+02 4.809999999997859987e+01
4.860000000000000000e+02 1.275696539999999999e+02 1.763189999999999884e+02 3.312100000001350963e+01 2.890431540000000155e+02 3.097549999999999955e+02 4.801699999997879331e+01
4.870000000000000000e+02 1.278321430000000021e+02 1.766419999999999959e+02 3.309300000001357489e+01 2.896378930000000196e+02 3.103240000000000123e+02 4.794599999997895878e+01
4.880000000000000000e+02 1.280946319999999901e+02 1.769350000000000023e+02 3.303000000001372172e+01 2.902326320000000237e+02 3.109139999999999873e+02 4.787999999997911260e+01
4.890000000000000000e+02 1.283571210000000065e+02 1.771999999999999886e+02 3.298900000001381727e+01 2.908273710000000278e+02 3.115079999999999814e+02 4.778999999997932235e+01
4.900000000000000000e+02 1.286196099999999944e+02 1.774569999999999936e+02 3.297600000001384757e+01 2.914221099999999751e+02 3.121030000000000086e+02 4.771099999997950647e+01
4.910000000000000000e+02 1.288820990000000108e+02 1.777470000000000141e+02 3.297700000001384524e+01 2.920168489999999792e+02 3.126730000000000018e+02 4.762899999997969758e+01
4.920000000000000000e+02 1.291445879999999988e+02 1.780430000000000064e+02 3.295100000001390583e+01 2.926115879999999834e+02 3.132490000000000236e+02 4.755299999997987470e+01
4.930000000000000000e+02 1.294070769999999868e+02 1.783559999999999945e+02 3.295200000001390350e+01 2.932063269999999875e+02 3.138330000000000268e+02 4.745299999998010776e+01
4.940000000000000000e+02 1.296695660000000032e+02 1.786699999999999875e+02 3.297300000001385456e+01 2.938010659999999916e+02 3.144800000000000182e+02 4.709399999998094444e+01
4.950000000000000000e+02 1.299320549999999912e+02 1.789499999999999886e+02 3.297700000001384524e+01 2.943958049999999957e+02 3.150649999999999977e+02 4.705499999998103533e+01
4.960000000000000000e+02 1.301945440000000076e+02 1.792189999999999941e+02 3.296700000001386854e+01 2.949905439999999999e+02 3.156850000000000023e+02 4.702699999998110059e+01
4.970000000000000000e+02 1.304570329999999956e+02 1.794979999999999905e+02 3.294900000001391049e+01 2.955852830000000040e+02 3.162909999999999968e+02 4.699299999998117983e+01
4.980000000000000000e+02 1.307195220000000120e+02 1.797969999999999970e+02 3.295700000001389185e+01 2.961800220000000081e+02 3.169110000000000014e+02 4.690899999998137559e+01
4.990000000000000000e+02 1.309820110000000000e+02 1.801339999999999861e+02 3.299400000001380562e+01 2.967747610000000122e+02 3.175029999999999859e+02 4.682899999998156204e+01
5.000000000000000000e+02 1.312444999999999879e+02 1.804360000000000070e+02 3.298900000001381727e+01 2.973695000000000164e+02 3.181059999999999945e+02 4.678999999998165293e+01
5.010000000000000000e+02 1.315069890000000044e+02 1.807280000000000086e+02 3.299600000001380096e+01 2.979642390000000205e+02 3.187180000000000177e+02 4.673599999998177879e+01
5.020000000000000000e+02 1.317694779999999923e+02 1.809730000000000132e+02 3.295200000001390350e+01 2.985589780000000246e+02 3.193079999999999927e+02 4.668799999998189065e+01
5.030000000000000000e+02 1.320319670000000087e+02 1.812239999999999895e+02 3.291600000001398740e+01 2.991537169999999719e+02 3.198690000000000282e+02 4.660499999998208409e+01
5.040000000000000000e+02 1.322944559999999967e+02 1.814939999999999998e+02 3.289500000001403635e+01 2.997484559999999760e+02 3.204089999999999918e+02 4.652499999998227054e+01
5.050000000000000000e+02 1.325569450000000131e+02 1.815569999999999879e+02 3.257300000001478679e+01 3.003431949999999802e+02 3.209850000000000136e+02 4.646699999998240571e+01
5.060000000000000000e+02 1.328194340000000011e+02 1.818350000000000080e+02 3.253500000001487535e+01 3.009379339999999843e+02 3.215539999999999736e+02 4.639399999998257584e+01
5.070000000000000000e+02 1.330819229999999891e+02 1.821419999999999959e+02 3.255000000001484040e+01 3.015326729999999884e+02 3.221070000000000277e+02 4.627499999998285318e+01
5.080000000000000000e+02 1.333444120000000055e+02 1.824430000000000121e+02 3.254500000001485205e+01 3.021274119999999925e+02 3.226560000000000059e+02 4.625199999998290679e+01
5.090000000000000000e+02 1.336069009999999935e+02 1.827379999999999995e+02 3.254900000001484273e+01 3.027221509999999967e+02 3.231789999999999736e+02 4.618299999998306760e+01
5.100000000000000000e+02 1.338693900000000099e+02 1.830140000000000100e+02 3.254100000001486137e+01 3.033168900000000008e+02 3.237370000000000232e+02 4.610699999998324472e+01
5.110000000000000000e+02 1.341318789999999979e+02 1.833009999999999877e+02 3.256600000001480311e+01 3.039116290000000049e+02 3.243729999999999905e+02 4.574499999998408839e+01
5.120000000000000000e+02 1.343943679999999858e+02 1.835920000000000130e+02 3.258200000001476582e+01 3.045063680000000090e+02 3.249560000000000173e+02 4.570199999998418861e+01
5.130000000000000000e+02 1.346568570000000022e+02 1.838909999999999911e+02 3.260000000001472387e+01 3.051011070000000132e+02 3.255299999999999727e+02 4.564999999998430980e+01
5.140000000000000000e+02 1.349193459999999902e+02 1.841870000000000118e+02 3.261000000001470056e+01 3.056958460000000173e+02 3.261240000000000236e+02 4.538399999998492973e+01
5.150000000000000000e+02 1.351818350000000066e+02 1.844739999999999895e+02 3.260200000001471921e+01 3.062905850000000214e+02 3.267200000000000273e+02 4.530999999998510219e+01
5.160000000000000000e+02 1.354443239999999946e+02 1.847580000000000098e+02 3.254600000001484972e+01 3.068853240000000255e+02 3.272769999999999868e+02 4.525899999998522105e+01
5.170000000000000000e+02 1.357068130000000110e+02 1.850459999999999923e+02 3.250400000001494760e+01 3.074800629999999728e+02 3.278419999999999845e+02 4.520799999998533991e+01
5.180000000000000000e+02 1.359693019999999990e+02 1.853360000000000127e+02 3.246700000001503383e+01 3.080748019999999769e+02 3.283929999999999723e+02 4.514299999998549140e+01
5.190000000000000000e+02 1.362317909999999870e+02 1.855910000000000082e+02 3.241200000001516202e+01 3.086695409999999811e+02 3.289619999999999891e+02 4.503199999998575009e+01
5.200000000000000000e+02 1.364942800000000034e+02 1.858540000000000134e+02 3.241700000001515036e+01 3.092642799999999852e+02 3.295110000000000241e+02 4.495099999998593887e+01
5.210000000000000000e+02 1.367567689999999914e+02 1.861100000000000136e+02 3.237700000001524359e+01 3.098590189999999893e+02 3.300790000000000077e+02 4.484099999998619523e+01
5.220000000000000000e+02 1.370192580000000078e+02 1.863789999999999907e+02 3.232100000001537410e+01 3.104537579999999934e+02 3.306530000000000200e+02 4.475299999998640033e+01
5.230000000000000000e+02 1.372817469999999958e+02 1.866490000000000009e+02 3.231800000001538109e+01 3.110484969999999976e+02 3.312180000000000177e+02 4.466799999998659843e+01
5.240000000000000000e+02 1.375442360000000122e+02 1.868919999999999959e+02 3.224700000001554656e+01 3.116432360000000017e+02 3.317749999999999773e+02 4.461699999998671728e+01
5.250000000000000000e+02 1.378067250000000001e+02 1.871579999999999870e+02 3.218800000001568407e+01 3.122379750000000058e+02 3.323659999999999854e+02 4.454199999998689208e+01
5.260000000000000000e+02 1.380692139999999881e+02 1.873979999999999961e+02 3.209800000001589382e+01 3.128327140000000099e+02 3.329379999999999882e+02 4.453399999998691072e+01
5.270000000000000000e+02 1.383317030000000045e+02 1.876270000000000095e+02 3.200000000001612221e+01 3.134274530000000141e+02 3.335219999999999914e+02 4.424399999998758659e+01
5.280000000000000000e+02 1.385941919999999925e+02 1.878600000000000136e+02 3.190300000001600367e+01 3.140221920000000182e+02 3.341109999999999900e+02 4.420899999998766816e+01
5.290000000000000000e+02 1.388566810000000089e+02 1.879519999999999982e+02 3.153200000001555026e+01 3.146169310000000223e+02 3.346859999999999786e+02 4.413399999998784295e+01
5.300000000000000000e+02 1.391191699999999969e+02 1.881699999999999875e+02 3.142500000001541949e+01 3.152116700000000264e+02 3.352570000000000050e+02 4.410099999998791986e+01
5.310000000000000000e+02 1.393816590000000133e+02 1.883750000000000000e+02 3.129400000001525939e+01 3.158064089999999737e+02 3.358009999999999877e+02 4.402499999998809699e+01
5.320000000000000000e+02 1.396441480000000013e+02 1.885980000000000132e+02 3.120900000001515551e+01 3.164011479999999779e+02 3.363960000000000150e+02 4.392999999998831839e+01
5.330000000000000000e+02 1.399066369999999893e+02 1.888799999999999955e+02 3.118000000001512007e+01 3.169958869999999820e+02 3.369569999999999936e+02 4.383099999998854912e+01
5.340000000000000000e+02 1.401691260000000057e+02 1.891529999999999916e+02 3.108600000001500518e+01 3.175906259999999861e+02 3.375350000000000250e+02 4.376499999998870294e+01
5.350000000000000000e+02 1.404316149999999936e+02 1.893810000000000002e+02 3.093800000001482431e+01 3.181853649999999902e+02 3.380579999999999927e+02 4.368399999998889172e+01
5.360000000000000000e+02 1.406941040000000100e+02 1.896080000000000041e+02 3.083400000001469721e+01 3.187801039999999944e+02 3.386320000000000050e+02 4.356599999998916672e+01
5.370000000000000000e+02 1.409565929999999980e+02 1.898669999999999902e+02 3.078900000001464221e+01 3.193748429999999985e+02 3.392130000000000223e+02 4.348899999998934618e+01
5.380000000000000000e+02 1.412190819999999860e+02 1.901560000000000059e+02 3.076800000001461655e+01 3.199695820000000026e+02 3.397540000000000191e+02 4.341999999998950699e+01
5.390000000000000000e+02 1.414815710000000024e+02 1.904610000000000127e+02 3.071300000001454933e+01 3.205643210000000067e+02 3.402869999999999777e+02 4.330099999998978433e+01
5.400000000000000000e+02 1.417440599999999904e+02 1.907470000000000141e+02 3.066600000001449189e+01 3.211590600000000109e+02 3.408600000000000136e+02 4.319799999999002438e+01
5.410000000000000000e+02 1.420065490000000068e+02 1.910289999999999964e+02 3.061600000001443078e+01 3.217537990000000150e+02 3.414080000000000155e+02 4.308399999999029006e+01
5.420000000000000000e+02 1.422690379999999948e+02 1.913120000000000118e+02 3.056000000001436234e+01 3.223485380000000191e+02 3.419820000000000277e+02 4.297399999999054643e+01
5.430000000000000000e+02 1.425315270000000112e+02 1.915980000000000132e+02 3.048100000001426579e+01 3.229432770000000232e+02 3.425640000000000214e+02 4.289999999999071889e+01
5.440000000000000000e+02 1.427940159999999992e+02 1.918240000000000123e+02 3.033500000001408736e+01 3.235380160000000274e+02 3.431320000000000050e+02 4.282599999999089135e+01
5.450000000000000000e+02 1.430565049999999871e+02 1.919269999999999925e+02 3.003200000001371706e+01 3.241327549999999746e+02 3.437029999999999745e+02 4.274699999999107547e+01
5.460000000000000000e+02 1.433189940000000036e+02 1.921740000000000066e+02 2.995800000001362662e+01 3.247274939999999788e+02 3.442839999999999918e+02 4.266799999999125959e+01
5.470000000000000000e+02 1.435814829999999915e+02 1.924449999999999932e+02 2.988100000001353251e+01 3.253222329999999829e+02 3.448399999999999750e+02 4.256999999999148798e+01
5.480000000000000000e+02 1.438439720000000079e+02 1.926920000000000073e+02 2.978400000001341397e+01 3.259169719999999870e+02 3.454150000000000205e+02 4.248899999999167676e+01
5.490000000000000000e+02 1.441064609999999959e+02 1.929389999999999930e+02 2.964700000001324653e+01 3.265117109999999911e+02 3.459689999999999941e+02 4.240299999999187719e+01
5.500000000000000000e+02 1.443689500000000123e+02 1.931690000000000111e+02 2.949100000001305588e+01 3.271064499999999953e+02 3.465629999999999882e+02 4.229899999999211957e+01
5.510000000000000000e+02 1.446314390000000003e+02 1.934010000000000105e+02 2.933900000001287012e+01 3.277011889999999994e+02 3.471370000000000005e+02 4.221299999999232000e+01
5.520000000000000000e+02 1.448939279999999883e+02 1.936210000000000093e+02 2.916500000001265747e+01 3.282959280000000035e+02 3.477019999999999982e+02 4.212399999999252742e+01
5.530000000000000000e+02 1.451564170000000047e+02 1.938280000000000030e+02 2.900300000001245948e+01 3.288906670000000076e+02 3.482610000000000241e+02 4.200899999999279544e+01
5.540000000000000000e+02 1.454189059999999927e+02 1.940399999999999920e+02 2.880000000001221139e+01 3.294854060000000118e+02 3.488220000000000027e+02 4.191599999999301218e+01
5.550000000000000000e+02 1.456813950000000091e+02 1.942740000000000009e+02 2.864900000001202685e+01 3.300801450000000159e+02 3.493500000000000227e+02 4.179999999999328253e+01
5.560000000000000000e+02 1.459438839999999971e+02 1.945149999999999864e+02 2.853300000001188508e+01 3.306748840000000200e+02 3.498899999999999864e+02 4.165999999999360881e+01
5.570000000000000000e+02 1.462063730000000135e+02 1.947419999999999902e+02 2.846300000001179953e+01 3.312696230000000241e+02 3.504460000000000264e+02 4.151599999999394441e+01
5.580000000000000000e+02 1.464688620000000014e+02 1.949759999999999991e+02 2.839500000001171642e+01 3.318643620000000283e+02 3.510059999999999718e+02 4.140599999999420078e+01
5.590000000000000000e+02 1.467313509999999894e+02 1.952189999999999941e+02 2.831700000001162110e+01 3.324591009999999756e+02 3.515470000000000255e+02 4.130099999999444549e+01
5.600000000000000000e+02 1.469938400000000058e+02 1.954290000000000020e+02 2.816100000001143044e+01 3.330538399999999797e+02 3.521259999999999764e+02 4.118399999999471817e+01
5.610000000000000000e+02 1.472563289999999938e+02 1.956560000000000059e+02 2.804200000001128501e+01 3.336485789999999838e+02 3.527099999999999795e+02 4.106999999999498385e+01
5.620000000000000000e+02 1.475188180000000102e+02 1.958540000000000134e+02 2.791200000001112613e+01 3.342433179999999879e+02 3.532839999999999918e+02 4.089999999999538005e+01
5.630000000000000000e+02 1.477813069999999982e+02 1.960550000000000068e+02 2.776600000001094770e+01 3.348380569999999921e+02 3.538220000000000027e+02 4.077399999999567370e+01
5.640000000000000000e+02 1.480437959999999862e+02 1.962760000000000105e+02 2.763100000001078271e+01 3.354327959999999962e+02 3.543700000000000045e+02 4.062199999999602795e+01
5.650000000000000000e+02 1.483062850000000026e+02 1.965209999999999866e+02 2.752900000001065806e+01 3.360275350000000003e+02 3.549379999999999882e+02 4.033799999999668984e+01
5.660000000000000000e+02 1.485687739999999906e+02 1.967769999999999868e+02 2.743500000001054318e+01 3.366222740000000044e+02 3.555029999999999859e+02 4.011699999999720490e+01
5.670000000000000000e+02 1.488312630000000070e+02 1.970380000000000109e+02 2.735300000001044296e+01 3.372170130000000086e+02 3.560790000000000077e+02 4.008699999999727481e+01
5.680000000000000000e+02 1.490937519999999950e+02 1.973160000000000025e+02 2.732600000001040996e+01 3.378117520000000127e+02 3.566589999999999918e+02 4.001499999999744261e+01
5.690000000000000000e+02 1.493562410000000114e+02 1.975639999999999930e+02 2.723500000001029875e+01 3.384064910000000168e+02 3.572379999999999995e+02 3.991999999999766402e+01
5.700000000000000000e+02 1.496187299999999993e+02 1.977800000000000011e+02 2.710500000001013987e+01 3.390012300000000209e+02 3.578090000000000259e+02 3.983099999999787144e+01
5.710000000000000000e+02 1.498812189999999873e+02 1.980140000000000100e+02 2.698500000000999322e+01 3.395959690000000251e+02 3.583620000000000232e+02 3.972399999999812081e+01
5.720000000000000000e+02 1.501437080000000037e+02 1.982309999999999945e+02 2.684900000000982700e+01 3.401907079999999723e+02 3.589320000000000164e+02 3.960999999999838650e+01
5.730000000000000000e+02 1.504061969999999917e+02 1.984869999999999948e+02 2.675200000000970846e+01 3.407854469999999765e+02 3.594569999999999936e+02 3.951499999999860790e+01
5.740000000000000000e+02 1.506686860000000081e+02 1.987580000000000098e+02 2.664900000000958258e+01 3.413801859999999806e+02 3.600210000000000150e+02 3.939699999999888291e+01
5.750000000000000000e+02 1.509311749999999961e+02 1.989910000000000139e+02 2.647900000000937482e+01 3.419749249999999847e+02 3.605710000000000264e+02 3.928699999999913928e+01
5.760000000000000000e+02 1.511936640000000125e+02 1.992110000000000127e+02 2.633800000000920249e+01 3.425696639999999888e+02 3.611190000000000282e+02 3.917299999999940496e+01
5.770000000000000000e+02 1.514561530000000005e+02 1.994379999999999882e+02 2.619200000000902406e+01 3.431644029999999930e+02 3.616669999999999732e+02 3.902899999999974057e+01
5.780000000000000000e+02 1.517186419999999885e+02 1.996889999999999930e+02 2.605900000000886152e+01 3.437591419999999971e+02 3.622060000000000173e+02 3.887800000000009248e+01
5.790000000000000000e+02 1.519811310000000049e+02 1.999230000000000018e+02 2.591700000000868798e+01 3.443538810000000012e+02 3.627590000000000146e+02 3.874900000000039313e+01
5.800000000000000000e+02 1.522436199999999928e+02 2.001529999999999916e+02 2.578400000000852543e+01 3.449486200000000053e+02 3.633299999999999841e+02 3.860800000000072174e+01
5.810000000000000000e+02 1.525061090000000092e+02 2.003650000000000091e+02 2.566800000000838367e+01 3.455433590000000095e+02 3.638650000000000091e+02 3.848300000000101306e+01
5.820000000000000000e+02 1.527685979999999972e+02 2.006049999999999898e+02 2.559100000000828956e+01 3.461380980000000136e+02 3.644010000000000105e+02 3.832900000000137197e+01
5.830000000000000000e+02 1.530310870000000136e+02 2.006550000000000011e+02 2.517600000000778238e+01 3.467328370000000177e+02 3.649560000000000173e+02 3.818600000000170525e+01
5.840000000000000000e+02 1.532935760000000016e+02 2.009000000000000057e+02 2.510200000000769194e+01 3.473275760000000218e+02 3.655249999999999773e+02 3.808700000000193597e+01
5.850000000000000000e+02 1.535560649999999896e+02 2.011450000000000102e+02 2.504100000000761739e+01 3.479223150000000260e+02 3.660950000000000273e+02 3.793500000000229022e+01
5.860000000000000000e+02 1.538185540000000060e+02 2.013679999999999950e+02 2.496200000000752084e+01 3.485170539999999733e+02 3.666589999999999918e+02 3.766100000000292880e+01
5.870000000000000000e+02 1.540810429999999940e+02 2.015929999999999893e+02 2.486300000000739985e+01 3.491117929999999774e+02 3.672409999999999854e+02 3.761500000000303601e+01
5.880000000000000000e+02 1.543435320000000104e+02 2.018259999999999934e+02 2.475100000000726297e+01 3.497065319999999815e+02 3.678129999999999882e+02 3.755500000000317584e+01
5.890000000000000000e+02 1.546060209999999984e+02 2.021109999999999900e+02 2.470400000000720553e+01 3.503012709999999856e+02 3.683899999999999864e+02 3.745400000000341123e+01
5.900000000000000000e+02 1.548685099999999863e+02 2.023969999999999914e+02 2.466200000000715420e+01 3.508960099999999898e+02 3.689599999999999795e+02 3.739600000000354640e+01
5.910000000000000000e+02 1.551309990000000028e+02 2.027030000000000030e+02 2.466700000000716031e+01 3.514907489999999939e+02 3.695110000000000241e+02 3.731700000000373052e+01
5.920000000000000000e+02 1.553934879999999907e+02 2.030060000000000002e+02 2.467200000000716642e+01 3.520854879999999980e+02 3.700690000000000168e+02 3.720300000000399621e+01
5.930000000000000000e+02 1.556559770000000071e+02 2.032940000000000111e+02 2.467500000000717009e+01 3.526802270000000021e+02 3.706510000000000105e+02 3.707700000000428986e+01
5.940000000000000000e+02 1.559184659999999951e+02 2.035560000000000116e+02 2.464000000000712731e+01 3.532749660000000063e+02 3.712130000000000223e+02 3.695100000000458351e+01
5.950000000000000000e+02 1.561809550000000115e+02 2.038400000000000034e+02 2.467600000000717131e+01 3.538697050000000104e+02 3.717629999999999768e+02 3.668100000000521277e+01
5.960000000000000000e+02 1.564434439999999995e+02 2.040989999999999895e+02 2.469500000000719453e+01 3.544644440000000145e+02 3.723700000000000045e+02 3.663800000000531298e+01
5.970000000000000000e+02 1.567059329999999875e+02 2.043379999999999939e+02 2.467100000000716520e+01 3.550591830000000186e+02 3.729250000000000114e+02 3.655100000000551574e+01
5.980000000000000000e+02 1.569684220000000039e+02 2.045589999999999975e+02 2.459900000000707720e+01 3.556539220000000228e+02 3.735149999999999864e+02 3.644500000000576279e+01
5.990000000000000000e+02 1.572309109999999919e+02 2.047860000000000014e+02 2.451400000000697332e+01 3.562486610000000269e+02 3.740600000000000023e+02 3.632200000000604945e+01
6.000000000000000000e+02 1.574934000000000083e+02 2.049749999999999943e+02 2.437100000000679856e+01 3.568433999999999742e+02 3.745960000000000036e+02 3.619600000000634310e+01
6.010000000000000000e+02 1.577558889999999963e+02 2.051560000000000059e+02 2.421800000000661157e+01 3.574381389999999783e+02 3.751569999999999823e+02 3.606900000000663908e+01
6.020000000000000000e+02 1.580183780000000127e+02 2.053640000000000043e+02 2.409400000000646003e+01 3.580328779999999824e+02 3.756960000000000264e+02 3.594000000000693973e+01
6.030000000000000000e+02 1.582808670000000006e+02 2.055500000000000114e+02 2.395200000000628648e+01 3.586276169999999865e+02 3.762289999999999850e+02 3.582500000000720775e+01
6.040000000000000000e+02 1.585433559999999886e+02 2.057949999999999875e+02 2.385500000000616794e+01 3.592223559999999907e+02 3.767719999999999914e+02 3.570400000000748975e+01
6.050000000000000000e+02 1.588058450000000050e+02 2.060430000000000064e+02 2.380000000000610072e+01 3.598170949999999948e+02 3.773149999999999977e+02 3.557900000000778107e+01
6.060000000000000000e+02 1.590683339999999930e+02 2.062690000000000055e+02 2.373900000000602617e+01 3.604118339999999989e+02 3.778450000000000273e+02 3.544300000000809803e+01
6.070000000000000000e+02 1.593308230000000094e+02 2.064869999999999948e+02 2.367300000000594551e+01 3.610065730000000030e+02 3.784010000000000105e+02 3.531300000000840100e+01
6.080000000000000000e+02 1.595933119999999974e+02 2.065629999999999882e+02 2.331100000000550310e+01 3.616013120000000072e+02 3.789259999999999877e+02 3.503000000000906056e+01
6.090000000000000000e+02 1.598558010000000138e+02 2.067820000000000107e+02 2.325800000000543832e+01 3.621960510000000113e+02 3.795190000000000055e+02 3.488900000000938917e+01
6.100000000000000000e+02 1.601182900000000018e+02 2.069950000000000045e+02 2.316800000000532833e+01 3.627907900000000154e+02 3.800880000000000223e+02 3.476400000000968049e+01
6.110000000000000000e+02 1.603807789999999898e+02 2.072019999999999982e+02 2.307500000000521467e+01 3.633855290000000196e+02 3.806419999999999959e+02 3.465800000000992753e+01
6.120000000000000000e+02 1.606432680000000062e+02 2.074420000000000073e+02 2.298500000000510468e+01 3.639802680000000237e+02 3.811899999999999977e+02 3.458200000001010466e+01
6.130000000000000000e+02 1.609057569999999942e+02 2.075240000000000009e+02 2.272900000000479181e+01 3.645750070000000278e+02 3.817289999999999850e+02 3.443300000001045191e+01
6.140000000000000000e+02 1.611682460000000106e+02 2.077750000000000057e+02 2.270000000000475637e+01 3.651697459999999751e+02 3.822889999999999873e+02 3.427900000001081082e+01
6.150000000000000000e+02 1.614307349999999985e+02 2.080349999999999966e+02 2.265400000000470015e+01 3.657644849999999792e+02 3.828380000000000223e+02 3.415400000001110214e+01
6.160000000000000000e+02 1.616932239999999865e+02 2.082959999999999923e+02 2.258100000000461094e+01 3.663592239999999833e+02 3.833809999999999718e+02 3.397900000001151000e+01
6.170000000000000000e+02 1.619557130000000029e+02 2.085449999999999875e+02 2.248200000000448995e+01 3.669539629999999875e+02 3.839270000000000209e+02 3.383700000001184094e+01
6.180000000000000000e+02 1.622182019999999909e+02 2.088230000000000075e+02 2.241900000000441295e+01 3.675487019999999916e+02 3.844580000000000268e+02 3.370000000001216023e+01
6.190000000000000000e+02 1.624806910000000073e+02 2.090790000000000077e+02 2.232000000000429196e+01 3.681434409999999957e+02 3.850090000000000146e+02 3.350500000001261469e+01
6.200000000000000000e+02 1.627431799999999953e+02 2.093329999999999984e+02 2.225300000000421008e+01 3.687381799999999998e+02 3.855199999999999818e+02 3.335000000001297593e+01
6.210000000000000000e+02 1.630056690000000117e+02 2.095649999999999977e+02 2.220900000000415631e+01 3.693329190000000040e+02 3.860699999999999932e+02 3.315200000001343739e+01
6.220000000000000000e+02 1.632681579999999997e+02 2.098170000000000073e+02 2.219400000000413797e+01 3.699276580000000081e+02 3.866179999999999950e+02 3.298000000001383825e+01
6.230000000000000000e+02 1.635306469999999877e+02 2.100819999999999936e+02 2.218200000000412331e+01 3.705223970000000122e+02 3.871329999999999814e+02 3.267900000001453975e+01
6.240000000000000000e+02 1.637931360000000041e+02 2.103230000000000075e+02 2.216300000000410009e+01 3.711171360000000163e+02 3.877280000000000086e+02 3.259600000001473319e+01
6.250000000000000000e+02 1.640556249999999920e+02 2.105240000000000009e+02 2.210700000000403165e+01 3.717118750000000205e+02 3.882980000000000018e+02 3.250000000001495692e+01
6.260000000000000000e+02 1.643181140000000084e+02 2.107249999999999943e+02 2.201200000000391555e+01 3.723066140000000246e+02 3.888759999999999764e+02 3.234200000001532516e+01
6.270000000000000000e+02 1.645806029999999964e+02 2.109370000000000118e+02 2.188900000000376522e+01 3.729013529999999719e+02 3.893969999999999914e+02 3.204100000001602666e+01
6.280000000000000000e+02 1.648430920000000128e+02 2.111730000000000018e+02 2.173800000000358068e+01 3.734960919999999760e+02 3.899850000000000136e+02 3.190100000001600122e+01
6.290000000000000000e+02 1.651055810000000008e+02 2.113919999999999959e+02 2.157300000000337903e+01 3.740908309999999801e+02 3.905489999999999782e+02 3.176500000001583501e+01
6.300000000000000000e+02 1.653680699999999888e+02 2.116140000000000043e+02 2.146100000000324215e+01 3.746855699999999842e+02 3.911299999999999955e+02 3.161200000001564803e+01
6.310000000000000000e+02 1.656305590000000052e+02 2.118180000000000121e+02 2.137700000000313949e+01 3.752803089999999884e+02 3.916730000000000018e+02 3.148900000001549770e+01
6.320000000000000000e+02 1.658930479999999932e+02 2.120200000000000102e+02 2.126200000000299895e+01 3.758750479999999925e+02 3.922379999999999995e+02 3.132000000001529116e+01
6.330000000000000000e+02 1.661555370000000096e+02 2.121990000000000123e+02 2.111400000000281807e+01 3.764697869999999966e+02 3.928020000000000209e+02 3.115600000001509073e+01
6.340000000000000000e+02 1.664180259999999976e+02 2.123839999999999861e+02 2.094000000000260542e+01 3.770645260000000007e+02 3.933480000000000132e+02 3.104800000001495874e+01
6.350000000000000000e+02 1.666805150000000140e+02 2.126229999999999905e+02 2.085000000000249543e+01 3.776592650000000049e+02 3.938969999999999914e+02 3.089500000001477176e+01
6.360000000000000000e+02 1.669430040000000020e+02 2.128530000000000086e+02 2.075100000000237443e+01 3.782540040000000090e+02 3.944409999999999741e+02 3.074500000001458844e+01
6.370000000000000000e+02 1.672054929999999899e+02 2.131059999999999945e+02 2.065100000000225222e+01 3.788487430000000131e+02 3.949850000000000136e+02 3.057300000001437823e+01
6.380000000000000000e+02 1.674679820000000063e+02 2.133569999999999993e+02 2.058400000000217034e+01 3.794434820000000173e+02 3.955299999999999727e+02 3.040000000001416680e+01
6.390000000000000000e+02 1.677304709999999943e+02 2.136250000000000000e+02 2.054300000000212023e+01 3.800382210000000214e+02 3.960500000000000114e+02 3.022600000001395415e+01
6.400000000000000000e+02 1.679929600000000107e+02 2.139180000000000064e+02 2.053900000000211534e+01 3.806329600000000255e+02 3.965980000000000132e+02 3.003000000001371461e+01
6.410000000000000000e+02 1.682554489999999987e+02 2.141899999999999977e+02 2.048900000000205424e+01 3.812276989999999728e+02 3.971510000000000105e+02 2.987100000001352029e+01
6.420000000000000000e+02 1.685179379999999867e+02 2.144199999999999875e+02 2.037100000000191002e+01 3.818224379999999769e+02 3.977130000000000223e+02 2.970300000001331497e+01
6.430000000000000000e+02 1.687804270000000031e+02 2.146690000000000111e+02 2.030500000000182936e+01 3.824171769999999810e+02 3.982710000000000150e+02 2.949500000001306077e+01
6.440000000000000000e+02 1.690429159999999911e+02 2.149190000000000111e+02 2.027200000000178903e+01 3.830119159999999852e+02 3.988279999999999745e+02 2.933400000001286401e+01
6.450000000000000000e+02 1.693054050000000075e+02 2.151599999999999966e+02 2.022200000000172793e+01 3.836066549999999893e+02 3.993720000000000141e+02 2.912400000001260736e+01
6.460000000000000000e+02 1.695678939999999955e+02 2.154039999999999964e+02 2.018000000000167660e+01 3.842013939999999934e+02 3.998960000000000150e+02 2.896400000001241182e+01
6.470000000000000000e+02 1.698303830000000119e+02 2.156140000000000043e+02 2.006900000000154094e+01 3.847961329999999975e+02 4.004130000000000109e+02 2.866100000001204151e+01
6.480000000000000000e+02 1.700928719999999998e+02 2.157199999999999989e+02 1.977500000000118163e+01 3.853908720000000017e+02 4.009940000000000282e+02 2.853400000001188630e+01
6.490000000000000000e+02 1.703553609999999878e+02 2.158930000000000007e+02 1.964900000000102764e+01 3.859856110000000058e+02 4.015459999999999923e+02 2.842000000001174698e+01
6.500000000000000000e+02 1.706178500000000042e+02 2.161229999999999905e+02 1.957300000000093476e+01 3.865803500000000099e+02 4.021340000000000146e+02 2.825800000001154899e+01
6.510000000000000000e+02 1.708803389999999922e+02 2.163230000000000075e+02 1.945500000000079055e+01 3.871750890000000140e+02 4.027010000000000218e+02 2.812700000001138889e+01
6.520000000000000000e+02 1.711428280000000086e+02 2.165240000000000009e+02 1.932300000000062923e+01 3.877698280000000182e+02 4.032570000000000050e+02 2.795700000001118113e+01
6.530000000000000000e+02 1.714053169999999966e+02 2.167529999999999859e+02 1.922900000000051435e+01 3.883645670000000223e+02 4.038070000000000164e+02 2.777300000001095626e+01
6.540000000000000000e+02 1.716678060000000130e+02 2.169790000000000134e+02 1.917000000000044224e+01 3.889593060000000264e+02 4.043530000000000086e+02 2.756700000001070450e+01
6.550000000000000000e+02 1.719302950000000010e+02 2.171959999999999980e+02 1.906200000000031025e+01 3.895540449999999737e+02 4.049049999999999727e+02 2.735500000001044540e+01
6.560000000000000000e+02 1.721927839999999890e+02 2.174559999999999889e+02 1.904100000000028459e+01 3.901487839999999778e+02 4.054499999999999886e+02 2.720800000001026575e+01
6.570000000000000000e+02 1.724552730000000054e+02 2.177309999999999945e+02 1.902600000000026625e+01 3.907435229999999819e+02 4.060059999999999718e+02 2.701800000001003355e+01
6.580000000000000000e+02 1.727177619999999933e+02 2.179840000000000089e+02 1.899500000000022837e+01 3.913382619999999861e+02 4.065489999999999782e+02 2.685500000000983434e+01
6.590000000000000000e+02 1.729802510000000098e+02 2.181870000000000118e+02 1.891300000000012815e+01 3.919330009999999902e+02 4.071039999999999850e+02 2.665200000000958624e+01
6.600000000000000000e+02 1.732427399999999977e+02 2.183439999999999941e+02 1.880599999999999739e+01 3.925277399999999943e+02 4.076460000000000150e+02 2.646000000000935160e+01
6.610000000000000000e+02 1.735052290000000141e+02 2.185500000000000114e+02 1.873099999999990573e+01 3.931224789999999985e+02 4.081850000000000023e+02 2.626700000000911572e+01
6.620000000000000000e+02 1.737677180000000021e+02 2.187599999999999909e+02 1.859199999999973585e+01 3.937172180000000026e+02 4.087300000000000182e+02 2.608400000000889207e+01
6.630000000000000000e+02 1.740302069999999901e+02 2.189519999999999982e+02 1.842499999999953175e+01 3.943119570000000067e+02 4.093079999999999927e+02 2.589400000000865987e+01
6.640000000000000000e+02 1.742926960000000065e+02 2.191690000000000111e+02 1.828199999999935699e+01 3.949066960000000108e+02 4.098500000000000227e+02 2.567800000000839589e+01
6.650000000000000000e+02 1.745551849999999945e+02 2.192390000000000043e+02 1.795999999999896346e+01 3.955014350000000150e+02 4.103910000000000196e+02 2.549500000000817224e+01
6.660000000000000000e+02 1.748176740000000109e+02 2.194389999999999930e+02 1.777799999999874103e+01 3.960961740000000191e+02 4.109189999999999827e+02 2.532100000000795958e+01
6.670000000000000000e+02 1.750801629999999989e+02 2.196779999999999973e+02 1.765899999999859560e+01 3.966909130000000232e+02 4.114569999999999936e+02 2.516900000000777382e+01
6.680000000000000000e+02 1.753426519999999869e+02 2.199079999999999870e+02 1.754899999999846116e+01 3.972856520000000273e+02 4.119830000000000041e+02 2.495700000000751473e+01
6.690000000000000000e+02 1.756051410000000033e+02 2.201129999999999995e+02 1.742199999999830595e+01 3.978803909999999746e+02 4.125509999999999877e+02 2.476900000000728497e+01
6.700000000000000000e+02 1.758676299999999912e+02 2.203300000000000125e+02 1.729199999999814708e+01 3.984751299999999787e+02 4.130769999999999982e+02 2.455700000000702587e+01
6.710000000000000000e+02 1.761301190000000076e+02 2.205780000000000030e+02 1.720499999999804075e+01 3.990698689999999829e+02 4.136270000000000095e+02 2.433700000000675701e+01
6.720000000000000000e+02 1.763926079999999956e+02 2.208089999999999975e+02 1.710099999999791365e+01 3.996646079999999870e+02 4.141510000000000105e+02 2.414100000000651747e+01
6.730000000000000000e+02 1.766550970000000120e+02 2.210020000000000095e+02 1.693399999999770955e+01 4.002593469999999911e+02 4.146589999999999918e+02 2.394300000000627549e+01
6.740000000000000000e+02 1.769175860000000000e+02 2.211800000000000068e+02 1.674199999999747490e+01 4.008540859999999952e+02 4.152040000000000077e+02 2.370800000000598828e+01
6.750000000000000000e+02 1.771800749999999880e+02 2.213689999999999998e+02 1.658999999999728914e+01 4.014488249999999994e+02 4.157210000000000036e+02 2.353100000000577197e+01
6.760000000000000000e+02 1.774425640000000044e+02 2.215670000000000073e+02 1.647199999999714493e+01 4.020435640000000035e+02 4.162490000000000236e+02 2.332100000000551532e+01
6.770000000000000000e+02 1.777050529999999924e+02 2.217820000000000107e+02 1.637899999999703127e+01 4.026383030000000076e+02 4.167789999999999964e+02 2.314700000000530267e+01
6.780000000000000000e+02 1.779675420000000088e+02 2.219799999999999898e+02 1.622699999999684550e+01 4.032330420000000117e+02 4.173100000000000023e+02 2.293800000000504724e+01
6.790000000000000000e+02 1.782300309999999968e+02 2.221790000000000020e+02 1.608999999999667807e+01 4.038277810000000159e+02 4.178410000000000082e+02 2.278500000000486025e+01
6.800000000000000000e+02 1.784925200000000132e+02 2.224130000000000109e+02 1.592199999999661308e+01 4.044225200000000200e+02 4.183790000000000191e+02 2.250300000000451561e+01
6.810000000000000000e+02 1.787550090000000012e+02 2.226539999999999964e+02 1.574199999999671284e+01 4.050172590000000241e+02 4.189379999999999882e+02 2.238200000000436773e+01
6.820000000000000000e+02 1.790174979999999891e+02 2.228919999999999959e+02 1.554599999999682147e+01 4.056119980000000282e+02 4.195029999999999859e+02 2.221700000000416608e+01
6.830000000000000000e+02 1.792799870000000055e+02 2.231109999999999900e+02 1.534199999999693453e+01 4.062067369999999755e+02 4.200459999999999923e+02 2.211200000000403776e+01
6.840000000000000000e+02 1.795424759999999935e+02 2.233280000000000030e+02 1.519799999999701434e+01 4.068014759999999796e+02 4.205830000000000268e+02 2.192100000000380433e+01
6.850000000000000000e+02 1.798049650000000099e+02 2.235130000000000052e+02 1.500299999999712242e+01 4.073962149999999838e+02 4.211320000000000050e+02 2.173000000000357090e+01
6.860000000000000000e+02 1.800674539999999979e+02 2.236910000000000025e+02 1.483199999999721719e+01 4.079909539999999879e+02 4.216639999999999873e+02 2.151600000000330937e+01
6.870000000000000000e+02 1.803299429999999859e+02 2.238679999999999950e+02 1.463599999999732582e+01 4.085856929999999920e+02 4.221999999999999886e+02 2.136200000000312116e+01
6.880000000000000000e+02 1.805924320000000023e+02 2.240440000000000111e+02 1.441899999999744608e+01 4.091804319999999962e+02 4.227669999999999959e+02 2.116900000000288529e+01
6.890000000000000000e+02 1.808549209999999903e+02 2.242369999999999948e+02 1.421299999999756025e+01 4.097751710000000003e+02 4.233279999999999745e+02 2.101200000000269341e+01
6.900000000000000000e+02 1.811174100000000067e+02 2.244099999999999966e+02 1.394799999999770712e+01 4.103699100000000044e+02 4.238949999999999818e+02 2.076700000000239399e+01
6.910000000000000000e+02 1.813798989999999947e+02 2.245790000000000077e+02 1.365499999999786951e+01 4.109646490000000085e+02 4.244549999999999841e+02 2.057100000000215445e+01
6.920000000000000000e+02 1.816423880000000111e+02 2.247909999999999968e+02 1.344299999999798700e+01 4.115593880000000127e+02 4.249680000000000177e+02 2.039000000000193324e+01
6.930000000000000000e+02 1.819048769999999990e+02 2.250409999999999968e+02 1.326999999999808288e+01 4.121541270000000168e+02 4.255049999999999955e+02 2.019900000000169982e+01
6.940000000000000000e+02 1.821673659999999870e+02 2.252940000000000111e+02 1.306499999999819650e+01 4.127488660000000209e+02 4.260659999999999741e+02 1.997800000000142973e+01
6.950000000000000000e+02 1.824298550000000034e+02 2.255509999999999877e+02 1.289999999999828795e+01 4.133436050000000250e+02 4.265880000000000223e+02 1.978400000000119263e+01
6.960000000000000000e+02 1.826923439999999914e+02 2.257940000000000111e+02 1.274999999999837108e+01 4.139383439999999723e+02 4.271019999999999754e+02 1.959000000000095554e+01
6.970000000000000000e+02 1.829548330000000078e+02 2.260989999999999895e+02 1.271799999999838882e+01 4.145330829999999764e+02 4.276510000000000105e+02 1.931900000000062434e+01
6.980000000000000000e+02 1.832173219999999958e+02 2.264050000000000011e+02 1.267199999999841431e+01 4.151278219999999806e+02 4.281850000000000023e+02 1.909100000000034569e+01
6.990000000000000000e+02 1.834798110000000122e+02 2.266649999999999920e+02 1.256499999999847361e+01 4.157225609999999847e+02 4.287110000000000127e+02 1.887700000000008416e+01
7.000000000000000000e+02 1.837423000000000002e+02 2.268799999999999955e+02 1.243299999999854677e+01 4.163172999999999888e+02 4.292250000000000227e+02 1.864499999999980062e+01
7.010000000000000000e+02 1.840047889999999882e+02 2.270780000000000030e+02 1.230399999999861826e+01 4.169120389999999929e+02 4.297379999999999995e+02 1.842999999999953786e+01
7.020000000000000000e+02 1.842672780000000046e+02 2.272810000000000059e+02 1.219399999999867923e+01 4.175067779999999971e+02 4.302730000000000246e+02 1.821899999999927999e+01
7.030000000000000000e+02 1.845297669999999925e+02 2.274339999999999975e+02 1.205499999999875627e+01 4.181015170000000012e+02 4.307869999999999777e+02 1.798299999999899157e+01
7.040000000000000000e+02 1.847922560000000090e+02 2.275819999999999936e+02 1.189099999999884716e+01 4.186962560000000053e+02 4.313170000000000073e+02 1.776899999999873003e+01
7.050000000000000000e+02 1.850547449999999969e+02 2.277319999999999993e+02 1.167799999999896521e+01 4.192909950000000094e+02 4.318439999999999941e+02 1.756199999999847705e+01
7.060000000000000000e+02 1.853172340000000133e+02 2.279159999999999968e+02 1.152399999999905056e+01 4.198857340000000136e+02 4.323870000000000005e+02 1.735499999999822407e+01
7.070000000000000000e+02 1.855797230000000013e+02 2.280910000000000082e+02 1.136099999999914090e+01 4.204804730000000177e+02 4.329370000000000118e+02 1.713099999999795031e+01
7.080000000000000000e+02 1.858422119999999893e+02 2.282940000000000111e+02 1.121399999999922237e+01 4.210752120000000218e+02 4.334610000000000127e+02 1.692699999999770100e+01
7.090000000000000000e+02 1.861047010000000057e+02 2.284869999999999948e+02 1.101799999999933100e+01 4.216699510000000259e+02 4.339879999999999995e+02 1.668599999999740646e+01
7.100000000000000000e+02 1.863671899999999937e+02 2.286949999999999932e+02 1.083899999999943020e+01 4.222646899999999732e+02 4.345439999999999827e+02 1.643399999999709848e+01
7.110000000000000000e+02 1.866296790000000101e+02 2.289310000000000116e+02 1.070499999999950447e+01 4.228594289999999773e+02 4.350640000000000214e+02 1.616199999999676606e+01
7.120000000000000000e+02 1.868921679999999981e+02 2.291479999999999961e+02 1.052899999999960201e+01 4.234541679999999815e+02 4.355860000000000127e+02 1.591999999999661419e+01
7.130000000000000000e+02 1.871546569999999861e+02 2.294019999999999868e+02 1.040999999999966796e+01 4.240489069999999856e+02 4.361200000000000045e+02 1.569799999999673723e+01
7.140000000000000000e+02 1.874171460000000025e+02 2.296349999999999909e+02 1.028899999999973502e+01 4.246436459999999897e+02 4.366290000000000191e+02 1.548299999999685639e+01
7.150000000000000000e+02 1.876796349999999904e+02 2.298369999999999891e+02 1.012099999999982813e+01 4.252383849999999939e+02 4.371659999999999968e+02 1.523799999999699217e+01
7.160000000000000000e+02 1.879421240000000068e+02 2.298580000000000041e+02 9.747000000000035413e+00 4.258331239999999980e+02 4.376979999999999791e+02 1.499799999999712519e+01
7.170000000000000000e+02 1.882046129999999948e+02 2.300389999999999873e+02 9.539000000000150692e+00 4.264278630000000021e+02 4.381970000000000027e+02 1.477899999999724656e+01
7.180000000000000000e+02 1.884671020000000112e+02 2.302059999999999889e+02 9.298000000000284260e+00 4.270226020000000062e+02 4.386999999999999886e+02 1.458599999999735353e+01
7.190000000000000000e+02 1.887295909999999992e+02 2.303619999999999948e+02 9.040000000000427249e+00 4.276173410000000104e+02 4.392250000000000227e+02 1.431899999999750150e+01
7.200000000000000000e+02 1.889920799999999872e+02 2.305380000000000109e+02 8.819000000000549733e+00 4.282120800000000145e+02 4.397409999999999854e+02 1.410299999999762122e+01
7.210000000000000000e+02 1.892545690000000036e+02 2.307220000000000084e+02 8.595000000000673879e+00 4.288068190000000186e+02 4.402540000000000191e+02 1.389799999999773483e+01
7.220000000000000000e+02 1.895170579999999916e+02 2.309019999999999868e+02 8.336000000000817423e+00 4.294015580000000227e+02 4.407359999999999900e+02 1.370999999999783903e+01
7.230000000000000000e+02 1.897795470000000080e+02 2.310850000000000080e+02 8.159000000000915520e+00 4.299962970000000269e+02 4.412740000000000009e+02 1.347399999999796982e+01
7.240000000000000000e+02 1.900420359999999960e+02 2.312630000000000052e+02 7.956000000000988948e+00 4.305910359999999741e+02 4.417970000000000255e+02 1.316899999999813886e+01
7.250000000000000000e+02 1.903045250000000124e+02 2.314360000000000070e+02 7.750000000000920153e+00 4.311857749999999783e+02 4.423539999999999850e+02 1.300999999999822698e+01
7.260000000000000000e+02 1.905670140000000004e+02 2.316200000000000045e+02 7.573000000000861043e+00 4.317805139999999824e+02 4.429039999999999964e+02 1.282799999999832785e+01
7.270000000000000000e+02 1.908295029999999883e+02 2.318449999999999989e+02 7.410000000000806608e+00 4.323752529999999865e+02 4.434409999999999741e+02 1.264299999999843038e+01
7.280000000000000000e+02 1.910919920000000047e+02 2.320970000000000084e+02 7.271000000000760188e+00 4.329699919999999906e+02 4.439649999999999750e+02 1.247099999999852571e+01
7.290000000000000000e+02 1.913544809999999927e+02 2.323160000000000025e+02 7.093000000000700744e+00 4.335647309999999948e+02 4.444940000000000282e+02 1.223999999999865373e+01
7.300000000000000000e+02 1.916169700000000091e+02 2.325399999999999920e+02 6.914000000000640966e+00 4.341594699999999989e+02 4.450330000000000155e+02 1.201899999999877622e+01
7.310000000000000000e+02 1.918794589999999971e+02 2.327930000000000064e+02 6.800000000000602896e+00 4.347542090000000030e+02 4.455400000000000205e+02 1.180999999999889205e+01
7.320000000000000000e+02 1.921419480000000135e+02 2.330190000000000055e+02 6.638000000000548795e+00 4.353489480000000071e+02 4.460779999999999745e+02 1.149599999999906608e+01
7.330000000000000000e+02 1.924044370000000015e+02 2.332470000000000141e+02 6.483000000000497032e+00 4.359436870000000113e+02 4.466639999999999873e+02 1.131399999999916695e+01
7.340000000000000000e+02 1.926669259999999895e+02 2.334379999999999882e+02 6.296000000000434582e+00 4.365384260000000154e+02 4.472529999999999859e+02 1.109299999999928943e+01
7.350000000000000000e+02 1.929294150000000059e+02 2.336270000000000095e+02 6.105000000000370797e+00 4.371331650000000195e+02 4.477610000000000241e+02 1.080499999999944905e+01
7.360000000000000000e+02 1.931919039999999939e+02 2.338300000000000125e+02 5.925000000000310685e+00 4.377279040000000236e+02 4.483340000000000032e+02 1.065799999999953052e+01
7.370000000000000000e+02 1.934543930000000103e+02 2.340459999999999923e+02 5.761000000000255916e+00 4.383226430000000278e+02 4.489119999999999777e+02 1.049399999999962141e+01
7.380000000000000000e+02 1.937168819999999982e+02 2.342419999999999902e+02 5.615000000000207159e+00 4.389173819999999751e+02 4.494569999999999936e+02 1.030099999999972837e+01
7.390000000000000000e+02 1.939793709999999862e+02 2.343899999999999864e+02 5.396000000000134023e+00 4.395121209999999792e+02 4.499850000000000136e+02 1.015099999999981151e+01
7.400000000000000000e+02 1.942418600000000026e+02 2.345380000000000109e+02 5.156000000000053873e+00 4.401068599999999833e+02 4.505260000000000105e+02 9.933999999999931774e+00
7.410000000000000000e+02 1.945043489999999906e+02 2.346759999999999877e+02 4.908999999999971386e+00 4.407015989999999874e+02 4.510799999999999841e+02 9.718000000000051486e+00
7.420000000000000000e+02 1.947668380000000070e+02 2.348489999999999895e+02 4.711999999999905597e+00 4.412963379999999916e+02 4.516340000000000146e+02 9.430000000000211102e+00
7.430000000000000000e+02 1.950293269999999950e+02 2.350109999999999957e+02 4.501999999999835467e+00 4.418910769999999957e+02 4.522119999999999891e+02 9.242000000000315296e+00
7.440000000000000000e+02 1.952918160000000114e+02 2.351750000000000114e+02 4.290999999999765002e+00 4.424858159999999998e+02 4.527740000000000009e+02 9.056000000000418382e+00
7.450000000000000000e+02 1.955543049999999994e+02 2.353340000000000032e+02 4.118999999999707562e+00 4.430805550000000039e+02 4.533240000000000123e+02 8.866000000000523684e+00
7.460000000000000000e+02 1.958167939999999874e+02 2.354710000000000036e+02 3.925999999999676415e+00 4.436752940000000081e+02 4.538899999999999864e+02 8.652000000000642288e+00
7.470000000000000000e+02 1.960792830000000038e+02 2.356200000000000045e+02 3.757999999999694918e+00 4.442700330000000122e+02 4.544289999999999736e+02 8.457000000000750362e+00
7.480000000000000000e+02 1.963417719999999917e+02 2.357500000000000000e+02 3.533999999999719588e+00 4.448647720000000163e+02 4.549560000000000173e+02 8.244000000000868411e+00
7.490000000000000000e+02 1.966042610000000082e+02 2.358890000000000100e+02 3.304999999999744809e+00 4.454595110000000204e+02 4.554669999999999845e+02 8.043000000000979810e+00
7.500000000000000000e+02 1.968667499999999961e+02 2.360219999999999914e+02 3.087999999999768708e+00 4.460542500000000246e+02 4.560500000000000114e+02 7.788000000000932843e+00
7.510000000000000000e+02 1.971292390000000125e+02 2.361610000000000014e+02 2.857999999999794039e+00 4.466489889999999718e+02 4.565939999999999941e+02 7.582000000000864048e+00
7.520000000000000000e+02 1.973917280000000005e+02 2.362949999999999875e+02 2.609999999999821352e+00 4.472437279999999760e+02 4.571440000000000055e+02 7.336000000000781895e+00
7.530000000000000000e+02 1.976542169999999885e+02 2.364499999999999886e+02 2.385999999999846022e+00 4.478384669999999801e+02 4.576700000000000159e+02 7.102000000000703750e+00
7.540000000000000000e+02 1.979167060000000049e+02 2.366080000000000041e+02 2.175999999999869150e+00 4.484332059999999842e+02 4.582139999999999986e+02 6.880000000000629612e+00
7.550000000000000000e+02 1.981791949999999929e+02 2.367959999999999923e+02 1.980999999999890626e+00 4.490279449999999883e+02 4.587490000000000236e+02 6.619000000000542450e+00
7.560000000000000000e+02 1.984416840000000093e+02 2.369679999999999893e+02 1.789999999999911662e+00 4.496226839999999925e+02 4.592830000000000155e+02 6.373000000000460297e+00
7.570000000000000000e+02 1.987041729999999973e+02 2.371009999999999991e+02 1.529999999999940297e+00 4.502174229999999966e+02 4.598290000000000077e+02 6.123000000000376808e+00
7.580000000000000000e+02 1.989666620000000137e+02 2.372580000000000098e+02 1.329999999999962323e+00 4.508121620000000007e+02 4.603410000000000082e+02 5.895000000000300666e+00
7.590000000000000000e+02 1.992291510000000017e+02 2.373979999999999961e+02 1.105999999999986994e+00 4.514069010000000048e+02 4.608840000000000146e+02 5.658000000000221519e+00
7.600000000000000000e+02 1.994916399999999896e+02 2.375560000000000116e+02 9.279999999999984928e-01 4.520016400000000090e+02 4.614039999999999964e+02 5.422000000000142705e+00
7.610000000000000000e+02 1.997541290000000060e+02 2.377150000000000034e+02 7.209999999999983089e-01 4.525963790000000131e+02 4.618910000000000196e+02 5.261000000000088939e+00
7.620000000000000000e+02 2.000166179999999940e+02 2.379190000000000111e+02 5.879999999999981908e-01 4.531911180000000172e+02 4.624279999999999973e+02 5.000000000000001776e+00
7.630000000000000000e+02 2.002791070000000104e+02 2.381009999999999991e+02 4.659999999999980824e-01 4.537858570000000213e+02 4.629669999999999845e+02 4.750999999999918622e+00
7.640000000000000000e+02 2.005415959999999984e+02 2.382680000000000007e+02 3.289999999999979607e-01 4.543805960000000255e+02 4.634920000000000186e+02 4.535999999999846821e+00
7.650000000000000000e+02 2.008040849999999864e+02 2.383930000000000007e+02 1.199999999999977751e-01 4.549753349999999728e+02 4.640210000000000150e+02 4.264999999999756319e+00
7.660000000000000000e+02 2.010665740000000028e+02 2.385409999999999968e+02 -6.500000000000237532e-02 4.555700739999999769e+02 4.645489999999999782e+02 3.996999999999668596e+00
7.670000000000000000e+02 2.013290629999999908e+02 2.386879999999999882e+02 -2.540000000000025016e-01 4.561648129999999810e+02 4.650880000000000223e+02 3.715999999999699543e+00
7.680000000000000000e+02 2.015915520000000072e+02 2.387860000000000014e+02 -4.650000000000026890e-01 4.567595519999999851e+02 4.656809999999999832e+02 3.516999999999721460e+00
7.690000000000000000e+02 2.018540409999999952e+02 2.388839999999999861e+02 -7.630000000000028981e-01 4.573542909999999893e+02 4.662370000000000232e+02 3.318999999999743267e+00
7.700000000000000000e+02 2.021165300000000116e+02 2.390209999999999866e+02 -1.008000000000002228e+00 4.579490299999999934e+02 4.667559999999999718e+02 3.123999999999764743e+00
7.710000000000000000e+02 2.023790189999999996e+02 2.391790000000000020e+02 -1.212999999999979650e+00 4.585437689999999975e+02 4.672939999999999827e+02 2.925999999999786549e+00
7.720000000000000000e+02 2.026415079999999875e+02 2.393549999999999898e+02 -1.411999999999957733e+00 4.591385080000000016e+02 4.678269999999999982e+02 2.706999999999810669e+00
7.730000000000000000e+02 2.029039970000000039e+02 2.395200000000000102e+02 -1.604999999999936477e+00 4.597332470000000058e+02 4.683740000000000236e+02 2.483999999999835229e+00
7.740000000000000000e+02 2.031664859999999919e+02 2.396539999999999964e+02 -1.833999999999911257e+00 4.603279860000000099e+02 4.689230000000000018e+02 2.288999999999856705e+00
7.750000000000000000e+02 2.034289750000000083e+02 2.398009999999999877e+02 -2.071999999999885045e+00 4.609227250000000140e+02 4.694619999999999891e+02 2.027999999999885450e+00
7.760000000000000000e+02 2.036914639999999963e+02 2.399540000000000077e+02 -2.298999999999860044e+00 4.615174640000000181e+02 4.700040000000000191e+02 1.775999999999913204e+00
7.770000000000000000e+02 2.039539530000000127e+02 2.400879999999999939e+02 -2.535999999999833943e+00 4.621122030000000223e+02 4.705489999999999782e+02 1.496999999999943931e+00
7.780000000000000000e+02 2.042164420000000007e+02 2.402299999999999898e+02 -2.796999999999805198e+00 4.627069420000000264e+02 4.711340000000000146e+02 1.267999999999969152e+00
7.790000000000000000e+02 2.044789309999999887e+02 2.403660000000000139e+02 -3.068999999999775241e+00 4.633016809999999737e+02 4.716720000000000255e+02 1.073999999999990518e+00
7.800000000000000000e+02 2.047414200000000051e+02 2.405140000000000100e+02 -3.292999999999750571e+00 4.638964199999999778e+02 4.722040000000000077e+02 8.359999999999984110e-01
7.810000000000000000e+02 2.050039089999999931e+02 2.406790000000000020e+02 -3.504999999999727223e+00 4.644911589999999819e+02 4.727559999999999718e+02 6.059999999999982068e-01
7.820000000000000000e+02 2.052663980000000095e+02 2.408849999999999909e+02 -3.651999999999711033e+00 4.650858979999999860e+02 4.732559999999999718e+02 3.599999999999979883e-01
7.830000000000000000e+02 2.055288869999999974e+02 2.410769999999999982e+02 -3.840999999999690218e+00 4.656806369999999902e+02 4.737909999999999968e+02 8.099999999999774047e-02
7.840000000000000000e+02 2.057913760000000138e+02 2.412470000000000141e+02 -4.062999999999693301e+00 4.662753759999999943e+02 4.743399999999999750e+02 -1.820000000000024654e-01
7.850000000000000000e+02 2.060538650000000018e+02 2.413899999999999864e+02 -4.299999999999772449e+00 4.668701149999999984e+02 4.748770000000000095e+02 -3.850000000000026179e-01
7.860000000000000000e+02 2.063163539999999898e+02 2.415329999999999870e+02 -4.550999999999856271e+00 4.674648540000000025e+02 4.754089999999999918e+02 -6.150000000000027667e-01
7.870000000000000000e+02 2.065788430000000062e+02 2.416970000000000027e+02 -4.762999999999927070e+00 4.680595930000000067e+02 4.759409999999999741e+02 -9.010000000000030207e-01
7.880000000000000000e+02 2.068413319999999942e+02 2.418559999999999945e+02 -4.996000000000004881e+00 4.686543320000000108e+02 4.765210000000000150e+02 -1.090999999999993086e+00
7.890000000000000000e+02 2.071038210000000106e+02 2.419879999999999995e+02 -5.249000000000089372e+00 4.692490710000000149e+02 4.770699999999999932e+02 -1.321999999999967645e+00
7.900000000000000000e+02 2.073663099999999986e+02 2.421250000000000000e+02 -5.544000000000187889e+00 4.698438100000000190e+02 4.776039999999999850e+02 -1.583999999999938790e+00
7.910000000000000000e+02 2.076287989999999866e+02 2.422620000000000005e+02 -5.808000000000276053e+00 4.704385490000000232e+02 4.781429999999999723e+02 -1.820999999999912689e+00
7.920000000000000000e+02 2.078912880000000030e+02 2.423830000000000098e+02 -6.082000000000367557e+00 4.710332880000000273e+02 4.786899999999999977e+02 -2.067999999999885485e+00
7.930000000000000000e+02 2.081537769999999909e+02 2.425200000000000102e+02 -6.325000000000448708e+00 4.716280269999999746e+02 4.791970000000000027e+02 -2.318999999999857842e+00
7.940000000000000000e+02 2.084162660000000074e+02 2.426459999999999866e+02 -6.566000000000529191e+00 4.722227659999999787e+02 4.797269999999999754e+02 -2.568999999999830308e+00
7.950000000000000000e+02 2.086787549999999953e+02 2.427599999999999909e+02 -6.823000000000615017e+00 4.728175049999999828e+02 4.802660000000000196e+02 -2.823999999999802224e+00
7.960000000000000000e+02 2.089412440000000117e+02 2.428950000000000102e+02 -7.087000000000703182e+00 4.734122439999999870e+02 4.807719999999999914e+02 -3.049999999999777334e+00
7.970000000000000000e+02 2.092037329999999997e+02 2.430229999999999961e+02 -7.391000000000804704e+00 4.740069829999999911e+02 4.812930000000000064e+02 -3.322999999999747267e+00
7.980000000000000000e+02 2.094662219999999877e+02 2.431920000000000073e+02 -7.632000000000885187e+00 4.746017219999999952e+02 4.818319999999999936e+02 -3.593999999999717421e+00
7.990000000000000000e+02 2.097287110000000041e+02 2.433979999999999961e+02 -7.851000000000958323e+00 4.751964609999999993e+02 4.823419999999999845e+02 -3.801999999999694513e+00
8.000000000000000000e+02 2.099911999999999921e+02 2.435699999999999932e+02 -8.124000000000938471e+00 4.757912000000000035e+02 4.828600000000000136e+02 -4.029999999999682281e+00
8.010000000000000000e+02 2.102536890000000085e+02 2.437110000000000127e+02 -8.448000000000758902e+00 4.763859390000000076e+02 4.833870000000000005e+02 -4.292999999999770111e+00
8.020000000000000000e+02 2.105161779999999965e+02 2.438309999999999889e+02 -8.790000000000569358e+00 4.769806780000000117e+02 4.838980000000000246e+02 -4.563999999999860613e+00
8.030000000000000000e+02 2.107786670000000129e+02 2.439509999999999934e+02 -9.100000000000397549e+00 4.775754170000000158e+02 4.844289999999999736e+02 -4.840999999999953118e+00
8.040000000000000000e+02 2.110411560000000009e+02 2.440600000000000023e+02 -9.428000000000215763e+00 4.781701560000000200e+02 4.849479999999999791e+02 -5.110000000000042952e+00
8.050000000000000000e+02 2.113036449999999888e+02 2.441839999999999975e+02 -9.695000000000067786e+00 4.787648950000000241e+02 4.854809999999999945e+02 -5.371000000000130115e+00
8.060000000000000000e+02 2.115661340000000052e+02 2.443309999999999889e+02 -9.964999999999918145e+00 4.793596340000000282e+02 4.859959999999999809e+02 -5.622000000000213937e+00
8.070000000000000000e+02 2.118286229999999932e+02 2.444890000000000043e+02 -1.019999999999978790e+01 4.799543729999999755e+02 4.865470000000000255e+02 -5.885000000000301767e+00
8.080000000000000000e+02 2.120911120000000096e+02 2.446260000000000048e+02 -1.046499999999964103e+01 4.805491119999999796e+02 4.870740000000000123e+02 -6.152000000000390934e+00
8.090000000000000000e+02 2.123536009999999976e+02 2.447649999999999864e+02 -1.071499999999950248e+01 4.811438509999999837e+02 4.876109999999999900e+02 -6.453000000000491454e+00
8.100000000000000000e+02 2.126160900000000140e+02 2.448180000000000121e+02 -1.102199999999933233e+01 4.817385899999999879e+02 4.881179999999999950e+02 -6.738000000000586631e+00
8.110000000000000000e+02 2.128785790000000020e+02 2.449639999999999986e+02 -1.129099999999918325e+01 4.823333289999999920e+02 4.886379999999999768e+02 -7.034000000000685482e+00
8.120000000000000000e+02 2.131410679999999900e+02 2.451100000000000136e+02 -1.153399999999904857e+01 4.829280679999999961e+02 4.891700000000000159e+02 -7.324000000000782329e+00
8.130000000000000000e+02 2.134035570000000064e+02 2.452489999999999952e+02 -1.179499999999890392e+01 4.835228070000000002e+02 4.897289999999999850e+02 -7.615000000000879510e+00
8.140000000000000000e+02 2.136660459999999944e+02 2.453870000000000005e+02 -1.200999999999878476e+01 4.841175460000000044e+02 4.902459999999999809e+02 -7.904000000000976023e+00
8.150000000000000000e+02 2.139285350000000108e+02 2.455269999999999868e+02 -1.222199999999866726e+01 4.847122850000000085e+02 4.907590000000000146e+02 -8.189000000000902446e+00
8.160000000000000000e+02 2.141910239999999988e+02 2.456599999999999966e+02 -1.247099999999852926e+01 4.853070240000000126e+02 4.912989999999999782e+02 -8.463000000000750589e+00
8.170000000000000000e+02 2.144535129999999867e+02 2.458240000000000123e+02 -1.267899999999841398e+01 4.859017630000000167e+02 4.918319999999999936e+02 -8.736000000000599286e+00
8.180000000000000000e+02 2.147160020000000031e+02 2.459689999999999941e+02 -1.291699999999828208e+01 4.864965020000000209e+02 4.923559999999999945e+02 -9.012000000000446320e+00
8.190000000000000000e+02 2.149784909999999911e+02 2.460970000000000084e+02 -1.319599999999812745e+01 4.870912410000000250e+02 4.928570000000000277e+02 -9.285000000000295017e+00
8.200000000000000000e+02 2.152409800000000075e+02 2.462129999999999939e+02 -1.347899999999797060e+01 4.876859799999999723e+02 4.933639999999999759e+02 -9.542000000000152582e+00
8.210000000000000000e+02 2.155034689999999955e+02 2.463199999999999932e+02 -1.379199999999779713e+01 4.882807189999999764e+02 4.939159999999999968e+02 -9.796000000000011809e+00
8.220000000000000000e+02 2.157659580000000119e+02 2.464420000000000073e+02 -1.407699999999763918e+01 4.888754579999999805e+02 4.944309999999999832e+02 -1.008699999999985053e+01
8.230000000000000000e+02 2.160284469999999999e+02 2.465629999999999882e+02 -1.435499999999748511e+01 4.894701969999999847e+02 4.949619999999999891e+02 -1.035999999999969923e+01
8.240000000000000000e+02 2.162909359999999879e+02 2.466949999999999932e+02 -1.463999999999732715e+01 4.900649359999999888e+02 4.954929999999999950e+02 -1.062499999999955236e+01
8.250000000000000000e+02 2.165534250000000043e+02 2.468040000000000020e+02 -1.493299999999716476e+01 4.906596749999999929e+02 4.960310000000000059e+02 -1.087899999999941159e+01
8.260000000000000000e+02 2.168159139999999923e+02 2.469269999999999925e+02 -1.519699999999701845e+01 4.912544139999999970e+02 4.965310000000000059e+02 -1.111499999999928079e+01
8.270000000000000000e+02 2.170784030000000087e+02 2.470749999999999886e+02 -1.541899999999689541e+01 4.918491530000000012e+02 4.970830000000000268e+02 -1.146099999999908903e+01
8.280000000000000000e+02 2.173408919999999966e+02 2.471990000000000123e+02 -1.565799999999676295e+01 4.924438920000000053e+02 4.976610000000000014e+02 -1.170499999999895380e+01
8.290000000000000000e+02 2.176033810000000130e+02 2.473170000000000073e+02 -1.595499999999659835e+01 4.930386310000000094e+02 4.982230000000000132e+02 -1.194499999999882078e+01
8.300000000000000000e+02 2.178658700000000010e+02 2.474449999999999932e+02 -1.620899999999682706e+01 4.936333700000000135e+02 4.987699999999999818e+02 -1.222199999999866726e+01
8.310000000000000000e+02 2.181283589999999890e+02 2.475699999999999932e+02 -1.649199999999717292e+01 4.942281090000000177e+02 4.992839999999999918e+02 -1.246999999999852982e+01
8.320000000000000000e+02 2.183908480000000054e+02 2.476949999999999932e+02 -1.678399999999752978e+01 4.948228480000000218e+02 4.998159999999999741e+02 -1.271799999999839237e+01
8.330000000000000000e+02 2.186533369999999934e+02 2.478269999999999982e+02 -1.704599999999784998e+01 4.954175870000000259e+02 5.003650000000000091e+02 -1.296499999999825548e+01
8.340000000000000000e+02 2.189158260000000098e+02 2.479550000000000125e+02 -1.731999999999818485e+01 4.960123259999999732e+02 5.008740000000000236e+02 -1.321199999999811858e+01
8.350000000000000000e+02 2.191783149999999978e+02 2.480860000000000127e+02 -1.756399999999848305e+01 4.966070649999999773e+02 5.014100000000000250e+02 -1.346599999999797781e+01
8.360000000000000000e+02 2.194408040000000142e+02 2.482160000000000082e+02 -1.781799999999879347e+01 4.972018039999999814e+02 5.019300000000000068e+02 -1.374399999999782374e+01
8.370000000000000000e+02 2.197032930000000022e+02 2.483269999999999982e+02 -1.809599999999913322e+01 4.977965429999999856e+02 5.024710000000000036e+02 -1.399499999999768463e+01
8.380000000000000000e+02 2.199657819999999901e+02 2.484329999999999927e+02 -1.840199999999950720e+01 4.983912819999999897e+02 5.030110000000000241e+02 -1.425899999999753831e+01
8.390000000000000000e+02 2.202282710000000066e+02 2.485699999999999932e+02 -1.867999999999984695e+01 4.989860209999999938e+02 5.035299999999999727e+02 -1.451999999999739366e+01
8.400000000000000000e+02 2.204907599999999945e+02 2.487309999999999945e+02 -1.894000000000016470e+01 4.995807599999999979e+02 5.040729999999999791e+02 -1.481499999999723016e+01
8.410000000000000000e+02 2.207532490000000109e+02 2.488700000000000045e+02 -1.923200000000052157e+01 5.001754990000000021e+02 5.046059999999999945e+02 -1.507599999999708551e+01
8.420000000000000000e+02 2.210157379999999989e+02 2.490219999999999914e+02 -1.946200000000080266e+01 5.007702380000000062e+02 5.051270000000000095e+02 -1.535699999999692977e+01
8.430000000000000000e+02 2.212782269999999869e+02 2.491550000000000011e+02 -1.967900000000106786e+01 5.013649770000000103e+02 5.056360000000000241e+02 -1.560999999999678955e+01
8.440000000000000000e+02 2.215407160000000033e+02 2.492570000000000050e+02 -1.993800000000138439e+01 5.019597160000000144e+02 5.061700000000000159e+02 -1.589599999999663105e+01
8.450000000000000000e+02 2.218032049999999913e+02 2.493679999999999950e+02 -2.020100000000170581e+01 5.025544550000000186e+02 5.066979999999999791e+02 -1.615999999999676717e+01
8.460000000000000000e+02 2.220656940000000077e+02 2.494879999999999995e+02 -2.045100000000201135e+01 5.031491940000000227e+02 5.072090000000000032e+02 -1.642099999999708615e+01
8.470000000000000000e+02 2.223281829999999957e+02 2.496179999999999950e+02 -2.069200000000230588e+01 5.037439330000000268e+02 5.077300000000000182e+02 -1.667599999999739779e+01
8.480000000000000000e+02 2.225906720000000121e+02 2.497510000000000048e+02 -2.095500000000262730e+01 5.043386719999999741e+02 5.082669999999999959e+02 -1.700099999999779499e+01
8.490000000000000000e+02 2.228531610000000001e+02 2.498839999999999861e+02 -2.118200000000290473e+01 5.049334109999999782e+02 5.088149999999999977e+02 -1.727299999999812741e+01
8.500000000000000000e+02 2.231156499999999880e+02 2.500440000000000111e+02 -2.136100000000312349e+01 5.055281499999999824e+02 5.093480000000000132e+02 -1.756799999999848794e+01
8.510000000000000000e+02 2.233781390000000044e+02 2.501680000000000064e+02 -2.159800000000341313e+01 5.061228889999999865e+02 5.098840000000000146e+02 -1.785999999999884480e+01
8.520000000000000000e+02 2.236406279999999924e+02 2.501980000000000075e+02 -2.194900000000384210e+01 5.067176279999999906e+02 5.104110000000000014e+02 -1.813699999999918333e+01
8.530000000000000000e+02 2.239031170000000088e+02 2.503209999999999980e+02 -2.217300000000411586e+01 5.073123669999999947e+02 5.109490000000000123e+02 -1.844699999999956219e+01
8.540000000000000000e+02 2.241656059999999968e+02 2.504430000000000121e+02 -2.243200000000443239e+01 5.079071059999999989e+02 5.114850000000000136e+02 -1.875299999999993616e+01
8.550000000000000000e+02 2.244280950000000132e+02 2.505459999999999923e+02 -2.274000000000480881e+01 5.085018450000000030e+02 5.120049999999999955e+02 -1.904100000000028814e+01
8.560000000000000000e+02 2.246905840000000012e+02 2.506570000000000107e+02 -2.303000000000516323e+01 5.090965840000000071e+02 5.125130000000000337e+02 -1.930300000000060834e+01
8.570000000000000000e+02 2.249530729999999892e+02 2.507510000000000048e+02 -2.336000000000556653e+01 5.096913230000000112e+02 5.130330000000000155e+02 -1.954700000000090654e+01
8.580000000000000000e+02 2.252155620000000056e+02 2.508309999999999889e+02 -2.371800000000600406e+01 5.102860620000000154e+02 5.135650000000000546e+02 -1.982900000000125118e+01
8.590000000000000000e+02 2.254780509999999936e+02 2.509149999999999920e+02 -2.405200000000641225e+01 5.108808010000000195e+02 5.140829999999999700e+02 -2.008500000000156405e+01
8.600000000000000000e+02 2.257405400000000100e+02 2.509979999999999905e+02 -2.438100000000681433e+01 5.114755400000000236e+02 5.146299999999999955e+02 -2.039000000000193680e+01
8.610000000000000000e+02 2.260030289999999979e+02 2.511020000000000039e+02 -2.466300000000715897e+01 5.120702790000000277e+02 5.151749999999999545e+02 -2.064900000000225333e+01
8.620000000000000000e+02 2.262655179999999859e+02 2.511990000000000123e+02 -2.495800000000751950e+01 5.126650180000000319e+02 5.157250000000000227e+02 -2.095300000000262486e+01
8.630000000000000000e+02 2.265280070000000023e+02 2.512800000000000011e+02 -2.527900000000791181e+01 5.132597570000000360e+02 5.162640000000000100e+02 -2.127800000000302205e+01
8.640000000000000000e+02 2.267904959999999903e+02 2.513880000000000052e+02 -2.555300000000824667e+01 5.138544960000000401e+02 5.168210000000000264e+02 -2.160900000000342658e+01
8.650000000000000000e+02 2.270529850000000067e+02 2.514970000000000141e+02 -2.587500000000864020e+01 5.144492350000000442e+02 5.173759999999999764e+02 -2.191800000000380422e+01
8.660000000000000000e+02 2.273154739999999947e+02 2.516080000000000041e+02 -2.615800000000898606e+01 5.150439740000000484e+02 5.179049999999999727e+02 -2.219700000000414519e+01
8.670000000000000000e+02 2.275779630000000111e+02 2.517139999999999986e+02 -2.645700000000935148e+01 5.156387130000000525e+02 5.184479999999999791e+02 -2.249800000000451305e+01
8.680000000000000000e+02 2.278404519999999991e+02 2.518040000000000020e+02 -2.680500000000977678e+01 5.162334520000000566e+02 5.189740000000000464e+02 -2.280000000000488214e+01
8.690000000000000000e+02 2.281029409999999871e+02 2.518990000000000009e+02 -2.714400000001019109e+01 5.168281909999999471e+02 5.195059999999999718e+02 -2.307600000000521945e+01
8.700000000000000000e+02 2.283654300000000035e+02 2.519470000000000027e+02 -2.751600000001064572e+01 5.174229299999999512e+02 5.200579999999999927e+02 -2.334400000000554698e+01
8.710000000000000000e+02 2.286279189999999915e+02 2.520560000000000116e+02 -2.777200000001095859e+01 5.180176689999999553e+02 5.205760000000000218e+02 -2.358800000000584518e+01
8.720000000000000000e+02 2.288904080000000079e+02 2.521519999999999868e+02 -2.805200000001130078e+01 5.186124079999999594e+02 5.211190000000000282e+02 -2.391300000000624237e+01
8.730000000000000000e+02 2.291528969999999958e+02 2.522570000000000050e+02 -2.833200000001164298e+01 5.192071469999999636e+02 5.216359999999999673e+02 -2.420200000000659557e+01
8.740000000000000000e+02 2.294153860000000122e+02 2.523609999999999900e+02 -2.858600000001195340e+01 5.198018859999999677e+02 5.221989999999999554e+02 -2.450700000000696832e+01
8.750000000000000000e+02 2.296778750000000002e+02 2.524540000000000077e+02 -2.890400000001234204e+01 5.203966249999999718e+02 5.227609999999999673e+02 -2.483500000000736918e+01
8.760000000000000000e+02 2.299403639999999882e+02 2.525730000000000075e+02 -2.914700000001263902e+01 5.209913639999999759e+02 5.233339999999999463e+02 -2.510800000000770282e+01
8.770000000000000000e+02 2.302028530000000046e+02 2.526860000000000070e+02 -2.942500000001297877e+01 5.215861029999999801e+02 5.238880000000000337e+02 -2.537400000000802791e+01
8.780000000000000000e+02 2.304653419999999926e+02 2.527870000000000061e+02 -2.969300000001330631e+01 5.221808419999999842e+02 5.244360000000000355e+02 -2.563400000000834567e+01
8.790000000000000000e+02 2.307278310000000090e+02 2.528919999999999959e+02 -2.994400000001361306e+01 5.227755809999999883e+02 5.249950000000000045e+02 -2.593500000000871353e+01
8.800000000000000000e+02 2.309903199999999970e+02 2.529970000000000141e+02 -3.021200000001394059e+01 5.233703199999999924e+02 5.255430000000000064e+02 -2.620900000000904839e+01
8.810000000000000000e+02 2.312528090000000134e+02 2.531069999999999993e+02 -3.049600000001428768e+01 5.239650589999999966e+02 5.261050000000000182e+02 -2.653500000000944681e+01
8.820000000000000000e+02 2.315152980000000014e+02 2.532079999999999984e+02 -3.076800000001462010e+01 5.245597980000000007e+02 5.266219999999999573e+02 -2.683200000000980978e+01
8.830000000000000000e+02 2.317777869999999893e+02 2.533129999999999882e+02 -3.103300000001494396e+01 5.251545370000000048e+02 5.271630000000000109e+02 -2.714900000001019720e+01
8.840000000000000000e+02 2.320402760000000058e+02 2.533789999999999907e+02 -3.135800000001534116e+01 5.257492760000000089e+02 5.277169999999999845e+02 -2.748500000001060783e+01
8.850000000000000000e+02 2.323027649999999937e+02 2.534650000000000034e+02 -3.169300000001575057e+01 5.263440150000000131e+02 5.282970000000000255e+02 -2.776700000001095248e+01
8.860000000000000000e+02 2.325652540000000101e+02 2.535769999999999982e+02 -3.199200000001611599e+01 5.269387540000000172e+02 5.288609999999999900e+02 -2.806700000001131912e+01
8.870000000000000000e+02 2.328277429999999981e+02 2.537390000000000043e+02 -3.222400000001560016e+01 5.275334930000000213e+02 5.293630000000000564e+02 -2.832300000001163198e+01
8.880000000000000000e+02 2.330902319999999861e+02 2.538669999999999902e+02 -3.245200000001506879e+01 5.281282320000000254e+02 5.299020000000000437e+02 -2.866200000001204629e+01
8.890000000000000000e+02 2.333527210000000025e+02 2.539689999999999941e+02 -3.269700000001449780e+01 5.287229710000000296e+02 5.304669999999999845e+02 -2.896500000001241659e+01
8.900000000000000000e+02 2.336152099999999905e+02 2.540610000000000070e+02 -3.299800000001379630e+01 5.293177100000000337e+02 5.310249999999999773e+02 -2.927300000001279301e+01
8.910000000000000000e+02 2.338776990000000069e+02 2.541399999999999864e+02 -3.330100000001309013e+01 5.299124490000000378e+02 5.315539999999999736e+02 -2.955000000001313154e+01
8.920000000000000000e+02 2.341401879999999949e+02 2.541699999999999875e+02 -3.370300000001215324e+01 5.305071880000000419e+02 5.321150000000000091e+02 -2.987100000001352385e+01
8.930000000000000000e+02 2.344026770000000113e+02 2.542640000000000100e+02 -3.401600000001142377e+01 5.311019270000000461e+02 5.326390000000000100e+02 -3.019300000001391737e+01
8.940000000000000000e+02 2.346651659999999993e+02 2.543779999999999859e+02 -3.427100000001082947e+01 5.316966660000000502e+02 5.331900000000000546e+02 -3.048200000001427057e+01
8.950000000000000000e+02 2.349276549999999872e+02 2.544929999999999950e+02 -3.450400000001028644e+01 5.322914050000000543e+02 5.337380000000000564e+02 -3.081200000001467387e+01
8.960000000000000000e+02 2.351901440000000036e+02 2.546169999999999902e+02 -3.472800000000976439e+01 5.328861439999999448e+02 5.342789999999999964e+02 -3.113500000001506862e+01
8.970000000000000000e+02 2.354526329999999916e+02 2.547280000000000086e+02 -3.498700000000916077e+01 5.334808829999999489e+02 5.348460000000000036e+02 -3.143200000001543160e+01
8.980000000000000000e+02 2.357151220000000080e+02 2.548669999999999902e+02 -3.525100000000854550e+01 5.340756219999999530e+02 5.354030000000000200e+02 -3.173900000001580679e+01
8.990000000000000000e+02 2.359776109999999960e+02 2.550380000000000109e+02 -3.546600000000804442e+01 5.346703609999999571e+02 5.359470000000000027e+02 -3.203700000001603598e+01
9.000000000000000000e+02 2.362401000000000124e+02 2.551899999999999977e+02 -3.575400000000737322e+01 5.352650999999999613e+02 5.364819999999999709e+02 -3.234000000001532982e+01
9.010000000000000000e+02 2.365025890000000004e+02 2.553180000000000121e+02 -3.603200000000672532e+01 5.358598389999999654e+02 5.370040000000000191e+02 -3.267200000001455606e+01
9.020000000000000000e+02 2.367650779999999884e+02 2.554329999999999927e+02 -3.633600000000601682e+01 5.364545779999999695e+02 5.375430000000000064e+02 -3.300100000001378930e+01
9.030000000000000000e+02 2.370275670000000048e+02 2.555190000000000055e+02 -3.667700000000522209e+01 5.370493169999999736e+02 5.380990000000000464e+02 -3.328300000001313208e+01
9.040000000000000000e+02 2.372900559999999928e+02 2.556049999999999898e+02 -3.701700000000442969e+01 5.376440559999999778e+02 5.386470000000000482e+02 -3.359300000001240960e+01
9.050000000000000000e+02 2.375525450000000092e+02 2.556939999999999884e+02 -3.735200000000364895e+01 5.382387949999999819e+02 5.391810000000000400e+02 -3.391900000001164983e+01
9.060000000000000000e+02 2.378150339999999971e+02 2.557669999999999959e+02 -3.772300000000278430e+01 5.388335339999999860e+02 5.397340000000000373e+02 -3.424600000001088773e+01
9.070000000000000000e+02 2.380775230000000136e+02 2.558319999999999936e+02 -3.809100000000192665e+01 5.394282729999999901e+02 5.402599999999999909e+02 -3.454200000001019788e+01
9.080000000000000000e+02 2.383400120000000015e+02 2.558689999999999998e+02 -3.849500000000098510e+01 5.400230119999999943e+02 5.408060000000000400e+02 -3.488400000000940082e+01
9.090000000000000000e+02 2.386025009999999895e+02 2.559530000000000030e+02 -3.883800000000018571e+01 5.406177509999999984e+02 5.413740000000000236e+02 -3.519000000000868766e+01
9.100000000000000000e+02 2.388649900000000059e+02 2.560310000000000059e+02 -3.916199999999943060e+01 5.412124900000000025e+02 5.419270000000000209e+02 -3.549500000000797684e+01
9.110000000000000000e+02 2.391274789999999939e+02 2.561379999999999768e+02 -3.945699999999874308e+01 5.418072290000000066e+02 5.424550000000000409e+02 -3.579500000000727766e+01
9.120000000000000000e+02 2.393899680000000103e+02 2.562450000000000045e+02 -3.968899999999820238e+01 5.424019680000000108e+02 5.429909999999999854e+02 -3.608300000000660646e+01
9.130000000000000000e+02 2.396524569999999983e+02 2.563319999999999936e+02 -3.998199999999751952e+01 5.429967070000000149e+02 5.435599999999999454e+02 -3.642000000000582105e+01
9.140000000000000000e+02 2.399149459999999863e+02 2.564060000000000059e+02 -4.031899999999673412e+01 5.435914460000000190e+02 5.440850000000000364e+02 -3.670900000000514751e+01
9.150000000000000000e+02 2.401774350000000027e+02 2.564839999999999804e+02 -4.062899999999601164e+01 5.441861850000000231e+02 5.445929999999999609e+02 -3.697900000000451826e+01
9.160000000000000000e+02 2.404399239999999907e+02 2.565840000000000032e+02 -4.090299999999537306e+01 5.447809240000000273e+02 5.451480000000000246e+02 -3.727600000000382607e+01
9.170000000000000000e+02 2.407024130000000071e+02 2.566460000000000150e+02 -4.121599999999464359e+01 5.453756630000000314e+02 5.456889999999999645e+02 -3.761900000000302668e+01
9.180000000000000000e+02 2.409649019999999950e+02 2.567210000000000036e+02 -4.154499999999387683e+01 5.459704020000000355e+02 5.462490000000000236e+02 -3.791100000000234616e+01
9.190000000000000000e+02 2.412273910000000114e+02 2.567959999999999923e+02 -4.191999999999300286e+01 5.465651410000000396e+02 5.467820000000000391e+02 -3.821600000000163533e+01
9.200000000000000000e+02 2.414898799999999994e+02 2.568450000000000273e+02 -4.225699999999221745e+01 5.471598800000000438e+02 5.473509999999999991e+02 -3.858900000000076602e+01
9.210000000000000000e+02 2.417523689999999874e+02 2.569490000000000123e+02 -4.258999999999144137e+01 5.477546190000000479e+02 5.478980000000000246e+02 -3.892799999999997596e+01
9.220000000000000000e+02 2.420148580000000038e+02 2.570389999999999873e+02 -4.292599999999065830e+01 5.483493580000000520e+02 5.484550000000000409e+02 -3.926899999999918123e+01
9.230000000000000000e+02 2.422773469999999918e+02 2.571120000000000232e+02 -4.327699999998984026e+01 5.489440970000000561e+02 5.490080000000000382e+02 -3.959599999999841913e+01
9.240000000000000000e+02 2.425398360000000082e+02 2.571979999999999791e+02 -4.355999999998918071e+01 5.495388359999999466e+02 5.495900000000000318e+02 -3.993599999999762673e+01
9.250000000000000000e+02 2.428023249999999962e+02 2.572760000000000105e+02 -4.388399999998842560e+01 5.501335749999999507e+02 5.501449999999999818e+02 -4.027699999999683200e+01
9.260000000000000000e+02 2.430648140000000126e+02 2.573550000000000182e+02 -4.419499999998770079e+01 5.507283139999999548e+02 5.506920000000000073e+02 -4.063799999999599066e+01
9.270000000000000000e+02 2.433273030000000006e+02 2.574479999999999791e+02 -4.450799999998697132e+01 5.513230529999999590e+02 5.512400000000000091e+02 -4.095599999999524954e+01
9.280000000000000000e+02 2.435897919999999885e+02 2.575389999999999873e+02 -4.481499999998625583e+01 5.519177919999999631e+02 5.517799999999999727e+02 -4.131599999999441053e+01
9.290000000000000000e+02 2.438522810000000050e+02 2.576549999999999727e+02 -4.512399999998553568e+01 5.525125309999999672e+02 5.523250000000000455e+02 -4.167699999999356919e+01
9.300000000000000000e+02 2.441147699999999929e+02 2.577559999999999718e+02 -4.551199999998463142e+01 5.531072699999999713e+02 5.529009999999999536e+02 -4.202299999999276281e+01
9.310000000000000000e+02 2.443772590000000093e+02 2.578489999999999895e+02 -4.587299999998379008e+01 5.537020089999999755e+02 5.534869999999999663e+02 -4.238699999999191448e+01
9.320000000000000000e+02 2.446397479999999973e+02 2.579220000000000255e+02 -4.623399999998294874e+01 5.542967479999999796e+02 5.540629999999999882e+02 -4.273699999999109878e+01
9.330000000000000000e+02 2.449022370000000137e+02 2.579730000000000132e+02 -4.661299999998206545e+01 5.548914869999999837e+02 5.546509999999999536e+02 -4.308299999999029239e+01
9.340000000000000000e+02 2.451647260000000017e+02 2.580350000000000250e+02 -4.700599999998114953e+01 5.554862259999999878e+02 5.552200000000000273e+02 -4.345399999998942775e+01
9.350000000000000000e+02 2.454272149999999897e+02 2.581089999999999804e+02 -4.734799999998035247e+01 5.560809649999999920e+02 5.557839999999999918e+02 -4.380599999998860739e+01
9.360000000000000000e+02 2.456897040000000061e+02 2.581970000000000027e+02 -4.765899999997962766e+01 5.566757039999999961e+02 5.563419999999999845e+02 -4.415599999998779168e+01
9.370000000000000000e+02 2.459521929999999941e+02 2.582839999999999918e+02 -4.797899999997888187e+01 5.572704430000000002e+02 5.569070000000000391e+02 -4.450299999998698297e+01
9.380000000000000000e+02 2.462146820000000105e+02 2.583919999999999959e+02 -4.828899999997815939e+01 5.578651820000000043e+02 5.574679999999999609e+02 -4.483999999998619757e+01
9.390000000000000000e+02 2.464771709999999985e+02 2.585020000000000095e+02 -4.858099999997747886e+01 5.584599210000000085e+02 5.580220000000000482e+02 -4.520799999998533991e+01
9.400000000000000000e+02 2.467396599999999864e+02 2.585869999999999891e+02 -4.888899999997676105e+01 5.590546600000000126e+02 5.586019999999999754e+02 -4.554999999998454285e+01
9.410000000000000000e+02 2.470021490000000028e+02 2.586639999999999873e+02 -4.921999999997598962e+01 5.596493990000000167e+02 5.591839999999999691e+02 -4.590199999998372249e+01
9.420000000000000000e+02 2.472646379999999908e+02 2.587019999999999982e+02 -4.963899999997501311e+01 5.602441380000000208e+02 5.597619999999999436e+02 -4.626799999998286950e+01
9.430000000000000000e+02 2.475271270000000072e+02 2.587520000000000095e+02 -5.001799999997412982e+01 5.608388770000000250e+02 5.603310000000000173e+02 -4.661899999998205146e+01
9.440000000000000000e+02 2.477896159999999952e+02 2.588240000000000123e+02 -5.037899999997328848e+01 5.614336160000000291e+02 5.609070000000000391e+02 -4.700299999998115652e+01
9.450000000000000000e+02 2.480521050000000116e+02 2.588870000000000005e+02 -5.074399999997243782e+01 5.620283550000000332e+02 5.614959999999999809e+02 -4.736399999998031518e+01
9.460000000000000000e+02 2.483145939999999996e+02 2.589759999999999991e+02 -5.106499999997168970e+01 5.626230940000000373e+02 5.620900000000000318e+02 -4.773999999997943888e+01
9.470000000000000000e+02 2.485770829999999876e+02 2.590590000000000259e+02 -5.139999999997090896e+01 5.632178330000000415e+02 5.626440000000000055e+02 -4.806999999997866979e+01
9.480000000000000000e+02 2.488395720000000040e+02 2.591510000000000105e+02 -5.172499999997015152e+01 5.638125720000000456e+02 5.632089999999999463e+02 -4.841099999997787506e+01
9.490000000000000000e+02 2.491020609999999920e+02 2.592300000000000182e+02 -5.207599999996933349e+01 5.644073110000000497e+02 5.637910000000000537e+02 -4.877699999997702207e+01
9.500000000000000000e+02 2.493645500000000084e+02 2.593299999999999841e+02 -5.240899999996855740e+01 5.650020500000000538e+02 5.643630000000000564e+02 -4.915299999997614577e+01
9.510000000000000000e+02 2.496270389999999963e+02 2.594180000000000064e+02 -5.275399999996775335e+01 5.655967889999999443e+02 5.649400000000000546e+02 -4.953999999997524384e+01
9.520000000000000000e+02 2.498895280000000128e+02 2.594870000000000232e+02 -5.312899999996687939e+01 5.661915279999999484e+02 5.655339999999999918e+02 -4.992799999997433957e+01
9.530000000000000000e+02 2.501520170000000007e+02 2.596019999999999754e+02 -5.341799999996620585e+01 5.667862669999999525e+02 5.661130000000000564e+02 -5.026499999997355417e+01
9.540000000000000000e+02 2.504145059999999887e+02 2.597010000000000218e+02 -5.375099999996542977e+01 5.673810059999999567e+02 5.666979999999999791e+02 -5.066599999997261961e+01
9.550000000000000000e+02 2.506769950000000051e+02 2.597909999999999968e+02 -5.411299999996458610e+01 5.679757449999999608e+02 5.672350000000000136e+02 -5.100699999997182488e+01
9.560000000000000000e+02 2.509394839999999931e+02 2.598779999999999859e+02 -5.446699999996376107e+01 5.685704839999999649e+02 5.678220000000000027e+02 -5.135399999997101617e+01
9.570000000000000000e+02 2.512019730000000095e+02 2.599599999999999795e+02 -5.481599999996294770e+01 5.691652229999999690e+02 5.684170000000000300e+02 -5.173299999997013288e+01
9.580000000000000000e+02 2.514644619999999975e+02 2.600649999999999977e+02 -5.509099999996230679e+01 5.697599619999999732e+02 5.690040000000000191e+02 -5.210399999996926823e+01
9.590000000000000000e+02 2.517269510000000139e+02 2.601270000000000095e+02 -5.540899999996156566e+01 5.703547009999999773e+02 5.695829999999999700e+02 -5.247299999996840825e+01
9.600000000000000000e+02 2.519894400000000019e+02 2.601999999999999886e+02 -5.573699999996080123e+01 5.709494399999999814e+02 5.701609999999999445e+02 -5.285099999996752729e+01
9.610000000000000000e+02 2.522519289999999899e+02 2.602660000000000196e+02 -5.605299999996006477e+01 5.715441789999999855e+02 5.707549999999999955e+02 -5.321299999996668362e+01
9.620000000000000000e+02 2.525144180000000063e+02 2.603179999999999836e+02 -5.638799999995928403e+01 5.721389179999999897e+02 5.713690000000000282e+02 -5.363099999996570943e+01
9.630000000000000000e+02 2.527769069999999942e+02 2.603720000000000141e+02 -5.675199999995843569e+01 5.727336569999999938e+02 5.719900000000000091e+02 -5.399399999996486343e+01
9.640000000000000000e+02 2.530393960000000106e+02 2.604220000000000255e+02 -5.710299999995761766e+01 5.733283959999999979e+02 5.725990000000000464e+02 -5.435699999996401743e+01
9.650000000000000000e+02 2.533018849999999986e+02 2.604680000000000177e+02 -5.751299999995666212e+01 5.739231350000000020e+02 5.731889999999999645e+02 -5.473499999996313647e+01
9.660000000000000000e+02 2.535643739999999866e+02 2.605199999999999818e+02 -5.789099999995578116e+01 5.745178740000000062e+02 5.737830000000000155e+02 -5.514499999996218094e+01
9.670000000000000000e+02 2.538268630000000030e+02 2.605810000000000173e+02 -5.827399999995488855e+01 5.751126130000000103e+02 5.743730000000000473e+02 -5.546099999996144447e+01
9.680000000000000000e+02 2.540893519999999910e+02 2.606340000000000146e+02 -5.863899999995403789e+01 5.757073520000000144e+02 5.749539999999999509e+02 -5.583599999996057051e+01
9.690000000000000000e+02 2.543518410000000074e+02 2.607090000000000032e+02 -5.896999999995326647e+01 5.763020910000000185e+02 5.755480000000000018e+02 -5.622999999995965226e+01
9.700000000000000000e+02 2.546143299999999954e+02 2.607590000000000146e+02 -5.931899999995245309e+01 5.768968300000000227e+02 5.761459999999999582e+02 -5.664599999995868274e+01
9.710000000000000000e+02 2.548768190000000118e+02 2.608210000000000264e+02 -5.968399999995160243e+01 5.774915690000000268e+02 5.767590000000000146e+02 -5.705899999995772021e+01
9.720000000000000000e+02 2.551393079999999998e+02 2.608879999999999768e+02 -6.005499999995073779e+01 5.780863080000000309e+02 5.773730000000000473e+02 -5.746899999995676467e+01
9.730000000000000000e+02 2.554017969999999877e+02 2.609619999999999891e+02 -6.038499999994996870e+01 5.786810470000000350e+02 5.779600000000000364e+02 -5.787199999995582544e+01
9.740000000000000000e+02 2.556642860000000042e+02 2.610319999999999823e+02 -6.072299999994918096e+01 5.792757860000000392e+02 5.785529999999999973e+02 -5.828899999995485359e+01
9.750000000000000000e+02 2.559267749999999921e+02 2.610960000000000036e+02 -6.110999999994827903e+01 5.798705250000000433e+02 5.791720000000000255e+02 -5.871199999995386776e+01
9.760000000000000000e+02 2.561892639999999801e+02 2.611829999999999927e+02 -6.147199999994743536e+01 5.804652640000000474e+02 5.797880000000000109e+02 -5.913999999995287027e+01
9.770000000000000000e+02 2.564517529999999965e+02 2.612599999999999909e+02 -6.183299999994659402e+01 5.810600030000000515e+02 5.803769999999999527e+02 -5.956099999995188909e+01
9.780000000000000000e+02 2.567142420000000129e+02 2.613380000000000223e+02 -6.215399999994584590e+01 5.816547420000000557e+02 5.809809999999999945e+02 -5.995099999995098017e+01
9.790000000000000000e+02 2.569767309999999725e+02 2.614169999999999732e+02 -6.249799999994504418e+01 5.822494809999999461e+02 5.815789999999999509e+02 -6.034899999995005260e+01
9.800000000000000000e+02 2.572392199999999889e+02 2.614789999999999850e+02 -6.283899999994424945e+01 5.828442199999999502e+02 5.822079999999999700e+02 -6.078799999994902947e+01
9.810000000000000000e+02 2.575017090000000053e+02 2.615360000000000014e+02 -6.321099999994338248e+01 5.834389589999999544e+02 5.828410000000000082e+02 -6.121899999994802499e+01
9.820000000000000000e+02 2.577641980000000217e+02 2.615910000000000082e+02 -6.355899999994257143e+01 5.840336979999999585e+02 5.834550000000000409e+02 -6.159299999994715336e+01
9.830000000000000000e+02 2.580266869999999813e+02 2.616370000000000005e+02 -6.394399999994167416e+01 5.846284369999999626e+02 5.841019999999999754e+02 -6.203199999994613023e+01
9.840000000000000000e+02 2.582891759999999977e+02 2.616890000000000214e+02 -6.428899999994291647e+01 5.852231759999999667e+02 5.847210000000000036e+02 -6.244899999994515838e+01
9.850000000000000000e+02 2.585516650000000141e+02 2.617570000000000050e+02 -6.464599999994462109e+01 5.858179149999999709e+02 5.853640000000000327e+02 -6.286999999994417720e+01
9.860000000000000000e+02 2.588141539999999736e+02 2.617900000000000205e+02 -6.502899999994644986e+01 5.864126539999999750e+02 5.860259999999999536e+02 -6.336799999994301658e+01
9.870000000000000000e+02 2.590766429999999900e+02 2.618879999999999768e+02 -6.536499999994805421e+01 5.870073929999999791e+02 5.866649999999999636e+02 -6.379099999994203074e+01
9.880000000000000000e+02 2.593391320000000064e+02 2.619549999999999841e+02 -6.571099999994970631e+01 5.876021319999999832e+02 5.873229999999999791e+02 -6.426699999994281143e+01
9.890000000000000000e+02 2.596016210000000228e+02 2.619879999999999995e+02 -6.609099999995152075e+01 5.881968709999999874e+02 5.879950000000000045e+02 -6.470499999994490281e+01
9.900000000000000000e+02 2.598641099999999824e+02 2.620240000000000009e+02 -6.644899999995323014e+01 5.887916099999999915e+02 5.886530000000000200e+02 -6.521099999994731888e+01
9.910000000000000000e+02 2.601265989999999988e+02 2.620649999999999977e+02 -6.678399999995482972e+01 5.893863489999999956e+02 5.892939999999999827e+02 -6.567399999994952964e+01
9.920000000000000000e+02 2.603890880000000152e+02 2.621220000000000141e+02 -6.711999999995643407e+01 5.899810879999999997e+02 5.899429999999999836e+02 -6.613099999995171174e+01
9.930000000000000000e+02 2.606515769999999748e+02 2.621680000000000064e+02 -6.750899999995829148e+01 5.905758270000000039e+02 5.905900000000000318e+02 -6.658399999995387475e+01
9.940000000000000000e+02 2.609140659999999912e+02 2.622149999999999750e+02 -6.786999999996001520e+01 5.911705660000000080e+02 5.912590000000000146e+02 -6.707699999995622875e+01
9.950000000000000000e+02 2.611765550000000076e+02 2.622620000000000005e+02 -6.825899999996187262e+01 5.917653050000000121e+02 5.919230000000000018e+02 -6.759299999995869257e+01
9.960000000000000000e+02 2.614390440000000240e+02 2.622980000000000018e+02 -6.869799999996396878e+01 5.923600440000000162e+02 5.925979999999999563e+02 -6.810199999996112297e+01
9.970000000000000000e+02 2.617015329999999835e+02 2.623419999999999845e+02 -6.911299999996595034e+01 5.929547830000000204e+02 5.932930000000000064e+02 -6.862899999996363931e+01
9.980000000000000000e+02 2.619640219999999999e+02 2.624089999999999918e+02 -6.945199999996756901e+01 5.935495220000000245e+02 5.940140000000000100e+02 -6.918799999996630845e+01
9.990000000000000000e+02 2.622265110000000163e+02 2.624889999999999759e+02 -6.976099999996904444e+01 5.941442610000000286e+02 5.947380000000000564e+02 -6.975899999996903489e+01


==> OneClassKNN/results/comp_onetwo_MLdebiased.dat <==
0.000000000000000000e+00 -3.830000000000000000e+02 -5.000000000000003747e-02 -2.900000000000000000e+02 -1.700000000000000816e-02
1.000000000000000000e+00 5.400000000000000000e+01 4.000000000000000083e-03 1.670000000000000000e+02 -3.070000000000002172e-01
2.000000000000000000e+00 3.600000000000000000e+01 -3.790000000000002811e-01 3.190000000000000000e+02 -1.630000000000000893e-01
3.000000000000000000e+00 4.000000000000000000e+01 -3.390000000000002456e-01 1.930000000000000000e+02 -7.600000000000001199e-02
4.000000000000000000e+00 2.760000000000000000e+02 -6.300000000000000044e-02 1.360000000000000000e+02 6.000000000000009492e-02
5.000000000000000000e+00 4.800000000000000000e+01 -1.499999999999995781e-02 2.150000000000000000e+02 1.340000000000001468e-01
6.000000000000000000e+00 -3.800000000000000000e+01 -5.299999999999999156e-02 2.300000000000000000e+02 2.830000000000002514e-01
7.000000000000000000e+00 7.900000000000000000e+01 2.600000000000006473e-02 2.660000000000000000e+02 5.490000000000004876e-01
8.000000000000000000e+00 3.560000000000000000e+02 3.820000000000003393e-01 2.770000000000000000e+02 8.260000000000007336e-01
9.000000000000000000e+00 1.400000000000000000e+01 2.530000000000002247e-01 3.300000000000000000e+02 8.250000000000007327e-01
1.000000000000000000e+01 7.000000000000000000e+00 2.600000000000002309e-01 3.680000000000000000e+02 1.192999999999979632e+00
1.100000000000000000e+01 4.500000000000000000e+01 3.370000000000002993e-01 4.070000000000000000e+02 1.524999999999943068e+00
1.200000000000000000e+01 8.200000000000000000e+01 1.380000000000001226e-01 3.810000000000000000e+02 1.486999999999947253e+00
1.300000000000000000e+01 9.900000000000000000e+01 2.370000000000002105e-01 4.160000000000000000e+02 1.377999999999959257e+00
1.400000000000000000e+01 7.900000000000000000e+01 3.160000000000002807e-01 4.220000000000000000e+02 1.799999999999912781e+00
1.500000000000000000e+01 -6.000000000000000000e+00 3.100000000000002753e-01 3.900000000000000000e+02 2.189999999999869829e+00
1.600000000000000000e+01 1.430000000000000000e+02 4.530000000000004023e-01 3.360000000000000000e+02 2.525999999999832824e+00
1.700000000000000000e+01 1.120000000000000000e+02 5.650000000000005018e-01 1.950000000000000000e+02 2.720999999999811347e+00
1.800000000000000000e+01 1.320000000000000000e+02 4.810000000000004272e-01 2.030000000000000000e+02 2.651999999999818947e+00
1.900000000000000000e+01 1.320000000000000000e+02 6.130000000000005445e-01 2.400000000000000000e+02 2.891999999999792514e+00
2.000000000000000000e+01 1.110000000000000000e+02 7.240000000000006430e-01 2.230000000000000000e+02 2.992999999999781391e+00
2.100000000000000000e+01 7.900000000000000000e+01 8.030000000000007132e-01 2.000000000000000000e+02 2.907999999999790752e+00
2.200000000000000000e+01 2.500000000000000000e+01 7.740000000000006875e-01 2.020000000000000000e+02 2.781999999999804629e+00
2.300000000000000000e+01 5.500000000000000000e+01 4.590000000000004077e-01 2.320000000000000000e+02 3.013999999999779078e+00
2.400000000000000000e+01 9.900000000000000000e+01 5.580000000000004956e-01 2.250000000000000000e+02 3.238999999999754298e+00
2.500000000000000000e+01 1.900000000000000000e+01 5.770000000000005125e-01 2.910000000000000000e+02 3.529999999999722249e+00
2.600000000000000000e+01 3.800000000000000000e+01 6.150000000000005462e-01 2.210000000000000000e+02 3.750999999999697909e+00
2.700000000000000000e+01 5.300000000000000000e+01 5.760000000000005116e-01 2.640000000000000000e+02 3.695999999999703967e+00
2.800000000000000000e+01 5.600000000000000000e+01 6.320000000000005613e-01 2.540000000000000000e+02 3.525999999999722689e+00
2.900000000000000000e+01 6.700000000000000000e+01 6.990000000000006208e-01 2.500000000000000000e+02 3.775999999999695156e+00
3.000000000000000000e+01 5.300000000000000000e+01 7.520000000000006679e-01 3.140000000000000000e+02 4.089999999999700542e+00
3.100000000000000000e+01 8.700000000000000000e+01 8.990000000000007985e-01 2.910000000000000000e+02 4.380999999999797723e+00
3.200000000000000000e+01 1.010000000000000000e+02 1.000000000000000888e+00 2.740000000000000000e+02 4.654999999999889226e+00
3.300000000000000000e+01 1.190000000000000000e+02 1.118999999999987782e+00 2.240000000000000000e+02 4.878999999999964032e+00
3.400000000000000000e+01 5.000000000000000000e+01 1.313999999999966306e+00 1.990000000000000000e+02 5.078000000000030489e+00
3.500000000000000000e+01 1.410000000000000000e+02 1.454999999999950777e+00 2.110000000000000000e+02 5.289000000000100954e+00
3.600000000000000000e+01 1.930000000000000000e+02 1.293999999999968509e+00 2.110000000000000000e+02 5.129000000000047521e+00
3.700000000000000000e+01 2.600000000000000000e+02 1.553999999999939874e+00 2.120000000000000000e+02 5.341000000000118320e+00
3.800000000000000000e+01 1.850000000000000000e+02 1.738999999999919499e+00 2.060000000000000000e+02 5.547000000000187114e+00
3.900000000000000000e+01 2.120000000000000000e+02 1.950999999999896151e+00 1.980000000000000000e+02 5.745000000000253237e+00
4.000000000000000000e+01 8.200000000000000000e+01 2.032999999999887120e+00 2.200000000000000000e+02 5.965000000000326708e+00
4.100000000000000000e+01 9.100000000000000000e+01 2.123999999999877097e+00 2.400000000000000000e+02 6.205000000000406857e+00
4.200000000000000000e+01 1.300000000000000000e+01 2.136999999999875666e+00 2.650000000000000000e+02 6.470000000000495355e+00
4.300000000000000000e+01 -5.100000000000000000e+01 1.832999999999909146e+00 2.220000000000000000e+02 6.692000000000569493e+00
4.400000000000000000e+01 -3.200000000000000000e+01 1.800999999999912671e+00 2.090000000000000000e+02 6.901000000000639290e+00
4.500000000000000000e+01 7.300000000000000000e+01 1.734999999999919940e+00 1.630000000000000000e+02 6.876000000000630941e+00
4.600000000000000000e+01 5.600000000000000000e+01 1.790999999999913772e+00 2.280000000000000000e+02 7.104000000000707082e+00
4.700000000000000000e+01 6.700000000000000000e+01 1.857999999999906393e+00 1.990000000000000000e+02 7.303000000000773539e+00
4.800000000000000000e+01 2.100000000000000000e+01 1.878999999999904080e+00 2.140000000000000000e+02 7.517000000000845006e+00
4.900000000000000000e+01 9.600000000000000000e+01 1.974999999999893507e+00 2.010000000000000000e+02 7.718000000000912131e+00
5.000000000000000000e+01 5.500000000000000000e+01 2.029999999999887450e+00 2.060000000000000000e+02 7.924000000000980926e+00
5.100000000000000000e+01 1.110000000000000000e+02 2.140999999999875225e+00 1.960000000000000000e+02 7.935000000000984599e+00
5.200000000000000000e+01 9.400000000000000000e+01 2.234999999999864873e+00 1.460000000000000000e+02 8.081000000000960526e+00
5.300000000000000000e+01 1.070000000000000000e+02 2.341999999999853088e+00 2.080000000000000000e+02 8.289000000000845247e+00
5.400000000000000000e+01 7.300000000000000000e+01 2.268999999999861128e+00 2.100000000000000000e+02 8.156000000000918959e+00
5.500000000000000000e+01 7.100000000000000000e+01 2.545999999999830621e+00 1.980000000000000000e+02 8.354000000000809223e+00
5.600000000000000000e+01 1.080000000000000000e+02 2.653999999999818726e+00 1.700000000000000000e+02 8.033000000000987129e+00
5.700000000000000000e+01 1.220000000000000000e+02 2.775999999999805290e+00 1.450000000000000000e+02 7.708000000000907903e+00
5.800000000000000000e+01 1.350000000000000000e+02 2.910999999999790422e+00 1.690000000000000000e+02 7.877000000000964341e+00
5.900000000000000000e+01 8.900000000000000000e+01 2.999999999999780620e+00 1.660000000000000000e+02 7.843000000000952987e+00
6.000000000000000000e+01 1.030000000000000000e+02 3.102999999999769276e+00 1.430000000000000000e+02 7.986000000001000743e+00
6.100000000000000000e+01 1.440000000000000000e+02 3.246999999999753417e+00 1.640000000000000000e+02 7.936000000000984045e+00
6.200000000000000000e+01 1.180000000000000000e+02 3.364999999999740421e+00 1.310000000000000000e+02 8.067000000000968285e+00
6.300000000000000000e+01 9.300000000000000000e+01 3.245999999999753527e+00 1.420000000000000000e+02 7.958000000000991392e+00
6.400000000000000000e+01 1.470000000000000000e+02 3.392999999999737337e+00 1.580000000000000000e+02 8.116000000000941128e+00
6.500000000000000000e+01 1.340000000000000000e+02 3.101999999999769386e+00 2.400000000000000000e+02 8.356000000000808114e+00
6.600000000000000000e+01 1.880000000000000000e+02 3.289999999999748681e+00 2.280000000000000000e+02 8.584000000000681752e+00
6.700000000000000000e+01 5.200000000000000000e+01 3.341999999999742954e+00 2.520000000000000000e+02 8.339000000000817536e+00
6.800000000000000000e+01 5.200000000000000000e+01 3.393999999999737227e+00 2.620000000000000000e+02 8.601000000000672330e+00
6.900000000000000000e+01 1.130000000000000000e+02 3.506999999999724782e+00 3.160000000000000000e+02 8.917000000000497195e+00
7.000000000000000000e+01 1.450000000000000000e+02 3.651999999999708812e+00 2.710000000000000000e+02 9.188000000000347001e+00
7.100000000000000000e+01 9.000000000000000000e+01 3.741999999999698900e+00 2.160000000000000000e+02 9.404000000000227288e+00
7.200000000000000000e+01 1.330000000000000000e+02 3.668999999999706940e+00 1.940000000000000000e+02 9.327000000000269964e+00
7.300000000000000000e+01 1.570000000000000000e+02 3.825999999999689649e+00 2.570000000000000000e+02 9.309000000000279940e+00
7.400000000000000000e+01 1.380000000000000000e+02 3.963999999999674451e+00 2.220000000000000000e+02 9.531000000000156902e+00
7.500000000000000000e+01 1.500000000000000000e+02 4.113999999999708557e+00 3.370000000000000000e+02 9.867999999999970129e+00
7.600000000000000000e+01 9.400000000000000000e+01 4.207999999999739948e+00 3.350000000000000000e+02 9.671000000000079311e+00
7.700000000000000000e+01 1.110000000000000000e+02 4.318999999999777017e+00 3.150000000000000000e+02 9.985999999999904730e+00
7.800000000000000000e+01 7.600000000000000000e+01 4.394999999999802398e+00 3.140000000000000000e+02 1.012099999999982991e+01
7.900000000000000000e+01 4.500000000000000000e+01 4.439999999999817426e+00 3.000000000000000000e+02 1.042099999999966364e+01
8.000000000000000000e+01 1.030000000000000000e+02 4.542999999999851823e+00 2.390000000000000000e+02 1.044299999999965145e+01
8.100000000000000000e+01 4.800000000000000000e+01 4.517999999999843475e+00 2.670000000000000000e+02 1.034199999999970743e+01
8.200000000000000000e+01 7.500000000000000000e+01 4.592999999999868521e+00 2.560000000000000000e+02 1.059799999999956555e+01
8.300000000000000000e+01 1.170000000000000000e+02 4.709999999999907594e+00 2.020000000000000000e+02 1.051699999999961044e+01
8.400000000000000000e+01 1.260000000000000000e+02 4.940999999999984738e+00 2.140000000000000000e+02 1.073099999999949183e+01
8.500000000000000000e+01 1.700000000000000000e+02 5.111000000000041510e+00 1.960000000000000000e+02 1.092699999999938321e+01
8.600000000000000000e+01 1.420000000000000000e+02 5.253000000000088932e+00 1.890000000000000000e+02 1.111599999999927846e+01
8.700000000000000000e+01 1.230000000000000000e+02 5.376000000000130008e+00 1.590000000000000000e+02 1.127499999999919034e+01
8.800000000000000000e+01 1.550000000000000000e+02 5.531000000000181771e+00 2.030000000000000000e+02 1.147799999999907783e+01
8.900000000000000000e+01 2.470000000000000000e+02 5.778000000000264258e+00 2.100000000000000000e+02 1.168799999999896144e+01
9.000000000000000000e+01 1.970000000000000000e+02 5.719000000000244555e+00 2.250000000000000000e+02 1.158099999999902074e+01
9.100000000000000000e+01 2.520000000000000000e+02 5.971000000000328711e+00 2.390000000000000000e+02 1.181999999999888828e+01
9.200000000000000000e+01 2.510000000000000000e+02 6.222000000000412534e+00 1.980000000000000000e+02 1.201799999999877855e+01
9.300000000000000000e+01 1.970000000000000000e+02 6.419000000000478323e+00 2.980000000000000000e+02 1.231599999999861339e+01
9.400000000000000000e+01 2.110000000000000000e+02 6.630000000000548788e+00 2.970000000000000000e+02 1.261299999999844879e+01
9.500000000000000000e+01 1.540000000000000000e+02 6.784000000000600217e+00 2.730000000000000000e+02 1.253299999999849312e+01
9.600000000000000000e+01 1.310000000000000000e+02 6.915000000000643965e+00 2.640000000000000000e+02 1.279699999999834681e+01
9.700000000000000000e+01 1.630000000000000000e+02 7.078000000000698400e+00 2.640000000000000000e+02 1.306099999999820049e+01
9.800000000000000000e+01 1.190000000000000000e+02 7.197000000000738140e+00 2.930000000000000000e+02 1.335399999999803811e+01
9.900000000000000000e+01 1.410000000000000000e+02 7.177000000000731461e+00 2.480000000000000000e+02 1.329299999999807191e+01
1.000000000000000000e+02 1.850000000000000000e+02 7.362000000000793243e+00 2.340000000000000000e+02 1.352699999999794223e+01
1.010000000000000000e+02 2.230000000000000000e+02 7.585000000000867715e+00 2.380000000000000000e+02 1.376499999999781032e+01
1.020000000000000000e+02 2.930000000000000000e+02 7.878000000000965564e+00 2.270000000000000000e+02 1.399199999999768451e+01
1.030000000000000000e+02 2.640000000000000000e+02 8.142000000000926718e+00 2.180000000000000000e+02 1.420999999999756369e+01
1.040000000000000000e+02 2.210000000000000000e+02 8.363000000000804235e+00 2.780000000000000000e+02 1.448799999999740962e+01
1.050000000000000000e+02 2.430000000000000000e+02 8.606000000000669559e+00 2.300000000000000000e+02 1.427899999999752545e+01
1.060000000000000000e+02 2.550000000000000000e+02 8.861000000000528232e+00 2.310000000000000000e+02 1.450999999999739742e+01
1.070000000000000000e+02 1.600000000000000000e+02 8.773000000000577003e+00 2.220000000000000000e+02 1.473199999999727439e+01
1.080000000000000000e+02 1.670000000000000000e+02 8.745000000000592522e+00 2.070000000000000000e+02 1.461199999999734089e+01
1.090000000000000000e+02 1.780000000000000000e+02 8.923000000000493870e+00 1.960000000000000000e+02 1.480799999999723227e+01
1.100000000000000000e+02 1.380000000000000000e+02 9.061000000000417387e+00 2.100000000000000000e+02 1.501799999999711588e+01
1.110000000000000000e+02 2.040000000000000000e+02 8.945000000000481677e+00 2.010000000000000000e+02 1.521899999999700448e+01
1.120000000000000000e+02 1.600000000000000000e+02 9.105000000000393001e+00 1.630000000000000000e+02 1.538199999999691414e+01
1.130000000000000000e+02 1.140000000000000000e+02 9.219000000000329820e+00 1.560000000000000000e+02 1.553799999999682768e+01
1.140000000000000000e+02 9.700000000000000000e+01 9.316000000000276060e+00 1.500000000000000000e+02 1.568799999999674455e+01
1.150000000000000000e+02 1.280000000000000000e+02 9.444000000000205119e+00 1.750000000000000000e+02 1.586299999999664756e+01
1.160000000000000000e+02 9.200000000000000000e+01 9.536000000000154131e+00 2.080000000000000000e+02 1.607099999999665840e+01
1.170000000000000000e+02 1.300000000000000000e+02 9.465000000000193481e+00 2.030000000000000000e+02 1.593499999999660943e+01
1.180000000000000000e+02 1.750000000000000000e+02 9.640000000000096492e+00 2.510000000000000000e+02 1.618599999999679895e+01
1.190000000000000000e+02 2.080000000000000000e+02 9.847999999999981213e+00 2.370000000000000000e+02 1.642299999999708859e+01
1.200000000000000000e+02 2.710000000000000000e+02 9.652000000000089841e+00 2.440000000000000000e+02 1.666699999999738679e+01
1.210000000000000000e+02 2.380000000000000000e+02 9.889999999999957936e+00 2.830000000000000000e+02 1.694999999999773266e+01
1.220000000000000000e+02 2.810000000000000000e+02 1.017099999999980220e+01 2.390000000000000000e+02 1.675499999999749434e+01
1.230000000000000000e+02 2.650000000000000000e+02 1.043599999999965533e+01 2.510000000000000000e+02 1.700599999999780110e+01
1.240000000000000000e+02 2.210000000000000000e+02 1.065699999999953285e+01 1.940000000000000000e+02 1.699299999999778521e+01
1.250000000000000000e+02 2.450000000000000000e+02 1.090199999999939706e+01 2.210000000000000000e+02 1.721399999999805530e+01
1.260000000000000000e+02 2.370000000000000000e+02 1.079799999999945470e+01 2.020000000000000000e+02 1.713199999999795509e+01
1.270000000000000000e+02 2.490000000000000000e+02 1.104699999999931670e+01 2.170000000000000000e+02 1.734899999999822029e+01
1.280000000000000000e+02 2.360000000000000000e+02 1.128299999999918590e+01 2.180000000000000000e+02 1.756699999999848671e+01
1.290000000000000000e+02 2.550000000000000000e+02 1.140299999999911940e+01 1.950000000000000000e+02 1.776199999999872503e+01
1.300000000000000000e+02 2.650000000000000000e+02 1.166799999999897253e+01 1.840000000000000000e+02 1.757799999999850016e+01
1.310000000000000000e+02 2.330000000000000000e+02 1.156399999999903017e+01 1.880000000000000000e+02 1.742399999999831195e+01
1.320000000000000000e+02 2.450000000000000000e+02 1.180899999999889438e+01 1.790000000000000000e+02 1.760299999999853071e+01
1.330000000000000000e+02 2.630000000000000000e+02 1.207199999999874862e+01 2.080000000000000000e+02 1.781099999999878492e+01
1.340000000000000000e+02 2.200000000000000000e+02 1.229199999999862669e+01 1.620000000000000000e+02 1.797299999999898290e+01
1.350000000000000000e+02 2.300000000000000000e+02 1.220499999999867491e+01 1.510000000000000000e+02 1.785799999999884236e+01
1.360000000000000000e+02 2.310000000000000000e+02 1.243599999999854688e+01 1.550000000000000000e+02 1.801299999999903179e+01
1.370000000000000000e+02 1.700000000000000000e+02 1.260599999999845267e+01 1.840000000000000000e+02 1.819699999999925666e+01
1.380000000000000000e+02 7.200000000000000000e+01 1.267799999999841276e+01 2.080000000000000000e+02 1.804499999999907089e+01
1.390000000000000000e+02 4.600000000000000000e+01 1.272399999999838727e+01 1.920000000000000000e+02 1.823699999999930554e+01
1.400000000000000000e+02 2.000000000000000000e+01 1.274399999999837618e+01 1.570000000000000000e+02 1.839399999999949742e+01
1.410000000000000000e+02 2.900000000000000000e+01 1.277299999999836011e+01 1.300000000000000000e+02 1.852399999999965630e+01
1.420000000000000000e+02 1.120000000000000000e+02 1.272399999999838727e+01 1.570000000000000000e+02 1.868099999999984817e+01
1.430000000000000000e+02 1.150000000000000000e+02 1.283899999999832353e+01 2.280000000000000000e+02 1.890900000000012682e+01
1.440000000000000000e+02 9.100000000000000000e+01 1.281799999999833517e+01 1.530000000000000000e+02 1.887800000000008893e+01
1.450000000000000000e+02 8.900000000000000000e+01 1.290699999999828584e+01 1.710000000000000000e+02 1.856499999999970640e+01
1.460000000000000000e+02 1.060000000000000000e+02 1.301299999999822710e+01 1.660000000000000000e+02 1.873099999999990928e+01
1.470000000000000000e+02 6.600000000000000000e+01 1.295899999999825702e+01 2.210000000000000000e+02 1.895200000000017937e+01
1.480000000000000000e+02 9.100000000000000000e+01 1.304999999999820659e+01 2.780000000000000000e+02 1.923000000000051912e+01
1.490000000000000000e+02 1.720000000000000000e+02 1.322199999999811126e+01 2.600000000000000000e+02 1.949000000000083688e+01
1.500000000000000000e+02 1.950000000000000000e+02 1.341699999999800319e+01 2.430000000000000000e+02 1.919200000000047268e+01
1.510000000000000000e+02 1.590000000000000000e+02 1.357599999999791507e+01 2.480000000000000000e+02 1.944000000000077577e+01
1.520000000000000000e+02 7.400000000000000000e+01 1.364999999999787406e+01 2.130000000000000000e+02 1.965300000000103608e+01
1.530000000000000000e+02 1.200000000000000000e+02 1.359299999999790565e+01 2.370000000000000000e+02 1.955400000000091509e+01
1.540000000000000000e+02 1.200000000000000000e+02 1.371299999999783914e+01 2.330000000000000000e+02 1.978700000000119985e+01
1.550000000000000000e+02 3.500000000000000000e+01 1.374799999999781974e+01 2.270000000000000000e+02 1.949900000000084788e+01
1.560000000000000000e+02 4.600000000000000000e+01 1.365999999999786851e+01 2.300000000000000000e+02 1.972900000000112897e+01
1.570000000000000000e+02 6.000000000000000000e+00 1.366599999999786519e+01 2.090000000000000000e+02 1.993800000000138439e+01
1.580000000000000000e+02 7.300000000000000000e+01 1.373899999999782473e+01 2.770000000000000000e+02 2.021500000000172292e+01
1.590000000000000000e+02 1.350000000000000000e+02 1.387399999999774991e+01 2.630000000000000000e+02 2.047800000000204435e+01
1.600000000000000000e+02 1.270000000000000000e+02 1.400099999999767952e+01 1.940000000000000000e+02 2.030500000000183292e+01
1.610000000000000000e+02 9.700000000000000000e+01 1.409799999999762576e+01 1.900000000000000000e+02 2.049500000000206512e+01
1.620000000000000000e+02 8.300000000000000000e+01 1.397199999999769560e+01 2.070000000000000000e+02 2.035100000000188913e+01
1.630000000000000000e+02 8.400000000000000000e+01 1.405599999999764904e+01 1.850000000000000000e+02 2.053600000000211523e+01
1.640000000000000000e+02 1.640000000000000000e+02 1.421999999999755815e+01 1.630000000000000000e+02 2.069900000000231444e+01
1.650000000000000000e+02 1.250000000000000000e+02 1.434499999999748887e+01 2.050000000000000000e+02 2.090400000000256497e+01
1.660000000000000000e+02 5.300000000000000000e+01 1.439799999999745950e+01 1.990000000000000000e+02 2.110300000000280818e+01
1.670000000000000000e+02 5.700000000000000000e+01 1.445499999999742791e+01 2.280000000000000000e+02 2.133100000000308683e+01
1.680000000000000000e+02 1.110000000000000000e+02 1.456599999999736639e+01 2.040000000000000000e+02 2.153500000000333614e+01
1.690000000000000000e+02 9.600000000000000000e+01 1.466199999999731318e+01 1.750000000000000000e+02 2.134800000000310760e+01
1.700000000000000000e+02 1.900000000000000000e+02 1.485199999999720788e+01 1.880000000000000000e+02 2.153600000000333736e+01
1.710000000000000000e+02 1.730000000000000000e+02 1.484399999999721231e+01 1.670000000000000000e+02 2.151300000000330925e+01
1.720000000000000000e+02 1.760000000000000000e+02 1.501999999999711477e+01 2.070000000000000000e+02 2.172000000000356223e+01
1.730000000000000000e+02 1.240000000000000000e+02 1.485399999999720677e+01 2.160000000000000000e+02 2.193600000000382622e+01
1.740000000000000000e+02 1.220000000000000000e+02 1.497599999999713916e+01 2.290000000000000000e+02 2.177500000000362945e+01
1.750000000000000000e+02 9.200000000000000000e+01 1.506799999999708817e+01 2.260000000000000000e+02 2.200100000000390565e+01
1.760000000000000000e+02 8.900000000000000000e+01 1.515699999999703884e+01 3.210000000000000000e+02 2.232200000000429796e+01
1.770000000000000000e+02 1.290000000000000000e+02 1.528599999999696735e+01 3.170000000000000000e+02 2.263900000000468538e+01
1.780000000000000000e+02 5.700000000000000000e+01 1.534299999999693576e+01 2.740000000000000000e+02 2.291300000000502024e+01
1.790000000000000000e+02 4.600000000000000000e+01 1.510799999999706600e+01 2.580000000000000000e+02 2.317100000000533555e+01
1.800000000000000000e+02 4.700000000000000000e+01 1.500399999999712364e+01 2.470000000000000000e+02 2.311700000000526956e+01
1.810000000000000000e+02 5.100000000000000000e+01 1.505499999999709537e+01 2.550000000000000000e+02 2.337200000000558120e+01
1.820000000000000000e+02 3.300000000000000000e+01 1.508799999999707708e+01 1.700000000000000000e+02 2.354200000000578896e+01
1.830000000000000000e+02 1.880000000000000000e+02 1.527599999999697289e+01 1.710000000000000000e+02 2.332200000000552009e+01
1.840000000000000000e+02 1.800000000000000000e+02 1.512699999999705547e+01 1.700000000000000000e+02 2.349200000000572786e+01
1.850000000000000000e+02 1.720000000000000000e+02 1.529899999999696014e+01 1.650000000000000000e+02 2.365700000000592951e+01
1.860000000000000000e+02 1.840000000000000000e+02 1.548299999999685816e+01 2.210000000000000000e+02 2.387800000000619960e+01
1.870000000000000000e+02 1.430000000000000000e+02 1.562599999999677891e+01 2.070000000000000000e+02 2.408500000000645258e+01
1.880000000000000000e+02 8.500000000000000000e+01 1.539299999999690804e+01 2.330000000000000000e+02 2.431800000000673734e+01
1.890000000000000000e+02 8.700000000000000000e+01 1.535999999999692633e+01 2.090000000000000000e+02 2.425300000000665790e+01
1.900000000000000000e+02 5.900000000000000000e+01 1.515599999999703940e+01 2.180000000000000000e+02 2.447100000000692432e+01
1.910000000000000000e+02 6.800000000000000000e+01 1.522399999999700171e+01 2.280000000000000000e+02 2.469900000000720297e+01
1.920000000000000000e+02 1.190000000000000000e+02 1.534299999999693576e+01 2.060000000000000000e+02 2.490500000000745473e+01
1.930000000000000000e+02 1.280000000000000000e+02 1.547099999999686482e+01 2.200000000000000000e+02 2.512500000000772360e+01
1.940000000000000000e+02 1.550000000000000000e+02 1.562599999999677891e+01 2.150000000000000000e+02 2.534000000000798636e+01
1.950000000000000000e+02 1.650000000000000000e+02 1.527299999999697455e+01 2.260000000000000000e+02 2.556600000000826256e+01
1.960000000000000000e+02 1.780000000000000000e+02 1.545099999999687590e+01 2.600000000000000000e+02 2.582600000000858032e+01
1.970000000000000000e+02 2.130000000000000000e+02 1.566399999999675785e+01 1.830000000000000000e+02 2.600900000000880397e+01
1.980000000000000000e+02 1.510000000000000000e+02 1.558399999999680219e+01 1.770000000000000000e+02 2.595700000000874041e+01
1.990000000000000000e+02 1.550000000000000000e+02 1.573899999999671628e+01 2.070000000000000000e+02 2.616400000000899340e+01
2.000000000000000000e+02 1.550000000000000000e+02 1.589399999999663038e+01 2.570000000000000000e+02 2.642100000000930748e+01
2.010000000000000000e+02 1.220000000000000000e+02 1.601599999999659119e+01 2.850000000000000000e+02 2.670600000000965579e+01
2.020000000000000000e+02 1.820000000000000000e+02 1.619799999999681361e+01 2.580000000000000000e+02 2.696400000000997110e+01
2.030000000000000000e+02 6.800000000000000000e+01 1.626599999999689672e+01 2.330000000000000000e+02 2.719700000001025586e+01
2.040000000000000000e+02 8.100000000000000000e+01 1.634699999999699571e+01 2.640000000000000000e+02 2.695800000000996377e+01
2.050000000000000000e+02 4.600000000000000000e+01 1.639299999999705193e+01 2.690000000000000000e+02 2.722700000001029252e+01
2.060000000000000000e+02 9.100000000000000000e+01 1.627299999999690527e+01 2.260000000000000000e+02 2.745300000001056873e+01
2.070000000000000000e+02 8.400000000000000000e+01 1.625399999999688205e+01 1.840000000000000000e+02 2.743900000001055162e+01
2.080000000000000000e+02 8.600000000000000000e+01 1.633999999999698716e+01 2.370000000000000000e+02 2.767600000001084126e+01
2.090000000000000000e+02 2.050000000000000000e+02 1.654499999999723769e+01 2.180000000000000000e+02 2.789400000001110769e+01
2.100000000000000000e+02 1.730000000000000000e+02 1.647699999999715459e+01 2.460000000000000000e+02 2.814000000001140833e+01
2.110000000000000000e+02 1.700000000000000000e+02 1.664699999999736235e+01 2.510000000000000000e+02 2.802100000001126290e+01
2.120000000000000000e+02 1.320000000000000000e+02 1.629099999999692727e+01 2.610000000000000000e+02 2.828200000001158188e+01
2.130000000000000000e+02 1.200000000000000000e+02 1.641099999999707393e+01 2.390000000000000000e+02 2.852100000001187396e+01
2.140000000000000000e+02 1.360000000000000000e+02 1.654699999999724014e+01 2.240000000000000000e+02 2.832500000001163443e+01
2.150000000000000000e+02 2.140000000000000000e+02 1.676099999999750167e+01 2.170000000000000000e+02 2.854200000001189963e+01
2.160000000000000000e+02 2.420000000000000000e+02 1.668299999999740635e+01 2.360000000000000000e+02 2.839300000001171753e+01
2.170000000000000000e+02 2.420000000000000000e+02 1.692499999999770210e+01 2.300000000000000000e+02 2.862300000001199862e+01
2.180000000000000000e+02 2.660000000000000000e+02 1.719099999999802719e+01 1.950000000000000000e+02 2.881800000001223694e+01
2.190000000000000000e+02 2.430000000000000000e+02 1.743399999999832417e+01 1.750000000000000000e+02 2.899300000001245081e+01
2.200000000000000000e+02 1.810000000000000000e+02 1.761499999999854538e+01 1.940000000000000000e+02 2.879000000001220272e+01
2.210000000000000000e+02 6.100000000000000000e+01 1.767599999999861993e+01 1.650000000000000000e+02 2.852500000001187885e+01
2.220000000000000000e+02 3.300000000000000000e+01 1.770899999999866026e+01 1.670000000000000000e+02 2.869200000001208295e+01
2.230000000000000000e+02 1.370000000000000000e+02 1.743999999999833150e+01 1.810000000000000000e+02 2.854000000001189719e+01
2.240000000000000000e+02 1.360000000000000000e+02 1.757599999999849771e+01 1.790000000000000000e+02 2.871900000001211595e+01
2.250000000000000000e+02 1.250000000000000000e+02 1.747399999999837306e+01 1.590000000000000000e+02 2.873400000001213428e+01
2.260000000000000000e+02 1.320000000000000000e+02 1.726899999999812252e+01 1.490000000000000000e+02 2.862400000001199984e+01
2.270000000000000000e+02 1.380000000000000000e+02 1.740699999999829117e+01 1.510000000000000000e+02 2.877500000001218439e+01
2.280000000000000000e+02 2.120000000000000000e+02 1.729899999999815918e+01 1.980000000000000000e+02 2.897300000001242637e+01
2.290000000000000000e+02 2.300000000000000000e+02 1.752899999999844027e+01 3.090000000000000000e+02 2.928200000001280401e+01
2.300000000000000000e+02 2.890000000000000000e+02 1.762299999999855515e+01 3.000000000000000000e+02 2.958200000001317065e+01
2.310000000000000000e+02 2.590000000000000000e+02 1.788199999999887169e+01 2.870000000000000000e+02 2.986900000001352140e+01
2.320000000000000000e+02 2.980000000000000000e+02 1.817999999999923588e+01 3.030000000000000000e+02 3.017200000001389171e+01
2.330000000000000000e+02 2.920000000000000000e+02 1.847199999999959275e+01 3.320000000000000000e+02 3.050400000001429746e+01
2.340000000000000000e+02 1.320000000000000000e+02 1.846299999999958175e+01 3.090000000000000000e+02 3.045300000001423513e+01
2.350000000000000000e+02 1.320000000000000000e+02 1.859499999999974307e+01 3.030000000000000000e+02 3.014400000001385749e+01
2.360000000000000000e+02 1.090000000000000000e+02 1.870399999999987628e+01 3.070000000000000000e+02 3.045100000001423268e+01
2.370000000000000000e+02 2.330000000000000000e+02 1.893700000000016104e+01 2.610000000000000000e+02 3.071200000001455166e+01
2.380000000000000000e+02 2.090000000000000000e+02 1.914600000000041646e+01 2.480000000000000000e+02 3.096000000001485475e+01
2.390000000000000000e+02 9.700000000000000000e+01 1.924300000000053501e+01 2.530000000000000000e+02 3.121300000001516395e+01
2.400000000000000000e+02 7.300000000000000000e+01 1.931600000000062423e+01 1.810000000000000000e+02 3.139400000001538515e+01
2.410000000000000000e+02 1.940000000000000000e+02 1.951000000000086132e+01 2.170000000000000000e+02 3.161100000001565036e+01
2.420000000000000000e+02 1.310000000000000000e+02 1.964100000000102142e+01 2.090000000000000000e+02 3.182000000001590578e+01
2.430000000000000000e+02 1.570000000000000000e+02 1.960600000000097864e+01 2.380000000000000000e+02 3.167000000001572246e+01
2.440000000000000000e+02 1.570000000000000000e+02 1.976300000000117052e+01 2.130000000000000000e+02 3.153300000001555503e+01
2.450000000000000000e+02 1.750000000000000000e+02 1.993800000000138439e+01 2.130000000000000000e+02 3.174600000001581535e+01
2.460000000000000000e+02 2.490000000000000000e+02 2.018700000000168870e+01 2.450000000000000000e+02 3.199100000001611477e+01
2.470000000000000000e+02 1.920000000000000000e+02 2.037900000000192335e+01 2.320000000000000000e+02 3.222300000001560250e+01
2.480000000000000000e+02 1.960000000000000000e+02 2.057500000000216289e+01 1.860000000000000000e+02 3.240900000001516901e+01
2.490000000000000000e+02 1.040000000000000000e+02 2.067900000000228999e+01 1.780000000000000000e+02 3.258700000001475416e+01
2.500000000000000000e+02 1.650000000000000000e+02 2.084400000000249165e+01 1.820000000000000000e+02 3.276900000001433000e+01
2.510000000000000000e+02 1.760000000000000000e+02 2.102000000000270674e+01 1.880000000000000000e+02 3.295700000001389185e+01
2.520000000000000000e+02 2.230000000000000000e+02 2.094600000000261630e+01 2.070000000000000000e+02 3.284300000001415754e+01
2.530000000000000000e+02 2.270000000000000000e+02 2.117300000000289373e+01 2.130000000000000000e+02 3.305600000001366112e+01
2.540000000000000000e+02 2.570000000000000000e+02 2.143000000000320782e+01 1.970000000000000000e+02 3.325300000001320200e+01
2.550000000000000000e+02 2.240000000000000000e+02 2.165400000000348157e+01 1.890000000000000000e+02 3.299700000001379863e+01
2.560000000000000000e+02 1.240000000000000000e+02 2.177800000000363312e+01 1.440000000000000000e+02 3.279600000001426707e+01
2.570000000000000000e+02 9.000000000000000000e+01 2.186800000000374311e+01 1.810000000000000000e+02 3.268800000001451878e+01
2.580000000000000000e+02 2.350000000000000000e+02 2.210300000000403031e+01 1.740000000000000000e+02 3.286200000001411325e+01
2.590000000000000000e+02 3.710000000000000000e+02 2.247400000000448372e+01 2.060000000000000000e+02 3.306800000001363316e+01
2.600000000000000000e+02 2.860000000000000000e+02 2.276000000000483325e+01 1.750000000000000000e+02 3.324300000001322530e+01
2.610000000000000000e+02 1.380000000000000000e+02 2.259900000000463649e+01 1.390000000000000000e+02 3.318900000001335115e+01
2.620000000000000000e+02 1.050000000000000000e+02 2.242500000000442384e+01 1.840000000000000000e+02 3.337300000001292233e+01
2.630000000000000000e+02 9.100000000000000000e+01 2.251600000000453505e+01 2.720000000000000000e+02 3.364500000001228841e+01
2.640000000000000000e+02 9.100000000000000000e+01 2.252400000000454483e+01 3.470000000000000000e+02 3.399200000001147970e+01
2.650000000000000000e+02 1.010000000000000000e+02 2.242900000000442873e+01 3.230000000000000000e+02 3.431500000001072692e+01
2.660000000000000000e+02 9.700000000000000000e+01 2.252600000000454727e+01 2.120000000000000000e+02 3.414600000001112079e+01
2.670000000000000000e+02 1.100000000000000000e+02 2.263600000000468171e+01 2.090000000000000000e+02 3.435500000001063370e+01
2.680000000000000000e+02 1.880000000000000000e+02 2.282400000000491147e+01 2.550000000000000000e+02 3.461000000001003940e+01
2.690000000000000000e+02 2.510000000000000000e+02 2.307500000000521823e+01 2.570000000000000000e+02 3.486700000000944044e+01
2.700000000000000000e+02 2.350000000000000000e+02 2.297500000000509601e+01 2.000000000000000000e+02 3.476100000000968748e+01
2.710000000000000000e+02 2.350000000000000000e+02 2.321000000000538321e+01 2.720000000000000000e+02 3.503300000000905357e+01
2.720000000000000000e+02 2.090000000000000000e+02 2.341900000000563864e+01 3.210000000000000000e+02 3.535400000000830545e+01
2.730000000000000000e+02 1.980000000000000000e+02 2.361700000000588062e+01 2.970000000000000000e+02 3.565100000000761327e+01
2.740000000000000000e+02 1.820000000000000000e+02 2.379900000000610305e+01 2.250000000000000000e+02 3.587600000000708889e+01
2.750000000000000000e+02 1.110000000000000000e+02 2.391000000000623871e+01 1.370000000000000000e+02 3.601300000000676960e+01
2.760000000000000000e+02 1.100000000000000000e+02 2.402000000000637314e+01 9.800000000000000000e+01 3.611100000000654120e+01
2.770000000000000000e+02 4.800000000000000000e+01 2.406800000000643180e+01 1.650000000000000000e+02 3.583400000000718677e+01
2.780000000000000000e+02 1.410000000000000000e+02 2.420900000000660413e+01 1.690000000000000000e+02 3.600300000000679290e+01
2.790000000000000000e+02 1.520000000000000000e+02 2.416400000000654913e+01 1.570000000000000000e+02 3.594000000000693973e+01
2.800000000000000000e+02 1.520000000000000000e+02 2.431600000000673489e+01 1.460000000000000000e+02 3.608600000000659946e+01
2.810000000000000000e+02 1.300000000000000000e+02 2.444600000000689377e+01 1.820000000000000000e+02 3.626800000000617530e+01
2.820000000000000000e+02 7.700000000000000000e+01 2.416400000000654913e+01 1.110000000000000000e+02 3.637900000000591660e+01
2.830000000000000000e+02 8.000000000000000000e+01 2.424400000000664690e+01 1.510000000000000000e+02 3.653000000000556469e+01
2.840000000000000000e+02 1.240000000000000000e+02 2.436800000000679844e+01 1.430000000000000000e+02 3.667300000000523141e+01
2.850000000000000000e+02 3.000000000000000000e+01 2.439800000000683511e+01 1.060000000000000000e+02 3.638800000000589563e+01
2.860000000000000000e+02 3.600000000000000000e+01 2.443400000000687911e+01 1.080000000000000000e+02 3.649600000000564393e+01
2.870000000000000000e+02 1.210000000000000000e+02 2.455500000000702698e+01 1.930000000000000000e+02 3.668900000000519412e+01
2.880000000000000000e+02 1.910000000000000000e+02 2.453600000000700376e+01 2.180000000000000000e+02 3.662400000000534561e+01
2.890000000000000000e+02 1.930000000000000000e+02 2.472900000000723963e+01 2.280000000000000000e+02 3.685200000000481424e+01
2.900000000000000000e+02 1.600000000000000000e+02 2.488900000000743518e+01 2.210000000000000000e+02 3.707300000000429918e+01
2.910000000000000000e+02 1.900000000000000000e+02 2.507900000000766738e+01 2.870000000000000000e+02 3.736000000000363030e+01
2.920000000000000000e+02 1.860000000000000000e+02 2.526500000000789470e+01 2.610000000000000000e+02 3.762100000000302202e+01
2.930000000000000000e+02 1.390000000000000000e+02 2.540400000000806457e+01 2.050000000000000000e+02 3.782600000000254425e+01
2.940000000000000000e+02 1.340000000000000000e+02 2.553800000000822834e+01 2.110000000000000000e+02 3.803700000000205250e+01
2.950000000000000000e+02 1.780000000000000000e+02 2.571600000000844588e+01 2.210000000000000000e+02 3.825800000000153744e+01
2.960000000000000000e+02 2.180000000000000000e+02 2.593400000000871231e+01 2.450000000000000000e+02 3.850300000000096645e+01
2.970000000000000000e+02 2.660000000000000000e+02 2.599800000000879052e+01 2.360000000000000000e+02 3.836900000000127875e+01
2.980000000000000000e+02 2.690000000000000000e+02 2.580900000000855954e+01 2.300000000000000000e+02 3.859900000000074272e+01
2.990000000000000000e+02 2.470000000000000000e+02 2.560300000000830778e+01 1.750000000000000000e+02 3.877400000000033486e+01
3.000000000000000000e+02 2.500000000000000000e+02 2.585300000000861331e+01 1.850000000000000000e+02 3.895899999999990371e+01
3.010000000000000000e+02 1.260000000000000000e+02 2.597900000000876730e+01 1.210000000000000000e+02 3.907999999999962171e+01
3.020000000000000000e+02 1.420000000000000000e+02 2.567100000000839088e+01 9.900000000000000000e+01 3.917899999999939098e+01
3.030000000000000000e+02 1.430000000000000000e+02 2.581400000000856565e+01 6.100000000000000000e+01 3.923999999999924881e+01
3.040000000000000000e+02 1.890000000000000000e+02 2.600300000000879663e+01 7.600000000000000000e+01 3.931599999999907169e+01
3.050000000000000000e+02 2.170000000000000000e+02 2.622000000000906184e+01 9.900000000000000000e+01 3.941499999999884096e+01
3.060000000000000000e+02 2.190000000000000000e+02 2.643900000000932948e+01 6.800000000000000000e+01 3.948299999999868248e+01
3.070000000000000000e+02 1.810000000000000000e+02 2.662000000000955069e+01 1.080000000000000000e+02 3.959099999999843078e+01
3.080000000000000000e+02 1.060000000000000000e+02 2.672600000000968024e+01 1.060000000000000000e+02 3.969699999999818374e+01
3.090000000000000000e+02 4.600000000000000000e+01 2.677200000000973645e+01 1.060000000000000000e+02 3.980299999999793670e+01
3.100000000000000000e+02 1.400000000000000000e+01 2.678600000000975356e+01 8.200000000000000000e+01 3.988499999999774559e+01
3.110000000000000000e+02 2.000000000000000000e+01 2.680600000000977801e+01 8.500000000000000000e+01 3.996999999999754749e+01
3.120000000000000000e+02 6.500000000000000000e+01 2.687100000000985744e+01 1.250000000000000000e+02 4.009499999999725617e+01
3.130000000000000000e+02 9.100000000000000000e+01 2.696200000000996866e+01 9.900000000000000000e+01 4.019399999999702544e+01
3.140000000000000000e+02 1.220000000000000000e+02 2.708400000001011776e+01 9.100000000000000000e+01 4.028499999999681336e+01
3.150000000000000000e+02 1.260000000000000000e+02 2.721000000001027175e+01 9.800000000000000000e+01 4.038299999999658496e+01
3.160000000000000000e+02 1.800000000000000000e+02 2.739000000001049173e+01 7.100000000000000000e+01 4.045399999999641949e+01
3.170000000000000000e+02 1.500000000000000000e+02 2.754000000001067505e+01 1.070000000000000000e+02 4.056099999999617012e+01
3.180000000000000000e+02 2.310000000000000000e+02 2.777100000001095736e+01 1.190000000000000000e+02 4.067999999999589278e+01
3.190000000000000000e+02 1.380000000000000000e+02 2.790900000001112602e+01 9.000000000000000000e+01 4.076999999999568303e+01
3.200000000000000000e+02 4.500000000000000000e+01 2.795400000001118102e+01 1.150000000000000000e+02 4.088499999999541501e+01
3.210000000000000000e+02 8.700000000000000000e+01 2.804100000001128734e+01 1.100000000000000000e+02 4.060799999999606058e+01
3.220000000000000000e+02 1.030000000000000000e+02 2.814400000001141322e+01 1.080000000000000000e+02 4.071599999999580888e+01
3.230000000000000000e+02 1.720000000000000000e+02 2.831600000001162343e+01 1.110000000000000000e+02 4.082699999999555018e+01
3.240000000000000000e+02 1.690000000000000000e+02 2.848500000001182997e+01 1.160000000000000000e+02 4.094299999999527984e+01
3.250000000000000000e+02 1.150000000000000000e+02 2.860000000001197051e+01 1.090000000000000000e+02 4.070499999999583451e+01
3.260000000000000000e+02 4.300000000000000000e+01 2.864300000001202307e+01 1.060000000000000000e+02 4.081099999999558747e+01
3.270000000000000000e+02 1.260000000000000000e+02 2.876900000001217705e+01 1.080000000000000000e+02 4.091899999999533577e+01
3.280000000000000000e+02 1.030000000000000000e+02 2.887200000001230293e+01 1.400000000000000000e+02 4.105899999999500949e+01
3.290000000000000000e+02 1.000000000000000000e+02 2.897200000001242515e+01 9.900000000000000000e+01 4.115799999999477876e+01
3.300000000000000000e+02 8.000000000000000000e+01 2.905200000001252292e+01 1.660000000000000000e+02 4.132399999999439189e+01
3.310000000000000000e+02 4.300000000000000000e+01 2.909500000001257547e+01 8.600000000000000000e+01 4.140999999999419146e+01
3.320000000000000000e+02 1.200000000000000000e+02 2.921500000001272213e+01 8.800000000000000000e+01 4.149799999999398636e+01
3.330000000000000000e+02 1.070000000000000000e+02 2.932200000001285289e+01 8.500000000000000000e+01 4.158299999999378826e+01
3.340000000000000000e+02 9.500000000000000000e+01 2.941700000001296900e+01 1.090000000000000000e+02 4.169199999999353423e+01
3.350000000000000000e+02 1.040000000000000000e+02 2.952100000001309610e+01 7.200000000000000000e+01 4.176399999999336643e+01
3.360000000000000000e+02 3.100000000000000000e+01 2.955200000001313398e+01 9.800000000000000000e+01 4.186199999999313803e+01
3.370000000000000000e+02 2.700000000000000000e+01 2.957900000001316698e+01 9.200000000000000000e+01 4.195399999999292362e+01
3.380000000000000000e+02 4.800000000000000000e+01 2.930000000001282601e+01 1.220000000000000000e+02 4.207599999999263929e+01
3.390000000000000000e+02 5.300000000000000000e+01 2.935300000001289078e+01 1.010000000000000000e+02 4.217699999999240390e+01
3.400000000000000000e+02 5.600000000000000000e+01 2.940900000001295922e+01 9.700000000000000000e+01 4.227399999999217783e+01
3.410000000000000000e+02 8.300000000000000000e+01 2.949200000001306066e+01 7.500000000000000000e+01 4.234899999999200304e+01
3.420000000000000000e+02 7.600000000000000000e+01 2.956800000001315354e+01 1.290000000000000000e+02 4.247799999999170240e+01
3.430000000000000000e+02 9.300000000000000000e+01 2.966100000001326720e+01 1.610000000000000000e+02 4.263899999999132717e+01
3.440000000000000000e+02 7.700000000000000000e+01 2.973800000001336130e+01 1.340000000000000000e+02 4.277299999999101487e+01
3.450000000000000000e+02 7.000000000000000000e+01 2.980800000001344685e+01 1.150000000000000000e+02 4.288799999999074686e+01
3.460000000000000000e+02 1.170000000000000000e+02 2.992500000001358984e+01 1.150000000000000000e+02 4.300299999999047884e+01
3.470000000000000000e+02 5.400000000000000000e+01 2.997900000001365584e+01 1.050000000000000000e+02 4.310799999999023413e+01
3.480000000000000000e+02 7.100000000000000000e+01 3.005000000001374261e+01 7.700000000000000000e+01 4.318499999999005468e+01
3.490000000000000000e+02 1.440000000000000000e+02 2.978100000001341385e+01 8.300000000000000000e+01 4.326799999998986124e+01
3.500000000000000000e+02 1.410000000000000000e+02 2.992200000001358617e+01 4.800000000000000000e+01 4.331599999998974937e+01
3.510000000000000000e+02 1.040000000000000000e+02 3.002600000001371328e+01 8.000000000000000000e+01 4.339599999998956292e+01
3.520000000000000000e+02 1.500000000000000000e+02 3.017600000001389660e+01 7.300000000000000000e+01 4.346899999998939279e+01
3.530000000000000000e+02 1.950000000000000000e+02 3.037100000001413491e+01 9.200000000000000000e+01 4.356099999998917838e+01
3.540000000000000000e+02 1.580000000000000000e+02 3.052900000001432801e+01 2.600000000000000000e+01 4.358699999998911778e+01
3.550000000000000000e+02 1.200000000000000000e+02 3.064900000001447467e+01 3.100000000000000000e+01 4.361799999998904553e+01
3.560000000000000000e+02 1.200000000000000000e+02 3.076900000001462132e+01 6.600000000000000000e+01 4.368399999998889172e+01
3.570000000000000000e+02 1.560000000000000000e+02 3.092500000001481197e+01 3.800000000000000000e+01 4.372199999998880315e+01
3.580000000000000000e+02 1.880000000000000000e+02 3.111300000001504173e+01 2.800000000000000000e+01 4.374999999998873790e+01
3.590000000000000000e+02 1.510000000000000000e+02 3.126400000001522628e+01 4.300000000000000000e+01 4.379299999998863768e+01
3.600000000000000000e+02 1.090000000000000000e+02 3.137300000001535949e+01 7.600000000000000000e+01 4.386899999998846056e+01
3.610000000000000000e+02 1.490000000000000000e+02 3.152200000001554159e+01 1.030000000000000000e+02 4.397199999998822051e+01
3.620000000000000000e+02 2.380000000000000000e+02 3.118100000001512484e+01 1.090000000000000000e+02 4.408099999998796648e+01
3.630000000000000000e+02 2.390000000000000000e+02 3.142000000001541693e+01 6.400000000000000000e+01 4.414499999998781732e+01
3.640000000000000000e+02 1.680000000000000000e+02 3.158800000001562225e+01 3.000000000000000000e+01 4.417499999998774740e+01
3.650000000000000000e+02 1.160000000000000000e+02 3.170400000001576402e+01 1.900000000000000000e+01 4.419399999998770312e+01
3.660000000000000000e+02 8.000000000000000000e+01 3.178400000001586179e+01 4.100000000000000000e+01 4.423499999998760757e+01
3.670000000000000000e+02 5.200000000000000000e+01 3.183600000001592534e+01 7.600000000000000000e+01 4.431099999998743044e+01
3.680000000000000000e+02 4.900000000000000000e+01 3.188500000001598522e+01 5.700000000000000000e+01 4.436799999998729760e+01
3.690000000000000000e+02 6.800000000000000000e+01 3.195300000001606833e+01 6.600000000000000000e+01 4.443399999998714378e+01
3.700000000000000000e+02 9.400000000000000000e+01 3.204700000001601268e+01 3.900000000000000000e+01 4.447299999998705289e+01
3.710000000000000000e+02 8.300000000000000000e+01 3.213000000001581924e+01 6.300000000000000000e+01 4.412899999998785461e+01
3.720000000000000000e+02 9.100000000000000000e+01 3.222100000001560716e+01 6.800000000000000000e+01 4.419699999998769613e+01
3.730000000000000000e+02 6.900000000000000000e+01 3.229000000001544635e+01 8.000000000000000000e+01 4.427699999998750968e+01
3.740000000000000000e+02 7.700000000000000000e+01 3.192600000001603178e+01 5.600000000000000000e+01 4.433299999998737917e+01
3.750000000000000000e+02 7.600000000000000000e+01 3.200200000001611755e+01 2.600000000000000000e+01 4.435899999998731857e+01
3.760000000000000000e+02 7.700000000000000000e+01 3.207900000001593810e+01 5.100000000000000000e+01 4.440999999998719971e+01
3.770000000000000000e+02 1.000000000000000000e+02 3.217900000001570504e+01 4.200000000000000000e+01 4.445199999998710183e+01
3.780000000000000000e+02 7.200000000000000000e+01 3.225100000001553724e+01 3.800000000000000000e+01 4.448999999998701327e+01
3.790000000000000000e+02 8.700000000000000000e+01 3.233800000001533448e+01 3.000000000000000000e+00 4.432199999998740481e+01
3.800000000000000000e+02 8.000000000000000000e+01 3.204100000001602666e+01 2.600000000000000000e+01 4.434799999998734421e+01
3.810000000000000000e+02 6.100000000000000000e+01 3.210200000001588450e+01 5.800000000000000000e+01 4.440599999998720904e+01
3.820000000000000000e+02 1.100000000000000000e+01 3.211300000001585886e+01 3.600000000000000000e+01 4.444199999998712514e+01
3.830000000000000000e+02 5.600000000000000000e+01 3.216900000001572835e+01 4.100000000000000000e+01 4.448299999998702958e+01
3.840000000000000000e+02 1.900000000000000000e+01 3.218800000001568407e+01 3.300000000000000000e+01 4.451599999998695267e+01
3.850000000000000000e+02 3.900000000000000000e+01 3.222700000001559317e+01 4.600000000000000000e+01 4.456199999998684547e+01
3.860000000000000000e+02 8.900000000000000000e+01 3.231600000001538575e+01 4.800000000000000000e+01 4.460999999998673360e+01
3.870000000000000000e+02 4.400000000000000000e+01 3.236000000001528321e+01 4.300000000000000000e+01 4.465299999998663338e+01
3.880000000000000000e+02 9.900000000000000000e+01 3.245900000001505248e+01 7.600000000000000000e+01 4.447999999998703657e+01
3.890000000000000000e+02 1.870000000000000000e+02 3.264600000001461666e+01 8.100000000000000000e+01 4.437699999998727662e+01
3.900000000000000000e+02 2.070000000000000000e+02 3.285300000001413423e+01 7.500000000000000000e+01 4.445199999998710183e+01
3.910000000000000000e+02 2.130000000000000000e+02 3.306600000001363782e+01 7.300000000000000000e+01 4.452499999998693170e+01
3.920000000000000000e+02 3.700000000000000000e+01 3.265300000001460035e+01 6.200000000000000000e+01 4.431899999998741180e+01
3.930000000000000000e+02 3.500000000000000000e+01 3.268800000001451878e+01 7.300000000000000000e+01 4.439199999998724167e+01
3.940000000000000000e+02 -3.000000000000000000e+01 3.225900000001551859e+01 6.700000000000000000e+01 4.445899999998708552e+01
3.950000000000000000e+02 -3.100000000000000000e+01 3.222800000001559084e+01 5.900000000000000000e+01 4.451799999998694801e+01
3.960000000000000000e+02 5.200000000000000000e+01 3.228000000001546965e+01 5.400000000000000000e+01 4.457199999998682216e+01
3.970000000000000000e+02 2.800000000000000000e+01 3.230800000001540440e+01 8.100000000000000000e+01 4.465299999998663338e+01
3.980000000000000000e+02 6.000000000000000000e+00 3.231400000001539041e+01 4.900000000000000000e+01 4.470199999998651919e+01
3.990000000000000000e+02 4.500000000000000000e+01 3.235900000001528554e+01 6.400000000000000000e+01 4.476599999998637003e+01
4.000000000000000000e+02 4.500000000000000000e+01 3.240400000001518066e+01 4.200000000000000000e+01 4.480799999998627214e+01
4.010000000000000000e+02 6.700000000000000000e+01 3.247100000001502451e+01 3.200000000000000000e+01 4.483999999998619757e+01
4.020000000000000000e+02 9.800000000000000000e+01 3.256900000001479611e+01 1.400000000000000000e+01 4.485399999998616494e+01
4.030000000000000000e+02 5.400000000000000000e+01 3.262300000001467026e+01 1.900000000000000000e+01 4.487299999998612066e+01
4.040000000000000000e+02 1.130000000000000000e+02 3.273600000001440691e+01 1.800000000000000000e+01 4.489099999998607871e+01
4.050000000000000000e+02 7.300000000000000000e+01 3.280900000001423678e+01 7.000000000000000000e+00 4.489799999998606239e+01
4.060000000000000000e+02 7.100000000000000000e+01 3.288000000001407130e+01 6.300000000000000000e+01 4.496099999998591557e+01
4.070000000000000000e+02 0.000000000000000000e+00 3.288000000001407130e+01 4.200000000000000000e+01 4.500299999998581768e+01
4.080000000000000000e+02 -2.400000000000000000e+01 3.285600000001412724e+01 1.600000000000000000e+01 4.464099999998666135e+01
4.090000000000000000e+02 -1.600000000000000000e+01 3.284000000001416453e+01 1.500000000000000000e+01 4.465599999998662639e+01
4.100000000000000000e+02 1.600000000000000000e+01 3.285600000001412724e+01 4.600000000000000000e+01 4.470199999998651919e+01
4.110000000000000000e+02 -4.500000000000000000e+01 3.281100000001423211e+01 2.600000000000000000e+01 4.472799999998645859e+01
4.120000000000000000e+02 -5.500000000000000000e+01 3.275600000001436030e+01 4.600000000000000000e+01 4.477399999998635138e+01
4.130000000000000000e+02 -1.080000000000000000e+02 3.264800000001461200e+01 7.700000000000000000e+01 4.485099999998617193e+01
4.140000000000000000e+02 -6.200000000000000000e+01 3.258600000001475649e+01 2.200000000000000000e+01 4.487299999998612066e+01
4.150000000000000000e+02 6.200000000000000000e+01 3.264800000001461200e+01 2.700000000000000000e+01 4.489999999998605773e+01
4.160000000000000000e+02 1.200000000000000000e+02 3.276800000001433233e+01 0.000000000000000000e+00 4.489999999998605773e+01
4.170000000000000000e+02 9.500000000000000000e+01 3.286300000001411092e+01 -1.400000000000000000e+01 4.488599999998609036e+01
4.180000000000000000e+02 9.400000000000000000e+01 3.295700000001389185e+01 -2.700000000000000000e+01 4.485899999998615328e+01
4.190000000000000000e+02 1.070000000000000000e+02 3.266000000001458403e+01 5.100000000000000000e+01 4.454099999998689441e+01
4.200000000000000000e+02 1.000000000000000000e+02 3.276000000001435097e+01 5.900000000000000000e+01 4.422099999998764019e+01
4.210000000000000000e+02 1.600000000000000000e+01 3.277600000001431368e+01 5.900000000000000000e+01 4.427999999998750269e+01
4.220000000000000000e+02 -4.000000000000000000e+00 3.277200000001432301e+01 2.900000000000000000e+01 4.430899999998743510e+01
4.230000000000000000e+02 -3.500000000000000000e+01 3.273700000001440458e+01 -1.200000000000000000e+01 4.429699999998746307e+01
4.240000000000000000e+02 -4.900000000000000000e+01 3.268800000001451878e+01 5.700000000000000000e+01 4.435399999998733023e+01
4.250000000000000000e+02 7.000000000000000000e+00 3.269500000001450246e+01 2.600000000000000000e+01 4.400799999998813661e+01
4.260000000000000000e+02 -3.100000000000000000e+01 3.266400000001457471e+01 2.600000000000000000e+01 4.403399999998807601e+01
4.270000000000000000e+02 -2.000000000000000000e+00 3.266200000001457937e+01 2.700000000000000000e+01 4.406099999998801309e+01
4.280000000000000000e+02 1.300000000000000000e+01 3.267500000001454907e+01 8.200000000000000000e+01 4.414299999998782198e+01
4.290000000000000000e+02 1.100000000000000000e+01 3.268600000001452344e+01 5.500000000000000000e+01 4.419799999998769380e+01
4.300000000000000000e+02 4.100000000000000000e+01 3.272700000001442788e+01 0.000000000000000000e+00 4.419799999998769380e+01
4.310000000000000000e+02 2.300000000000000000e+01 3.275000000001437428e+01 -1.500000000000000000e+01 4.418299999998772876e+01
4.320000000000000000e+02 7.200000000000000000e+01 3.282200000001420648e+01 3.600000000000000000e+01 4.421899999998764486e+01
4.330000000000000000e+02 8.200000000000000000e+01 3.290400000001401537e+01 5.600000000000000000e+01 4.427499999998751434e+01
4.340000000000000000e+02 1.020000000000000000e+02 3.300600000001377765e+01 4.800000000000000000e+01 4.394899999998827411e+01
4.350000000000000000e+02 1.870000000000000000e+02 3.319300000001334183e+01 4.800000000000000000e+01 4.399699999998816224e+01
4.360000000000000000e+02 1.040000000000000000e+02 3.329700000001309945e+01 1.700000000000000000e+01 4.401399999998812262e+01
4.370000000000000000e+02 5.000000000000000000e+01 3.334700000001298292e+01 3.700000000000000000e+01 4.405099999998803639e+01
4.380000000000000000e+02 3.800000000000000000e+01 3.338500000001289436e+01 7.800000000000000000e+01 4.412899999998785461e+01
4.390000000000000000e+02 2.200000000000000000e+01 3.340700000001284309e+01 4.800000000000000000e+01 4.417699999998774274e+01
4.400000000000000000e+02 5.300000000000000000e+01 3.346000000001271957e+01 2.900000000000000000e+01 4.420599999998767515e+01
4.410000000000000000e+02 3.000000000000000000e+01 3.349000000001264965e+01 -1.000000000000000000e+01 4.419599999998769846e+01
4.420000000000000000e+02 5.000000000000000000e+01 3.354000000001253312e+01 4.200000000000000000e+01 4.423799999998760057e+01
4.430000000000000000e+02 -1.500000000000000000e+01 3.352500000001256808e+01 7.900000000000000000e+01 4.431699999998741646e+01
4.440000000000000000e+02 4.000000000000000000e+01 3.356500000001247486e+01 -2.000000000000000000e+00 4.431499999998742112e+01
4.450000000000000000e+02 -1.600000000000000000e+01 3.354900000001251215e+01 4.300000000000000000e+01 4.435799999998732090e+01
4.460000000000000000e+02 4.200000000000000000e+01 3.359100000001241426e+01 -1.000000000000000000e+00 4.435699999998732324e+01
4.470000000000000000e+02 5.000000000000000000e+00 3.359600000001240261e+01 -2.200000000000000000e+01 4.433499999998737451e+01
4.480000000000000000e+02 -2.200000000000000000e+01 3.357400000001245388e+01 -1.900000000000000000e+01 4.431599999998741879e+01
4.490000000000000000e+02 2.000000000000000000e+01 3.359400000001240727e+01 -2.900000000000000000e+01 4.428699999998748638e+01
4.500000000000000000e+02 1.040000000000000000e+02 3.369800000001216489e+01 -1.500000000000000000e+01 4.427199999998752133e+01
4.510000000000000000e+02 3.700000000000000000e+01 3.373500000001207866e+01 -7.000000000000000000e+00 4.426499999998753765e+01
4.520000000000000000e+02 3.700000000000000000e+01 3.377200000001199243e+01 -3.000000000000000000e+00 4.426199999998754464e+01
4.530000000000000000e+02 7.000000000000000000e+01 3.342800000001279415e+01 -2.400000000000000000e+01 4.423799999998760057e+01
4.540000000000000000e+02 7.300000000000000000e+01 3.350100000001262401e+01 1.500000000000000000e+01 4.425299999998756562e+01
4.550000000000000000e+02 6.700000000000000000e+01 3.356800000001246786e+01 1.300000000000000000e+01 4.426599999998753532e+01
4.560000000000000000e+02 5.000000000000000000e+01 3.361800000001235134e+01 1.000000000000000000e+00 4.426699999998753299e+01
4.570000000000000000e+02 2.000000000000000000e+00 3.331100000001306682e+01 1.600000000000000000e+01 4.428299999998749570e+01
4.580000000000000000e+02 -1.000000000000000000e+00 3.331000000001306915e+01 -1.500000000000000000e+01 4.426799999998753066e+01
4.590000000000000000e+02 -3.500000000000000000e+01 3.327500000001315072e+01 2.100000000000000000e+01 4.428899999998748171e+01
4.600000000000000000e+02 5.000000000000000000e+00 3.328000000001313907e+01 -2.900000000000000000e+01 4.425999999998754930e+01
4.610000000000000000e+02 4.000000000000000000e+01 3.332000000001304585e+01 -2.800000000000000000e+01 4.423199999998761456e+01
4.620000000000000000e+02 1.500000000000000000e+01 3.333500000001301089e+01 -1.800000000000000000e+01 4.421399999998765651e+01
4.630000000000000000e+02 -3.200000000000000000e+01 3.330300000001308547e+01 -3.400000000000000000e+01 4.417999999998773575e+01
4.640000000000000000e+02 1.500000000000000000e+01 3.331800000001305051e+01 -2.200000000000000000e+01 4.415799999998778702e+01
4.650000000000000000e+02 1.600000000000000000e+01 3.333400000001301322e+01 -1.300000000000000000e+01 4.414499999998781732e+01
4.660000000000000000e+02 1.280000000000000000e+02 3.346200000001271491e+01 -1.200000000000000000e+01 4.413299999998784529e+01
4.670000000000000000e+02 1.780000000000000000e+02 3.364000000001230006e+01 -2.800000000000000000e+01 4.410499999998791054e+01
4.680000000000000000e+02 4.200000000000000000e+01 3.368200000001220218e+01 -5.600000000000000000e+01 4.404899999998804105e+01
4.690000000000000000e+02 -1.700000000000000000e+01 3.366500000001224180e+01 2.300000000000000000e+01 4.368999999998887773e+01
4.700000000000000000e+02 -2.800000000000000000e+01 3.363700000001230705e+01 2.600000000000000000e+01 4.371599999998881714e+01
4.710000000000000000e+02 -1.300000000000000000e+01 3.344300000001275919e+01 3.700000000000000000e+01 4.375299999998873091e+01
4.720000000000000000e+02 -1.100000000000000000e+01 3.343200000001278482e+01 -1.300000000000000000e+01 4.373999999998876120e+01
4.730000000000000000e+02 -6.000000000000000000e+01 3.337200000001292466e+01 5.000000000000000000e+00 4.374499999998874955e+01
4.740000000000000000e+02 -1.900000000000000000e+01 3.335300000001296894e+01 -1.600000000000000000e+01 4.372899999998878684e+01
4.750000000000000000e+02 2.000000000000000000e+00 3.315400000001343273e+01 -4.000000000000000000e+00 4.372499999998879616e+01
4.760000000000000000e+02 -2.000000000000000000e+00 3.315200000001343739e+01 -1.100000000000000000e+01 4.371399999998882180e+01
4.770000000000000000e+02 2.600000000000000000e+01 3.317800000001337679e+01 -2.200000000000000000e+01 4.369199999998887307e+01
4.780000000000000000e+02 7.000000000000000000e+01 3.324800000001321365e+01 -2.000000000000000000e+01 4.367199999998891968e+01
4.790000000000000000e+02 1.510000000000000000e+02 3.339900000001286173e+01 -1.400000000000000000e+01 4.365799999998895231e+01
4.800000000000000000e+02 1.340000000000000000e+02 3.353300000001254944e+01 -1.800000000000000000e+01 4.363999999998899426e+01
4.810000000000000000e+02 6.400000000000000000e+01 3.327300000001315539e+01 -3.100000000000000000e+01 4.360899999998906651e+01
4.820000000000000000e+02 7.100000000000000000e+01 3.334400000001298991e+01 -1.000000000000000000e+01 4.359899999998908982e+01
4.830000000000000000e+02 -1.900000000000000000e+01 3.310600000001354459e+01 -3.700000000000000000e+01 4.356199999998917605e+01
4.840000000000000000e+02 -1.600000000000000000e+01 3.309000000001358188e+01 -5.800000000000000000e+01 4.350399999998931122e+01
4.850000000000000000e+02 -5.100000000000000000e+01 3.303900000001370074e+01 -2.600000000000000000e+01 4.347799999998937182e+01
4.860000000000000000e+02 -1.200000000000000000e+02 3.291900000001398041e+01 -3.900000000000000000e+01 4.343899999998946271e+01
4.870000000000000000e+02 -1.000000000000000000e+02 3.281900000001421347e+01 -2.900000000000000000e+01 4.340999999998953029e+01
4.880000000000000000e+02 -5.900000000000000000e+01 3.276000000001435097e+01 1.400000000000000000e+01 4.305499999999035765e+01
4.890000000000000000e+02 -1.040000000000000000e+02 3.265600000001459335e+01 1.100000000000000000e+01 4.306599999999033201e+01
4.900000000000000000e+02 -4.000000000000000000e+01 3.261600000001468658e+01 4.100000000000000000e+01 4.277199999999101721e+01
4.910000000000000000e+02 -1.300000000000000000e+01 3.260300000001471687e+01 4.400000000000000000e+01 4.281599999999091466e+01
4.920000000000000000e+02 -3.000000000000000000e+01 3.257300000001478679e+01 2.800000000000000000e+01 4.284399999999084940e+01
4.930000000000000000e+02 -2.500000000000000000e+01 3.254800000001484506e+01 3.700000000000000000e+01 4.288099999999076317e+01
4.940000000000000000e+02 -1.400000000000000000e+01 3.253400000001487768e+01 -9.000000000000000000e+00 4.287199999999078415e+01
4.950000000000000000e+02 -1.070000000000000000e+02 3.242700000001512706e+01 -6.000000000000000000e+00 4.286599999999079813e+01
4.960000000000000000e+02 -7.300000000000000000e+01 3.235400000001529719e+01 -3.600000000000000000e+01 4.282999999999088203e+01
4.970000000000000000e+02 -9.500000000000000000e+01 3.225900000001551859e+01 -5.700000000000000000e+01 4.277299999999101487e+01
4.980000000000000000e+02 -7.900000000000000000e+01 3.218000000001570271e+01 -4.000000000000000000e+01 4.273299999999110810e+01
4.990000000000000000e+02 -1.420000000000000000e+02 3.193500000001604278e+01 -1.000000000000000000e+00 4.273199999999111043e+01
5.000000000000000000e+02 -1.430000000000000000e+02 3.179200000001586801e+01 -4.400000000000000000e+01 4.268799999999121297e+01
5.010000000000000000e+02 -7.000000000000000000e+01 3.172200000001578246e+01 -5.000000000000000000e+01 4.263799999999132950e+01
5.020000000000000000e+02 -8.500000000000000000e+01 3.163700000001567858e+01 -1.200000000000000000e+01 4.262599999999135747e+01
5.030000000000000000e+02 -7.600000000000000000e+01 3.156100000001558570e+01 -2.400000000000000000e+01 4.260199999999141340e+01
5.040000000000000000e+02 -4.200000000000000000e+01 3.151900000001553437e+01 2.500000000000000000e+01 4.262699999999135514e+01
5.050000000000000000e+02 -7.000000000000000000e+00 3.124000000001519339e+01 2.000000000000000000e+00 4.262899999999135048e+01
5.060000000000000000e+02 -1.300000000000000000e+01 3.122700000001517751e+01 -4.800000000000000000e+01 4.258099999999146235e+01
5.070000000000000000e+02 1.400000000000000000e+01 3.124100000001519462e+01 -7.000000000000000000e+00 4.257399999999147866e+01
5.080000000000000000e+02 8.700000000000000000e+01 3.132800000001530094e+01 -6.000000000000000000e+01 4.224899999999223610e+01
5.090000000000000000e+02 6.100000000000000000e+01 3.138900000001537549e+01 -5.800000000000000000e+01 4.219099999999237127e+01
5.100000000000000000e+02 5.900000000000000000e+01 3.144800000001544760e+01 -5.300000000000000000e+01 4.213799999999249479e+01
5.110000000000000000e+02 7.500000000000000000e+01 3.152300000001553926e+01 1.700000000000000000e+01 4.215499999999245517e+01
5.120000000000000000e+02 1.060000000000000000e+02 3.132800000001530094e+01 -3.200000000000000000e+01 4.212299999999252975e+01
5.130000000000000000e+02 1.080000000000000000e+02 3.143600000001543293e+01 -1.300000000000000000e+01 4.175599999999338507e+01
5.140000000000000000e+02 1.010000000000000000e+02 3.153700000001555637e+01 -1.500000000000000000e+01 4.174099999999342003e+01
5.150000000000000000e+02 7.600000000000000000e+01 3.161300000001564925e+01 -2.200000000000000000e+01 4.171899999999347131e+01
5.160000000000000000e+02 -1.800000000000000000e+01 3.159500000001562725e+01 -4.200000000000000000e+01 4.167699999999356919e+01
5.170000000000000000e+02 -4.400000000000000000e+01 3.155100000001557348e+01 -1.300000000000000000e+01 4.166399999999359949e+01
5.180000000000000000e+02 -9.400000000000000000e+01 3.145700000001545860e+01 2.600000000000000000e+01 4.168999999999353889e+01
5.190000000000000000e+02 -5.500000000000000000e+01 3.140200000001539138e+01 -2.400000000000000000e+01 4.166599999999359483e+01
5.200000000000000000e+02 -6.900000000000000000e+01 3.133300000001530705e+01 -1.500000000000000000e+01 4.165099999999362979e+01
5.210000000000000000e+02 -6.600000000000000000e+01 3.126700000001522639e+01 -8.900000000000000000e+01 4.156199999999383721e+01
5.220000000000000000e+02 -9.600000000000000000e+01 3.117100000001510907e+01 -7.300000000000000000e+01 4.148899999999400734e+01
5.230000000000000000e+02 -1.000000000000000000e+01 3.116100000001509684e+01 -6.000000000000000000e+01 4.142899999999414717e+01
5.240000000000000000e+02 2.200000000000000000e+01 3.118300000001512373e+01 -1.200000000000000000e+01 4.141699999999417514e+01
5.250000000000000000e+02 -1.100000000000000000e+01 3.117200000001511029e+01 -5.100000000000000000e+01 4.136599999999429400e+01
5.260000000000000000e+02 -2.800000000000000000e+01 3.114400000001507607e+01 -9.300000000000000000e+01 4.127299999999451074e+01
5.270000000000000000e+02 -1.300000000000000000e+01 3.113100000001506018e+01 -1.540000000000000000e+02 4.111899999999486965e+01
5.280000000000000000e+02 -4.900000000000000000e+01 3.108200000001500030e+01 -8.600000000000000000e+01 4.103299999999507008e+01
5.290000000000000000e+02 -1.050000000000000000e+02 3.097700000001487197e+01 -6.900000000000000000e+01 4.096399999999523089e+01
5.300000000000000000e+02 -5.300000000000000000e+01 3.092400000001480720e+01 -5.200000000000000000e+01 4.091199999999535208e+01
5.310000000000000000e+02 -1.600000000000000000e+01 3.090800000001478764e+01 -9.400000000000000000e+01 4.081799999999557116e+01
5.320000000000000000e+02 3.500000000000000000e+01 3.094300000001483042e+01 -4.800000000000000000e+01 4.076999999999568303e+01
5.330000000000000000e+02 2.900000000000000000e+01 3.097200000001486586e+01 -4.700000000000000000e+01 4.072299999999579256e+01
5.340000000000000000e+02 2.300000000000000000e+01 3.099500000001489397e+01 -4.300000000000000000e+01 4.067999999999589278e+01
5.350000000000000000e+02 4.100000000000000000e+01 3.103600000001494408e+01 -4.600000000000000000e+01 4.063399999999599999e+01
5.360000000000000000e+02 -2.000000000000000000e+00 3.103400000001494163e+01 -7.800000000000000000e+01 4.055599999999618177e+01
5.370000000000000000e+02 -6.500000000000000000e+01 3.072300000001456155e+01 -6.000000000000000000e+01 4.049599999999632161e+01
5.380000000000000000e+02 -7.200000000000000000e+01 3.065100000001447356e+01 -8.800000000000000000e+01 4.014999999999712799e+01
5.390000000000000000e+02 -5.300000000000000000e+01 3.059800000001440878e+01 -8.700000000000000000e+01 4.006299999999733075e+01
5.400000000000000000e+02 -5.600000000000000000e+01 3.054200000001434034e+01 -8.800000000000000000e+01 3.997499999999753584e+01
5.410000000000000000e+02 -4.500000000000000000e+01 3.049700000001428535e+01 -3.500000000000000000e+01 3.993999999999761741e+01
5.420000000000000000e+02 -1.330000000000000000e+02 3.036400000001412280e+01 -1.000000000000000000e+02 3.983999999999785047e+01
5.430000000000000000e+02 -1.230000000000000000e+02 3.024100000001397248e+01 -9.800000000000000000e+01 3.974199999999807886e+01
5.440000000000000000e+02 -1.310000000000000000e+02 3.011000000001381238e+01 -6.600000000000000000e+01 3.967599999999823268e+01
5.450000000000000000e+02 -7.800000000000000000e+01 3.003200000001371706e+01 -8.600000000000000000e+01 3.958999999999843311e+01
5.460000000000000000e+02 -9.000000000000000000e+00 3.002300000001370606e+01 -1.020000000000000000e+02 3.948799999999867083e+01
5.470000000000000000e+02 9.800000000000000000e+01 3.012100000001382583e+01 -8.400000000000000000e+01 3.940399999999886660e+01
5.480000000000000000e+02 3.900000000000000000e+01 3.016000000001387349e+01 -8.400000000000000000e+01 3.931999999999906237e+01
5.490000000000000000e+02 -7.700000000000000000e+01 3.008300000001377938e+01 -1.020000000000000000e+02 3.921799999999930009e+01
5.500000000000000000e+02 -5.900000000000000000e+01 3.002400000001370728e+01 -7.800000000000000000e+01 3.892899999999997362e+01
5.510000000000000000e+02 -4.900000000000000000e+01 2.997500000001364739e+01 -2.600000000000000000e+01 3.861900000000069610e+01
5.520000000000000000e+02 -7.800000000000000000e+01 2.989700000001355207e+01 -1.700000000000000000e+01 3.860200000000073572e+01
5.530000000000000000e+02 -1.350000000000000000e+02 2.976200000001338708e+01 -5.700000000000000000e+01 3.854500000000086857e+01
5.540000000000000000e+02 -1.080000000000000000e+02 2.965400000001325509e+01 -5.800000000000000000e+01 3.848700000000100374e+01
5.550000000000000000e+02 -5.000000000000000000e+01 2.960400000001319398e+01 -3.800000000000000000e+01 3.844900000000109230e+01
5.560000000000000000e+02 -1.100000000000000000e+01 2.939300000001293611e+01 -3.200000000000000000e+01 3.841700000000116688e+01
5.570000000000000000e+02 -5.500000000000000000e+01 2.933800000001286890e+01 -9.000000000000000000e+01 3.832700000000137663e+01
5.580000000000000000e+02 -8.800000000000000000e+01 2.925000000001276135e+01 -5.300000000000000000e+01 3.806000000000199890e+01
5.590000000000000000e+02 -1.840000000000000000e+02 2.906600000001253647e+01 -5.000000000000000000e+01 3.801000000000211543e+01
5.600000000000000000e+02 -1.960000000000000000e+02 2.887000000001229694e+01 -8.400000000000000000e+01 3.792600000000231120e+01
5.610000000000000000e+02 -9.000000000000000000e+01 2.878000000001218694e+01 -5.900000000000000000e+01 3.786700000000244870e+01
5.620000000000000000e+02 1.100000000000000000e+01 2.879100000001220039e+01 -9.000000000000000000e+01 3.777700000000265845e+01
5.630000000000000000e+02 -1.800000000000000000e+01 2.877300000001217839e+01 -1.020000000000000000e+02 3.767500000000289617e+01
5.640000000000000000e+02 -1.080000000000000000e+02 2.866500000001204640e+01 -8.900000000000000000e+01 3.758600000000310359e+01
5.650000000000000000e+02 -1.120000000000000000e+02 2.855300000001190952e+01 -5.000000000000000000e+01 3.753600000000322012e+01
5.660000000000000000e+02 -2.600000000000000000e+01 2.852700000001187775e+01 -1.180000000000000000e+02 3.741800000000349513e+01
5.670000000000000000e+02 -2.200000000000000000e+01 2.850500000001185086e+01 -4.100000000000000000e+01 3.711700000000419664e+01
5.680000000000000000e+02 -8.100000000000000000e+01 2.842400000001175187e+01 -4.200000000000000000e+01 3.707500000000429452e+01
5.690000000000000000e+02 -1.220000000000000000e+02 2.830200000001160276e+01 -7.500000000000000000e+01 3.700000000000446931e+01
5.700000000000000000e+02 -1.700000000000000000e+02 2.813200000001139500e+01 -7.800000000000000000e+01 3.692200000000465110e+01
5.710000000000000000e+02 -1.450000000000000000e+02 2.798700000001121779e+01 -9.700000000000000000e+01 3.682500000000487717e+01
5.720000000000000000e+02 -2.040000000000000000e+02 2.778300000001096848e+01 -9.400000000000000000e+01 3.673100000000509624e+01
5.730000000000000000e+02 -1.650000000000000000e+02 2.761800000001076683e+01 -1.190000000000000000e+02 3.661200000000537358e+01
5.740000000000000000e+02 -1.400000000000000000e+02 2.747800000001059573e+01 -7.500000000000000000e+01 3.653700000000554837e+01
5.750000000000000000e+02 -2.000000000000000000e+01 2.745800000001057128e+01 -6.300000000000000000e+01 3.623400000000625454e+01
5.760000000000000000e+02 -3.100000000000000000e+01 2.742700000001053340e+01 -6.300000000000000000e+01 3.617100000000640136e+01
5.770000000000000000e+02 3.000000000000000000e+01 2.745700000001057006e+01 -8.100000000000000000e+01 3.609000000000659014e+01
5.780000000000000000e+02 3.100000000000000000e+01 2.748800000001060795e+01 -1.020000000000000000e+02 3.598800000000682786e+01
5.790000000000000000e+02 3.100000000000000000e+01 2.751900000001064583e+01 -6.800000000000000000e+01 3.592000000000698634e+01
5.800000000000000000e+02 -9.100000000000000000e+01 2.742800000001053462e+01 -8.400000000000000000e+01 3.583600000000718211e+01
5.810000000000000000e+02 -7.400000000000000000e+01 2.735400000001044418e+01 -1.380000000000000000e+02 3.569800000000750373e+01
5.820000000000000000e+02 -7.400000000000000000e+01 2.728000000001035374e+01 -9.100000000000000000e+01 3.560700000000771581e+01
5.830000000000000000e+02 -5.000000000000000000e+01 2.723000000001029264e+01 -4.800000000000000000e+01 3.530500000000841965e+01
5.840000000000000000e+02 -3.400000000000000000e+01 2.719600000001025109e+01 -4.600000000000000000e+01 3.525900000000852685e+01
5.850000000000000000e+02 -1.030000000000000000e+02 2.709300000001012521e+01 -8.700000000000000000e+01 3.517200000000872961e+01
5.860000000000000000e+02 -1.240000000000000000e+02 2.696900000000997366e+01 -8.700000000000000000e+01 3.508500000000893237e+01
5.870000000000000000e+02 -1.690000000000000000e+02 2.680000000000976712e+01 -1.110000000000000000e+02 3.497400000000919107e+01
5.880000000000000000e+02 -1.110000000000000000e+02 2.668900000000963146e+01 -9.300000000000000000e+01 3.488100000000940781e+01
5.890000000000000000e+02 -1.310000000000000000e+02 2.655800000000947136e+01 -1.100000000000000000e+02 3.477100000000966418e+01
5.900000000000000000e+02 -1.460000000000000000e+02 2.641200000000929293e+01 -1.420000000000000000e+02 3.462900000000999512e+01
5.910000000000000000e+02 -1.870000000000000000e+02 2.622500000000906439e+01 -9.100000000000000000e+01 3.453800000001020720e+01
5.920000000000000000e+02 -1.320000000000000000e+02 2.609300000000890307e+01 -8.800000000000000000e+01 3.445000000001041229e+01
5.930000000000000000e+02 -1.710000000000000000e+02 2.592200000000869409e+01 -7.700000000000000000e+01 3.437300000001059175e+01
5.940000000000000000e+02 -1.450000000000000000e+02 2.577700000000851688e+01 -1.220000000000000000e+02 3.425100000001087608e+01
5.950000000000000000e+02 -1.080000000000000000e+02 2.566900000000838489e+01 -1.100000000000000000e+02 3.414100000001113244e+01
5.960000000000000000e+02 -1.180000000000000000e+02 2.555100000000824068e+01 -1.080000000000000000e+02 3.403300000001138415e+01
5.970000000000000000e+02 -3.300000000000000000e+01 2.551800000000820035e+01 -1.150000000000000000e+02 3.391800000001165216e+01
5.980000000000000000e+02 -9.000000000000000000e+00 2.550900000000818935e+01 -1.160000000000000000e+02 3.380200000001192251e+01
5.990000000000000000e+02 -4.400000000000000000e+01 2.546500000000813557e+01 -7.500000000000000000e+01 3.350700000001261003e+01
6.000000000000000000e+02 -6.000000000000000000e+01 2.540500000000806224e+01 -7.300000000000000000e+01 3.343400000001278016e+01
6.010000000000000000e+02 -6.800000000000000000e+01 2.533700000000797914e+01 -7.400000000000000000e+01 3.336000000001295263e+01
6.020000000000000000e+02 1.000000000000000000e+00 2.533800000000798036e+01 -1.050000000000000000e+02 3.305300000001366811e+01
6.030000000000000000e+02 -2.200000000000000000e+01 2.531600000000795347e+01 -9.800000000000000000e+01 3.295500000001389651e+01
6.040000000000000000e+02 -3.000000000000000000e+01 2.528600000000791681e+01 -1.050000000000000000e+02 3.285000000001414122e+01
6.050000000000000000e+02 -4.800000000000000000e+01 2.523800000000785815e+01 -6.600000000000000000e+01 3.278400000001429504e+01
6.060000000000000000e+02 2.200000000000000000e+01 2.526000000000788503e+01 -7.800000000000000000e+01 3.245200000001506879e+01
6.070000000000000000e+02 1.300000000000000000e+01 2.527300000000790092e+01 -7.800000000000000000e+01 3.237400000001525058e+01
6.080000000000000000e+02 2.000000000000000000e+00 2.527500000000790337e+01 -2.800000000000000000e+01 3.234600000001531583e+01
6.090000000000000000e+02 -5.700000000000000000e+01 2.521800000000783371e+01 -9.200000000000000000e+01 3.225400000001553025e+01
6.100000000000000000e+02 -8.000000000000000000e+01 2.513800000000773593e+01 -9.500000000000000000e+01 3.215900000001575165e+01
6.110000000000000000e+02 -1.090000000000000000e+02 2.502900000000760272e+01 -4.800000000000000000e+01 3.182400000001590712e+01
6.120000000000000000e+02 -1.030000000000000000e+02 2.492600000000747684e+01 -4.900000000000000000e+01 3.177500000001584723e+01
6.130000000000000000e+02 -6.900000000000000000e+01 2.485700000000739252e+01 -1.030000000000000000e+02 3.167200000001572135e+01
6.140000000000000000e+02 -7.800000000000000000e+01 2.477900000000729719e+01 -7.800000000000000000e+01 3.138500000001537060e+01
6.150000000000000000e+02 -1.150000000000000000e+02 2.466400000000715664e+01 -6.800000000000000000e+01 3.110500000001502841e+01
6.160000000000000000e+02 -7.900000000000000000e+01 2.458500000000706009e+01 -6.900000000000000000e+01 3.103600000001494408e+01
6.170000000000000000e+02 -2.100000000000000000e+01 2.456400000000703443e+01 -1.240000000000000000e+02 3.091200000001479253e+01
6.180000000000000000e+02 -8.400000000000000000e+01 2.448000000000693177e+01 -1.160000000000000000e+02 3.079600000001465077e+01
6.190000000000000000e+02 -1.260000000000000000e+02 2.435400000000677778e+01 -1.170000000000000000e+02 3.067900000001450778e+01
6.200000000000000000e+02 -1.420000000000000000e+02 2.421200000000660424e+01 -1.390000000000000000e+02 3.054000000001433790e+01
6.210000000000000000e+02 -1.420000000000000000e+02 2.407000000000643070e+01 -1.400000000000000000e+02 3.040000000001416680e+01
6.220000000000000000e+02 -1.360000000000000000e+02 2.393400000000626449e+01 -1.140000000000000000e+02 3.028600000001402748e+01
6.230000000000000000e+02 -1.240000000000000000e+02 2.381000000000611294e+01 -1.610000000000000000e+02 3.012500000001383071e+01
6.240000000000000000e+02 -1.020000000000000000e+02 2.370800000000598828e+01 -1.340000000000000000e+02 2.999100000001366695e+01
6.250000000000000000e+02 -1.140000000000000000e+02 2.359400000000584896e+01 -1.200000000000000000e+02 2.987100000001352029e+01
6.260000000000000000e+02 -7.700000000000000000e+01 2.351700000000575486e+01 -1.270000000000000000e+02 2.974400000001336508e+01
6.270000000000000000e+02 -9.400000000000000000e+01 2.342300000000563998e+01 -1.280000000000000000e+02 2.961600000001320865e+01
6.280000000000000000e+02 -7.100000000000000000e+01 2.335200000000555320e+01 -1.090000000000000000e+02 2.937800000001291778e+01
6.290000000000000000e+02 -1.380000000000000000e+02 2.321400000000538455e+01 -1.000000000000000000e+02 2.927800000001279557e+01
6.300000000000000000e+02 -8.700000000000000000e+01 2.312700000000527822e+01 -1.070000000000000000e+02 2.917100000001266480e+01
6.310000000000000000e+02 -4.000000000000000000e+01 2.308700000000522934e+01 -9.000000000000000000e+01 2.908100000001255481e+01
6.320000000000000000e+02 -8.800000000000000000e+01 2.299900000000512179e+01 -9.000000000000000000e+01 2.899100000001244481e+01
6.330000000000000000e+02 -7.300000000000000000e+01 2.292600000000503258e+01 -1.280000000000000000e+02 2.886300000001228838e+01
6.340000000000000000e+02 -3.400000000000000000e+01 2.289200000000499102e+01 -9.300000000000000000e+01 2.877000000001217472e+01
6.350000000000000000e+02 -1.900000000000000000e+01 2.287300000000496780e+01 -1.320000000000000000e+02 2.848400000001182519e+01
6.360000000000000000e+02 -6.500000000000000000e+01 2.280800000000488836e+01 -1.430000000000000000e+02 2.815600000001142433e+01
6.370000000000000000e+02 -9.400000000000000000e+01 2.271400000000477348e+01 -1.290000000000000000e+02 2.802700000001126668e+01
6.380000000000000000e+02 -7.900000000000000000e+01 2.263500000000467693e+01 -8.100000000000000000e+01 2.794600000001116769e+01
6.390000000000000000e+02 1.400000000000000000e+01 2.264900000000469404e+01 -1.190000000000000000e+02 2.782700000001102225e+01
6.400000000000000000e+02 -1.700000000000000000e+01 2.263200000000467327e+01 -1.800000000000000000e+02 2.764700000001080227e+01
6.410000000000000000e+02 -4.400000000000000000e+01 2.237000000000435307e+01 -1.290000000000000000e+02 2.751800000001064461e+01
6.420000000000000000e+02 -4.500000000000000000e+01 2.232500000000429807e+01 -1.210000000000000000e+02 2.739700000001049673e+01
6.430000000000000000e+02 -5.300000000000000000e+01 2.227200000000423330e+01 -1.200000000000000000e+02 2.727700000001035008e+01
6.440000000000000000e+02 -1.680000000000000000e+02 2.210400000000402798e+01 -1.780000000000000000e+02 2.709900000001013254e+01
6.450000000000000000e+02 -1.220000000000000000e+02 2.198200000000387888e+01 -1.750000000000000000e+02 2.692400000000991867e+01
6.460000000000000000e+02 -1.600000000000000000e+02 2.157000000000337536e+01 -1.580000000000000000e+02 2.676600000000972557e+01
6.470000000000000000e+02 -1.600000000000000000e+02 2.141000000000317982e+01 -1.710000000000000000e+02 2.659500000000951658e+01
6.480000000000000000e+02 -1.670000000000000000e+02 2.124300000000297572e+01 -1.400000000000000000e+02 2.645500000000934548e+01
6.490000000000000000e+02 -1.860000000000000000e+02 2.105700000000274841e+01 -1.810000000000000000e+02 2.627400000000912428e+01
6.500000000000000000e+02 -8.600000000000000000e+01 2.097100000000264330e+01 -1.870000000000000000e+02 2.608700000000889574e+01
6.510000000000000000e+02 -7.400000000000000000e+01 2.089700000000255287e+01 -1.840000000000000000e+02 2.590300000000867087e+01
6.520000000000000000e+02 -1.160000000000000000e+02 2.078100000000241110e+01 -1.690000000000000000e+02 2.573400000000846433e+01
6.530000000000000000e+02 -2.430000000000000000e+02 2.053800000000211412e+01 -1.940000000000000000e+02 2.554000000000822723e+01
6.540000000000000000e+02 -1.690000000000000000e+02 2.036900000000190758e+01 -1.680000000000000000e+02 2.537200000000802191e+01
6.550000000000000000e+02 -1.200000000000000000e+02 2.024900000000176092e+01 -1.410000000000000000e+02 2.523100000000784959e+01
6.560000000000000000e+02 -1.320000000000000000e+02 2.011700000000159960e+01 -1.480000000000000000e+02 2.508300000000766872e+01
6.570000000000000000e+02 -1.210000000000000000e+02 1.999600000000145172e+01 -1.650000000000000000e+02 2.491800000000746707e+01
6.580000000000000000e+02 -1.310000000000000000e+02 1.986500000000129162e+01 -1.530000000000000000e+02 2.462400000000710776e+01
6.590000000000000000e+02 -8.000000000000000000e+01 1.978500000000119385e+01 -1.530000000000000000e+02 2.447100000000692077e+01
6.600000000000000000e+02 -3.100000000000000000e+01 1.975400000000115597e+01 -1.560000000000000000e+02 2.431500000000673012e+01
6.610000000000000000e+02 -4.900000000000000000e+01 1.970500000000109608e+01 -1.530000000000000000e+02 2.416200000000654313e+01
6.620000000000000000e+02 -1.200000000000000000e+02 1.958500000000094943e+01 -1.370000000000000000e+02 2.402500000000637570e+01
6.630000000000000000e+02 -1.740000000000000000e+02 1.941100000000073678e+01 -1.400000000000000000e+02 2.388500000000620460e+01
6.640000000000000000e+02 -1.290000000000000000e+02 1.928200000000057912e+01 -1.580000000000000000e+02 2.372700000000601150e+01
6.650000000000000000e+02 -1.990000000000000000e+02 1.908300000000033592e+01 -2.070000000000000000e+02 2.352000000000575852e+01
6.660000000000000000e+02 -1.500000000000000000e+02 1.893300000000015260e+01 -1.690000000000000000e+02 2.335100000000555198e+01
6.670000000000000000e+02 -1.190000000000000000e+02 1.881400000000000716e+01 -1.730000000000000000e+02 2.317800000000534055e+01
6.680000000000000000e+02 -7.400000000000000000e+01 1.873999999999991672e+01 -1.830000000000000000e+02 2.299500000000511690e+01
6.690000000000000000e+02 -1.240000000000000000e+02 1.861599999999976518e+01 -1.600000000000000000e+02 2.283500000000492136e+01
6.700000000000000000e+02 -1.690000000000000000e+02 1.844699999999955864e+01 -1.700000000000000000e+02 2.266500000000471360e+01
6.710000000000000000e+02 -1.320000000000000000e+02 1.831499999999939732e+01 -1.390000000000000000e+02 2.252600000000454372e+01
6.720000000000000000e+02 -8.100000000000000000e+01 1.823399999999929832e+01 -1.770000000000000000e+02 2.234900000000432740e+01
6.730000000000000000e+02 -1.610000000000000000e+02 1.807299999999910156e+01 -1.540000000000000000e+02 2.219500000000413920e+01
6.740000000000000000e+02 -1.060000000000000000e+02 1.796699999999897202e+01 -2.080000000000000000e+02 2.198700000000388499e+01
6.750000000000000000e+02 -1.380000000000000000e+02 1.782899999999880336e+01 -1.660000000000000000e+02 2.182100000000368212e+01
6.760000000000000000e+02 -8.700000000000000000e+01 1.774199999999869704e+01 -1.850000000000000000e+02 2.163600000000345602e+01
6.770000000000000000e+02 -7.800000000000000000e+01 1.766399999999860171e+01 -1.630000000000000000e+02 2.147300000000325682e+01
6.780000000000000000e+02 -1.560000000000000000e+02 1.750799999999841106e+01 -1.670000000000000000e+02 2.130600000000305272e+01
6.790000000000000000e+02 -2.030000000000000000e+02 1.730499999999816296e+01 -1.690000000000000000e+02 2.098500000000266041e+01
6.800000000000000000e+02 -2.090000000000000000e+02 1.709599999999790754e+01 -1.650000000000000000e+02 2.082000000000245876e+01
6.810000000000000000e+02 -2.000000000000000000e+02 1.689599999999766311e+01 -1.670000000000000000e+02 2.065300000000225467e+01
6.820000000000000000e+02 -1.650000000000000000e+02 1.673099999999746146e+01 -1.570000000000000000e+02 2.049600000000206279e+01
6.830000000000000000e+02 -2.350000000000000000e+02 1.649599999999717426e+01 -1.510000000000000000e+02 2.015100000000164115e+01
6.840000000000000000e+02 -2.460000000000000000e+02 1.624999999999687361e+01 -1.510000000000000000e+02 2.000000000000145661e+01
6.850000000000000000e+02 -1.960000000000000000e+02 1.605399999999663407e+01 -1.370000000000000000e+02 1.986300000000128918e+01
6.860000000000000000e+02 -2.140000000000000000e+02 1.583999999999665853e+01 -1.360000000000000000e+02 1.972700000000112297e+01
6.870000000000000000e+02 -2.050000000000000000e+02 1.563499999999677215e+01 -1.410000000000000000e+02 1.958600000000095065e+01
6.880000000000000000e+02 -2.260000000000000000e+02 1.540899999999689740e+01 -1.400000000000000000e+02 1.944600000000077955e+01
6.890000000000000000e+02 -2.210000000000000000e+02 1.518799999999701988e+01 -1.640000000000000000e+02 1.928200000000057912e+01
6.900000000000000000e+02 -2.450000000000000000e+02 1.494299999999715567e+01 -1.570000000000000000e+02 1.912500000000038725e+01
6.910000000000000000e+02 -2.270000000000000000e+02 1.471599999999728148e+01 -1.690000000000000000e+02 1.895600000000018071e+01
6.920000000000000000e+02 -2.310000000000000000e+02 1.448499999999740950e+01 -1.960000000000000000e+02 1.875999999999994117e+01
6.930000000000000000e+02 -2.250000000000000000e+02 1.425999999999753420e+01 -2.000000000000000000e+02 1.855999999999969674e+01
6.940000000000000000e+02 -2.490000000000000000e+02 1.401099999999767221e+01 -1.590000000000000000e+02 1.840099999999950242e+01
6.950000000000000000e+02 -1.890000000000000000e+02 1.382199999999777695e+01 -1.880000000000000000e+02 1.821299999999927266e+01
6.960000000000000000e+02 -2.110000000000000000e+02 1.361099999999789389e+01 -1.830000000000000000e+02 1.802999999999904901e+01
6.970000000000000000e+02 -2.400000000000000000e+02 1.337099999999802691e+01 -1.630000000000000000e+02 1.786699999999884980e+01
6.980000000000000000e+02 -2.200000000000000000e+02 1.315099999999814884e+01 -1.790000000000000000e+02 1.768799999999863104e+01
6.990000000000000000e+02 -2.340000000000000000e+02 1.291699999999827853e+01 -2.020000000000000000e+02 1.748599999999838417e+01
7.000000000000000000e+02 -2.330000000000000000e+02 1.268399999999840766e+01 -1.430000000000000000e+02 1.718999999999802242e+01
7.010000000000000000e+02 -2.400000000000000000e+02 1.244399999999854067e+01 -1.440000000000000000e+02 1.704599999999784643e+01
7.020000000000000000e+02 -2.280000000000000000e+02 1.221599999999866704e+01 -1.690000000000000000e+02 1.687699999999763989e+01
7.030000000000000000e+02 -2.160000000000000000e+02 1.199999999999878675e+01 -1.510000000000000000e+02 1.672599999999745535e+01
7.040000000000000000e+02 -1.900000000000000000e+02 1.180999999999889205e+01 -2.210000000000000000e+02 1.650499999999718526e+01
7.050000000000000000e+02 -1.650000000000000000e+02 1.164499999999898350e+01 -1.610000000000000000e+02 1.634399999999698849e+01
7.060000000000000000e+02 -2.160000000000000000e+02 1.142899999999910321e+01 -1.960000000000000000e+02 1.614799999999674895e+01
7.070000000000000000e+02 -2.320000000000000000e+02 1.119699999999923179e+01 -2.120000000000000000e+02 1.593599999999660533e+01
7.080000000000000000e+02 -2.630000000000000000e+02 1.093399999999937755e+01 -2.120000000000000000e+02 1.572399999999672282e+01
7.090000000000000000e+02 -2.340000000000000000e+02 1.069999999999950724e+01 -1.840000000000000000e+02 1.553999999999682480e+01
7.100000000000000000e+02 -1.890000000000000000e+02 1.051099999999961199e+01 -1.790000000000000000e+02 1.536099999999692400e+01
7.110000000000000000e+02 -2.390000000000000000e+02 1.027199999999974445e+01 -2.570000000000000000e+02 1.510399999999706644e+01
7.120000000000000000e+02 -2.450000000000000000e+02 1.002699999999988023e+01 -1.880000000000000000e+02 1.491599999999717063e+01
7.130000000000000000e+02 -2.170000000000000000e+02 9.810000000000000497e+00 -1.860000000000000000e+02 1.472999999999727372e+01
7.140000000000000000e+02 -1.710000000000000000e+02 9.639000000000095270e+00 -1.920000000000000000e+02 1.453799999999738013e+01
7.150000000000000000e+02 -1.760000000000000000e+02 9.463000000000192813e+00 -2.150000000000000000e+02 1.432299999999749929e+01
7.160000000000000000e+02 -1.900000000000000000e+02 9.273000000000298115e+00 -2.090000000000000000e+02 1.411399999999761512e+01
7.170000000000000000e+02 -1.810000000000000000e+02 9.092000000000398430e+00 -2.190000000000000000e+02 1.389499999999773650e+01
7.180000000000000000e+02 -2.020000000000000000e+02 8.890000000000510383e+00 -2.190000000000000000e+02 1.367599999999785787e+01
7.190000000000000000e+02 -1.740000000000000000e+02 8.716000000000606818e+00 -2.190000000000000000e+02 1.345699999999797924e+01
7.200000000000000000e+02 -2.000000000000000000e+02 8.516000000000717662e+00 -1.740000000000000000e+02 1.328299999999807568e+01
7.210000000000000000e+02 -1.490000000000000000e+02 8.367000000000800242e+00 -1.680000000000000000e+02 1.311499999999816879e+01
7.220000000000000000e+02 -2.190000000000000000e+02 8.148000000000921617e+00 -1.970000000000000000e+02 1.291799999999827797e+01
7.230000000000000000e+02 -2.300000000000000000e+02 7.918000000000976257e+00 -1.900000000000000000e+02 1.272799999999838327e+01
7.240000000000000000e+02 -2.120000000000000000e+02 7.706000000000905459e+00 -1.930000000000000000e+02 1.253499999999849024e+01
7.250000000000000000e+02 -2.430000000000000000e+02 7.463000000000824308e+00 -1.950000000000000000e+02 1.233999999999859831e+01
7.260000000000000000e+02 -1.880000000000000000e+02 7.275000000000761524e+00 -2.100000000000000000e+02 1.212999999999871470e+01
7.270000000000000000e+02 -2.230000000000000000e+02 7.052000000000687052e+00 -2.160000000000000000e+02 1.191399999999883441e+01
7.280000000000000000e+02 -2.210000000000000000e+02 6.831000000000613248e+00 -2.120000000000000000e+02 1.170199999999895191e+01
7.290000000000000000e+02 -2.370000000000000000e+02 6.594000000000534101e+00 -1.920000000000000000e+02 1.150999999999905832e+01
7.300000000000000000e+02 -2.640000000000000000e+02 6.330000000000445937e+00 -2.210000000000000000e+02 1.128899999999918080e+01
7.310000000000000000e+02 -1.640000000000000000e+02 6.166000000000391168e+00 -2.040000000000000000e+02 1.108499999999929386e+01
7.320000000000000000e+02 -7.500000000000000000e+01 6.091000000000366121e+00 -2.070000000000000000e+02 1.087799999999940859e+01
7.330000000000000000e+02 -1.980000000000000000e+02 5.893000000000299998e+00 -2.290000000000000000e+02 1.064899999999953550e+01
7.340000000000000000e+02 -2.430000000000000000e+02 5.650000000000218847e+00 -2.000000000000000000e+02 1.044899999999964635e+01
7.350000000000000000e+02 -1.980000000000000000e+02 5.452000000000152724e+00 -1.870000000000000000e+02 1.026199999999974999e+01
7.360000000000000000e+02 -1.890000000000000000e+02 5.263000000000089607e+00 -1.670000000000000000e+02 9.989999999999900737e+00
7.370000000000000000e+02 -1.560000000000000000e+02 5.107000000000037510e+00 -1.680000000000000000e+02 9.821999999999993847e+00
7.380000000000000000e+02 -1.410000000000000000e+02 4.965999999999990422e+00 -1.660000000000000000e+02 9.656000000000085848e+00
7.390000000000000000e+02 -2.440000000000000000e+02 4.721999999999908937e+00 -2.040000000000000000e+02 9.452000000000198909e+00
7.400000000000000000e+02 -2.310000000000000000e+02 4.490999999999831793e+00 -1.740000000000000000e+02 9.278000000000295344e+00
7.410000000000000000e+02 -2.130000000000000000e+02 4.277999999999760661e+00 -1.890000000000000000e+02 8.986000000000457177e+00
7.420000000000000000e+02 -1.960000000000000000e+02 4.081999999999695206e+00 -1.870000000000000000e+02 8.799000000000560817e+00
7.430000000000000000e+02 -1.960000000000000000e+02 3.716999999999699433e+00 -1.810000000000000000e+02 8.618000000000661132e+00
7.440000000000000000e+02 -1.990000000000000000e+02 3.517999999999721350e+00 -1.740000000000000000e+02 8.444000000000757566e+00
7.450000000000000000e+02 -2.280000000000000000e+02 3.289999999999746461e+00 -2.350000000000000000e+02 8.209000000000887809e+00
7.460000000000000000e+02 -2.670000000000000000e+02 3.022999999999775866e+00 -2.170000000000000000e+02 7.992000000001000970e+00
7.470000000000000000e+02 -2.200000000000000000e+02 2.802999999999800096e+00 -2.030000000000000000e+02 7.789000000000933177e+00
7.480000000000000000e+02 -3.070000000000000000e+02 2.495999999999833907e+00 -1.990000000000000000e+02 7.590000000000866720e+00
7.490000000000000000e+02 -2.120000000000000000e+02 2.283999999999857256e+00 -2.210000000000000000e+02 7.369000000000792916e+00
7.500000000000000000e+02 -2.090000000000000000e+02 2.074999999999880274e+00 -2.020000000000000000e+02 7.167000000000725457e+00
7.510000000000000000e+02 -1.580000000000000000e+02 1.916999999999897675e+00 -2.060000000000000000e+02 6.961000000000656662e+00
7.520000000000000000e+02 -1.850000000000000000e+02 1.731999999999918050e+00 -1.370000000000000000e+02 6.702000000000570168e+00
7.530000000000000000e+02 -1.750000000000000000e+02 1.556999999999937323e+00 -1.290000000000000000e+02 6.573000000000527088e+00
7.540000000000000000e+02 -2.140000000000000000e+02 1.342999999999960892e+00 -2.150000000000000000e+02 6.358000000000455287e+00
7.550000000000000000e+02 -2.180000000000000000e+02 1.124999999999984901e+00 -1.670000000000000000e+02 6.191000000000399517e+00
7.560000000000000000e+02 -2.480000000000000000e+02 8.769999999999984475e-01 -2.030000000000000000e+02 5.988000000000331724e+00
7.570000000000000000e+02 -2.470000000000000000e+02 6.299999999999982281e-01 -2.250000000000000000e+02 5.763000000000256584e+00
7.580000000000000000e+02 -2.430000000000000000e+02 3.869999999999980123e-01 -2.060000000000000000e+02 5.557000000000187789e+00
7.590000000000000000e+02 -1.980000000000000000e+02 1.889999999999978364e-01 -1.820000000000000000e+02 5.375000000000127010e+00
7.600000000000000000e+02 -2.040000000000000000e+02 -1.500000000000233091e-02 -1.980000000000000000e+02 5.177000000000060886e+00
7.610000000000000000e+02 -1.430000000000000000e+02 -1.580000000000024440e-01 -1.900000000000000000e+02 4.986999999999997435e+00
7.620000000000000000e+02 -1.500000000000000000e+02 -3.080000000000025495e-01 -2.170000000000000000e+02 4.769999999999924967e+00
7.630000000000000000e+02 -1.600000000000000000e+02 -4.680000000000026916e-01 -2.370000000000000000e+02 4.532999999999845819e+00
7.640000000000000000e+02 -1.910000000000000000e+02 -6.590000000000028058e-01 -2.290000000000000000e+02 4.303999999999769344e+00
7.650000000000000000e+02 -1.580000000000000000e+02 -8.170000000000029461e-01 -2.370000000000000000e+02 4.066999999999690196e+00
7.660000000000000000e+02 -2.020000000000000000e+02 -1.019000000000001016e+00 -2.340000000000000000e+02 3.832999999999686658e+00
7.670000000000000000e+02 -2.180000000000000000e+02 -1.236999999999977007e+00 -2.200000000000000000e+02 3.612999999999710887e+00
7.680000000000000000e+02 -2.300000000000000000e+02 -1.466999999999951676e+00 -2.550000000000000000e+02 3.357999999999738971e+00
7.690000000000000000e+02 -2.730000000000000000e+02 -1.739999999999921609e+00 -2.360000000000000000e+02 3.121999999999764963e+00
7.700000000000000000e+02 -2.800000000000000000e+02 -2.019999999999890772e+00 -2.150000000000000000e+02 2.906999999999788642e+00
7.710000000000000000e+02 -2.810000000000000000e+02 -2.300999999999859824e+00 -2.390000000000000000e+02 2.667999999999814964e+00
7.720000000000000000e+02 -2.900000000000000000e+02 -2.590999999999827885e+00 -2.560000000000000000e+02 2.411999999999843158e+00
7.730000000000000000e+02 -2.890000000000000000e+02 -2.879999999999796056e+00 -2.380000000000000000e+02 2.173999999999869370e+00
7.740000000000000000e+02 -2.550000000000000000e+02 -3.134999999999767972e+00 -2.230000000000000000e+02 1.950999999999893930e+00
7.750000000000000000e+02 -2.650000000000000000e+02 -3.399999999999738787e+00 -2.230000000000000000e+02 1.727999999999918490e+00
7.760000000000000000e+02 -1.890000000000000000e+02 -3.588999999999717971e+00 -2.740000000000000000e+02 1.453999999999948667e+00
7.770000000000000000e+02 -2.790000000000000000e+02 -3.867999999999687244e+00 -2.560000000000000000e+02 1.197999999999976861e+00
7.780000000000000000e+02 -2.060000000000000000e+02 -4.073999999999696975e+00 -2.660000000000000000e+02 9.319999999999984963e-01
7.790000000000000000e+02 -1.780000000000000000e+02 -4.251999999999756419e+00 -2.520000000000000000e+02 6.799999999999982725e-01
7.800000000000000000e+02 -2.460000000000000000e+02 -4.497999999999838572e+00 -2.380000000000000000e+02 4.419999999999980611e-01
7.810000000000000000e+02 -2.080000000000000000e+02 -4.705999999999908034e+00 -2.130000000000000000e+02 2.289999999999978719e-01
7.820000000000000000e+02 -1.710000000000000000e+02 -4.876999999999965141e+00 -2.170000000000000000e+02 1.199999999999767919e-02
7.830000000000000000e+02 -1.660000000000000000e+02 -5.043000000000020577e+00 -2.060000000000000000e+02 -1.940000000000024760e-01
7.840000000000000000e+02 -2.010000000000000000e+02 -5.244000000000087702e+00 -2.800000000000000000e+02 -4.740000000000026970e-01
7.850000000000000000e+02 -2.740000000000000000e+02 -5.518000000000179206e+00 -2.300000000000000000e+02 -7.040000000000028457e-01
7.860000000000000000e+02 -2.260000000000000000e+02 -5.744000000000254680e+00 -2.210000000000000000e+02 -9.250000000000030420e-01
7.870000000000000000e+02 -1.690000000000000000e+02 -5.913000000000311118e+00 -2.390000000000000000e+02 -1.163999999999985047e+00
7.880000000000000000e+02 -1.940000000000000000e+02 -6.296000000000439023e+00 -2.420000000000000000e+02 -1.405999999999958394e+00
7.890000000000000000e+02 -1.930000000000000000e+02 -6.489000000000503476e+00 -2.130000000000000000e+02 -1.618999999999934936e+00
7.900000000000000000e+02 -1.830000000000000000e+02 -6.672000000000564590e+00 -2.720000000000000000e+02 -1.890999999999904979e+00
7.910000000000000000e+02 -3.220000000000000000e+02 -6.994000000000672124e+00 -1.900000000000000000e+02 -2.279999999999862137e+00
7.920000000000000000e+02 -2.940000000000000000e+02 -7.336000000000786336e+00 -1.900000000000000000e+02 -2.469999999999841211e+00
7.930000000000000000e+02 -2.930000000000000000e+02 -7.629000000000884185e+00 -2.180000000000000000e+02 -2.687999999999817202e+00
7.940000000000000000e+02 -3.310000000000000000e+02 -7.960000000000994724e+00 -2.550000000000000000e+02 -2.942999999999789118e+00
7.950000000000000000e+02 -3.660000000000000000e+02 -8.326000000000826518e+00 -2.660000000000000000e+02 -3.208999999999759822e+00
7.960000000000000000e+02 -3.300000000000000000e+02 -8.656000000000643624e+00 -2.760000000000000000e+02 -3.484999999999729425e+00
7.970000000000000000e+02 -2.920000000000000000e+02 -8.948000000000481791e+00 -2.140000000000000000e+02 -3.698999999999705857e+00
7.980000000000000000e+02 -3.290000000000000000e+02 -9.277000000000299451e+00 -2.520000000000000000e+02 -3.950999999999678103e+00
7.990000000000000000e+02 -2.480000000000000000e+02 -9.525000000000162004e+00 -2.260000000000000000e+02 -4.176999999999731372e+00
8.000000000000000000e+02 -2.570000000000000000e+02 -9.797000000000011255e+00 -2.340000000000000000e+02 -4.410999999999809518e+00
8.010000000000000000e+02 -2.470000000000000000e+02 -1.013499999999982393e+01 -1.810000000000000000e+02 -4.806999999999941764e+00
8.020000000000000000e+02 -2.520000000000000000e+02 -1.038699999999968426e+01 -1.810000000000000000e+02 -4.988000000000002210e+00
8.030000000000000000e+02 -2.350000000000000000e+02 -1.062199999999955402e+01 -2.390000000000000000e+02 -5.227000000000082025e+00
8.040000000000000000e+02 -1.910000000000000000e+02 -1.081299999999944816e+01 -2.240000000000000000e+02 -5.451000000000156831e+00
8.050000000000000000e+02 -2.070000000000000000e+02 -1.101999999999933344e+01 -2.260000000000000000e+02 -5.677000000000232305e+00
8.060000000000000000e+02 -2.140000000000000000e+02 -1.123399999999921484e+01 -2.590000000000000000e+02 -5.936000000000318799e+00
8.070000000000000000e+02 -2.570000000000000000e+02 -1.149099999999907240e+01 -2.470000000000000000e+02 -6.183000000000401286e+00
8.080000000000000000e+02 -2.730000000000000000e+02 -1.176399999999892110e+01 -1.970000000000000000e+02 -6.380000000000467075e+00
8.090000000000000000e+02 -1.840000000000000000e+02 -1.194799999999881912e+01 -2.760000000000000000e+02 -6.656000000000559247e+00
8.100000000000000000e+02 -9.900000000000000000e+01 -1.204699999999876425e+01 -2.680000000000000000e+02 -6.924000000000648747e+00
8.110000000000000000e+02 -1.540000000000000000e+02 -1.220099999999867890e+01 -2.640000000000000000e+02 -7.188000000000736911e+00
8.120000000000000000e+02 -2.300000000000000000e+02 -1.243099999999855143e+01 -2.650000000000000000e+02 -7.453000000000825409e+00
8.130000000000000000e+02 -2.310000000000000000e+02 -1.266199999999842341e+01 -2.650000000000000000e+02 -7.718000000000913907e+00
8.140000000000000000e+02 -2.350000000000000000e+02 -1.289699999999829316e+01 -2.500000000000000000e+02 -7.968000000000997396e+00
8.150000000000000000e+02 -2.790000000000000000e+02 -1.317599999999813853e+01 -2.640000000000000000e+02 -8.372000000000801023e+00
8.160000000000000000e+02 -2.220000000000000000e+02 -1.339799999999801550e+01 -2.410000000000000000e+02 -8.735000000000599840e+00
8.170000000000000000e+02 -1.910000000000000000e+02 -1.358899999999790964e+01 -2.420000000000000000e+02 -8.977000000000465718e+00
8.180000000000000000e+02 -1.770000000000000000e+02 -1.376599999999781154e+01 -2.410000000000000000e+02 -9.218000000000332150e+00
8.190000000000000000e+02 -2.090000000000000000e+02 -1.397499999999769571e+01 -2.530000000000000000e+02 -9.471000000000191932e+00
8.200000000000000000e+02 -2.440000000000000000e+02 -1.421899999999756048e+01 -2.360000000000000000e+02 -9.707000000000061135e+00
8.210000000000000000e+02 -2.530000000000000000e+02 -1.447199999999742026e+01 -2.340000000000000000e+02 -9.940999999999931447e+00
8.220000000000000000e+02 -2.480000000000000000e+02 -1.471999999999728281e+01 -2.700000000000000000e+02 -1.021099999999978181e+01
8.230000000000000000e+02 -2.400000000000000000e+02 -1.506699999999709050e+01 -2.430000000000000000e+02 -1.045399999999964713e+01
8.240000000000000000e+02 -2.290000000000000000e+02 -1.529599999999696358e+01 -2.660000000000000000e+02 -1.071999999999949971e+01
8.250000000000000000e+02 -2.850000000000000000e+02 -1.558099999999680563e+01 -2.420000000000000000e+02 -1.096199999999936558e+01
8.260000000000000000e+02 -3.220000000000000000e+02 -1.590299999999662717e+01 -2.650000000000000000e+02 -1.122699999999921872e+01
8.270000000000000000e+02 -3.180000000000000000e+02 -1.622099999999684172e+01 -2.640000000000000000e+02 -1.149099999999907240e+01
8.280000000000000000e+02 -2.780000000000000000e+02 -1.649899999999718148e+01 -2.750000000000000000e+02 -1.176599999999891999e+01
8.290000000000000000e+02 -2.950000000000000000e+02 -1.679399999999754201e+01 -2.520000000000000000e+02 -1.201799999999878032e+01
8.300000000000000000e+02 -2.560000000000000000e+02 -1.704999999999785487e+01 -2.690000000000000000e+02 -1.228699999999863124e+01
8.310000000000000000e+02 -2.010000000000000000e+02 -1.725099999999810052e+01 -2.450000000000000000e+02 -1.253199999999849545e+01
8.320000000000000000e+02 -2.120000000000000000e+02 -1.746299999999835961e+01 -2.670000000000000000e+02 -1.279899999999834748e+01
8.330000000000000000e+02 -3.020000000000000000e+02 -1.776499999999872870e+01 -2.490000000000000000e+02 -1.304799999999820947e+01
8.340000000000000000e+02 -2.670000000000000000e+02 -1.803199999999905501e+01 -2.910000000000000000e+02 -1.333899999999804820e+01
8.350000000000000000e+02 -2.740000000000000000e+02 -1.830599999999938987e+01 -2.880000000000000000e+02 -1.362699999999788858e+01
8.360000000000000000e+02 -2.530000000000000000e+02 -1.855899999999969907e+01 -2.630000000000000000e+02 -1.388999999999774282e+01
8.370000000000000000e+02 -1.660000000000000000e+02 -1.872499999999990195e+01 -2.870000000000000000e+02 -1.417699999999758376e+01
8.380000000000000000e+02 -1.460000000000000000e+02 -1.887100000000008038e+01 -2.480000000000000000e+02 -1.442499999999744631e+01
8.390000000000000000e+02 -1.890000000000000000e+02 -1.906000000000031136e+01 -2.590000000000000000e+02 -1.468399999999730277e+01
8.400000000000000000e+02 -2.440000000000000000e+02 -1.930400000000060956e+01 -3.110000000000000000e+02 -1.499499999999713040e+01
8.410000000000000000e+02 -2.830000000000000000e+02 -1.958700000000095542e+01 -3.000000000000000000e+02 -1.529499999999696414e+01
8.420000000000000000e+02 -3.410000000000000000e+02 -1.992800000000137217e+01 -2.500000000000000000e+02 -1.554499999999682558e+01
8.430000000000000000e+02 -3.160000000000000000e+02 -2.024400000000175837e+01 -2.400000000000000000e+02 -1.594699999999660278e+01
8.440000000000000000e+02 -3.150000000000000000e+02 -2.048600000000205412e+01 -2.330000000000000000e+02 -1.617999999999679162e+01
8.450000000000000000e+02 -2.970000000000000000e+02 -2.078300000000241710e+01 -2.720000000000000000e+02 -1.656399999999726091e+01
8.460000000000000000e+02 -3.550000000000000000e+02 -2.112700000000283751e+01 -2.750000000000000000e+02 -1.683899999999759700e+01
8.470000000000000000e+02 -3.570000000000000000e+02 -2.148400000000327381e+01 -2.550000000000000000e+02 -1.709399999999790865e+01
8.480000000000000000e+02 -3.210000000000000000e+02 -2.180500000000366612e+01 -2.460000000000000000e+02 -1.733999999999820929e+01
8.490000000000000000e+02 -3.040000000000000000e+02 -2.210900000000403764e+01 -2.690000000000000000e+02 -1.760899999999853804e+01
8.500000000000000000e+02 -3.200000000000000000e+02 -2.242900000000442873e+01 -2.680000000000000000e+02 -1.787699999999886558e+01
8.510000000000000000e+02 -2.780000000000000000e+02 -2.270700000000476848e+01 -2.540000000000000000e+02 -1.813099999999917600e+01
8.520000000000000000e+02 -2.810000000000000000e+02 -2.298800000000511190e+01 -2.700000000000000000e+02 -1.848399999999960741e+01
8.530000000000000000e+02 -2.670000000000000000e+02 -2.325500000000543821e+01 -2.780000000000000000e+02 -1.876199999999994716e+01
8.540000000000000000e+02 -2.460000000000000000e+02 -2.350100000000573885e+01 -2.560000000000000000e+02 -1.901800000000026003e+01
8.550000000000000000e+02 -2.670000000000000000e+02 -2.376800000000606516e+01 -3.110000000000000000e+02 -1.932900000000064011e+01
8.560000000000000000e+02 -2.960000000000000000e+02 -2.406400000000642692e+01 -2.550000000000000000e+02 -1.958400000000095176e+01
8.570000000000000000e+02 -2.910000000000000000e+02 -2.435500000000678256e+01 -2.690000000000000000e+02 -1.985300000000128051e+01
8.580000000000000000e+02 -3.010000000000000000e+02 -2.465600000000715042e+01 -2.860000000000000000e+02 -2.013900000000163004e+01
8.590000000000000000e+02 -2.930000000000000000e+02 -2.494900000000750850e+01 -3.180000000000000000e+02 -2.045700000000201868e+01
8.600000000000000000e+02 -2.980000000000000000e+02 -2.524700000000787270e+01 -2.530000000000000000e+02 -2.084400000000249165e+01
8.610000000000000000e+02 -2.800000000000000000e+02 -2.552700000000821490e+01 -2.510000000000000000e+02 -2.109500000000279840e+01
8.620000000000000000e+02 -2.840000000000000000e+02 -2.581100000000856198e+01 -2.490000000000000000e+02 -2.134400000000310271e+01
8.630000000000000000e+02 -2.890000000000000000e+02 -2.610000000000891518e+01 -2.530000000000000000e+02 -2.159700000000341191e+01
8.640000000000000000e+02 -2.920000000000000000e+02 -2.639200000000927204e+01 -2.570000000000000000e+02 -2.185400000000372600e+01
8.650000000000000000e+02 -2.400000000000000000e+02 -2.663200000000956535e+01 -2.540000000000000000e+02 -2.210800000000403642e+01
8.660000000000000000e+02 -1.760000000000000000e+02 -2.680800000000978045e+01 -2.750000000000000000e+02 -2.238300000000437251e+01
8.670000000000000000e+02 -1.950000000000000000e+02 -2.700300000001001877e+01 -3.160000000000000000e+02 -2.269900000000475870e+01
8.680000000000000000e+02 -3.060000000000000000e+02 -2.730900000001039274e+01 -2.780000000000000000e+02 -2.297700000000509846e+01
8.690000000000000000e+02 -2.960000000000000000e+02 -2.760500000001075449e+01 -2.920000000000000000e+02 -2.326900000000545532e+01
8.700000000000000000e+02 -3.080000000000000000e+02 -2.791300000001113091e+01 -2.660000000000000000e+02 -2.353500000000578041e+01
8.710000000000000000e+02 -3.520000000000000000e+02 -2.826500000001156110e+01 -2.400000000000000000e+02 -2.377500000000607372e+01
8.720000000000000000e+02 -2.690000000000000000e+02 -2.853400000001188985e+01 -2.790000000000000000e+02 -2.415600000000653935e+01
8.730000000000000000e+02 -2.720000000000000000e+02 -2.880600000001222227e+01 -2.840000000000000000e+02 -2.444000000000688644e+01
8.740000000000000000e+02 -2.820000000000000000e+02 -2.908800000001256691e+01 -2.680000000000000000e+02 -2.470800000000721397e+01
8.750000000000000000e+02 -2.750000000000000000e+02 -2.936300000001290300e+01 -2.790000000000000000e+02 -2.509200000000768327e+01
8.760000000000000000e+02 -2.220000000000000000e+02 -2.958500000001317431e+01 -2.820000000000000000e+02 -2.537400000000802791e+01
8.770000000000000000e+02 -2.900000000000000000e+02 -2.987500000001352873e+01 -3.010000000000000000e+02 -2.567500000000839577e+01
8.780000000000000000e+02 -2.910000000000000000e+02 -3.016600000001388437e+01 -2.940000000000000000e+02 -2.596900000000875508e+01
8.790000000000000000e+02 -2.860000000000000000e+02 -3.045200000001423390e+01 -2.760000000000000000e+02 -2.624500000000909239e+01
8.800000000000000000e+02 -2.430000000000000000e+02 -3.069500000001453088e+01 -2.840000000000000000e+02 -2.652900000000943947e+01
8.810000000000000000e+02 -2.440000000000000000e+02 -3.093900000001482908e+01 -2.730000000000000000e+02 -2.680200000000977312e+01
8.820000000000000000e+02 -2.250000000000000000e+02 -3.116400000001510406e+01 -3.140000000000000000e+02 -2.711600000001015687e+01
8.830000000000000000e+02 -2.300000000000000000e+02 -3.139400000001538515e+01 -3.200000000000000000e+02 -2.743600000001054795e+01
8.840000000000000000e+02 -2.410000000000000000e+02 -3.163500000001567969e+01 -2.690000000000000000e+02 -2.770500000001087670e+01
8.850000000000000000e+02 -3.180000000000000000e+02 -3.195300000001606833e+01 -3.060000000000000000e+02 -2.801100000001125068e+01
8.860000000000000000e+02 -2.930000000000000000e+02 -3.224600000001554889e+01 -2.900000000000000000e+02 -2.830100000001160510e+01
8.870000000000000000e+02 -2.760000000000000000e+02 -3.252200000001490565e+01 -3.010000000000000000e+02 -2.860200000001197296e+01
8.880000000000000000e+02 -2.830000000000000000e+02 -3.280500000001424610e+01 -3.110000000000000000e+02 -2.891300000001235304e+01
8.890000000000000000e+02 -3.300000000000000000e+02 -3.313500000001347701e+01 -3.110000000000000000e+02 -2.922400000001273312e+01
8.900000000000000000e+02 -3.060000000000000000e+02 -3.344100000001276385e+01 -2.760000000000000000e+02 -2.950000000001307043e+01
8.910000000000000000e+02 -3.210000000000000000e+02 -3.380800000001190853e+01 -3.250000000000000000e+02 -2.982500000001346763e+01
8.920000000000000000e+02 -3.300000000000000000e+02 -3.416900000001106719e+01 -3.260000000000000000e+02 -3.015100000001386604e+01
8.930000000000000000e+02 -3.390000000000000000e+02 -3.450800000001027712e+01 -3.300000000000000000e+02 -3.048100000001426935e+01
8.940000000000000000e+02 -2.820000000000000000e+02 -3.479000000000961990e+01 -2.920000000000000000e+02 -3.077300000001462621e+01
8.950000000000000000e+02 -2.750000000000000000e+02 -3.506500000000897899e+01 -3.260000000000000000e+02 -3.109900000001502463e+01
8.960000000000000000e+02 -2.390000000000000000e+02 -3.530400000000842198e+01 -2.640000000000000000e+02 -3.149000000001550248e+01
8.970000000000000000e+02 -2.810000000000000000e+02 -3.558500000000776708e+01 -2.660000000000000000e+02 -3.175600000001582757e+01
8.980000000000000000e+02 -3.060000000000000000e+02 -3.589100000000705393e+01 -3.070000000000000000e+02 -3.206300000001597539e+01
8.990000000000000000e+02 -2.870000000000000000e+02 -3.617800000000638505e+01 -2.810000000000000000e+02 -3.234400000001532050e+01
9.000000000000000000e+02 -2.720000000000000000e+02 -3.645000000000575113e+01 -3.100000000000000000e+02 -3.265400000001459802e+01
9.010000000000000000e+02 -3.290000000000000000e+02 -3.677900000000498437e+01 -3.050000000000000000e+02 -3.295900000001388719e+01
9.020000000000000000e+02 -3.320000000000000000e+02 -3.711100000000421062e+01 -2.980000000000000000e+02 -3.325700000001319268e+01
9.030000000000000000e+02 -2.760000000000000000e+02 -3.738700000000356738e+01 -2.980000000000000000e+02 -3.355500000001249816e+01
9.040000000000000000e+02 -2.850000000000000000e+02 -3.767200000000290316e+01 -2.940000000000000000e+02 -3.384900000001181297e+01
9.050000000000000000e+02 -3.340000000000000000e+02 -3.800600000000212475e+01 -3.270000000000000000e+02 -3.417600000001105087e+01
9.060000000000000000e+02 -3.410000000000000000e+02 -3.834700000000133002e+01 -3.080000000000000000e+02 -3.448400000001033305e+01
9.070000000000000000e+02 -3.600000000000000000e+02 -3.870700000000049101e+01 -3.270000000000000000e+02 -3.481100000000957095e+01
9.080000000000000000e+02 -3.670000000000000000e+02 -3.907399999999963569e+01 -3.090000000000000000e+02 -3.512000000000885080e+01
9.090000000000000000e+02 -3.470000000000000000e+02 -3.942099999999882698e+01 -3.320000000000000000e+02 -3.545200000000807705e+01
9.100000000000000000e+02 -2.770000000000000000e+02 -3.969799999999818141e+01 -3.350000000000000000e+02 -3.578700000000729631e+01
9.110000000000000000e+02 -1.950000000000000000e+02 -3.989299999999772695e+01 -3.120000000000000000e+02 -3.609900000000656917e+01
9.120000000000000000e+02 -2.380000000000000000e+02 -4.013099999999717227e+01 -3.160000000000000000e+02 -3.641500000000583270e+01
9.130000000000000000e+02 -3.150000000000000000e+02 -4.044599999999643813e+01 -3.380000000000000000e+02 -3.675300000000504497e+01
9.140000000000000000e+02 -3.420000000000000000e+02 -4.078799999999564108e+01 -3.240000000000000000e+02 -3.707700000000428986e+01
9.150000000000000000e+02 -3.040000000000000000e+02 -4.109199999999493258e+01 -3.240000000000000000e+02 -3.740100000000353475e+01
9.160000000000000000e+02 -2.930000000000000000e+02 -4.142099999999416582e+01 -3.110000000000000000e+02 -3.771200000000280994e+01
9.170000000000000000e+02 -2.880000000000000000e+02 -4.170899999999349461e+01 -3.280000000000000000e+02 -3.804000000000204551e+01
9.180000000000000000e+02 -3.200000000000000000e+02 -4.202899999999274883e+01 -3.390000000000000000e+02 -3.837900000000125544e+01
9.190000000000000000e+02 -3.380000000000000000e+02 -4.236699999999196109e+01 -3.370000000000000000e+02 -3.871600000000047004e+01
9.200000000000000000e+02 -2.680000000000000000e+02 -4.263499999999133649e+01 -2.940000000000000000e+02 -3.900999999999978485e+01
9.210000000000000000e+02 -2.820000000000000000e+02 -4.291699999999067927e+01 -3.290000000000000000e+02 -3.933899999999901809e+01
9.220000000000000000e+02 -3.280000000000000000e+02 -4.324499999998991484e+01 -3.150000000000000000e+02 -3.965399999999828395e+01
9.230000000000000000e+02 -3.050000000000000000e+02 -4.354999999998920401e+01 -3.240000000000000000e+02 -3.997799999999752885e+01
9.240000000000000000e+02 -3.050000000000000000e+02 -4.385499999998849319e+01 -3.160000000000000000e+02 -4.036599999999662458e+01
9.250000000000000000e+02 -3.180000000000000000e+02 -4.417299999998775206e+01 -3.180000000000000000e+02 -4.068399999999588346e+01
9.260000000000000000e+02 -3.400000000000000000e+02 -4.451299999998695966e+01 -3.340000000000000000e+02 -4.101799999999510504e+01
9.270000000000000000e+02 -3.340000000000000000e+02 -4.484699999998618125e+01 -3.330000000000000000e+02 -4.135099999999432896e+01
9.280000000000000000e+02 -3.470000000000000000e+02 -4.519399999998537254e+01 -2.800000000000000000e+02 -4.163099999999367640e+01
9.290000000000000000e+02 -3.220000000000000000e+02 -4.551599999998462209e+01 -3.280000000000000000e+02 -4.195899999999291197e+01
9.300000000000000000e+02 -2.830000000000000000e+02 -4.579899999998396254e+01 -3.380000000000000000e+02 -4.229699999999212423e+01
9.310000000000000000e+02 -3.320000000000000000e+02 -4.613099999998318879e+01 -3.360000000000000000e+02 -4.263299999999134116e+01
9.320000000000000000e+02 -3.400000000000000000e+02 -4.647099999998239639e+01 -3.250000000000000000e+02 -4.295799999999058372e+01
9.330000000000000000e+02 -2.960000000000000000e+02 -4.676699999998170654e+01 -3.440000000000000000e+02 -4.330199999998978200e+01
9.340000000000000000e+02 -3.190000000000000000e+02 -4.708599999998096308e+01 -3.740000000000000000e+02 -4.367599999998891036e+01
9.350000000000000000e+02 -3.410000000000000000e+02 -4.739899999998023361e+01 -3.340000000000000000e+02 -4.400999999998813195e+01
9.360000000000000000e+02 -3.460000000000000000e+02 -4.774499999997942723e+01 -3.300000000000000000e+02 -4.433999999998736286e+01
9.370000000000000000e+02 -3.520000000000000000e+02 -4.809699999997860687e+01 -3.240000000000000000e+02 -4.466399999998660775e+01
9.380000000000000000e+02 -3.080000000000000000e+02 -4.840499999997788905e+01 -3.630000000000000000e+02 -4.502699999998576175e+01
9.390000000000000000e+02 -2.760000000000000000e+02 -4.868099999997724581e+01 -3.670000000000000000e+02 -4.539399999998490642e+01
9.400000000000000000e+02 -2.320000000000000000e+02 -4.891299999997670511e+01 -3.690000000000000000e+02 -4.576299999998404644e+01
9.410000000000000000e+02 -2.880000000000000000e+02 -4.920099999997603391e+01 -3.310000000000000000e+02 -4.609399999998327502e+01
9.420000000000000000e+02 -2.880000000000000000e+02 -4.948899999997536270e+01 -3.440000000000000000e+02 -4.643799999998247330e+01
9.430000000000000000e+02 -2.750000000000000000e+02 -4.976399999997472179e+01 -3.710000000000000000e+02 -4.680899999998160865e+01
9.440000000000000000e+02 -1.940000000000000000e+02 -4.995799999997426966e+01 -3.800000000000000000e+02 -4.718899999998072303e+01
9.450000000000000000e+02 -2.270000000000000000e+02 -5.018499999997374061e+01 -3.480000000000000000e+02 -4.753699999997991199e+01
9.460000000000000000e+02 -3.220000000000000000e+02 -5.050699999997299017e+01 -3.220000000000000000e+02 -4.785899999997916154e+01
9.470000000000000000e+02 -2.900000000000000000e+02 -5.079699999997231430e+01 -3.650000000000000000e+02 -4.822399999997831088e+01
9.480000000000000000e+02 -3.730000000000000000e+02 -5.116999999997144499e+01 -3.650000000000000000e+02 -4.858899999997746022e+01
9.490000000000000000e+02 -3.690000000000000000e+02 -5.153899999997058501e+01 -3.590000000000000000e+02 -4.894799999997662354e+01
9.500000000000000000e+02 -4.220000000000000000e+02 -5.196099999996960150e+01 -3.620000000000000000e+02 -4.930999999997577987e+01
9.510000000000000000e+02 -3.860000000000000000e+02 -5.234699999996870190e+01 -3.710000000000000000e+02 -4.968099999997491523e+01
9.520000000000000000e+02 -3.550000000000000000e+02 -5.270199999996787454e+01 -3.190000000000000000e+02 -4.999999999997417177e+01
9.530000000000000000e+02 -3.660000000000000000e+02 -5.306799999996702155e+01 -3.460000000000000000e+02 -5.034599999997336539e+01
9.540000000000000000e+02 -3.770000000000000000e+02 -5.344499999996614292e+01 -3.610000000000000000e+02 -5.080199999997230265e+01
9.550000000000000000e+02 -4.000000000000000000e+02 -5.384499999996521069e+01 -3.600000000000000000e+02 -5.116199999997146364e+01
9.560000000000000000e+02 -3.210000000000000000e+02 -5.416599999996446257e+01 -3.700000000000000000e+02 -5.153199999997060132e+01
9.570000000000000000e+02 -3.060000000000000000e+02 -5.447199999996374942e+01 -3.620000000000000000e+02 -5.189399999996975765e+01
9.580000000000000000e+02 -3.220000000000000000e+02 -5.479399999996299897e+01 -3.570000000000000000e+02 -5.225099999996892564e+01
9.590000000000000000e+02 -3.400000000000000000e+02 -5.513399999996220657e+01 -3.400000000000000000e+02 -5.259099999996813324e+01
9.600000000000000000e+02 -3.430000000000000000e+02 -5.554199999996125570e+01 -3.670000000000000000e+02 -5.295799999996727792e+01
9.610000000000000000e+02 -3.530000000000000000e+02 -5.589499999996043300e+01 -3.710000000000000000e+02 -5.332899999996641327e+01
9.620000000000000000e+02 -3.650000000000000000e+02 -5.625999999995958234e+01 -3.600000000000000000e+02 -5.368899999996557426e+01
9.630000000000000000e+02 -3.600000000000000000e+02 -5.666199999995864545e+01 -3.720000000000000000e+02 -5.406099999996470729e+01
9.640000000000000000e+02 -3.800000000000000000e+02 -5.704199999995775983e+01 -3.800000000000000000e+02 -5.444099999996382167e+01
9.650000000000000000e+02 -3.680000000000000000e+02 -5.740999999995690217e+01 -3.720000000000000000e+02 -5.481299999996295469e+01
9.660000000000000000e+02 -3.460000000000000000e+02 -5.775599999995609579e+01 -3.560000000000000000e+02 -5.516899999996212500e+01
9.670000000000000000e+02 -3.300000000000000000e+02 -5.808599999995532670e+01 -3.680000000000000000e+02 -5.553699999996126735e+01
9.680000000000000000e+02 -3.310000000000000000e+02 -5.841699999995455528e+01 -4.080000000000000000e+02 -5.594499999996031647e+01
9.690000000000000000e+02 -3.570000000000000000e+02 -5.877399999995372326e+01 -3.810000000000000000e+02 -5.632599999995942852e+01
9.700000000000000000e+02 -3.940000000000000000e+02 -5.916799999995280501e+01 -4.150000000000000000e+02 -5.674099999995846133e+01
9.710000000000000000e+02 -3.800000000000000000e+02 -5.954799999995191939e+01 -4.020000000000000000e+02 -5.720199999995738693e+01
9.720000000000000000e+02 -3.540000000000000000e+02 -5.990199999995109437e+01 -4.100000000000000000e+02 -5.761199999995643140e+01
9.730000000000000000e+02 -3.700000000000000000e+02 -6.027199999995023205e+01 -3.760000000000000000e+02 -5.798799999995555510e+01
9.740000000000000000e+02 -3.990000000000000000e+02 -6.067099999994930215e+01 -4.070000000000000000e+02 -5.839499999995460655e+01
9.750000000000000000e+02 -3.770000000000000000e+02 -6.104799999994842352e+01 -3.980000000000000000e+02 -5.879299999995367898e+01
9.760000000000000000e+02 -3.870000000000000000e+02 -6.143499999994752159e+01 -4.350000000000000000e+02 -5.922799999995266518e+01
9.770000000000000000e+02 -3.750000000000000000e+02 -6.180999999994664762e+01 -4.000000000000000000e+02 -5.962799999995173295e+01
9.780000000000000000e+02 -3.840000000000000000e+02 -6.219399999994575268e+01 -4.220000000000000000e+02 -6.004999999995074944e+01
9.790000000000000000e+02 -4.090000000000000000e+02 -6.260299999994479947e+01 -4.260000000000000000e+02 -6.047599999994975661e+01
9.800000000000000000e+02 -4.060000000000000000e+02 -6.300899999994385325e+01 -4.100000000000000000e+02 -6.088599999994880108e+01
9.810000000000000000e+02 -3.850000000000000000e+02 -6.339399999994295598e+01 -3.880000000000000000e+02 -6.132399999994778028e+01
9.820000000000000000e+02 -3.750000000000000000e+02 -6.376899999994208201e+01 -4.000000000000000000e+02 -6.172399999994684805e+01
9.830000000000000000e+02 -3.560000000000000000e+02 -6.412499999994213340e+01 -4.020000000000000000e+02 -6.212599999994591116e+01
9.840000000000000000e+02 -3.480000000000000000e+02 -6.447299999994379505e+01 -4.430000000000000000e+02 -6.256899999994487871e+01
9.850000000000000000e+02 -3.130000000000000000e+02 -6.478599999994528957e+01 -4.290000000000000000e+02 -6.299799999994387889e+01
9.860000000000000000e+02 -2.990000000000000000e+02 -6.508499999994671725e+01 -4.410000000000000000e+02 -6.343899999994285110e+01
9.870000000000000000e+02 -3.370000000000000000e+02 -6.542199999994832638e+01 -4.430000000000000000e+02 -6.388199999994181866e+01
9.880000000000000000e+02 -3.380000000000000000e+02 -6.575999999994994027e+01 -4.430000000000000000e+02 -6.439099999994340351e+01
9.890000000000000000e+02 -3.650000000000000000e+02 -6.612499999995168309e+01 -4.300000000000000000e+02 -6.482099999994545669e+01
9.900000000000000000e+02 -3.800000000000000000e+02 -6.650499999995349754e+01 -4.320000000000000000e+02 -6.525299999994751943e+01
9.910000000000000000e+02 -3.940000000000000000e+02 -6.689899999995537883e+01 -4.610000000000000000e+02 -6.571399999994972063e+01
9.920000000000000000e+02 -4.080000000000000000e+02 -6.733399999995745588e+01 -4.530000000000000000e+02 -6.622699999995217013e+01
9.930000000000000000e+02 -3.890000000000000000e+02 -6.772299999995931330e+01 -4.640000000000000000e+02 -6.669099999995438566e+01
9.940000000000000000e+02 -3.830000000000000000e+02 -6.810599999996114207e+01 -4.660000000000000000e+02 -6.718899999995676353e+01
9.950000000000000000e+02 -3.900000000000000000e+02 -6.849599999996300426e+01 -4.740000000000000000e+02 -6.766299999995902681e+01
9.960000000000000000e+02 -3.990000000000000000e+02 -6.889499999996490942e+01 -4.800000000000000000e+02 -6.814299999996131874e+01
9.970000000000000000e+02 -3.350000000000000000e+02 -6.923299999996652332e+01 -5.270000000000000000e+02 -6.866999999996383508e+01
9.980000000000000000e+02 -2.400000000000000000e+02 -6.947299999996766928e+01 -5.210000000000000000e+02 -6.919099999996632278e+01
9.990000000000000000e+02 -2.880000000000000000e+02 -6.976099999996904444e+01 -5.700000000000000000e+02 -6.976099999996904444e+01


==> OneClassKNN/results/comp_onetwo_cpf1000x1000.dat <==
0.000000000000000000e+00 2.680000000000000160e-01 -6.366666666666671859e-02 2.863333333333332731e-01 -7.666666666666671626e-02
1.000000000000000000e+00 5.923333333333333783e-01 -5.600000000000004974e-02 5.783333333333333659e-01 6.033333333333339848e-02
2.000000000000000000e+00 8.840000000000000080e-01 -1.703333333333334476e-01 8.983333333333332060e-01 -2.699999999999996847e-02
3.000000000000000000e+00 1.090666666666666673e+00 -3.033333333333335657e-01 1.240333333333333288e+00 -1.100000000000000561e-01
4.000000000000000000e+00 1.467999999999999972e+00 -2.300000000000001765e-01 1.487999999999999989e+00 -2.066666666666668040e-01
5.000000000000000000e+00 1.773333333333333428e+00 -1.966666666666667951e-01 1.781999999999999806e+00 -1.326666666666667105e-01
6.000000000000000000e+00 2.117666666666666586e+00 -1.193333333333334301e-01 2.063333333333333464e+00 -3.020000000000002127e-01
7.000000000000000000e+00 2.500333333333333297e+00 -2.899999999999999800e-02 2.339666666666666561e+00 -3.680000000000002713e-01
8.000000000000000000e+00 2.741666666666666696e+00 -1.253333333333334076e-01 2.609666666666666579e+00 -4.000000000000002998e-01
9.000000000000000000e+00 3.209333333333332927e+00 1.133333333333315512e-01 2.944999999999999840e+00 -3.283333333333335324e-01
1.000000000000000000e+01 3.521333333333333204e+00 1.366666666666618291e-01 3.231333333333333169e+00 -2.073333333333334250e-01
1.100000000000000000e+01 3.877333333333333520e+00 1.876666666666476080e-01 3.508000000000000007e+00 -3.899999999999997219e-02
1.200000000000000000e+01 4.302666666666667084e+00 3.109999999999815690e-01 3.770666666666666167e+00 -4.433333333333330795e-02
1.300000000000000000e+01 4.644333333333333869e+00 3.509999999999809384e-01 4.097333333333333272e+00 1.873333333333335737e-01
1.400000000000000000e+01 4.935666666666667091e+00 3.246666666666493950e-01 4.378666666666666707e+00 2.383333333333336190e-01
1.500000000000000000e+01 5.219333333333333158e+00 2.469999999999831497e-01 4.671333333333333115e+00 2.026666666666668837e-01
1.600000000000000000e+01 5.496666666666667034e+00 2.086666666666505687e-01 4.926999999999999602e+00 1.763333333333335085e-01
1.700000000000000000e+01 5.750666666666666593e+00 1.076666666666478284e-01 5.241666666666666252e+00 4.080000000000004179e-01
1.800000000000000000e+01 6.173333333333333783e+00 2.946666666666430401e-01 5.534666666666666401e+00 4.786666666666671288e-01
1.900000000000000000e+01 6.633333333333332860e+00 5.209999999999709308e-01 5.873000000000000220e+00 7.479999999999922267e-01
2.000000000000000000e+01 6.956000000000000405e+00 5.403333333333020239e-01 6.182666666666667865e+00 9.633333333333128357e-01
2.100000000000000000e+01 7.310666666666666202e+00 5.966666666666422536e-01 6.460333333333333705e+00 7.916666666666494212e-01
2.200000000000000000e+01 7.698666666666667879e+00 7.326666666666422634e-01 6.746000000000000441e+00 9.346666666666521017e-01
2.300000000000000000e+01 8.141333333333333755e+00 9.386666666666394487e-01 7.058666666666667311e+00 1.044999999999975726e+00
2.400000000000000000e+01 8.431999999999998607e+00 9.113333333333062392e-01 7.320333333333332249e+00 9.969999999999774598e-01
2.500000000000000000e+01 8.885333333333333528e+00 1.133666666666631739e+00 7.592999999999999972e+00 9.546666666666481227e-01
2.600000000000000000e+01 9.355999999999999872e+00 1.351666666666623939e+00 7.894666666666666721e+00 1.058333333333319359e+00
2.700000000000000000e+01 9.782666666666665733e+00 1.478666666666612395e+00 8.222999999999998977e+00 1.338666666666630256e+00
2.800000000000000000e+01 1.006533333333333324e+01 1.406999999999939188e+00 8.528999999999999915e+00 1.443999999999951989e+00
2.900000000000000000e+01 1.033533333333333459e+01 1.271333333333290128e+00 8.821999999999999176e+00 1.521333333333276805e+00
3.000000000000000000e+01 1.059799999999999898e+01 1.295999999999964958e+00 9.176333333333332121e+00 1.828666666666576290e+00
3.100000000000000000e+01 1.104466666666666619e+01 1.468666666666615939e+00 9.503999999999999559e+00 2.044333333333219205e+00
3.200000000000000000e+01 1.129733333333333434e+01 1.381666666666625520e+00 9.769000000000000128e+00 1.949999999999896261e+00
3.300000000000000000e+01 1.166799999999999926e+01 1.461333333333282303e+00 1.008166666666666700e+01 2.122999999999877208e+00
3.400000000000000000e+01 1.199866666666666504e+01 1.460666666666600610e+00 1.040899999999999892e+01 2.394666666666513954e+00
3.500000000000000000e+01 1.238133333333333397e+01 1.585666666666596836e+00 1.071133333333333226e+01 2.366666666666517038e+00
3.600000000000000000e+01 1.265433333333333366e+01 1.577333333333254650e+00 1.100399999999999956e+01 2.536999999999831612e+00
3.700000000000000000e+01 1.317066666666666741e+01 1.870999999999900520e+00 1.130166666666666764e+01 2.462333333333173169e+00
3.800000000000000000e+01 1.356599999999999895e+01 1.971333333333227245e+00 1.162800000000000011e+01 2.719666666666478161e+00
3.900000000000000000e+01 1.408699999999999974e+01 2.200333333333202024e+00 1.192400000000000126e+01 2.745333333333142001e+00
4.000000000000000000e+01 1.434833333333333272e+01 2.108666666666545453e+00 1.219133333333333269e+01 2.665999999999817405e+00
4.100000000000000000e+01 1.479499999999999815e+01 2.313999999999856172e+00 1.250766666666666538e+01 2.910999999999790422e+00
4.200000000000000000e+01 1.519533333333333225e+01 2.459999999999840092e+00 1.280833333333333357e+01 2.940333333333120525e+00
4.300000000000000000e+01 1.567033333333333545e+01 2.710333333333166728e+00 1.312933333333333508e+01 3.013999999999815049e+00
4.400000000000000000e+01 1.610833333333333428e+01 2.902333333333181109e+00 1.347433333333333394e+01 3.175333333333128838e+00
4.500000000000000000e+01 1.656700000000000017e+01 3.140333333333205523e+00 1.377466666666666839e+01 3.182666666666448485e+00
4.600000000000000000e+01 1.694266666666666765e+01 3.209333333333247662e+00 1.407100000000000151e+01 3.259999999999822595e+00
4.700000000000000000e+01 1.734866666666666646e+01 3.351999999999936808e+00 1.441333333333333400e+01 3.546333333333213211e+00
4.800000000000000000e+01 1.760266666666666779e+01 3.266333333333261368e+00 1.467600000000000016e+01 3.498333333333202066e+00
4.900000000000000000e+01 1.803766666666666296e+01 3.455333333333272972e+00 1.501099999999999923e+01 3.770333333333260484e+00
5.000000000000000000e+01 1.834400000000000119e+01 3.420333333333199555e+00 1.528500000000000014e+01 3.904999999999938076e+00
5.100000000000000000e+01 1.870500000000000185e+01 3.493999999999820361e+00 1.560666666666666558e+01 4.133666666666648837e+00
5.200000000000000000e+01 1.910233333333333405e+01 3.650333333333131591e+00 1.591799999999999926e+01 4.380000000000029203e+00
5.300000000000000000e+01 1.952499999999999858e+01 3.820333333333163495e+00 1.619099999999999895e+01 4.510333333333417904e+00
5.400000000000000000e+01 1.999933333333333607e+01 4.065666666666507112e+00 1.649666666666666970e+01 4.758333333333465198e+00
5.500000000000000000e+01 2.037766666666666637e+01 4.100999999999892509e+00 1.681133333333333368e+01 5.016000000000177650e+00
5.600000000000000000e+01 2.065199999999999747e+01 4.049999999999884359e+00 1.706299999999999883e+01 4.939333333333500775e+00
5.700000000000000000e+01 2.116900000000000048e+01 4.312666666666600257e+00 1.734133333333333127e+01 5.061333333333558393e+00
5.800000000000000000e+01 2.158266666666666822e+01 4.458999999999992525e+00 1.766933333333333067e+01 5.307666666666931654e+00
5.900000000000000000e+01 2.199200000000000088e+01 4.617666666666682573e+00 1.799066666666666947e+01 5.577333333333642784e+00
6.000000000000000000e+01 2.249466666666666725e+01 4.876666666666723771e+00 1.827700000000000102e+01 5.730000000000315730e+00
6.100000000000000000e+01 2.300933333333333408e+01 5.162666666666775761e+00 1.862000000000000099e+01 5.978333333333692323e+00
6.200000000000000000e+01 2.352100000000000080e+01 5.432000000000161144e+00 1.892533333333333090e+01 6.147666666667054081e+00
6.300000000000000000e+01 2.402766666666666495e+01 5.695666666666904021e+00 1.923000000000000043e+01 6.225666666667097005e+00
6.400000000000000000e+01 2.431033333333333246e+01 5.645666666666887323e+00 1.949299999999999855e+01 6.167666666667088293e+00
6.500000000000000000e+01 2.472833333333333172e+01 5.849666666666954562e+00 1.981933333333333280e+01 6.407000000000474316e+00
6.600000000000000000e+01 2.505400000000000205e+01 5.842333333333618484e+00 2.014566666666666706e+01 6.637666666667217719e+00
6.700000000000000000e+01 2.551466666666666683e+01 6.046333333333686610e+00 2.045666666666666700e+01 6.898666666667249814e+00
6.800000000000000000e+01 2.588166666666666771e+01 6.027666666667014006e+00 2.079400000000000048e+01 7.177666666667176898e+00
6.900000000000000000e+01 2.624233333333332752e+01 6.155000000000390159e+00 2.109933333333333394e+01 7.247666666667051949e+00
7.000000000000000000e+01 2.670666666666666345e+01 6.375000000000463629e+00 2.142599999999999838e+01 7.494000000000321293e+00
7.100000000000000000e+01 2.714900000000000091e+01 6.567666666667189901e+00 2.173933333333333451e+01 7.716000000000264869e+00
7.200000000000000000e+01 2.742099999999999937e+01 6.519333333333845459e+00 2.201366666666666561e+01 7.632000000000286555e+00
7.300000000000000000e+01 2.779133333333333411e+01 6.644333333333886316e+00 2.232466666666666555e+01 7.725666666666976212e+00
7.400000000000000000e+01 2.809699999999999775e+01 6.623333333333879303e+00 2.261899999999999977e+01 7.816666666666872487e+00
7.500000000000000000e+01 2.845766666666666822e+01 6.707666666667241984e+00 2.293133333333333113e+01 8.048666666666818514e+00
7.600000000000000000e+01 2.884266666666666623e+01 6.823666666667278946e+00 2.326366666666666561e+01 8.250000000000110134e+00
7.700000000000000000e+01 2.921766666666666623e+01 6.921000000000645969e+00 2.357766666666666922e+01 8.480333333333383905e+00
7.800000000000000000e+01 2.961033333333332962e+01 7.033000000000683372e+00 2.386499999999999844e+01 8.649666666666684378e+00
7.900000000000000000e+01 2.988533333333333530e+01 7.011333333334008877e+00 2.418066666666666720e+01 8.860666666666634939e+00
8.000000000000000000e+01 3.019466666666667010e+01 7.015666666667343954e+00 2.442666666666666586e+01 8.761333333333316986e+00
8.100000000000000000e+01 3.063299999999999912e+01 7.149333333334055851e+00 2.473000000000000043e+01 8.887666666666653725e+00
8.200000000000000000e+01 3.103433333333333266e+01 7.281333333334094604e+00 2.506466666666666754e+01 9.116333333333267674e+00
8.300000000000000000e+01 3.139166666666666572e+01 7.378333333334047950e+00 2.540033333333333587e+01 9.409333333333217197e+00
8.400000000000000000e+01 3.164166666666666572e+01 7.314666666667443806e+00 2.570066666666666322e+01 9.571666666666452272e+00
8.500000000000000000e+01 3.203466666666666640e+01 7.445333333334097858e+00 2.598433333333333195e+01 9.678999999999737369e+00
8.600000000000000000e+01 3.243033333333332990e+01 7.536333333334097162e+00 2.629500000000000171e+01 9.960333333333004191e+00
8.700000000000000000e+01 3.281533333333332791e+01 7.634000000000741082e+00 2.659799999999999898e+01 1.007799999999967255e+01
8.800000000000000000e+01 3.305466666666666953e+01 7.538333333334063191e+00 2.686366666666666703e+01 9.967333333333048273e+00
8.900000000000000000e+01 3.350566666666667004e+01 7.736666666667391112e+00 2.715266666666666850e+01 1.008133333333304549e+01
9.000000000000000000e+01 3.397100000000000364e+01 7.956000000000740258e+00 2.745900000000000318e+01 1.028633333333299404e+01
9.100000000000000000e+01 3.441900000000000404e+01 8.129666666667397124e+00 2.777866666666666617e+01 1.049233333333292961e+01
9.200000000000000000e+01 3.475699999999999790e+01 8.189666666667426043e+00 2.810766666666666680e+01 1.070366666666617306e+01
9.300000000000000000e+01 3.517800000000000438e+01 8.335333333334078887e+00 2.839999999999999858e+01 1.079066666666610530e+01
9.400000000000000000e+01 3.555199999999999960e+01 8.413666666667415583e+00 2.872833333333333172e+01 1.099266666666601466e+01
9.500000000000000000e+01 3.588066666666666293e+01 8.484333333334070915e+00 2.903266666666666396e+01 1.107366666666596799e+01
9.600000000000000000e+01 3.613466666666666782e+01 8.407000000000765638e+00 2.930033333333333445e+01 1.103699999999932402e+01
9.700000000000000000e+01 3.641700000000000159e+01 8.307000000000728690e+00 2.962066666666666492e+01 1.125133333333253560e+01
9.800000000000000000e+01 3.677966666666666384e+01 8.309000000000686725e+00 2.994166666666666288e+01 1.144466666666576415e+01
9.900000000000000000e+01 3.706633333333333979e+01 8.286000000000619536e+00 3.025266666666666282e+01 1.166066666666564267e+01
1.000000000000000000e+02 3.744966666666666555e+01 8.386000000000624510e+00 3.057433333333333181e+01 1.190499999999884118e+01
1.010000000000000000e+02 3.779033333333333644e+01 8.403333333334058963e+00 3.085433333333333650e+01 1.195433333333214598e+01
1.020000000000000000e+02 3.817133333333333667e+01 8.509333333334032190e+00 3.114433333333333564e+01 1.202266666666544204e+01
1.030000000000000000e+02 3.855199999999999960e+01 8.592000000000632909e+00 3.146100000000000207e+01 1.228833333333196087e+01
1.040000000000000000e+02 3.880100000000000193e+01 8.498333333333976114e+00 3.172699999999999676e+01 1.225966666666531246e+01
1.050000000000000000e+02 3.923399999999999466e+01 8.668666666667281362e+00 3.202333333333334053e+01 1.230966666666528475e+01
1.060000000000000000e+02 3.964866666666667072e+01 8.810666666667222202e+00 3.233133333333333326e+01 1.253999999999848924e+01
1.070000000000000000e+02 3.996800000000000352e+01 8.812333333333889129e+00 3.261866666666666248e+01 1.261733333333178031e+01
1.080000000000000000e+02 4.035399999999999920e+01 8.920000000000495533e+00 3.293399999999999750e+01 1.275999999999836731e+01
1.090000000000000000e+02 4.080766666666666254e+01 9.091666666667068242e+00 3.323733333333333206e+01 1.284999999999831743e+01
1.100000000000000000e+02 4.123900000000000432e+01 9.264000000000304880e+00 3.356033333333333246e+01 1.306499999999819828e+01
1.110000000000000000e+02 4.164600000000000080e+01 9.369000000000246686e+00 3.386766666666666481e+01 1.325166666666476090e+01
1.120000000000000000e+02 4.191300000000000381e+01 9.278666666666962826e+00 3.412833333333333030e+01 1.317799999999813565e+01
1.130000000000000000e+02 4.229033333333333644e+01 9.368333333333579205e+00 3.442433333333333678e+01 1.335099999999804155e+01
1.140000000000000000e+02 4.273199999999999932e+01 9.573666666666801106e+00 3.474066666666666947e+01 1.358766666666457468e+01
1.150000000000000000e+02 4.316300000000000381e+01 9.755666666666700237e+00 3.505400000000000205e+01 1.379699999999779259e+01
1.160000000000000000e+02 4.359399999999999409e+01 9.948999999999925237e+00 3.535933333333333906e+01 1.398766666666435299e+01
1.170000000000000000e+02 4.401033333333333530e+01 1.009533333333317806e+01 3.564133333333332843e+01 1.403233333333100319e+01
1.180000000000000000e+02 4.441833333333333655e+01 1.018633333333312763e+01 3.593599999999999994e+01 1.415266666666426332e+01
1.190000000000000000e+02 4.473233333333333661e+01 1.018999999999979167e+01 3.623799999999999955e+01 1.435733333333094919e+01
1.200000000000000000e+02 4.499966666666666271e+01 1.011866666666649728e+01 3.649866666666666504e+01 1.430999999999758110e+01
1.210000000000000000e+02 4.544133333333333269e+01 1.028999999999973625e+01 3.680133333333333212e+01 1.452166666666439099e+01
1.220000000000000000e+02 4.588566666666666549e+01 1.045833333333297688e+01 3.712266666666666737e+01 1.473566666666452463e+01
1.230000000000000000e+02 4.634900000000000375e+01 1.065966666666619744e+01 3.743633333333333013e+01 1.485399999999786758e+01
1.240000000000000000e+02 4.680666666666666487e+01 1.082666666666610489e+01 3.777533333333333587e+01 1.509233333333135540e+01
1.250000000000000000e+02 4.729099999999999682e+01 1.104933333333264756e+01 3.809300000000000352e+01 1.528633333333146815e+01
1.260000000000000000e+02 4.781733333333333746e+01 1.130899999999917149e+01 3.839966666666666129e+01 1.535866666666473179e+01
1.270000000000000000e+02 4.834000000000000341e+01 1.155166666666570308e+01 3.874433333333332996e+01 1.561199999999817578e+01
1.280000000000000000e+02 4.858466666666666356e+01 1.145566666666575628e+01 3.899233333333333462e+01 1.548733333333140649e+01
1.290000000000000000e+02 4.908399999999999608e+01 1.169666666666562271e+01 3.925433333333333508e+01 1.548099999999815246e+01
1.300000000000000000e+02 4.945266666666666566e+01 1.173833333333226747e+01 3.959233333333332894e+01 1.571766666666490053e+01
1.310000000000000000e+02 4.987033333333333474e+01 1.188533333333218422e+01 3.992300000000000182e+01 1.594433333333163105e+01
1.320000000000000000e+02 5.028833333333332689e+01 1.205199999999875971e+01 4.024966666666666981e+01 1.620933333333172399e+01
1.330000000000000000e+02 5.075199999999999534e+01 1.226966666666530514e+01 4.057233333333333292e+01 1.648233333333184447e+01
1.340000000000000000e+02 5.121933333333333849e+01 1.248599999999851917e+01 4.089333333333333087e+01 1.671999999999862752e+01
1.350000000000000000e+02 5.167866666666665765e+01 1.268466666666507514e+01 4.121000000000000085e+01 1.694499999999874262e+01
1.360000000000000000e+02 5.193333333333333002e+01 1.260266666666512236e+01 4.146766666666666623e+01 1.684333333333202631e+01
1.370000000000000000e+02 5.235866666666666447e+01 1.275833333333170216e+01 4.177199999999999847e+01 1.697433333333204075e+01
1.380000000000000000e+02 5.269133333333333269e+01 1.281866666666500265e+01 4.209833333333333627e+01 1.715366666666544759e+01
1.390000000000000000e+02 5.299899999999999523e+01 1.285766666666497926e+01 4.241499999999999915e+01 1.736666666666557290e+01
1.400000000000000000e+02 5.335366666666666902e+01 1.287166666666497150e+01 4.273900000000000432e+01 1.757499999999896900e+01
1.410000000000000000e+02 5.373333333333333428e+01 1.293933333333160185e+01 4.300766666666666538e+01 1.764899999999915536e+01
1.420000000000000000e+02 5.410133333333332928e+01 1.305399999999820437e+01 4.334166666666666856e+01 1.773033333333236072e+01
1.430000000000000000e+02 5.455900000000001171e+01 1.324633333333143170e+01 4.367533333333333445e+01 1.799499999999914834e+01
1.440000000000000000e+02 5.482133333333332814e+01 1.317766666666480191e+01 4.393299999999999983e+01 1.791499999999907899e+01
1.450000000000000000e+02 5.517033333333333189e+01 1.323599999999810350e+01 4.426066666666666549e+01 1.812466666666586690e+01
1.460000000000000000e+02 5.564300000000000068e+01 1.344566666666465338e+01 4.458033333333333559e+01 1.835366666666611479e+01
1.470000000000000000e+02 5.607033333333333758e+01 1.356933333333125447e+01 4.487733333333333263e+01 1.844633333333289471e+01
1.480000000000000000e+02 5.642633333333333212e+01 1.364066666666454708e+01 4.518799999999999528e+01 1.869766666666653521e+01
1.490000000000000000e+02 5.685200000000000387e+01 1.377366666666447159e+01 4.550433333333333508e+01 1.878433333333330779e+01
1.500000000000000000e+02 5.729266666666666907e+01 1.394633333333104375e+01 4.580433333333333223e+01 1.893033333333348622e+01
1.510000000000000000e+02 5.773700000000000188e+01 1.412566666666427651e+01 4.612533333333333019e+01 1.912566666666705828e+01
1.520000000000000000e+02 5.797466666666666413e+01 1.402199999999766789e+01 4.639066666666666805e+01 1.906500000000031747e+01
1.530000000000000000e+02 5.846000000000000085e+01 1.426466666666420124e+01 4.671733333333332894e+01 1.926566666666722938e+01
1.540000000000000000e+02 5.893733333333332780e+01 1.447466666666408308e+01 4.703733333333332922e+01 1.944900000000078677e+01
1.550000000000000000e+02 5.943333333333333712e+01 1.472033333333061478e+01 4.735900000000000176e+01 1.968333333333440649e+01
1.560000000000000000e+02 5.991200000000000614e+01 1.493199999999716354e+01 4.768200000000000216e+01 1.991100000000135140e+01
1.570000000000000000e+02 6.039166666666666572e+01 1.513599999999714285e+01 4.799966666666666271e+01 2.020333333333504200e+01
1.580000000000000000e+02 6.085166666666665947e+01 1.530699999999722749e+01 4.830733333333333235e+01 2.045166666666867883e+01
1.590000000000000000e+02 6.127366666666667072e+01 1.545433333333063786e+01 4.859033333333333360e+01 2.041500000000196735e+01
1.600000000000000000e+02 6.154366666666666674e+01 1.540166666666391038e+01 4.885399999999999920e+01 2.031666666666851384e+01
1.610000000000000000e+02 6.184300000000000352e+01 1.539166666666392302e+01 4.918000000000000682e+01 2.056000000000214456e+01
1.620000000000000000e+02 6.227333333333332632e+01 1.556799999999724804e+01 4.950666666666666060e+01 2.078666666666908824e+01
1.630000000000000000e+02 6.269500000000000739e+01 1.570833333333063919e+01 4.980266666666666708e+01 2.091166666666924101e+01
1.640000000000000000e+02 6.311833333333333940e+01 1.583966666666407974e+01 5.009566666666666634e+01 2.102733333333604904e+01
1.650000000000000000e+02 6.336666666666666714e+01 1.582466666666404720e+01 5.042400000000000659e+01 2.129700000000304527e+01
1.660000000000000000e+02 6.377133333333333809e+01 1.600699999999748968e+01 5.071966666666666868e+01 2.152500000000332392e+01
1.670000000000000000e+02 6.423633333333333439e+01 1.621333333333098636e+01 5.101633333333333553e+01 2.159500000000340947e+01
1.680000000000000000e+02 6.450233333333333974e+01 1.615133333333093546e+01 5.128966666666666185e+01 2.153933333333667477e+01
1.690000000000000000e+02 6.498133333333333894e+01 1.638066666666444604e+01 5.160699999999999932e+01 2.175800000000360868e+01
1.700000000000000000e+02 6.532699999999999818e+01 1.640733333333107424e+01 5.191433333333333167e+01 2.183666666667037148e+01
1.710000000000000000e+02 6.581766666666666765e+01 1.662766666666459159e+01 5.224200000000000443e+01 2.204100000000395454e+01
1.720000000000000000e+02 6.625600000000000023e+01 1.678066666666466844e+01 5.256966666666666299e+01 2.227666666667090922e+01
1.730000000000000000e+02 6.673933333333332030e+01 1.699399999999813105e+01 5.288299999999999557e+01 2.248400000000449594e+01
1.740000000000000000e+02 6.709999999999999432e+01 1.707899999999833085e+01 5.317033333333333189e+01 2.256133333333792379e+01
1.750000000000000000e+02 6.757333333333333769e+01 1.726066666666508809e+01 5.349133333333333695e+01 2.281066666667156184e+01
1.760000000000000000e+02 6.785966666666666924e+01 1.724266666666505898e+01 5.376300000000000523e+01 2.272866666667146163e+01
1.770000000000000000e+02 6.832533333333333303e+01 1.741966666666515451e+01 5.407833333333333314e+01 2.294200000000505568e+01
1.780000000000000000e+02 6.879233333333333178e+01 1.758199999999859386e+01 5.439066666666666094e+01 2.312700000000528178e+01
1.790000000000000000e+02 6.915800000000000125e+01 1.767233333333195588e+01 5.469933333333332826e+01 2.332600000000552498e+01
1.800000000000000000e+02 6.959833333333332916e+01 1.781133333333211866e+01 5.500166666666666515e+01 2.353766666667245033e+01
1.810000000000000000e+02 7.004866666666666219e+01 1.796333333333230442e+01 5.530633333333332757e+01 2.375466666667271554e+01
1.820000000000000000e+02 7.049766666666666026e+01 1.811699999999915889e+01 5.561700000000000443e+01 2.398666666667299907e+01
1.830000000000000000e+02 7.082866666666667754e+01 1.812099999999916378e+01 5.592133333333333667e+01 2.408833333333978999e+01
1.840000000000000000e+02 7.107666666666666799e+01 1.802133333333237530e+01 5.617766666666666708e+01 2.401566666667303451e+01
1.850000000000000000e+02 7.154866666666666219e+01 1.821366666666594369e+01 5.647166666666666401e+01 2.409700000000646725e+01
1.860000000000000000e+02 7.203566666666665697e+01 1.843299999999954508e+01 5.676833333333333087e+01 2.421600000000661268e+01
1.870000000000000000e+02 7.252599999999999625e+01 1.866833333333316602e+01 5.709133333333333837e+01 2.444866666667356370e+01
1.880000000000000000e+02 7.302500000000000568e+01 1.893166666666682119e+01 5.740500000000000114e+01 2.468266666667384968e+01
1.890000000000000000e+02 7.348733333333333917e+01 1.914066666666707661e+01 5.769533333333333758e+01 2.482133333334068581e+01
1.900000000000000000e+02 7.394833333333333769e+01 1.933100000000064256e+01 5.801366666666666561e+01 2.488966666667410266e+01
1.910000000000000000e+02 7.436066666666667402e+01 1.947066666666747992e+01 5.832566666666666322e+01 2.498033333334088013e+01
1.920000000000000000e+02 7.463566666666666549e+01 1.940400000000073177e+01 5.857500000000000284e+01 2.489466666667410877e+01
1.930000000000000000e+02 7.510966666666666924e+01 1.960066666666763879e+01 5.890033333333333587e+01 2.510700000000770160e+01
1.940000000000000000e+02 7.556033333333333246e+01 1.975366666666782578e+01 5.921466666666667322e+01 2.534866666667466362e+01
1.950000000000000000e+02 7.601366666666666561e+01 1.992000000000136239e+01 5.951500000000000057e+01 2.555566666667491660e+01
1.960000000000000000e+02 7.643500000000000227e+01 2.004400000000151394e+01 5.981666666666666288e+01 2.564433333334169163e+01
1.970000000000000000e+02 7.686166666666666458e+01 2.019066666666835985e+01 6.011566666666666947e+01 2.581500000000856687e+01
1.980000000000000000e+02 7.727100000000000080e+01 2.031200000000184147e+01 6.038266666666666538e+01 2.587333333334196794e+01
1.990000000000000000e+02 7.768600000000000705e+01 2.046366666666869349e+01 6.067266666666666453e+01 2.605333333334218793e+01
2.000000000000000000e+02 7.812033333333333474e+01 2.065033333333558829e+01 6.095866666666665878e+01 2.620966666667571587e+01
2.010000000000000000e+02 7.858000000000001251e+01 2.084766666666916279e+01 6.123766666666666936e+01 2.637466666667591397e+01
2.020000000000000000e+02 7.900333333333333030e+01 2.101066666666936200e+01 6.152966666666667095e+01 2.638566666667593097e+01
2.030000000000000000e+02 7.923600000000000421e+01 2.089166666666921657e+01 6.183800000000000097e+01 2.657366666667616073e+01
2.040000000000000000e+02 7.968400000000001171e+01 2.107633333333610892e+01 6.212600000000000477e+01 2.662400000000955202e+01
2.050000000000000000e+02 8.013599999999999568e+01 2.127766666666968831e+01 6.244933333333332826e+01 2.681933333334312408e+01
2.060000000000000000e+02 8.060900000000000887e+01 2.150600000000330070e+01 6.275400000000000489e+01 2.689800000000988689e+01
2.070000000000000000e+02 8.104866666666666219e+01 2.169133333333686053e+01 6.306233333333332780e+01 2.709033333334345883e+01
2.080000000000000000e+02 8.139000000000000057e+01 2.173966666667025294e+01 6.338100000000000023e+01 2.731466666667706278e+01
2.090000000000000000e+02 8.172100000000000364e+01 2.172500000000356835e+01 6.369166666666666288e+01 2.751300000001064205e+01
2.100000000000000000e+02 8.213633333333332587e+01 2.186533333333707319e+01 6.399966666666665560e+01 2.770633333334421167e+01
2.110000000000000000e+02 8.255866666666666731e+01 2.202500000000393499e+01 6.428866666666667129e+01 2.788700000001109913e+01
2.120000000000000000e+02 8.293899999999999295e+01 2.215033333333742149e+01 6.458433333333333337e+01 2.804366666667795727e+01
2.130000000000000000e+02 8.323433333333333906e+01 2.213033333333739705e+01 6.488533333333333530e+01 2.822733333334484485e+01
2.140000000000000000e+02 8.365966666666666640e+01 2.228833333333759015e+01 6.518533333333333246e+01 2.839500000001171998e+01
2.150000000000000000e+02 8.409433333333333849e+01 2.246033333333780035e+01 6.549500000000000455e+01 2.859433333334529692e+01
2.160000000000000000e+02 8.452566666666666606e+01 2.261166666667131864e+01 6.576766666666665628e+01 2.865000000001202807e+01
2.170000000000000000e+02 8.496633333333333837e+01 2.276666666667150807e+01 6.608933333333332882e+01 2.886233333334562445e+01
2.180000000000000000e+02 8.538733333333333064e+01 2.288533333333831976e+01 6.638333333333332575e+01 2.905100000001252170e+01
2.190000000000000000e+02 8.576699999999999591e+01 2.300533333333846286e+01 6.666400000000000148e+01 2.909700000001257791e+01
2.200000000000000000e+02 8.620333333333333314e+01 2.314766666667197370e+01 6.696066666666666833e+01 2.923666666667941172e+01
2.210000000000000000e+02 8.663066666666667004e+01 2.329400000000548232e+01 6.725466666666666526e+01 2.939966666667961448e+01
2.220000000000000000e+02 8.701966666666666583e+01 2.342333333333897372e+01 6.755699999999998795e+01 2.953766666667978313e+01
2.230000000000000000e+02 8.744433333333333280e+01 2.360266666667252622e+01 6.786366666666665992e+01 2.970466666667998368e+01
2.240000000000000000e+02 8.786666666666666003e+01 2.379966666667277053e+01 6.815299999999999159e+01 2.986500000001351651e+01
2.250000000000000000e+02 8.820499999999999829e+01 2.388633333333954312e+01 6.845333333333334735e+01 3.003200000001371706e+01
2.260000000000000000e+02 8.865233333333333121e+01 2.405366666667308095e+01 6.875399999999999068e+01 3.020100000001392715e+01
2.270000000000000000e+02 8.902599999999999625e+01 2.412266666667316173e+01 6.902799999999999159e+01 3.023666666668063385e+01
2.280000000000000000e+02 8.942733333333333690e+01 2.428166666667335960e+01 6.932999999999999829e+01 3.040966666668084883e+01
2.290000000000000000e+02 8.974433333333332996e+01 2.433333333334008586e+01 6.960066666666666890e+01 3.045166666668090016e+01
2.300000000000000000e+02 9.014066666666666094e+01 2.447433333334026173e+01 6.987266666666667447e+01 3.050966666668092131e+01
2.310000000000000000e+02 9.056533333333332791e+01 2.464566666667380446e+01 7.015933333333333621e+01 3.061733333334775153e+01
2.320000000000000000e+02 9.095633333333333326e+01 2.477033333334062348e+01 7.045166666666666799e+01 3.078200000001438497e+01
2.330000000000000000e+02 9.135966666666666924e+01 2.489166666667410510e+01 7.073900000000000432e+01 3.094466666668100174e+01
2.340000000000000000e+02 9.162233333333334429e+01 2.480333333334066026e+01 7.103766666666666652e+01 3.108100000001429919e+01
2.350000000000000000e+02 9.196166666666667311e+01 2.478400000000730330e+01 7.131066666666666265e+01 3.116833333334779610e+01
2.360000000000000000e+02 9.224399999999999977e+01 2.475533333334060160e+01 7.159000000000000341e+01 3.119000000001430806e+01
2.370000000000000000e+02 9.261133333333333439e+01 2.481800000000734485e+01 7.186599999999999966e+01 3.122800000001417686e+01
2.380000000000000000e+02 9.291566666666666663e+01 2.478766666667397800e+01 7.214799999999999613e+01 3.127333333334736665e+01
2.390000000000000000e+02 9.316166666666666174e+01 2.471800000000722264e+01 7.243633333333333724e+01 3.128033333334709454e+01
2.400000000000000000e+02 9.352066666666665640e+01 2.476800000000728375e+01 7.271633333333333837e+01 3.138666666668039795e+01
2.410000000000000000e+02 9.382966666666666811e+01 2.475100000000726652e+01 7.302533333333333587e+01 3.153766666668025209e+01
2.420000000000000000e+02 9.424199999999999022e+01 2.486166666667406844e+01 7.331266666666667220e+01 3.155666666667993070e+01
2.430000000000000000e+02 9.465433333333334076e+01 2.497433333334087280e+01 7.359600000000000364e+01 3.171000000001316721e+01
2.440000000000000000e+02 9.498166666666666913e+01 2.497633333334087524e+01 7.388033333333332564e+01 3.183000000001310781e+01
2.450000000000000000e+02 9.535699999999999932e+01 2.505133333334096335e+01 7.415366666666666617e+01 3.183533333334662530e+01
2.460000000000000000e+02 9.570033333333333303e+01 2.509100000000768205e+01 7.443633333333332303e+01 3.184533333334643146e+01
2.470000000000000000e+02 9.597666666666665947e+01 2.508100000000766983e+01 7.472199999999999420e+01 3.198366666667959635e+01
2.480000000000000000e+02 9.624699999999999989e+01 2.501066666667424698e+01 7.501999999999999602e+01 3.212966666667946214e+01
2.490000000000000000e+02 9.650300000000000011e+01 2.495033333334084347e+01 7.530533333333333701e+01 3.225566666667936033e+01
2.500000000000000000e+02 9.676033333333333530e+01 2.486633333334074081e+01 7.558966666666665901e+01 3.235966666667926006e+01
2.510000000000000000e+02 9.713133333333334463e+01 2.494500000000750362e+01 7.587533333333333019e+01 3.245666666667916189e+01
2.520000000000000000e+02 9.749699999999998568e+01 2.500533333334090713e+01 7.613199999999999079e+01 3.248766666667923175e+01
2.530000000000000000e+02 9.785400000000001342e+01 2.503666666667427876e+01 7.641266666666666652e+01 3.260833333334578299e+01
2.540000000000000000e+02 9.820999999999999375e+01 2.509200000000767972e+01 7.670199999999999818e+01 3.275466666667895055e+01
2.550000000000000000e+02 9.857666666666665378e+01 2.515100000000775538e+01 7.695799999999999841e+01 3.277433333334573717e+01
2.560000000000000000e+02 9.896133333333332871e+01 2.526033333334122233e+01 7.720966666666666356e+01 3.270233333334573445e+01
2.570000000000000000e+02 9.934766666666666879e+01 2.534633333334132743e+01 7.749566666666666492e+01 3.283700000001231700e+01
2.580000000000000000e+02 9.974466666666666015e+01 2.546766666667480905e+01 7.777033333333334042e+01 3.281500000001206274e+01
2.590000000000000000e+02 1.000096666666666749e+02 2.542866666667475783e+01 7.804599999999999227e+01 3.296566666667860801e+01
2.600000000000000000e+02 1.003840000000000003e+02 2.552333333334154020e+01 7.834166666666665435e+01 3.311900000001175215e+01
2.610000000000000000e+02 1.007119999999999891e+02 2.554733333334156953e+01 7.863366666666667015e+01 3.325866666667826621e+01
2.620000000000000000e+02 1.010860000000000127e+02 2.564000000000834945e+01 7.891233333333333633e+01 3.340366666667813433e+01
2.630000000000000000e+02 1.014166666666666572e+02 2.568966666667508036e+01 7.919633333333332814e+01 3.355866666667799336e+01
2.640000000000000000e+02 1.017529999999999859e+02 2.576466666667516847e+01 7.947533333333332450e+01 3.371866666667788337e+01
2.650000000000000000e+02 1.020766666666666538e+02 2.580533333334188484e+01 7.975666666666666060e+01 3.390066666667784290e+01
2.660000000000000000e+02 1.023969999999999914e+02 2.581466666667522958e+01 8.003833333333334110e+01 3.399133333334464169e+01
2.670000000000000000e+02 1.026159999999999997e+02 2.568966666667508036e+01 8.030500000000000682e+01 3.406966666667796773e+01
2.680000000000000000e+02 1.029459999999999980e+02 2.571800000000844477e+01 8.060300000000000864e+01 3.409233333334457683e+01
2.690000000000000000e+02 1.031800000000000068e+02 2.561900000000832733e+01 8.088333333333333997e+01 3.422000000001094833e+01
2.700000000000000000e+02 1.034813333333333389e+02 2.560266666667497049e+01 8.116866666666665253e+01 3.433900000001067099e+01
2.710000000000000000e+02 1.038813333333333304e+02 2.570166666667509503e+01 8.144433333333333280e+01 3.443333333334378210e+01
2.720000000000000000e+02 1.042153333333333336e+02 2.573966666667514147e+01 8.173066666666666436e+01 3.452700000001023284e+01
2.730000000000000000e+02 1.045146666666666704e+02 2.573833333334180651e+01 8.200466666666667948e+01 3.463066666667666027e+01
2.740000000000000000e+02 1.048776666666666699e+02 2.579333333334187017e+01 8.228700000000000614e+01 3.472033333334312033e+01
2.750000000000000000e+02 1.052506666666666604e+02 2.588200000000864520e+01 8.255066666666665753e+01 3.471833333334311789e+01
2.760000000000000000e+02 1.056159999999999854e+02 2.596366666667541523e+01 8.280966666666667209e+01 3.474733333334305030e+01
2.770000000000000000e+02 1.060076666666666654e+02 2.606900000000887729e+01 8.308033333333332848e+01 3.485300000000947307e+01
2.780000000000000000e+02 1.064116666666666617e+02 2.619100000000902639e+01 8.331699999999999307e+01 3.481133333334290825e+01
2.790000000000000000e+02 1.068023333333333369e+02 2.627866666667579665e+01 8.360200000000000387e+01 3.492800000000929828e+01
2.800000000000000000e+02 1.071370000000000005e+02 2.627433333334246157e+01 8.387166666666666970e+01 3.503066666667572804e+01
2.810000000000000000e+02 1.074863333333333344e+02 2.634833333334255201e+01 8.416166666666666174e+01 3.513166666667548554e+01
2.820000000000000000e+02 1.078093333333333419e+02 2.634433333334254712e+01 8.445066666666667743e+01 3.524833333334188978e+01
2.830000000000000000e+02 1.081526666666666756e+02 2.637600000000924894e+01 8.471466666666665901e+01 3.531100000000840566e+01
2.840000000000000000e+02 1.085059999999999860e+02 2.642166666667597497e+01 8.499866666666666504e+01 3.538033333334158215e+01
2.850000000000000000e+02 1.088676666666666648e+02 2.649500000000939792e+01 8.527266666666668016e+01 3.550200000000796052e+01
2.860000000000000000e+02 1.092463333333333253e+02 2.658100000000950303e+01 8.553199999999999648e+01 3.552233333334124410e+01
2.870000000000000000e+02 1.096289999999999907e+02 2.664166666667624384e+01 8.580966666666667209e+01 3.564800000000762026e+01
2.880000000000000000e+02 1.099339999999999975e+02 2.664933333334291632e+01 8.607733333333334258e+01 3.565000000000761560e+01
2.890000000000000000e+02 1.101990000000000123e+02 2.654966666667613140e+01 8.634300000000000352e+01 3.564133333334097387e+01
2.900000000000000000e+02 1.105473333333333272e+02 2.662433333334288932e+01 8.659799999999999898e+01 3.564566666667429473e+01
2.910000000000000000e+02 1.109260000000000161e+02 2.672333333334300676e+01 8.686533333333332507e+01 3.568200000000754102e+01
2.920000000000000000e+02 1.112870000000000061e+02 2.680966666667644915e+01 8.714900000000000091e+01 3.580600000000725203e+01
2.930000000000000000e+02 1.116560000000000059e+02 2.687700000000986478e+01 8.740366666666666617e+01 3.581766666667389387e+01
2.940000000000000000e+02 1.120270000000000010e+02 2.694733333334328051e+01 8.769166666666666288e+01 3.580966666667391252e+01
2.950000000000000000e+02 1.123056666666666672e+02 2.692300000000992100e+01 8.797899999999999920e+01 3.592433333334030721e+01
2.960000000000000000e+02 1.126773333333333369e+02 2.702000000001003599e+01 8.825700000000000500e+01 3.602633333334006949e+01
2.970000000000000000e+02 1.130543333333333464e+02 2.711600000001015331e+01 8.854366666666666674e+01 3.612800000000650158e+01
2.980000000000000000e+02 1.134209999999999923e+02 2.720566666667693312e+01 8.882133333333334235e+01 3.622500000000627551e+01
2.990000000000000000e+02 1.138050000000000068e+02 2.731966666667707244e+01 8.908433333333333337e+01 3.631233333333940294e+01
3.000000000000000000e+02 1.141779999999999973e+02 2.741800000001052240e+01 8.934833333333334338e+01 3.639566666667254680e+01
3.010000000000000000e+02 1.145120000000000005e+02 2.749833333334395746e+01 8.962699999999999534e+01 3.647133333333903948e+01
3.020000000000000000e+02 1.148470000000000084e+02 2.756966666667737798e+01 8.990366666666666617e+01 3.656066666667216225e+01
3.030000000000000000e+02 1.151946666666666772e+02 2.763733333334412379e+01 9.016133333333333155e+01 3.663466666667198268e+01
3.040000000000000000e+02 1.155723333333333471e+02 2.772533333334423133e+01 9.043766666666667220e+01 3.670733333333848236e+01
3.050000000000000000e+02 1.159540000000000077e+02 2.782266666667768362e+01 9.068866666666667697e+01 3.665900000000526404e+01
3.060000000000000000e+02 1.163716666666666697e+02 2.796300000001119201e+01 9.094933333333332826e+01 3.663033333333866182e+01
3.070000000000000000e+02 1.167873333333333505e+02 2.809566666667802082e+01 9.121999999999999886e+01 3.672300000000511488e+01
3.080000000000000000e+02 1.171719999999999970e+02 2.819166666667813814e+01 9.149566666666666492e+01 3.681033333333824231e+01
3.090000000000000000e+02 1.175426666666666620e+02 2.826700000001156354e+01 9.177433333333333110e+01 3.687366666667142567e+01
3.100000000000000000e+02 1.179596666666666636e+02 2.840366666667839723e+01 9.207033333333333758e+01 3.694966666667125565e+01
3.110000000000000000e+02 1.183266666666666680e+02 2.847166666667848034e+01 9.234933333333333394e+01 3.703766666667105056e+01
3.120000000000000000e+02 1.186700000000000017e+02 2.854633333334523826e+01 9.260800000000000409e+01 3.704266666667103891e+01
3.130000000000000000e+02 1.189516666666666680e+02 2.851300000001186419e+01 9.288666666666667027e+01 3.713266666667082916e+01
3.140000000000000000e+02 1.191959999999999980e+02 2.843233333334509894e+01 9.315666666666666629e+01 3.711000000000421295e+01
3.150000000000000000e+02 1.195246666666666613e+02 2.846666666667847068e+01 9.344400000000000261e+01 3.718633333333736601e+01
3.160000000000000000e+02 1.198593333333333248e+02 2.848500000001182997e+01 9.371166666666667311e+01 3.726433333333719133e+01
3.170000000000000000e+02 1.202206666666666734e+02 2.852033333334520648e+01 9.398333333333333428e+01 3.724566666667056580e+01
3.180000000000000000e+02 1.205956666666666592e+02 2.854366666667856833e+01 9.424766666666666026e+01 3.726766666667050742e+01
3.190000000000000000e+02 1.209223333333333414e+02 2.853000000001188141e+01 9.453700000000000614e+01 3.737233333333693253e+01
3.200000000000000000e+02 1.212416666666666742e+02 2.854466666667856600e+01 9.482733333333334258e+01 3.745666666667007405e+01
3.210000000000000000e+02 1.214933333333333394e+02 2.843900000001177375e+01 9.512033333333333474e+01 3.752800000000323877e+01
3.220000000000000000e+02 1.218303333333333285e+02 2.846133333334513082e+01 9.539300000000000068e+01 3.760000000000307097e+01
3.230000000000000000e+02 1.221863333333333230e+02 2.850466666667851712e+01 9.563366666666665594e+01 3.755966666666982690e+01
3.240000000000000000e+02 1.225456666666666763e+02 2.856100000001192285e+01 9.589199999999999591e+01 3.763200000000299639e+01
3.250000000000000000e+02 1.228536666666666690e+02 2.859233333334529448e+01 9.617200000000001125e+01 3.768633333333620072e+01
3.260000000000000000e+02 1.232160000000000082e+02 2.866200000001204273e+01 9.642333333333333201e+01 3.765000000000295444e+01
3.270000000000000000e+02 1.235969999999999942e+02 2.875666666667882510e+01 9.670066666666664901e+01 3.769333333333618441e+01
3.280000000000000000e+02 1.238596666666666692e+02 2.866933333334538503e+01 9.697100000000000364e+01 3.774700000000272837e+01
3.290000000000000000e+02 1.241899999999999977e+02 2.872233333334545335e+01 9.722766666666666424e+01 3.781000000000258154e+01
3.300000000000000000e+02 1.244459999999999980e+02 2.866900000001205484e+01 9.748866666666665992e+01 3.787766666666908577e+01
3.310000000000000000e+02 1.247839999999999918e+02 2.870500000001209884e+01 9.774700000000001410e+01 3.794966666666892507e+01
3.320000000000000000e+02 1.251046666666666738e+02 2.872700000001212572e+01 9.799466666666667436e+01 3.798700000000216903e+01
3.330000000000000000e+02 1.254016666666666708e+02 2.871800000001211117e+01 9.825433333333333508e+01 3.802800000000207348e+01
3.340000000000000000e+02 1.257150000000000034e+02 2.872666666667878843e+01 9.851733333333334031e+01 3.807466666666862665e+01
3.350000000000000000e+02 1.260746666666666727e+02 2.877900000001218928e+01 9.877033333333332621e+01 3.803133333333540378e+01
3.360000000000000000e+02 1.264156666666666666e+02 2.881366666667889831e+01 9.901833333333333087e+01 3.801333333333543862e+01
3.370000000000000000e+02 1.266713333333333367e+02 2.869533333334541680e+01 9.929266666666666197e+01 3.809966666666856838e+01
3.380000000000000000e+02 1.270250000000000057e+02 2.874466666667881043e+01 9.956533333333332791e+01 3.814833333333512400e+01
3.390000000000000000e+02 1.273806666666666558e+02 2.880566666667888853e+01 9.982166666666665833e+01 3.822233333333495153e+01
3.400000000000000000e+02 1.277356666666666740e+02 2.886433333334562690e+01 1.000503333333333273e+02 3.819366666666834931e+01
3.410000000000000000e+02 1.280090000000000146e+02 2.880533333334555124e+01 1.002990000000000066e+02 3.825833333333486763e+01
3.420000000000000000e+02 1.283023333333333369e+02 2.872700000001212572e+01 1.005753333333333330e+02 3.831166666666807430e+01
3.430000000000000000e+02 1.286673333333333176e+02 2.877733333334551702e+01 1.008293333333333237e+02 3.827533333333483512e+01
3.440000000000000000e+02 1.289806666666666786e+02 2.873766666667880543e+01 1.011006666666666547e+02 3.832266666666805577e+01
3.450000000000000000e+02 1.293173333333333517e+02 2.878800000001219672e+01 1.013709999999999809e+02 3.836833333333461127e+01
3.460000000000000000e+02 1.296346666666666749e+02 2.883500000001225771e+01 1.016443333333333214e+02 3.844733333333442715e+01
3.470000000000000000e+02 1.299236666666666906e+02 2.879400000001220405e+01 1.018953333333333262e+02 3.842400000000115057e+01
3.480000000000000000e+02 1.302696666666666658e+02 2.884966666667894231e+01 1.021663333333333412e+02 3.848466666666767111e+01
3.490000000000000000e+02 1.306263333333333208e+02 2.892066666667902552e+01 1.024166666666666572e+02 3.855333333333418011e+01
3.500000000000000000e+02 1.308916666666666515e+02 2.886133333334561968e+01 1.026876666666666438e+02 3.860766666666739155e+01
3.510000000000000000e+02 1.310636666666666770e+02 2.862700000001200351e+01 1.029479999999999933e+02 3.864266666666730998e+01
3.520000000000000000e+02 1.313893333333333260e+02 2.869066666667874443e+01 1.032253333333333387e+02 3.867766666666722841e+01
3.530000000000000000e+02 1.317663333333333355e+02 2.877966666667885676e+01 1.034839999999999947e+02 3.872766666666711188e+01
3.540000000000000000e+02 1.321703333333333319e+02 2.887466666667896931e+01 1.037503333333333302e+02 3.879366666666695806e+01
3.550000000000000000e+02 1.325323333333333551e+02 2.893466666667904263e+01 1.040143333333333260e+02 3.882066666666689514e+01
3.560000000000000000e+02 1.328660000000000139e+02 2.895233333334573445e+01 1.042863333333333316e+02 3.886400000000012511e+01
3.570000000000000000e+02 1.332520000000000095e+02 2.904266666667917463e+01 1.045586666666666673e+02 3.887333333333343433e+01
3.580000000000000000e+02 1.336566666666666663e+02 2.917100000001266835e+01 1.048103333333333467e+02 3.881100000000024863e+01
3.590000000000000000e+02 1.340360000000000014e+02 2.927766666667946538e+01 1.050756666666666632e+02 3.882800000000020901e+01
3.600000000000000000e+02 1.343803333333333399e+02 2.937500000001291767e+01 1.053299999999999841e+02 3.878200000000031622e+01
3.610000000000000000e+02 1.347193333333333385e+02 2.946700000001303010e+01 1.055903333333333478e+02 3.879533333333362322e+01
3.620000000000000000e+02 1.350496666666666670e+02 2.952900000001310588e+01 1.058303333333333427e+02 3.877133333333367204e+01
3.630000000000000000e+02 1.353890000000000100e+02 2.958166666667983691e+01 1.060839999999999890e+02 3.872700000000044440e+01
3.640000000000000000e+02 1.357343333333333248e+02 2.965700000001326231e+01 1.063366666666666731e+02 3.868666666666720744e+01
3.650000000000000000e+02 1.360733333333333235e+02 2.971700000001333564e+01 1.066006666666666547e+02 3.872933333333377703e+01
3.660000000000000000e+02 1.364449999999999932e+02 2.982700000001347007e+01 1.068493333333333339e+02 3.870966666666714673e+01
3.670000000000000000e+02 1.366976666666666631e+02 2.978266666668007900e+01 1.071183333333333394e+02 3.875500000000037915e+01
3.680000000000000000e+02 1.370446666666666715e+02 2.989766666668022310e+01 1.073790000000000191e+02 3.882133333333355552e+01
3.690000000000000000e+02 1.372759999999999820e+02 2.980400000001343841e+01 1.076383333333333212e+02 3.888100000000008549e+01
3.700000000000000000e+02 1.375970000000000084e+02 2.986000000001350685e+01 1.078880000000000052e+02 3.875566666666704663e+01
3.710000000000000000e+02 1.378916666666666515e+02 2.988566666668020844e+01 1.081453333333333262e+02 3.872466666666711888e+01
3.720000000000000000e+02 1.380820000000000221e+02 2.969866666667997634e+01 1.084146666666666761e+02 3.875666666666704430e+01
3.730000000000000000e+02 1.384116666666666617e+02 2.967866666667995190e+01 1.086693333333333271e+02 3.873333333333376061e+01
3.740000000000000000e+02 1.387156666666666638e+02 2.968900000001330142e+01 1.089513333333333378e+02 3.877400000000033486e+01
3.750000000000000000e+02 1.390146666666666704e+02 2.970700000001332342e+01 1.092066666666666492e+02 3.879033333333363487e+01
3.760000000000000000e+02 1.393400000000000034e+02 2.975866666668004967e+01 1.094686666666666639e+02 3.881533333333357660e+01
3.770000000000000000e+02 1.396233333333333348e+02 2.979700000001343341e+01 1.097203333333333433e+02 3.884333333333350424e+01
3.780000000000000000e+02 1.399919999999999902e+02 2.990933333334690047e+01 1.099500000000000171e+02 3.885966666666680425e+01
3.790000000000000000e+02 1.403369999999999891e+02 2.998766666668033309e+01 1.102133333333333383e+02 3.881733333333356484e+01
3.800000000000000000e+02 1.406686666666666667e+02 3.003300000001372183e+01 1.104759999999999991e+02 3.884733333333349492e+01
3.810000000000000000e+02 1.410420000000000016e+02 3.014600000001385638e+01 1.107563333333333162e+02 3.890433333333336208e+01
3.820000000000000000e+02 1.414303333333333512e+02 3.026966666668067774e+01 1.110156666666666752e+02 3.895566666666658051e+01
3.830000000000000000e+02 1.417849999999999966e+02 3.033400000001407903e+01 1.112706666666666706e+02 3.892733333333331558e+01
3.840000000000000000e+02 1.421353333333333353e+02 3.038800000001409529e+01 1.115336666666666474e+02 3.898099999999985243e+01
3.850000000000000000e+02 1.424306666666666672e+02 3.039466666668069195e+01 1.117880000000000109e+02 3.889800000000004587e+01
3.860000000000000000e+02 1.426246666666666556e+02 3.024966666668046855e+01 1.120646666666666533e+02 3.892399999999998528e+01
3.870000000000000000e+02 1.429303333333333228e+02 3.027000000001376634e+01 1.123406666666666638e+02 3.894566666666660382e+01
3.880000000000000000e+02 1.432353333333333296e+02 3.027400000001377478e+01 1.125919999999999987e+02 3.891866666666666674e+01
3.890000000000000000e+02 1.435356666666666570e+02 3.029433333334712941e+01 1.128556666666666786e+02 3.886266666666679725e+01
3.900000000000000000e+02 1.438160000000000025e+02 3.028800000001383808e+01 1.131333333333333258e+02 3.890833333333335986e+01
3.910000000000000000e+02 1.440300000000000011e+02 3.023466666668053193e+01 1.134166666666666714e+02 3.892633333333331791e+01
3.920000000000000000e+02 1.443196666666666772e+02 3.022533333334720140e+01 1.136613333333333173e+02 3.895499999999991303e+01
3.930000000000000000e+02 1.446036666666666690e+02 3.020266666668059230e+01 1.139156666666666808e+02 3.890866666666668294e+01
3.940000000000000000e+02 1.449306666666666672e+02 3.026800000001394864e+01 1.141880000000000024e+02 3.893133333333329915e+01
3.950000000000000000e+02 1.452489999999999952e+02 3.032966666668063382e+01 1.144563333333333333e+02 3.893133333333329915e+01
3.960000000000000000e+02 1.455490000000000066e+02 3.035700000001397925e+01 1.147076666666666824e+02 3.893166666666662934e+01
3.970000000000000000e+02 1.458563333333333389e+02 3.040700000001392311e+01 1.149819999999999993e+02 3.891600000000000392e+01
3.980000000000000000e+02 1.461589999999999918e+02 3.044566666668058730e+01 1.152383333333333439e+02 3.893899999999995032e+01
3.990000000000000000e+02 1.464309999999999832e+02 3.045800000001393926e+01 1.154979999999999905e+02 3.897466666666653623e+01
4.000000000000000000e+02 1.467273333333333198e+02 3.047366666668056467e+01 1.157783333333333360e+02 3.897433333333319894e+01
4.010000000000000000e+02 1.470486666666666622e+02 3.051866666668053796e+01 1.160496666666666670e+02 3.898033333333318495e+01
4.020000000000000000e+02 1.473016666666666481e+02 3.039933333334703747e+01 1.163146666666666675e+02 3.897733333333319905e+01
4.030000000000000000e+02 1.476049999999999898e+02 3.042766666668039477e+01 1.165646666666666533e+02 3.899899999999981048e+01
4.040000000000000000e+02 1.478926666666666563e+02 3.044100000001369466e+01 1.168253333333333330e+02 3.897633333333319428e+01
4.050000000000000000e+02 1.482136666666666542e+02 3.047766666668027824e+01 1.170956666666666592e+02 3.900166666666647330e+01
4.060000000000000000e+02 1.485649999999999977e+02 3.051133333334686171e+01 1.173646666666666789e+02 3.901299999999977786e+01
4.070000000000000000e+02 1.488986666666666849e+02 3.054133333334673495e+01 1.176340000000000146e+02 3.904599999999970095e+01
4.080000000000000000e+02 1.492196666666666545e+02 3.059333333334674876e+01 1.179166666666666572e+02 3.907799999999962637e+01
4.090000000000000000e+02 1.494993333333333396e+02 3.055800000001343975e+01 1.181866666666666674e+02 3.912966666666617499e+01
4.100000000000000000e+02 1.497939999999999827e+02 3.051033333334677167e+01 1.184669999999999845e+02 3.917966666666605846e+01
4.110000000000000000e+02 1.500840000000000032e+02 3.043033333334681245e+01 1.187456666666666649e+02 3.924766666666589998e+01
4.120000000000000000e+02 1.503499999999999943e+02 3.026666666668010208e+01 1.190176666666666563e+02 3.926133333333253006e+01
4.130000000000000000e+02 1.506423333333333403e+02 3.018133333334682078e+01 1.192713333333333310e+02 3.929266666666578800e+01
4.140000000000000000e+02 1.509556666666666445e+02 3.013433333334688058e+01 1.195426666666666620e+02 3.927333333333250209e+01
4.150000000000000000e+02 1.512433333333333394e+02 3.006100000001359263e+01 1.198023333333333369e+02 3.918466666666604681e+01
4.160000000000000000e+02 1.514730000000000132e+02 2.990800000001346604e+01 1.200563333333333276e+02 3.919099999999936301e+01
4.170000000000000000e+02 1.516666666666666856e+02 2.978733333334675137e+01 1.203216666666666583e+02 3.918733333333270252e+01
4.180000000000000000e+02 1.519616666666666731e+02 2.973633333334669260e+01 1.205816666666666777e+02 3.919833333333268399e+01
4.190000000000000000e+02 1.522750000000000057e+02 2.973400000001335286e+01 1.208389999999999986e+02 3.921699999999930242e+01
4.200000000000000000e+02 1.526096666666666408e+02 2.975766666668005200e+01 1.210616666666666674e+02 3.911866666666620063e+01
4.210000000000000000e+02 1.529313333333333276e+02 2.978833333334672062e+01 1.213220000000000027e+02 3.899099999999982913e+01
4.220000000000000000e+02 1.532700000000000102e+02 2.983066666668001687e+01 1.216030000000000086e+02 3.900399999999979883e+01
4.230000000000000000e+02 1.536073333333333153e+02 2.988200000001339518e+01 1.218756666666666604e+02 3.902533333333308718e+01
4.240000000000000000e+02 1.539426666666666677e+02 2.992733333334673063e+01 1.221423333333333403e+02 3.901833333333309639e+01
4.250000000000000000e+02 1.542719999999999914e+02 2.997266666668004831e+01 1.224090000000000060e+02 3.906099999999966599e+01
4.260000000000000000e+02 1.545666666666666629e+02 2.998433333334670081e+01 1.226736666666666622e+02 3.906833333333297986e+01
4.270000000000000000e+02 1.548700000000000045e+02 2.999633333334668350e+01 1.229470000000000027e+02 3.906766666666631949e+01
4.280000000000000000e+02 1.551603333333333410e+02 3.000033333334669550e+01 1.231890000000000214e+02 3.899399999999982214e+01
4.290000000000000000e+02 1.554323333333333323e+02 3.003900000001335968e+01 1.234506666666666774e+02 3.899699999999981515e+01
4.300000000000000000e+02 1.557183333333333053e+02 3.004433333334667822e+01 1.237129999999999939e+02 3.899099999999982913e+01
4.310000000000000000e+02 1.559896666666666647e+02 3.002666666668000062e+01 1.239619999999999891e+02 3.886733333333344831e+01
4.320000000000000000e+02 1.562646666666666704e+02 2.999233333334667151e+01 1.242133333333333383e+02 3.887733333333342500e+01
4.330000000000000000e+02 1.565633333333333326e+02 2.996433333334665861e+01 1.244676666666666591e+02 3.878100000000031855e+01
4.340000000000000000e+02 1.567963333333333367e+02 2.985300000001348764e+01 1.247323333333333437e+02 3.875766666666704197e+01
4.350000000000000000e+02 1.571153333333333251e+02 2.986166666668017555e+01 1.249936666666666696e+02 3.873233333333377004e+01
4.360000000000000000e+02 1.574286666666666576e+02 2.986733333334684914e+01 1.252359999999999900e+02 3.872000000000046072e+01
4.370000000000000000e+02 1.577419999999999902e+02 2.988700000001350077e+01 1.254963333333333253e+02 3.869266666666718635e+01
4.380000000000000000e+02 1.580353333333333410e+02 2.988100000001345435e+01 1.257446666666666601e+02 3.865933333333393307e+01
4.390000000000000000e+02 1.583306666666666729e+02 2.987200000001342204e+01 1.259973333333333301e+02 3.863166666666732851e+01
4.400000000000000000e+02 1.586276666666666699e+02 2.988800000001343449e+01 1.262623333333333449e+02 3.863833333333398201e+01
4.410000000000000000e+02 1.589069999999999823e+02 2.985800000001341203e+01 1.265206666666666706e+02 3.864133333333398213e+01
4.420000000000000000e+02 1.591809999999999832e+02 2.981433333334677727e+01 1.267773333333333312e+02 3.861300000000071009e+01
4.430000000000000000e+02 1.593856666666666797e+02 2.970633333334665593e+01 1.270163333333333355e+02 3.859400000000075437e+01
4.440000000000000000e+02 1.595803333333333285e+02 2.960600000001319643e+01 1.272603333333333353e+02 3.855366666666751030e+01
4.450000000000000000e+02 1.598413333333333242e+02 2.956800000001314999e+01 1.275053333333333399e+02 3.841833333333450184e+01
4.460000000000000000e+02 1.601436666666666611e+02 2.958300000001317187e+01 1.277766666666666708e+02 3.838300000000124612e+01
4.470000000000000000e+02 1.604416666666666629e+02 2.959033333334651417e+01 1.280413333333333128e+02 3.833333333333469994e+01
4.480000000000000000e+02 1.607343333333333248e+02 2.956333333334647762e+01 1.282940000000000111e+02 3.829533333333478140e+01
4.490000000000000000e+02 1.610180000000000007e+02 2.954466666667978814e+01 1.285386666666666429e+02 3.824766666666823056e+01
4.500000000000000000e+02 1.612949999999999875e+02 2.951333333334641651e+01 1.288006666666666433e+02 3.818233333333504476e+01
4.510000000000000000e+02 1.615883333333333383e+02 2.950300000001307410e+01 1.290416666666666572e+02 3.814266666666847527e+01
4.520000000000000000e+02 1.618283333333333189e+02 2.942233333334630885e+01 1.292929999999999779e+02 3.802900000000207115e+01
4.530000000000000000e+02 1.620946666666666829e+02 2.937866666667958526e+01 1.295533333333333417e+02 3.799200000000215738e+01
4.540000000000000000e+02 1.623716666666666697e+02 2.935533333334622341e+01 1.297876666666666665e+02 3.794533333333559710e+01
4.550000000000000000e+02 1.626589999999999918e+02 2.932833333334619397e+01 1.300223333333333073e+02 3.791566666666900431e+01
4.560000000000000000e+02 1.629290000000000020e+02 2.926566666667945071e+01 1.302816666666666663e+02 3.778566666666930018e+01
4.570000000000000000e+02 1.631033333333333246e+02 2.907433333334588355e+01 1.305300000000000011e+02 3.776000000000269807e+01
4.580000000000000000e+02 1.633580000000000041e+02 2.901666666667914285e+01 1.307803333333333455e+02 3.768166666666954256e+01
4.590000000000000000e+02 1.636150000000000091e+02 2.892966666667904008e+01 1.310396666666666761e+02 3.767633333333623114e+01
4.600000000000000000e+02 1.638796666666666511e+02 2.888000000001230916e+01 1.312839999999999918e+02 3.766400000000292181e+01
4.610000000000000000e+02 1.641543333333333123e+02 2.885766666667895208e+01 1.315403333333333364e+02 3.756933333333647340e+01
4.620000000000000000e+02 1.644533333333333189e+02 2.886533333334562457e+01 1.317899999999999920e+02 3.754600000000319682e+01
4.630000000000000000e+02 1.647566666666666606e+02 2.886866666667896197e+01 1.320420000000000016e+02 3.751400000000327140e+01
4.640000000000000000e+02 1.650609999999999786e+02 2.887533333334563679e+01 1.323139999999999930e+02 3.740433333333686505e+01
4.650000000000000000e+02 1.653903333333333308e+02 2.892700000001237015e+01 1.325829999999999984e+02 3.738633333333690700e+01
4.660000000000000000e+02 1.657160000000000082e+02 2.897433333334576133e+01 1.328253333333333330e+02 3.735300000000364662e+01
4.670000000000000000e+02 1.660256666666666661e+02 2.898300000001243859e+01 1.330683333333333280e+02 3.724466666667056813e+01
4.680000000000000000e+02 1.663283333333333189e+02 2.896500000001241659e+01 1.333273333333333426e+02 3.721733333333729377e+01
4.690000000000000000e+02 1.666299999999999955e+02 2.897466666667909152e+01 1.335896666666666874e+02 3.718700000000403350e+01
4.700000000000000000e+02 1.669326666666666767e+02 2.899733333334578589e+01 1.338516666666666595e+02 3.714800000000412439e+01
4.710000000000000000e+02 1.672823333333333551e+02 2.904766666667918429e+01 1.341053333333333342e+02 3.708200000000427821e+01
4.720000000000000000e+02 1.676416666666666515e+02 2.910200000001258047e+01 1.343553333333333342e+02 3.702933333333773191e+01
4.730000000000000000e+02 1.679909999999999854e+02 2.919266666667935795e+01 1.346103333333333296e+02 3.699233333333782525e+01
4.740000000000000000e+02 1.682753333333333217e+02 2.909866666667924306e+01 1.348609999999999900e+02 3.688900000000472801e+01
4.750000000000000000e+02 1.686106666666666740e+02 2.915466666667931150e+01 1.351026666666666642e+02 3.683700000000484920e+01
4.760000000000000000e+02 1.689259999999999877e+02 2.917366666667933828e+01 1.353463333333333480e+02 3.680200000000493077e+01
4.770000000000000000e+02 1.692199999999999989e+02 2.916766666667933094e+01 1.355986666666666736e+02 3.675466666667171012e+01
4.780000000000000000e+02 1.694360000000000070e+02 2.898533333334577122e+01 1.358486666666666736e+02 3.671600000000513120e+01
4.790000000000000000e+02 1.696966666666666868e+02 2.894333333334571989e+01 1.360896666666666590e+02 3.667366666667189889e+01
4.800000000000000000e+02 1.698906666666666752e+02 2.877800000001218450e+01 1.363226666666666631e+02 3.664400000000529900e+01
4.810000000000000000e+02 1.701863333333333230e+02 2.876366666667883720e+01 1.365556666666666672e+02 3.659233333333875038e+01
4.820000000000000000e+02 1.705023333333333255e+02 2.878333333334552435e+01 1.368076666666666767e+02 3.655400000000550875e+01
4.830000000000000000e+02 1.708129999999999882e+02 2.878366666667886165e+01 1.370556666666666672e+02 3.649833333333896945e+01
4.840000000000000000e+02 1.711243333333333112e+02 2.880100000001221616e+01 1.373093333333333135e+02 3.644066666667244192e+01
4.850000000000000000e+02 1.713976666666666517e+02 2.878900000001220150e+01 1.375656666666666581e+02 3.635866666667262592e+01
4.860000000000000000e+02 1.716363333333333401e+02 2.869600000001208429e+01 1.377963333333333367e+02 3.630033333333943801e+01
4.870000000000000000e+02 1.718663333333333298e+02 2.857666666667860511e+01 1.380353333333333126e+02 3.624900000000621958e+01
4.880000000000000000e+02 1.720606666666666626e+02 2.838300000001170531e+01 1.382843333333333362e+02 3.619600000000634310e+01
4.890000000000000000e+02 1.723319999999999936e+02 2.835300000001166865e+01 1.385349999999999966e+02 3.614666666667312711e+01
4.900000000000000000e+02 1.726236666666666508e+02 2.834100000001165398e+01 1.387843333333333362e+02 3.599633333334013940e+01
4.910000000000000000e+02 1.729196666666666431e+02 2.834900000001166376e+01 1.390373333333333505e+02 3.595133333334024428e+01
4.920000000000000000e+02 1.731970000000000027e+02 2.833300000001164420e+01 1.392933333333333223e+02 3.588300000000707257e+01
4.930000000000000000e+02 1.734680000000000177e+02 2.823833333334486184e+01 1.395466666666666526e+02 3.566666666667423868e+01
4.940000000000000000e+02 1.737590000000000146e+02 2.818700000001146577e+01 1.398110000000000070e+02 3.564500000000762725e+01
4.950000000000000000e+02 1.740266666666666708e+02 2.811233333334470785e+01 1.400673333333333517e+02 3.550533333334129082e+01
4.960000000000000000e+02 1.743040000000000020e+02 2.805466666667796716e+01 1.403116666666666674e+02 3.543800000000810968e+01
4.970000000000000000e+02 1.745716666666666868e+02 2.798133333334454420e+01 1.405596666666666579e+02 3.533033333334169868e+01
4.980000000000000000e+02 1.748483333333333576e+02 2.795166666667784483e+01 1.408220000000000027e+02 3.530333333334175450e+01
4.990000000000000000e+02 1.751516666666666708e+02 2.794833333334450742e+01 1.410596666666666579e+02 3.526666666667517802e+01
5.000000000000000000e+02 1.753836666666666702e+02 2.783000000001102592e+01 1.413036666666666576e+02 3.524266666667523396e+01
5.010000000000000000e+02 1.757026666666666586e+02 2.784700000001105025e+01 1.415516666666666765e+02 3.517800000000871563e+01
5.020000000000000000e+02 1.759406666666666865e+02 2.773166666667757596e+01 1.418023333333333369e+02 3.510766666667554858e+01
5.030000000000000000e+02 1.762989999999999782e+02 2.776300000001094759e+01 1.420416666666666856e+02 3.505533333334233959e+01
5.040000000000000000e+02 1.765620000000000118e+02 2.768000000001084260e+01 1.423033333333333417e+02 3.498400000000916776e+01
5.050000000000000000e+02 1.768436666666666781e+02 2.765800000001081571e+01 1.425583333333333371e+02 3.483666666667617307e+01
5.060000000000000000e+02 1.771280000000000143e+02 2.761633333334410167e+01 1.428023333333333369e+02 3.477833333334297805e+01
5.070000000000000000e+02 1.773760000000000048e+02 2.753266666667732920e+01 1.430583333333333371e+02 3.468966666667652277e+01
5.080000000000000000e+02 1.776323333333333494e+02 2.744433333334389147e+01 1.433000000000000114e+02 3.451166666667683103e+01
5.090000000000000000e+02 1.779159999999999968e+02 2.737666666667713855e+01 1.435596666666666579e+02 3.447066666667687684e+01
5.100000000000000000e+02 1.781743333333333226e+02 2.727633333334368615e+01 1.438029999999999973e+02 3.441333333334360134e+01
5.110000000000000000e+02 1.783923333333333119e+02 2.711566666667682313e+01 1.440616666666666674e+02 3.435966666667702185e+01
5.120000000000000000e+02 1.786856666666666626e+02 2.708066666667677680e+01 1.443199999999999932e+02 3.430466666667707898e+01
5.130000000000000000e+02 1.789923333333333062e+02 2.705766666667675224e+01 1.445649999999999977e+02 3.427566666667708262e+01
5.140000000000000000e+02 1.792350000000000136e+02 2.693933333334327074e+01 1.447969999999999970e+02 3.421933333334376925e+01
5.150000000000000000e+02 1.795039999999999907e+02 2.676933333334306298e+01 1.450436666666666667e+02 3.402133333334399623e+01
5.160000000000000000e+02 1.797746666666666613e+02 2.672466666667634172e+01 1.452956666666666763e+02 3.397400000001074005e+01
5.170000000000000000e+02 1.800573333333333323e+02 2.668733333334296276e+01 1.455453333333333319e+02 3.390333333334418597e+01
5.180000000000000000e+02 1.802603333333333353e+02 2.655333333334279899e+01 1.457966666666666526e+02 3.377000000001110180e+01
5.190000000000000000e+02 1.805206666666666706e+02 2.651466666667608507e+01 1.460199999999999818e+02 3.356100000001127626e+01
5.200000000000000000e+02 1.807980000000000018e+02 2.649600000000939559e+01 1.462780000000000200e+02 3.350200000001144218e+01
5.210000000000000000e+02 1.810866666666666731e+02 2.646233333334269133e+01 1.465313333333333219e+02 3.344766666667822363e+01
5.220000000000000000e+02 1.813803333333333399e+02 2.642433333334264489e+01 1.467920000000000016e+02 3.335366666667839297e+01
5.230000000000000000e+02 1.815916666666666401e+02 2.627533333334245924e+01 1.470386666666666713e+02 3.326233333334523934e+01
5.240000000000000000e+02 1.818503333333333387e+02 2.621500000000905573e+01 1.472933333333333508e+02 3.324366666667858539e+01
5.250000000000000000e+02 1.820613333333333230e+02 2.613766666667562788e+01 1.475490000000000066e+02 3.319066666667866627e+01
5.260000000000000000e+02 1.822489999999999952e+02 2.602866666667549111e+01 1.478100000000000023e+02 3.306833333334558489e+01
5.270000000000000000e+02 1.824316666666666720e+02 2.590733333334200950e+01 1.480670000000000073e+02 3.304666666667899477e+01
5.280000000000000000e+02 1.827046666666666681e+02 2.589033333334199227e+01 1.483056666666666672e+02 3.297000000001241204e+01
5.290000000000000000e+02 1.829339999999999975e+02 2.578333333334185795e+01 1.485560000000000116e+02 3.290033333334586985e+01
5.300000000000000000e+02 1.832323333333333437e+02 2.577166666667518058e+01 1.488106666666666626e+02 3.283733333334595272e+01
5.310000000000000000e+02 1.835083333333333258e+02 2.572633333334179184e+01 1.490500000000000114e+02 3.275333333334607033e+01
5.320000000000000000e+02 1.837686666666666611e+02 2.567533333334172596e+01 1.493026666666666529e+02 3.267266666667949693e+01
5.330000000000000000e+02 1.840363333333333458e+02 2.563866666667501448e+01 1.495430000000000064e+02 3.259500000001290942e+01
5.340000000000000000e+02 1.843056666666666672e+02 2.560700000000831267e+01 1.497913333333333412e+02 3.251500000001302482e+01
5.350000000000000000e+02 1.845263333333333549e+02 2.551733333334153286e+01 1.500156666666666467e+02 3.242333333334646284e+01
5.360000000000000000e+02 1.848246666666666442e+02 2.551800000000820035e+01 1.502673333333333403e+02 3.235200000001315601e+01
5.370000000000000000e+02 1.851146666666666647e+02 2.549333333334150353e+01 1.505013333333333208e+02 3.230500000001314476e+01
5.380000000000000000e+02 1.853546666666666738e+02 2.540900000000807069e+01 1.507493333333333112e+02 3.224466666667985493e+01
5.390000000000000000e+02 1.855920000000000130e+02 2.534600000000799014e+01 1.509823333333333153e+02 3.214200000001329016e+01
5.400000000000000000e+02 1.858170000000000073e+02 2.527766666667457685e+01 1.512180000000000177e+02 3.202466666668004081e+01
5.410000000000000000e+02 1.861080000000000041e+02 2.528700000000792159e+01 1.514566666666666777e+02 3.191566666668013141e+01
5.420000000000000000e+02 1.864073333333333551e+02 2.530533333334127377e+01 1.516856666666666626e+02 3.182800000001351748e+01
5.430000000000000000e+02 1.867040000000000077e+02 2.530900000000794847e+01 1.519326666666666483e+02 3.174566666668022208e+01
5.440000000000000000e+02 1.870186666666666611e+02 2.530633333334127855e+01 1.521576666666666711e+02 3.166433333334692435e+01
5.450000000000000000e+02 1.873100000000000023e+02 2.528100000000791425e+01 1.523993333333333169e+02 3.156133333334697255e+01
5.460000000000000000e+02 1.875836666666666588e+02 2.525200000000787526e+01 1.526273333333333539e+02 3.148133333334701689e+01
5.470000000000000000e+02 1.878113333333333230e+02 2.517233333334111478e+01 1.528513333333333435e+02 3.140533333334700927e+01
5.480000000000000000e+02 1.881160000000000139e+02 2.517466666667444741e+01 1.530819999999999936e+02 3.129900000001365612e+01
5.490000000000000000e+02 1.883506666666666831e+02 2.510100000000769427e+01 1.533180000000000121e+02 3.118566666668034770e+01
5.500000000000000000e+02 1.885673333333333233e+02 2.491866666667413455e+01 1.535500000000000114e+02 3.107233333334697534e+01
5.510000000000000000e+02 1.888319999999999936e+02 2.485433333334072614e+01 1.537876666666666665e+02 3.090166666668017115e+01
5.520000000000000000e+02 1.891236666666666792e+02 2.482133333334068226e+01 1.540399999999999920e+02 3.080966666668015819e+01
5.530000000000000000e+02 1.894036666666666804e+02 2.477566666667396333e+01 1.542893333333333317e+02 3.070400000001347962e+01
5.540000000000000000e+02 1.896929999999999836e+02 2.474766666667392911e+01 1.545306666666666615e+02 3.062500000001344347e+01
5.550000000000000000e+02 1.898466666666666640e+02 2.453733333334033517e+01 1.547786666666666520e+02 3.053933333334676092e+01
5.560000000000000000e+02 1.901356666666666513e+02 2.454333333334034251e+01 1.550116666666666561e+02 3.043200000001345273e+01
5.570000000000000000e+02 1.904066666666666663e+02 2.450533333334029606e+01 1.552549999999999955e+02 3.030600000001343375e+01
5.580000000000000000e+02 1.906670000000000016e+02 2.445900000000690966e+01 1.555066666666666606e+02 3.021666666668008361e+01
5.590000000000000000e+02 1.908906666666666752e+02 2.433833333334009552e+01 1.557410000000000139e+02 3.007966666668000499e+01
5.600000000000000000e+02 1.911203333333333205e+02 2.421666666667327661e+01 1.559726666666666688e+02 3.000833333334666975e+01
5.610000000000000000e+02 1.913910000000000196e+02 2.413900000000651858e+01 1.562326666666666597e+02 2.991900000001329829e+01
5.620000000000000000e+02 1.916709999999999923e+02 2.405700000000641836e+01 1.564800000000000182e+02 2.985666666667988522e+01
5.630000000000000000e+02 1.919403333333333421e+02 2.398600000000632804e+01 1.567396666666666647e+02 2.980066666667979547e+01
5.640000000000000000e+02 1.921700000000000159e+02 2.386466666667284642e+01 1.569833333333333201e+02 2.969866666667979871e+01
5.650000000000000000e+02 1.924133333333333553e+02 2.374100000000603217e+01 1.572183333333333053e+02 2.958766666667976608e+01
5.660000000000000000e+02 1.926740000000000066e+02 2.364900000000591973e+01 1.574570000000000221e+02 2.946600000001302533e+01
5.670000000000000000e+02 1.929463333333333708e+02 2.358933333333917659e+01 1.576959999999999980e+02 2.935666666667955838e+01
5.680000000000000000e+02 1.932063333333333333e+02 2.351233333333908604e+01 1.579383333333333326e+02 2.925366666667943605e+01
5.690000000000000000e+02 1.934546666666666397e+02 2.337800000000558498e+01 1.581823333333333323e+02 2.915866666667931639e+01
5.700000000000000000e+02 1.937263333333333435e+02 2.325700000000544065e+01 1.584250000000000114e+02 2.907400000001254625e+01
5.710000000000000000e+02 1.940149999999999864e+02 2.315500000000531600e+01 1.586746666666666670e+02 2.894700000001239459e+01
5.720000000000000000e+02 1.943083333333333371e+02 2.309700000000524511e+01 1.589269999999999925e+02 2.875900000001216483e+01
5.730000000000000000e+02 1.946100000000000136e+02 2.305433333333852630e+01 1.591730000000000018e+02 2.863333333334534103e+01
5.740000000000000000e+02 1.949130000000000109e+02 2.302700000000515956e+01 1.594146666666666761e+02 2.850433333334518693e+01
5.750000000000000000e+02 1.951766666666666765e+02 2.293633333333838209e+01 1.596620000000000061e+02 2.837366666667836057e+01
5.760000000000000000e+02 1.954196666666666715e+02 2.283733333333825755e+01 1.598790000000000191e+02 2.818366666667812837e+01
5.770000000000000000e+02 1.956480000000000246e+02 2.271833333333811566e+01 1.601189999999999714e+02 2.804933333334462731e+01
5.780000000000000000e+02 1.958643333333333487e+02 2.256900000000459983e+01 1.603739999999999952e+02 2.792900000001115046e+01
5.790000000000000000e+02 1.961770000000000209e+02 2.258166666667128197e+01 1.606193333333333157e+02 2.778200000001096726e+01
5.800000000000000000e+02 1.964106666666666854e+02 2.246533333333780291e+01 1.608706666666666649e+02 2.763466666667745386e+01
5.810000000000000000e+02 1.967236666666666451e+02 2.249133333333783469e+01 1.611213333333333253e+02 2.749066666667727787e+01
5.820000000000000000e+02 1.970040000000000191e+02 2.248966666667116954e+01 1.613550000000000182e+02 2.735000000001043929e+01
5.830000000000000000e+02 1.972316666666666833e+02 2.239500000000438718e+01 1.615933333333333337e+02 2.722333333334361782e+01
5.840000000000000000e+02 1.974759999999999991e+02 2.232233333333763170e+01 1.618473333333333244e+02 2.706033333334342217e+01
5.850000000000000000e+02 1.976700000000000159e+02 2.215200000000408664e+01 1.620900000000000034e+02 2.693033333334325974e+01
5.860000000000000000e+02 1.979133333333333553e+02 2.202266666667059525e+01 1.623306666666666445e+02 2.679366666667642605e+01
5.870000000000000000e+02 1.981723333333333130e+02 2.193233333333715507e+01 1.625759999999999934e+02 2.660233333334285888e+01
5.880000000000000000e+02 1.984200000000000159e+02 2.185466666667038993e+01 1.628209999999999980e+02 2.646600000000935893e+01
5.890000000000000000e+02 1.986640000000000441e+02 2.174066666667025061e+01 1.630699999999999932e+02 2.633833333334253624e+01
5.900000000000000000e+02 1.989106666666666570e+02 2.161366666667009540e+01 1.633236666666666679e+02 2.618166666667567810e+01
5.910000000000000000e+02 1.991410000000000196e+02 2.146933333333658567e+01 1.635696666666666772e+02 2.602833333334215737e+01
5.920000000000000000e+02 1.993333333333333144e+02 2.129033333333637046e+01 1.638076666666666483e+02 2.588933333334198750e+01
5.930000000000000000e+02 1.995806666666666729e+02 2.116933333333622258e+01 1.640513333333333605e+02 2.574333333334180907e+01
5.940000000000000000e+02 1.997946666666666715e+02 2.102666666666938156e+01 1.643043333333333180e+02 2.556433333334159030e+01
5.950000000000000000e+02 2.000566666666666720e+02 2.094300000000261264e+01 1.645439999999999827e+02 2.530200000000793636e+01
5.960000000000000000e+02 2.003346666666666351e+02 2.089300000000255153e+01 1.647823333333333267e+02 2.519566666667447308e+01
5.970000000000000000e+02 2.005653333333333421e+02 2.080733333333578017e+01 1.650296666666666567e+02 2.509033333334101101e+01
5.980000000000000000e+02 2.008163333333333753e+02 2.073500000000235843e+01 1.652736666666666565e+02 2.499633333334089613e+01
5.990000000000000000e+02 2.010423333333333176e+02 2.063566666666890370e+01 1.655243333333333453e+02 2.486666666667407100e+01
6.000000000000000000e+02 2.012346666666666692e+02 2.045466666666877487e+01 1.657686666666666611e+02 2.473933333334058204e+01
6.010000000000000000e+02 2.014393333333333374e+02 2.029200000000202309e+01 1.659893333333333203e+02 2.463400000000711998e+01
6.020000000000000000e+02 2.016040000000000134e+02 2.004633333333518763e+01 1.662350000000000136e+02 2.448133333334026673e+01
6.030000000000000000e+02 2.017886666666666713e+02 1.984133333333510407e+01 1.664869999999999948e+02 2.429333333334003697e+01
6.040000000000000000e+02 2.019569999999999936e+02 1.965366666666831108e+01 1.667176666666666733e+02 2.415600000000653580e+01
6.050000000000000000e+02 2.022016666666666538e+02 1.954933333333495327e+01 1.669500000000000171e+02 2.403100000000638303e+01
6.060000000000000000e+02 2.024883333333333439e+02 1.947166666666832313e+01 1.671953333333333376e+02 2.389300000000621438e+01
6.070000000000000000e+02 2.027133333333333098e+02 1.932800000000158391e+01 1.674339999999999975e+02 2.369166666667263499e+01
6.080000000000000000e+02 2.029313333333333276e+02 1.922033333333490290e+01 1.676886666666666770e+02 2.357233333333915581e+01
6.090000000000000000e+02 2.031673333333333460e+02 1.909600000000149933e+01 1.679196666666666715e+02 2.342533333333897616e+01
6.100000000000000000e+02 2.033926666666666847e+02 1.896333333333473448e+01 1.681616666666666617e+02 2.333533333333886617e+01
6.110000000000000000e+02 2.036093333333333248e+02 1.881533333333464242e+01 1.684006666666666661e+02 2.316266666667198848e+01
6.120000000000000000e+02 2.038266666666666538e+02 1.868433333333456758e+01 1.686373333333333449e+02 2.306500000000520245e+01
6.130000000000000000e+02 2.040663333333333185e+02 1.859833333333451577e+01 1.688796666666666511e+02 2.294566666667172328e+01
6.140000000000000000e+02 2.042963333333333367e+02 1.848300000000111964e+01 1.691119999999999948e+02 2.282466666667157540e+01
6.150000000000000000e+02 2.045949999999999989e+02 1.843700000000113093e+01 1.693476666666666688e+02 2.267866666667139697e+01
6.160000000000000000e+02 2.048413333333332957e+02 1.833433333333439563e+01 1.695939999999999941e+02 2.255066666667124053e+01
6.170000000000000000e+02 2.050626666666667006e+02 1.824100000000095889e+01 1.698383333333333098e+02 2.240500000000439584e+01
6.180000000000000000e+02 2.053016666666666765e+02 1.814000000000084967e+01 1.700809999999999889e+02 2.226100000000421986e+01
6.190000000000000000e+02 2.055240000000000009e+02 1.800000000000075318e+01 1.703280000000000030e+02 2.212166666667071624e+01
6.200000000000000000e+02 2.057356666666666740e+02 1.786300000000063548e+01 1.705900000000000034e+02 2.197433333333720284e+01
6.210000000000000000e+02 2.059473333333333471e+02 1.773000000000049425e+01 1.708313333333333333e+02 2.182900000000369189e+01
6.220000000000000000e+02 2.061700000000000159e+02 1.762433333333372687e+01 1.710823333333333380e+02 2.169400000000352691e+01
6.230000000000000000e+02 2.063949999999999818e+02 1.753300000000032455e+01 1.713126666666666722e+02 2.154366666667000985e+01
6.240000000000000000e+02 2.066233333333333348e+02 1.744400000000025841e+01 1.715559999999999832e+02 2.139233333333649156e+01
6.250000000000000000e+02 2.068406666666666638e+02 1.731600000000020501e+01 1.717976666666666574e+02 2.124900000000298306e+01
6.260000000000000000e+02 2.070643333333333374e+02 1.718266666666684017e+01 1.720353333333333410e+02 2.109766666666946477e+01
6.270000000000000000e+02 2.072786666666666804e+02 1.699966666666674442e+01 1.722583333333333258e+02 2.091066666666923624e+01
6.280000000000000000e+02 2.074956666666666933e+02 1.684433333333331362e+01 1.725173333333333403e+02 2.076500000000239154e+01
6.290000000000000000e+02 2.077643333333333544e+02 1.675866666666658134e+01 1.727613333333333401e+02 2.061733333333554441e+01
6.300000000000000000e+02 2.079756666666666831e+02 1.656533333333324265e+01 1.729973333333333301e+02 2.046700000000202735e+01
6.310000000000000000e+02 2.081816666666666720e+02 1.643933333333313840e+01 1.732463333333333253e+02 2.030333333333516066e+01
6.320000000000000000e+02 2.084306666666666956e+02 1.637866666666642601e+01 1.734853333333333296e+02 2.013133333333495045e+01
6.330000000000000000e+02 2.086583333333333314e+02 1.630199999999972249e+01 1.737079999999999984e+02 1.998333333333476958e+01
6.340000000000000000e+02 2.088643333333333203e+02 1.618066666666631193e+01 1.739366666666666674e+02 1.981033333333455815e+01
6.350000000000000000e+02 2.090989999999999895e+02 1.611199999999959331e+01 1.741606666666666854e+02 1.962966666666767068e+01
6.360000000000000000e+02 2.093393333333333430e+02 1.601099999999953738e+01 1.744110000000000014e+02 1.945166666666745314e+01
6.370000000000000000e+02 2.095769999999999982e+02 1.590033333333279586e+01 1.746516666666666708e+02 1.925933333333388475e+01
6.380000000000000000e+02 2.098066666666666720e+02 1.574999999999931077e+01 1.748919999999999959e+02 1.904633333333362444e+01
6.390000000000000000e+02 2.100623333333333278e+02 1.562999999999917478e+01 1.751279999999999859e+02 1.888800000000009760e+01
6.400000000000000000e+02 2.102816666666666663e+02 1.546533333333233173e+01 1.753703333333333205e+02 1.870633333333320891e+01
6.410000000000000000e+02 2.105236666666666565e+02 1.532966666666560229e+01 1.756233333333333348e+02 1.848633333333295425e+01
6.420000000000000000e+02 2.106976666666666915e+02 1.512933333333210939e+01 1.758750000000000000e+02 1.833199999999951046e+01
6.430000000000000000e+02 2.109240000000000066e+02 1.499366666666539061e+01 1.761179999999999950e+02 1.823299999999945697e+01
6.440000000000000000e+02 2.111386666666666656e+02 1.483399999999864249e+01 1.763486666666666736e+02 1.810533333333272310e+01
6.450000000000000000e+02 2.113623333333333107e+02 1.468666666666520015e+01 1.765913333333333242e+02 1.796266666666597445e+01
6.460000000000000000e+02 2.115913333333332957e+02 1.454266666666504904e+01 1.768346666666666636e+02 1.777199999999918845e+01
6.470000000000000000e+02 2.118266666666666538e+02 1.438099999999824874e+01 1.770673333333333517e+02 1.756999999999903039e+01
6.480000000000000000e+02 2.120920000000000130e+02 1.428633333333154454e+01 1.773136666666666770e+02 1.745499999999898222e+01
6.490000000000000000e+02 2.123576666666666597e+02 1.418299999999819150e+01 1.775520000000000209e+02 1.730166666666556452e+01
6.500000000000000000e+02 2.125980000000000132e+02 1.403899999999814341e+01 1.778066666666666436e+02 1.712333333333210916e+01
6.510000000000000000e+02 2.128763333333333208e+02 1.395366666666479460e+01 1.780456666666666763e+02 1.693033333333198698e+01
6.520000000000000000e+02 2.131396666666666420e+02 1.385599999999810805e+01 1.782740000000000009e+02 1.677899999999856817e+01
6.530000000000000000e+02 2.133909999999999627e+02 1.376199999999808909e+01 1.785223333333333358e+02 1.664466666666516304e+01
6.540000000000000000e+02 2.136250000000000000e+02 1.362266666666470627e+01 1.787693333333333499e+02 1.647399999999840858e+01
6.550000000000000000e+02 2.138879999999999768e+02 1.352333333333130128e+01 1.790186666666666611e+02 1.627866666666494311e+01
6.560000000000000000e+02 2.141286666666666747e+02 1.339099999999801938e+01 1.792580000000000098e+02 1.614299999999820301e+01
6.570000000000000000e+02 2.143596666666666692e+02 1.325066666666476323e+01 1.795053333333333114e+02 1.599399999999810973e+01
6.580000000000000000e+02 2.146156666666666695e+02 1.312766666666482962e+01 1.797423333333333346e+02 1.584299999999799269e+01
6.590000000000000000e+02 2.148910000000000196e+02 1.302533333333155419e+01 1.799813333333333389e+02 1.564433333333116849e+01
6.600000000000000000e+02 2.151306666666666843e+02 1.289733333333162513e+01 1.802249999999999943e+02 1.549433333333116991e+01
6.610000000000000000e+02 2.153796666666666511e+02 1.283766666666499212e+01 1.804626666666666779e+02 1.530766666666450604e+01
6.620000000000000000e+02 2.156286666666666747e+02 1.279633333333168110e+01 1.807156666666666638e+02 1.507333333333120962e+01
6.630000000000000000e+02 2.158556666666666501e+02 1.269833333333173542e+01 1.809696666666666545e+02 1.497499999999784848e+01
6.640000000000000000e+02 2.160686666666666724e+02 1.257466666666513788e+01 1.812090000000000032e+02 1.482999999999781693e+01
6.650000000000000000e+02 2.163133333333333326e+02 1.250833333333184072e+01 1.814523333333333426e+02 1.468766666666445708e+01
6.660000000000000000e+02 2.165363333333333458e+02 1.241199999999856018e+01 1.816913333333333469e+02 1.449333333333110829e+01
6.670000000000000000e+02 2.167520000000000095e+02 1.228033333333196708e+01 1.819546666666666681e+02 1.433066666666440803e+01
6.680000000000000000e+02 2.169170000000000016e+02 1.208899999999873920e+01 1.821866666666666674e+02 1.416699999999771897e+01
6.690000000000000000e+02 2.171276666666666415e+02 1.193499999999882633e+01 1.824246666666666670e+02 1.403099999999769487e+01
6.700000000000000000e+02 2.173460000000000036e+02 1.177433333333224752e+01 1.826689999999999827e+02 1.385666666666442381e+01
6.710000000000000000e+02 2.174993333333333112e+02 1.156799999999902795e+01 1.829133333333333553e+02 1.365499999999786951e+01
6.720000000000000000e+02 2.177223333333333528e+02 1.141733333333239031e+01 1.831416666666666515e+02 1.350199999999795430e+01
6.730000000000000000e+02 2.179773333333333767e+02 1.131866666666573984e+01 1.833993333333333169e+02 1.329999999999806803e+01
6.740000000000000000e+02 2.182286666666666690e+02 1.123599999999910715e+01 1.836483333333333405e+02 1.311566666666483449e+01
6.750000000000000000e+02 2.183606666666666456e+02 1.098266666666583191e+01 1.838923333333333403e+02 1.295866666666492151e+01
6.760000000000000000e+02 2.185746666666666442e+02 1.087833333333253805e+01 1.841286666666666747e+02 1.278933333333168321e+01
6.770000000000000000e+02 2.187926666666666620e+02 1.077433333333257792e+01 1.843763333333333208e+02 1.262466666666510839e+01
6.780000000000000000e+02 2.190243333333333453e+02 1.065466666666595685e+01 1.846233333333333348e+02 1.242499999999855120e+01
6.790000000000000000e+02 2.192136666666666542e+02 1.042933333333272827e+01 1.848693333333333442e+02 1.221999999999866482e+01
6.800000000000000000e+02 2.194286666666666292e+02 1.029066666666610352e+01 1.851046666666666454e+02 1.205066666666542474e+01
6.810000000000000000e+02 2.196333333333333258e+02 1.013433333333282604e+01 1.853333333333333428e+02 1.188466666666551852e+01
6.820000000000000000e+02 2.198093333333333135e+02 9.956333333332871405e+00 1.855733333333333519e+02 1.171266666666561207e+01
6.830000000000000000e+02 2.199793333333333294e+02 9.784333333332915217e+00 1.858053333333333512e+02 1.154233333333237432e+01
6.840000000000000000e+02 2.201656666666666524e+02 9.646333333332968607e+00 1.860453333333333319e+02 1.131666666666583154e+01
6.850000000000000000e+02 2.203633333333333439e+02 9.514999999999677271e+00 1.862726666666666802e+02 1.108866666666595791e+01
6.860000000000000000e+02 2.205796666666666965e+02 9.420666666666381417e+00 1.865180000000000291e+02 1.092966666666604780e+01
6.870000000000000000e+02 2.208056666666666672e+02 9.311999999999748923e+00 1.867613333333333401e+02 1.074833333333281438e+01
6.880000000000000000e+02 2.209686666666666497e+02 9.122333333333152439e+00 1.870026666666666699e+02 1.057599999999957596e+01
6.890000000000000000e+02 2.211813333333333560e+02 9.007666666666519717e+00 1.872433333333333394e+02 1.040699999999966963e+01
6.900000000000000000e+02 2.213946666666666658e+02 8.876333333333207065e+00 1.874733333333333576e+02 1.024199999999976107e+01
6.910000000000000000e+02 2.215803333333333285e+02 8.724666666666577086e+00 1.877009999999999934e+02 1.004433333333319744e+01
6.920000000000000000e+02 2.217733333333333121e+02 8.584666666666604939e+00 1.879489999999999839e+02 9.856999999999921158e+00
6.930000000000000000e+02 2.219276666666666529e+02 8.393666666666668164e+00 1.881833333333333371e+02 9.697333333333309824e+00
6.940000000000000000e+02 2.221163333333333298e+02 8.222000000000038611e+00 1.884176666666666620e+02 9.488000000000031520e+00
6.950000000000000000e+02 2.223106666666666911e+02 8.066333333333425060e+00 1.886590000000000202e+02 9.252666666666740980e+00
6.960000000000000000e+02 2.224560000000000173e+02 7.802666666666761230e+00 1.888810000000000002e+02 9.070333333333467252e+00
6.970000000000000000e+02 2.226669999999999732e+02 7.647333333333470762e+00 1.891103333333333296e+02 8.872333333333545013e+00
6.980000000000000000e+02 2.228710000000000377e+02 7.485333333333510808e+00 1.893603333333333580e+02 8.691000000000268955e+00
6.990000000000000000e+02 2.230786666666666633e+02 7.309666666666879031e+00 1.895919999999999845e+02 8.500333333333658814e+00
7.000000000000000000e+02 2.232936666666666383e+02 7.177000000000255397e+00 1.898120000000000118e+02 8.301333333333719366e+00
7.010000000000000000e+02 2.234843333333333248e+02 7.025000000000316547e+00 1.900516666666666765e+02 8.087333333333784680e+00
7.020000000000000000e+02 2.236820000000000164e+02 6.837666666667050919e+00 1.902936666666666667e+02 7.896666666667172763e+00
7.030000000000000000e+02 2.237846666666666806e+02 6.460333333333736050e+00 1.905336666666666758e+02 7.683000000000560270e+00
7.040000000000000000e+02 2.240023333333333539e+02 6.280666666667093168e+00 1.907720000000000198e+02 7.464333333333891929e+00
7.050000000000000000e+02 2.242379999999999995e+02 6.123000000000454968e+00 1.910036666666666463e+02 7.229333333333913814e+00
7.060000000000000000e+02 2.244403333333333421e+02 5.970000000000485585e+00 1.912379999999999995e+02 7.031333333333910751e+00
7.070000000000000000e+02 2.245866666666666447e+02 5.680000000000456239e+00 1.914786666666666690e+02 6.833000000000563290e+00
7.080000000000000000e+02 2.247606666666666797e+02 5.500333333333752073e+00 1.917170000000000130e+02 6.627666666667212603e+00
7.090000000000000000e+02 2.249049999999999727e+02 5.296666666667038115e+00 1.919609999999999843e+02 6.397333333333801164e+00
7.100000000000000000e+02 2.251073333333333153e+02 5.144000000000328754e+00 1.922063333333333333e+02 6.207333333333738601e+00
7.110000000000000000e+02 2.253313333333333048e+02 5.022333333333619976e+00 1.924396666666666817e+02 5.988666666666998317e+00
7.120000000000000000e+02 2.255396666666666761e+02 4.890333333333571453e+00 1.926876666666666722e+02 5.778000000000262482e+00
7.130000000000000000e+02 2.257350000000000136e+02 4.748333333333523143e+00 1.929306666666666672e+02 5.617000000000207827e+00
7.140000000000000000e+02 2.259273333333333085e+02 4.569666666666806876e+00 1.931920000000000073e+02 5.434666666666844392e+00
7.150000000000000000e+02 2.260849999999999795e+02 4.315333333333438048e+00 1.934423333333333517e+02 5.252333333333479182e+00
7.160000000000000000e+02 2.263029999999999973e+02 4.166333333333389177e+00 1.936796666666666624e+02 5.060000000000110632e+00
7.170000000000000000e+02 2.265196666666666374e+02 4.033000000000017238e+00 1.939099999999999682e+02 4.884333333333409577e+00
7.180000000000000000e+02 2.267376666666666551e+02 3.912999999999986045e+00 1.941449999999999818e+02 4.670333333333370085e+00
7.190000000000000000e+02 2.269263333333333321e+02 3.759666666666623414e+00 1.943826666666666654e+02 4.489333333333338949e+00
7.200000000000000000e+02 2.270953333333333148e+02 3.563999999999944102e+00 1.946153333333333535e+02 4.290999999999968395e+00
7.210000000000000000e+02 2.272916666666666856e+02 3.390999999999944059e+00 1.948606666666666456e+02 4.060333333333252526e+00
7.220000000000000000e+02 2.274850000000000136e+02 3.214999999999932356e+00 1.951036666666666974e+02 3.891333333333225397e+00
7.230000000000000000e+02 2.276713333333333082e+02 3.054333333333256739e+00 1.953623333333333107e+02 3.664999999999847269e+00
7.240000000000000000e+02 2.278496666666666783e+02 2.901666666666580685e+00 1.955893333333333430e+02 3.486333333333171858e+00
7.250000000000000000e+02 2.280213333333333310e+02 2.708333333333228232e+00 1.958366666666666447e+02 3.282666666666500976e+00
7.260000000000000000e+02 2.281460000000000150e+02 2.441999999999890925e+00 1.960799999999999841e+02 3.094666666666497257e+00
7.270000000000000000e+02 2.283526666666666642e+02 2.276666666666538053e+00 1.963139999999999930e+02 2.874333333333154439e+00
7.280000000000000000e+02 2.285676666666666392e+02 2.126666666666519490e+00 1.965420000000000300e+02 2.678666666666480900e+00
7.290000000000000000e+02 2.287853333333333694e+02 2.002333333333177201e+00 1.967890000000000157e+02 2.458666666666494471e+00
7.300000000000000000e+02 2.290106666666666797e+02 1.914333333333182452e+00 1.970276666666666756e+02 2.256666666666509613e+00
7.310000000000000000e+02 2.291539999999999964e+02 1.685333333333200567e+00 1.972716666666666470e+02 2.043666666666524634e+00
7.320000000000000000e+02 2.293243333333333567e+02 1.514666666666542039e+00 1.975110000000000241e+02 1.827999999999874170e+00
7.330000000000000000e+02 2.294490000000000123e+02 1.284666666666562262e+00 1.977466666666666697e+02 1.606999999999888074e+00
7.340000000000000000e+02 2.295923333333333289e+02 1.069666666666585053e+00 1.980020000000000095e+02 1.414666666666572148e+00
7.350000000000000000e+02 2.297506666666666888e+02 8.803333333332648003e-01 1.982370000000000232e+02 1.251666666666585215e+00
7.360000000000000000e+02 2.299213333333333367e+02 7.073333333332805228e-01 1.984750000000000227e+02 1.062333333333266294e+00
7.370000000000000000e+02 2.300883333333333383e+02 5.299999999999628342e-01 1.987150000000000318e+02 8.073333333332834982e-01
7.380000000000000000e+02 2.302613333333333401e+02 3.443333333333102875e-01 1.989686666666666497e+02 6.029999999999635651e-01
7.390000000000000000e+02 2.304340000000000259e+02 1.659999999999911546e-01 1.992110000000000127e+02 4.066666666666444163e-01
7.400000000000000000e+02 2.306193333333333157e+02 -5.999999999994898303e-03 1.994456666666666820e+02 2.343333333333216251e-01
7.410000000000000000e+02 2.307686666666666895e+02 -2.273333333333148465e-01 1.996743333333333510e+02 2.000000000000357048e-02
7.420000000000000000e+02 2.309650000000000318e+02 -3.999999999999700462e-01 1.999196666666666715e+02 -1.806666666666524312e-01
7.430000000000000000e+02 2.311589999999999918e+02 -5.603333333332912725e-01 2.001593333333333362e+02 -3.496666666666395917e-01
7.440000000000000000e+02 2.313449999999999989e+02 -7.656666666666106513e-01 2.004006666666666661e+02 -6.069999999999627915e-01
7.450000000000000000e+02 2.315529999999999973e+02 -9.409999999999313358e-01 2.006486666666666565e+02 -7.603333333332910060e-01
7.460000000000000000e+02 2.317673333333333403e+02 -1.107333333333248238e+00 2.008956666666666706e+02 -9.453333333332840649e-01
7.470000000000000000e+02 2.319666666666666401e+02 -1.307999999999893026e+00 2.011459999999999866e+02 -1.126666666666611860e+00
7.480000000000000000e+02 2.321826666666666483e+02 -1.454333333333210243e+00 2.013826666666666370e+02 -1.309333333333266181e+00
7.490000000000000000e+02 2.323826666666666654e+02 -1.572999999999872944e+00 2.016193333333333442e+02 -1.490666666666586426e+00
7.500000000000000000e+02 2.326256666666666888e+02 -1.694333333333202463e+00 2.018403333333333478e+02 -1.646333333333240834e+00
7.510000000000000000e+02 2.328123333333333562e+02 -1.887999999999879774e+00 2.020729999999999791e+02 -1.886666666666556136e+00
7.520000000000000000e+02 2.329893333333333203e+02 -2.120333333333247250e+00 2.023183333333333564e+02 -2.114333333333207499e+00
7.530000000000000000e+02 2.331123333333333392e+02 -2.403999999999938186e+00 2.025516666666666765e+02 -2.313999999999858392e+00
7.540000000000000000e+02 2.332896666666666761e+02 -2.593999999999952788e+00 2.027870000000000346e+02 -2.536333333333167239e+00
7.550000000000000000e+02 2.335149999999999864e+02 -2.714999999999952784e+00 2.030230000000000246e+02 -2.742333333333144552e+00
7.560000000000000000e+02 2.337323333333333153e+02 -2.819333333333284841e+00 2.032666666666666515e+02 -2.964666666666476491e+00
7.570000000000000000e+02 2.339043333333333408e+02 -2.976666666666616390e+00 2.034983333333333348e+02 -3.188666666666479799e+00
7.580000000000000000e+02 2.340810000000000173e+02 -3.161666666666632430e+00 2.037223333333333244e+02 -3.391333333333149014e+00
7.590000000000000000e+02 2.342359999999999900e+02 -3.380333333333307433e+00 2.039626666666666779e+02 -3.621333333333152105e+00
7.600000000000000000e+02 2.343820000000000050e+02 -3.602666666666646922e+00 2.041996666666666442e+02 -3.846333333333153970e+00
7.610000000000000000e+02 2.345020000000000095e+02 -3.886999999999993349e+00 2.044440000000000168e+02 -4.078333333333191923e+00
7.620000000000000000e+02 2.346583333333333314e+02 -4.115666666666706774e+00 2.046879999999999882e+02 -4.287999999999892786e+00
7.630000000000000000e+02 2.348413333333333242e+02 -4.317666666666742259e+00 2.049230000000000018e+02 -4.515333333333264143e+00
7.640000000000000000e+02 2.350240000000000009e+02 -4.528666666666781637e+00 2.051633333333332985e+02 -4.752999999999977021e+00
7.650000000000000000e+02 2.351789999999999736e+02 -4.747000000000157982e+00 2.054156666666666808e+02 -4.952333333333341692e+00
7.660000000000000000e+02 2.353296666666666681e+02 -5.003333333333536359e+00 2.056346666666666465e+02 -5.150000000000057199e+00
7.670000000000000000e+02 2.355009999999999764e+02 -5.260666666666914182e+00 2.058670000000000186e+02 -5.356333333333457958e+00
7.680000000000000000e+02 2.356990000000000123e+02 -5.474333333333611051e+00 2.060953333333333717e+02 -5.548000000000190113e+00
7.690000000000000000e+02 2.359030000000000200e+02 -5.664666666666970052e+00 2.063143333333333658e+02 -5.765666666666929174e+00
7.700000000000000000e+02 2.361090000000000373e+02 -5.829666666666984298e+00 2.065423333333333176e+02 -6.004666666667008101e+00
7.710000000000000000e+02 2.362913333333333412e+02 -6.017333333333642287e+00 2.067699999999999818e+02 -6.234333333333752059e+00
7.720000000000000000e+02 2.364566666666666492e+02 -6.249333333333648710e+00 2.069923333333333062e+02 -6.444000000000488448e+00
7.730000000000000000e+02 2.366179999999999950e+02 -6.500333333333665919e+00 2.072363333333333344e+02 -6.657666666667227062e+00
7.740000000000000000e+02 2.367363333333333344e+02 -6.786666666667024117e+00 2.074733333333333576e+02 -6.896333333333974025e+00
7.750000000000000000e+02 2.369253333333332989e+02 -6.969666666667049704e+00 2.077160000000000082e+02 -7.130666666667384135e+00
7.760000000000000000e+02 2.370903333333333194e+02 -7.201000000000401080e+00 2.079783333333333530e+02 -7.344666666667414745e+00
7.770000000000000000e+02 2.371663333333333412e+02 -7.566666666667070551e+00 2.082016666666666538e+02 -7.591666666667428842e+00
7.780000000000000000e+02 2.373500000000000227e+02 -7.744333333333758063e+00 2.084423333333333517e+02 -7.810000000000773213e+00
7.790000000000000000e+02 2.375316666666666379e+02 -7.940666666667045348e+00 2.086946666666666488e+02 -8.073000000000710941e+00
7.800000000000000000e+02 2.377600000000000193e+02 -8.028000000000336200e+00 2.089213333333333367e+02 -8.278000000000663050e+00
7.810000000000000000e+02 2.379459999999999980e+02 -8.151333333333639075e+00 2.091469999999999914e+02 -8.498333333333944140e+00
7.820000000000000000e+02 2.381003333333333103e+02 -8.320333333333618242e+00 2.093933333333333451e+02 -8.719666666667222898e+00
7.830000000000000000e+02 2.382676666666666847e+02 -8.473000000000260101e+00 2.096343333333333305e+02 -8.972333333333802230e+00
7.840000000000000000e+02 2.384110000000000014e+02 -8.672666666666874136e+00 2.098669999999999618e+02 -9.192666666667012265e+00
7.850000000000000000e+02 2.385863333333333003e+02 -8.846000000000168839e+00 2.101046666666666738e+02 -9.430000000000214655e+00
7.860000000000000000e+02 2.387433333333333394e+02 -9.049333333333434481e+00 2.103393333333333146e+02 -9.673666666666745684e+00
7.870000000000000000e+02 2.388779999999999859e+02 -9.271666666666689594e+00 2.105926666666666449e+02 -9.896999999999955833e+00
7.880000000000000000e+02 2.390116666666666561e+02 -9.515333333333279242e+00 2.108259999999999934e+02 -1.010899999999983834e+01
7.890000000000000000e+02 2.391473333333333358e+02 -9.769999999999875229e+00 2.110503333333333558e+02 -1.032799999999971696e+01
7.900000000000000000e+02 2.392973333333333130e+02 -1.000766666666647176e+01 2.112863333333333458e+02 -1.055433333333292545e+01
7.910000000000000000e+02 2.394240000000000066e+02 -1.026233333333308373e+01 2.115316666666666663e+02 -1.084999999999942766e+01
7.920000000000000000e+02 2.395946666666666260e+02 -1.047566666666629942e+01 2.117803333333333171e+02 -1.105433333333264834e+01
7.930000000000000000e+02 2.397793333333333408e+02 -1.065466666666620021e+01 2.120176666666666279e+02 -1.124866666666587278e+01
7.940000000000000000e+02 2.399686666666666781e+02 -1.081999999999944251e+01 2.122583333333333258e+02 -1.146533333333242055e+01
7.950000000000000000e+02 2.401480000000000246e+02 -1.098966666666601455e+01 2.125020000000000095e+02 -1.168533333333229862e+01
7.960000000000000000e+02 2.403273333333333426e+02 -1.114766666666592698e+01 2.127463333333333537e+02 -1.192733333333216450e+01
7.970000000000000000e+02 2.405049999999999955e+02 -1.129999999999917648e+01 2.129856666666666456e+02 -1.214533333333204368e+01
7.980000000000000000e+02 2.406756666666666717e+02 -1.145199999999909224e+01 2.132323333333333153e+02 -1.236933333333191953e+01
7.990000000000000000e+02 2.408243333333333283e+02 -1.164833333333231558e+01 2.134673333333333289e+02 -1.261166666666511738e+01
8.000000000000000000e+02 2.409606666666666683e+02 -1.187166666666552572e+01 2.137113333333333003e+02 -1.286433333333164342e+01
8.010000000000000000e+02 2.411246666666666556e+02 -1.208199999999874308e+01 2.139530000000000030e+02 -1.307599999999819573e+01
8.020000000000000000e+02 2.412983333333333462e+02 -1.227099999999863833e+01 2.141883333333333326e+02 -1.332133333333139191e+01
8.030000000000000000e+02 2.414789999999999850e+02 -1.244166666666520982e+01 2.144250000000000114e+02 -1.357333333333125225e+01
8.040000000000000000e+02 2.416426666666666847e+02 -1.266299999999842107e+01 2.146576666666666426e+02 -1.379666666666446062e+01
8.050000000000000000e+02 2.418050000000000068e+02 -1.288333333333163111e+01 2.148963333333333594e+02 -1.402066666666433647e+01
8.060000000000000000e+02 2.419746666666666783e+02 -1.312699999999816391e+01 2.151329999999999814e+02 -1.426899999999753277e+01
8.070000000000000000e+02 2.421183333333333394e+02 -1.339566666666468109e+01 2.153573333333333153e+02 -1.450566666666406945e+01
8.080000000000000000e+02 2.422686666666666611e+02 -1.364299999999787794e+01 2.155960000000000036e+02 -1.475099999999726563e+01
8.090000000000000000e+02 2.424226666666667143e+02 -1.386533333333108686e+01 2.158319999999999936e+02 -1.498266666666380509e+01
8.100000000000000000e+02 2.425660000000000025e+02 -1.409233333333105520e+01 2.160586666666666815e+02 -1.521199999999701014e+01
8.110000000000000000e+02 2.427096666666666920e+02 -1.433899999999771069e+01 2.162916666666666856e+02 -1.546333333333030424e+01
8.120000000000000000e+02 2.428753333333333444e+02 -1.455466666666436737e+01 2.165319999999999823e+02 -1.571366666666363798e+01
8.130000000000000000e+02 2.430329999999999586e+02 -1.479066666666443908e+01 2.167643333333333260e+02 -1.596033333333033966e+01
8.140000000000000000e+02 2.431819999999999595e+02 -1.502066666666443240e+01 2.169979999999999905e+02 -1.621466666666383105e+01
8.150000000000000000e+02 2.433183333333333564e+02 -1.529799999999778137e+01 2.172313333333333389e+02 -1.643233333333062163e+01
8.160000000000000000e+02 2.434333333333333371e+02 -1.559199999999777475e+01 2.174603333333333239e+02 -1.670033333333076087e+01
8.170000000000000000e+02 2.435693333333333612e+02 -1.584666666666447554e+01 2.176916666666666629e+02 -1.694366666666439158e+01
8.180000000000000000e+02 2.437333333333333485e+02 -1.603666666666448037e+01 2.179283333333333417e+02 -1.713199999999795509e+01
8.190000000000000000e+02 2.439459999999999980e+02 -1.614866666666449646e+01 2.181746666666666670e+02 -1.736366666666490488e+01
8.200000000000000000e+02 2.441183333333333394e+02 -1.632533333333110548e+01 2.184093333333333362e+02 -1.760733333333186934e+01
8.210000000000000000e+02 2.442893333333333317e+02 -1.651066666666442373e+01 2.186399999999999864e+02 -1.781033333333211743e+01
8.220000000000000000e+02 2.444476666666666915e+02 -1.670633333333111636e+01 2.188896666666666988e+02 -1.806366666666576037e+01
8.230000000000000000e+02 2.446183333333333394e+02 -1.691166666666454432e+01 2.191333333333333258e+02 -1.829033333333270406e+01
8.240000000000000000e+02 2.447470000000000141e+02 -1.714833333333135812e+01 2.193873333333333164e+02 -1.853899999999967463e+01
8.250000000000000000e+02 2.448983333333333405e+02 -1.735666666666489277e+01 2.196263333333333208e+02 -1.879533333333332124e+01
8.260000000000000000e+02 2.450570000000000164e+02 -1.755199999999846483e+01 2.198716666666666697e+02 -1.905033333333363288e+01
8.270000000000000000e+02 2.452080000000000268e+02 -1.774499999999870070e+01 2.201020000000000323e+02 -1.929933333333393719e+01
8.280000000000000000e+02 2.453816666666666606e+02 -1.792333333333225198e+01 2.203340000000000032e+02 -1.955900000000092120e+01
8.290000000000000000e+02 2.455440000000000111e+02 -1.811266666666581671e+01 2.205690000000000168e+02 -1.982600000000124751e+01
8.300000000000000000e+02 2.456700000000000159e+02 -1.837466666666613690e+01 2.208059999999999832e+02 -2.005766666666819731e+01
8.310000000000000000e+02 2.458433333333333053e+02 -1.856099999999969796e+01 2.210453333333333603e+02 -2.031533333333517888e+01
8.320000000000000000e+02 2.459596666666666351e+02 -1.883600000000003405e+01 2.212733333333333121e+02 -2.056700000000215312e+01
8.330000000000000000e+02 2.460636666666666770e+02 -1.914000000000040558e+01 2.215083333333333258e+02 -2.079133333333576061e+01
8.340000000000000000e+02 2.462040000000000077e+02 -1.936933333333401919e+01 2.217473333333333017e+02 -2.104800000000274096e+01
8.350000000000000000e+02 2.463329999999999984e+02 -1.961400000000098487e+01 2.220000000000000000e+02 -2.130266666666971886e+01
8.360000000000000000e+02 2.464643333333333430e+02 -1.985466666666794566e+01 2.222416666666666742e+02 -2.154733333333668455e+01
8.370000000000000000e+02 2.465923333333333289e+02 -2.013733333333495779e+01 2.224689999999999941e+02 -2.176633333333695219e+01
8.380000000000000000e+02 2.466700000000000159e+02 -2.045966666666868505e+01 2.227186666666666497e+02 -2.202433333333726750e+01
8.390000000000000000e+02 2.468186666666666724e+02 -2.071133333333565929e+01 2.229463333333333139e+02 -2.227633333333757548e+01
8.400000000000000000e+02 2.469506666666666774e+02 -2.098033333333598804e+01 2.231693333333333271e+02 -2.253533333333789201e+01
8.410000000000000000e+02 2.470570000000000164e+02 -2.126933333333634124e+01 2.233986666666666565e+02 -2.279566666667154351e+01
8.420000000000000000e+02 2.471593333333333362e+02 -2.158566666667006118e+01 2.236253333333333444e+02 -2.303433333333850186e+01
8.430000000000000000e+02 2.472836666666666474e+02 -2.188033333333708796e+01 2.238686666666666838e+02 -2.330933333333883795e+01
8.440000000000000000e+02 2.474263333333333321e+02 -2.212066666667071502e+01 2.241093333333333533e+02 -2.354333333333912393e+01
8.450000000000000000e+02 2.475603333333333467e+02 -2.237166666667102177e+01 2.243543333333333294e+02 -2.378366666667275098e+01
8.460000000000000000e+02 2.476703333333333603e+02 -2.267233333333805589e+01 2.245896666666666874e+02 -2.401500000000636703e+01
8.470000000000000000e+02 2.477919999999999732e+02 -2.294733333333839553e+01 2.248369999999999891e+02 -2.425766666667333027e+01
8.480000000000000000e+02 2.479153333333333364e+02 -2.320766666667204703e+01 2.250866666666666447e+02 -2.444000000000688289e+01
8.490000000000000000e+02 2.480213333333333594e+02 -2.350500000000574374e+01 2.253269999999999982e+02 -2.468400000000718109e+01
8.500000000000000000e+02 2.481353333333333353e+02 -2.378566666667275342e+01 2.255763333333333094e+02 -2.494633333334083858e+01
8.510000000000000000e+02 2.482536666666666747e+02 -2.406600000000642936e+01 2.258156666666666865e+02 -2.517600000000778238e+01
8.520000000000000000e+02 2.483650000000000091e+02 -2.436366666667345982e+01 2.260589999999999691e+02 -2.540933333334140087e+01
8.530000000000000000e+02 2.484933333333333394e+02 -2.463266666667378502e+01 2.263109999999999786e+02 -2.563166666667500948e+01
8.540000000000000000e+02 2.486263333333333208e+02 -2.490166666667411732e+01 2.265430000000000064e+02 -2.585333333334194350e+01
8.550000000000000000e+02 2.487813333333333503e+02 -2.514666666667441319e+01 2.267793333333333408e+02 -2.609700000000891151e+01
8.560000000000000000e+02 2.489343333333333135e+02 -2.536800000000801703e+01 2.270260000000000105e+02 -2.638666666667592864e+01
8.570000000000000000e+02 2.490699999999999932e+02 -2.561266666667498271e+01 2.272613333333333117e+02 -2.661766666667621450e+01
8.580000000000000000e+02 2.492160000000000082e+02 -2.585466666667527846e+01 2.275006666666666320e+02 -2.685300000000983545e+01
8.590000000000000000e+02 2.493449999999999704e+02 -2.614200000000896296e+01 2.277483333333333348e+02 -2.707700000001010920e+01
8.600000000000000000e+02 2.494639999999999986e+02 -2.641133333334262545e+01 2.280000000000000000e+02 -2.734000000001042707e+01
8.610000000000000000e+02 2.495813333333333333e+02 -2.667066666667627572e+01 2.282409999999999854e+02 -2.759300000001073983e+01
8.620000000000000000e+02 2.496903333333333421e+02 -2.696933333334330740e+01 2.284766666666666879e+02 -2.781000000001100148e+01
8.630000000000000000e+02 2.497706666666666706e+02 -2.731200000001039285e+01 2.287123333333333335e+02 -2.806833333334465408e+01
8.640000000000000000e+02 2.498919999999999959e+02 -2.758866666667739764e+01 2.289543333333332953e+02 -2.830566666667827747e+01
8.650000000000000000e+02 2.500300000000000296e+02 -2.789733333334444154e+01 2.291936666666666724e+02 -2.856066666667858556e+01
8.660000000000000000e+02 2.501820000000000164e+02 -2.816100000001143400e+01 2.294320000000000164e+02 -2.881533333334556346e+01
8.670000000000000000e+02 2.503156666666666865e+02 -2.845300000001179086e+01 2.296736666666666338e+02 -2.907733333334588366e+01
8.680000000000000000e+02 2.504499999999999886e+02 -2.872433333334545580e+01 2.299156666666666524e+02 -2.932466666667951927e+01
8.690000000000000000e+02 2.505203333333333262e+02 -2.908166666667922584e+01 2.301586666666666474e+02 -2.957933333334649717e+01
8.700000000000000000e+02 2.506433333333333735e+02 -2.934900000001288589e+01 2.304039999999999964e+02 -2.984966666668016444e+01
8.710000000000000000e+02 2.507766666666666993e+02 -2.959466666667984924e+01 2.306543333333333123e+02 -3.013966666668051886e+01
8.720000000000000000e+02 2.508933333333333167e+02 -2.985833333334684170e+01 2.308813333333333162e+02 -3.039766666668083417e+01
8.730000000000000000e+02 2.509929999999999950e+02 -3.017366666668056041e+01 2.311196666666666601e+02 -3.068266666668117892e+01
8.740000000000000000e+02 2.511250000000000000e+02 -3.043566666668088061e+01 2.313493333333333339e+02 -3.092066666668146979e+01
8.750000000000000000e+02 2.512773333333333312e+02 -3.067100000001450155e+01 2.315883333333333098e+02 -3.117566666668178499e+01
8.760000000000000000e+02 2.514240000000000350e+02 -3.091566666668146723e+01 2.318256666666666774e+02 -3.144600000001544515e+01
8.770000000000000000e+02 2.515383333333332985e+02 -3.123233333334837170e+01 2.320573333333333039e+02 -3.171033333334905535e+01
8.780000000000000000e+02 2.516483333333333405e+02 -3.151333333334832787e+01 2.322946666666666715e+02 -3.200466666668209825e+01
8.790000000000000000e+02 2.517673333333333403e+02 -3.178033333334834509e+01 2.325326666666666711e+02 -3.226266666668178118e+01
8.800000000000000000e+02 2.518979999999999961e+02 -3.205000000001506777e+01 2.327853333333333126e+02 -3.253533333334815580e+01
8.810000000000000000e+02 2.520323333333333267e+02 -3.232900000001505703e+01 2.330240000000000009e+02 -3.279866666668092279e+01
8.820000000000000000e+02 2.521713333333333367e+02 -3.259766666668139834e+01 2.332699999999999818e+02 -3.305333333334699830e+01
8.830000000000000000e+02 2.523136666666666770e+02 -3.285800000001412258e+01 2.334993333333333396e+02 -3.331266666667973197e+01
8.840000000000000000e+02 2.524389999999999645e+02 -3.311833333334685392e+01 2.337373333333333676e+02 -3.360133333334572114e+01
8.850000000000000000e+02 2.525576666666666483e+02 -3.338766666667955718e+01 2.339890000000000043e+02 -3.387566666667841275e+01
8.860000000000000000e+02 2.526773333333333653e+02 -3.365933333334558597e+01 2.342383333333333439e+02 -3.417133333334439982e+01
8.870000000000000000e+02 2.527933333333332939e+02 -3.393966666667827070e+01 2.344859999999999900e+02 -3.443866666667710774e+01
8.880000000000000000e+02 2.528936666666666611e+02 -3.424600000001088773e+01 2.347296666666666738e+02 -3.471466666667646450e+01
8.890000000000000000e+02 2.530320000000000107e+02 -3.452866666667689799e+01 2.349593333333333476e+02 -3.496766666667587486e+01
8.900000000000000000e+02 2.531720000000000255e+02 -3.479466666667627806e+01 2.352090000000000032e+02 -3.523000000000859444e+01
8.910000000000000000e+02 2.532846666666666806e+02 -3.510100000000889509e+01 2.354516666666666538e+02 -3.549700000000797218e+01
8.920000000000000000e+02 2.534093333333333362e+02 -3.539333333334154474e+01 2.356906666666666865e+02 -3.577600000000732194e+01
8.930000000000000000e+02 2.535049999999999955e+02 -3.573000000000742915e+01 2.359300000000000068e+02 -3.602066666667342076e+01
8.940000000000000000e+02 2.536266666666666652e+02 -3.600166666667346504e+01 2.361700000000000159e+02 -3.628500000000613568e+01
8.950000000000000000e+02 2.537546666666666511e+02 -3.625133333333954511e+01 2.363966666666666470e+02 -3.654933333333885059e+01
8.960000000000000000e+02 2.538900000000000148e+02 -3.650600000000562062e+01 2.366476666666666802e+02 -3.681433333333823299e+01
8.970000000000000000e+02 2.540149999999999864e+02 -3.676766666667167982e+01 2.368890000000000100e+02 -3.708600000000426888e+01
8.980000000000000000e+02 2.541376666666666608e+02 -3.702200000000441804e+01 2.371256666666666888e+02 -3.734633333333700023e+01
8.990000000000000000e+02 2.542509999999999764e+02 -3.730700000000375383e+01 2.373550000000000182e+02 -3.760633333333639428e+01
9.000000000000000000e+02 2.543703333333333205e+02 -3.755733333333650137e+01 2.375960000000000036e+02 -3.790466666666902995e+01
9.010000000000000000e+02 2.544943333333333157e+02 -3.781100000000257921e+01 2.378299999999999841e+02 -3.819133333333503089e+01
9.020000000000000000e+02 2.546279999999999859e+02 -3.805400000000201288e+01 2.380579999999999927e+02 -3.845566666666773870e+01
9.030000000000000000e+02 2.547470000000000141e+02 -3.834600000000133235e+01 2.382943333333333271e+02 -3.871633333333380023e+01
9.040000000000000000e+02 2.548476666666666688e+02 -3.864400000000063784e+01 2.385276666666666756e+02 -3.899066666666649894e+01
9.050000000000000000e+02 2.549343333333333135e+02 -3.895533333333324322e+01 2.387726666666666802e+02 -3.925199999999922085e+01
9.060000000000000000e+02 2.550143333333332976e+02 -3.929299999999912529e+01 2.390036666666666747e+02 -3.953533333333189148e+01
9.070000000000000000e+02 2.550939999999999941e+02 -3.962466666666502135e+01 2.392390000000000043e+02 -3.980066666666461117e+01
9.080000000000000000e+02 2.551910000000000025e+02 -3.992533333333098255e+01 2.394743333333333055e+02 -4.008699999999727481e+01
9.090000000000000000e+02 2.553106666666666911e+02 -4.020999999999698815e+01 2.397283333333333530e+02 -4.038566666666324778e+01
9.100000000000000000e+02 2.554116666666666902e+02 -4.051133333332961683e+01 2.399590000000000032e+02 -4.064133333332931386e+01
9.110000000000000000e+02 2.555363333333333458e+02 -4.076433333332902720e+01 2.401993333333332998e+02 -4.094499999999527518e+01
9.120000000000000000e+02 2.556740000000000066e+02 -4.096066666666190059e+01 2.404446666666667056e+02 -4.124299999999458066e+01
9.130000000000000000e+02 2.557853333333333410e+02 -4.121099999999465524e+01 2.406750000000000114e+02 -4.152499999999392344e+01
9.140000000000000000e+02 2.558679999999999950e+02 -4.153166666666057694e+01 2.409263333333333321e+02 -4.176899999999335478e+01
9.150000000000000000e+02 2.559583333333333144e+02 -4.182599999999322193e+01 2.411766666666666765e+02 -4.203766666665939766e+01
9.160000000000000000e+02 2.560686666666666724e+02 -4.208566666665928580e+01 2.414276666666666529e+02 -4.230133333332544510e+01
9.170000000000000000e+02 2.561680000000000064e+02 -4.236533333332529594e+01 2.416746666666666670e+02 -4.260833333332472961e+01
9.180000000000000000e+02 2.562500000000000000e+02 -4.268199999999122696e+01 2.419170000000000016e+02 -4.286933333332412133e+01
9.190000000000000000e+02 2.563279999999999745e+02 -4.301733333332377640e+01 2.421616666666666902e+02 -4.314099999999015722e+01
9.200000000000000000e+02 2.563979999999999677e+02 -4.335666666665632363e+01 2.424033333333333076e+02 -4.343266666665614650e+01
9.210000000000000000e+02 2.564793333333333294e+02 -4.369899999998885676e+01 2.426356666666666797e+02 -4.369399999998886841e+01
9.220000000000000000e+02 2.565693333333333044e+02 -4.403033333332141552e+01 2.428750000000000000e+02 -4.398233333332153450e+01
9.230000000000000000e+02 2.566600000000000250e+02 -4.436866666665396508e+01 2.431339999999999861e+02 -4.431466666665409093e+01
9.240000000000000000e+02 2.567463333333333821e+02 -4.469033333331987734e+01 2.433926666666666563e+02 -4.456866666665349896e+01
9.250000000000000000e+02 2.568479999999999563e+02 -4.499766666665249915e+01 2.436460000000000150e+02 -4.485733333331948813e+01
9.260000000000000000e+02 2.569423333333332948e+02 -4.531833333331841374e+01 2.438966666666666754e+02 -4.510533333331891015e+01
9.270000000000000000e+02 2.570223333333333358e+02 -4.563399999998434708e+01 2.441539999999999964e+02 -4.538599999998492507e+01
9.280000000000000000e+02 2.571103333333333012e+02 -4.592766666665033171e+01 2.444076666666666711e+02 -4.566633333331760269e+01
9.290000000000000000e+02 2.572079999999999700e+02 -4.619833333331636283e+01 2.446589999999999918e+02 -4.596099999998358498e+01
9.300000000000000000e+02 2.572939999999999827e+02 -4.649266666664901493e+01 2.449103333333333126e+02 -4.626166666664955329e+01
9.310000000000000000e+02 2.573793333333333635e+02 -4.681933333331491554e+01 2.451493333333333453e+02 -4.655466666664887043e+01
9.320000000000000000e+02 2.574569999999999936e+02 -4.711733333331422813e+01 2.453973333333333358e+02 -4.684166666664820156e+01
9.330000000000000000e+02 2.575313333333333503e+02 -4.744366666664679855e+01 2.456406666666666752e+02 -4.713299999998085354e+01
9.340000000000000000e+02 2.576073333333333153e+02 -4.775266666664607840e+01 2.458679999999999950e+02 -4.740399999998022196e+01
9.350000000000000000e+02 2.576783333333333417e+02 -4.807333333331199299e+01 2.461179999999999950e+02 -4.772666666664613899e+01
9.360000000000000000e+02 2.577466666666666697e+02 -4.841666666664452379e+01 2.463696666666666601e+02 -4.801333333331213282e+01
9.370000000000000000e+02 2.578253333333332762e+02 -4.874633333331042451e+01 2.465996666666666783e+02 -4.828899999997815939e+01
9.380000000000000000e+02 2.578906666666666183e+02 -4.908966666664295531e+01 2.468556666666666501e+02 -4.859833333331077654e+01
9.390000000000000000e+02 2.579666666666666970e+02 -4.944166666664213494e+01 2.470986666666666736e+02 -4.891233333331004474e+01
9.400000000000000000e+02 2.580376666666666665e+02 -4.980566666664128661e+01 2.473539999999999850e+02 -4.921533333330933146e+01
9.410000000000000000e+02 2.581016666666666879e+02 -5.015633333330714549e+01 2.476059999999999945e+02 -4.953233333330859978e+01
9.420000000000000000e+02 2.581743333333333226e+02 -5.051499999997297152e+01 2.478506666666666831e+02 -4.983566666664121669e+01
9.430000000000000000e+02 2.582509999999999764e+02 -5.087433333330546503e+01 2.481096666666666692e+02 -5.015166666664049444e+01
9.440000000000000000e+02 2.583359999999999559e+02 -5.123233333330463779e+01 2.483639999999999759e+02 -5.045933333330643222e+01
9.450000000000000000e+02 2.584150000000000205e+02 -5.158366666663715705e+01 2.486229999999999905e+02 -5.078299999997234693e+01
9.460000000000000000e+02 2.584959999999999809e+02 -5.191799999996969461e+01 2.488716666666666413e+02 -5.107899999997165708e+01
9.470000000000000000e+02 2.585720000000000027e+02 -5.226266666663556748e+01 2.491176666666666506e+02 -5.137599999997096489e+01
9.480000000000000000e+02 2.586536666666666520e+02 -5.260266666663477508e+01 2.493706666666666649e+02 -5.169433333330355396e+01
9.490000000000000000e+02 2.587366666666666788e+02 -5.296133333330060111e+01 2.496146666666666647e+02 -5.200599999996948952e+01
9.500000000000000000e+02 2.588109999999999786e+02 -5.332166666663309940e+01 2.498543333333333294e+02 -5.231933333330209734e+01
9.510000000000000000e+02 2.588919999999999959e+02 -5.367666666663227204e+01 2.500929999999999893e+02 -5.262433333330139362e+01
9.520000000000000000e+02 2.589660000000000082e+02 -5.402066666663147032e+01 2.503533333333333246e+02 -5.294533333330063840e+01
9.530000000000000000e+02 2.590363333333333458e+02 -5.436733333329732432e+01 2.505970000000000084e+02 -5.326499999996656243e+01
9.540000000000000000e+02 2.591136666666666883e+02 -5.470333333329654124e+01 2.508360000000000127e+02 -5.357933333329916081e+01
9.550000000000000000e+02 2.592010000000000218e+02 -5.501066666662916305e+01 2.510773333333333426e+02 -5.389933333329841503e+01
9.560000000000000000e+02 2.592936666666666383e+02 -5.530599999996179861e+01 2.513319999999999936e+02 -5.422733333329765060e+01
9.570000000000000000e+02 2.593696666666666601e+02 -5.563499999996103895e+01 2.515776666666666870e+02 -5.455866666663021647e+01
9.580000000000000000e+02 2.594363333333333230e+02 -5.598499999996022325e+01 2.518193333333333612e+02 -5.488166666662945659e+01
9.590000000000000000e+02 2.595059999999999718e+02 -5.633299999995941221e+01 2.520623333333332994e+02 -5.521399999996201302e+01
9.600000000000000000e+02 2.595740000000000123e+02 -5.667166666662529195e+01 2.523086666666666815e+02 -5.554933333329456957e+01
9.610000000000000000e+02 2.596406666666666752e+02 -5.698599999995789034e+01 2.525643333333333374e+02 -5.588233333329378638e+01
9.620000000000000000e+02 2.597049999999999841e+02 -5.733133333329041648e+01 2.528346666666666351e+02 -5.621999999995967556e+01
9.630000000000000000e+02 2.597883333333332985e+02 -5.764566666662302197e+01 2.530810000000000173e+02 -5.655766666662555053e+01
9.640000000000000000e+02 2.598713333333333821e+02 -5.794766666662231103e+01 2.533293333333333521e+02 -5.688466666662479554e+01
9.650000000000000000e+02 2.599409999999999741e+02 -5.826999999995490498e+01 2.535879999999999939e+02 -5.721933333329067750e+01
9.660000000000000000e+02 2.600043333333333067e+02 -5.860633333328745209e+01 2.538326666666666824e+02 -5.755166666662323394e+01
9.670000000000000000e+02 2.600756666666666774e+02 -5.894066666662000387e+01 2.540699999999999932e+02 -5.789133333328911135e+01
9.680000000000000000e+02 2.601573333333333267e+02 -5.925299999995260691e+01 2.543179999999999836e+02 -5.820566666662171684e+01
9.690000000000000000e+02 2.602326666666666597e+02 -5.957333333328519132e+01 2.545646666666666533e+02 -5.853399999995428260e+01
9.700000000000000000e+02 2.603129999999999882e+02 -5.988333333328446884e+01 2.548210000000000264e+02 -5.885966666662018554e+01
9.710000000000000000e+02 2.603973333333333358e+02 -6.018133333328377432e+01 2.550649999999999977e+02 -5.918166666661943509e+01
9.720000000000000000e+02 2.604793333333333294e+02 -6.048566666661639601e+01 2.553116666666666674e+02 -5.952066666661865213e+01
9.730000000000000000e+02 2.605583333333333371e+02 -6.080299999994899451e+01 2.555643333333333374e+02 -5.986566666661784097e+01
9.740000000000000000e+02 2.606253333333333444e+02 -6.114399999994820689e+01 2.558223333333333471e+02 -6.021199999995037899e+01
9.750000000000000000e+02 2.607080000000000268e+02 -6.146399999994744690e+01 2.560943333333332816e+02 -6.053733333328295174e+01
9.760000000000000000e+02 2.607816666666666947e+02 -6.176999999994673374e+01 2.563416666666666401e+02 -6.087266666661549408e+01
9.770000000000000000e+02 2.608483333333333576e+02 -6.209533333327932070e+01 2.566016666666666879e+02 -6.122933333328133187e+01
9.780000000000000000e+02 2.609183333333332939e+02 -6.241766666661190044e+01 2.568646666666666647e+02 -6.158699999994716734e+01
9.790000000000000000e+02 2.609950000000000045e+02 -6.274266666661114300e+01 2.571136666666666315e+02 -6.194566666661299337e+01
9.800000000000000000e+02 2.610916666666666970e+02 -6.303899999994378334e+01 2.573746666666667124e+02 -6.229333333327885924e+01
9.810000000000000000e+02 2.611933333333333280e+02 -6.332099999994312611e+01 2.576376666666666324e+02 -6.264899999994469226e+01
9.820000000000000000e+02 2.612649999999999864e+02 -6.363299999994239897e+01 2.578926666666666847e+02 -6.301933333327716724e+01
9.830000000000000000e+02 2.613673333333333630e+02 -6.389966666660845362e+01 2.581530000000000200e+02 -6.338866666660963745e+01
9.840000000000000000e+02 2.614413333333333185e+02 -6.421266666660922340e+01 2.584139999999999873e+02 -6.375733333327544727e+01
9.850000000000000000e+02 2.615036666666666179e+02 -6.456799999994424866e+01 2.586616666666666902e+02 -6.410799999994205223e+01
9.860000000000000000e+02 2.615916666666666401e+02 -6.491566666661256590e+01 2.589193333333333271e+02 -6.448399999994384757e+01
9.870000000000000000e+02 2.616920000000000073e+02 -6.525733333328088293e+01 2.591933333333333849e+02 -6.487133333327903983e+01
9.880000000000000000e+02 2.617706666666666706e+02 -6.560599999994920495e+01 2.594566666666667061e+02 -6.523799999994744780e+01
9.890000000000000000e+02 2.618639999999999759e+02 -6.591733333328402011e+01 2.597076666666666256e+02 -6.560633333328253514e+01
9.900000000000000000e+02 2.619306666666666388e+02 -6.632199999995262374e+01 2.599833333333333485e+02 -6.600533333328444030e+01
9.910000000000000000e+02 2.619879999999999995e+02 -6.673166666662125124e+01 2.602509999999999764e+02 -6.640866666661970896e+01
9.920000000000000000e+02 2.620540000000000305e+02 -6.710899999995638154e+01 2.605180000000000291e+02 -6.679433333328820765e+01
9.930000000000000000e+02 2.621236666666666792e+02 -6.748433333329151651e+01 2.607753333333333217e+02 -6.717966666662337616e+01
9.940000000000000000e+02 2.621923333333332948e+02 -6.788699999996009637e+01 2.610316666666666379e+02 -6.757233333329192249e+01
9.950000000000000000e+02 2.622500000000000000e+02 -6.828466666662866658e+01 2.613013333333333321e+02 -6.799166666662726755e+01
9.960000000000000000e+02 2.622930000000000064e+02 -6.868366666663057174e+01 2.615783333333333189e+02 -6.841433333329594291e+01
9.970000000000000000e+02 2.623453333333333148e+02 -6.906633333329905611e+01 2.618643333333333203e+02 -6.885066666663135493e+01
9.980000000000000000e+02 2.624276666666666529e+02 -6.940533333330068899e+01 2.621509999999999536e+02 -6.929399999996681458e+01
9.990000000000000000e+02 2.624889999999999759e+02 -6.976099999996904444e+01 2.624576666666666256e+02 -6.976099999996904444e+01


==> OneClassKNN/results/comp_onetwo_cpf500x500.dat <==
0.000000000000000000e+00 3.797142857142857264e-01 -1.514285714285715061e-02 3.888571428571427901e-01 1.057142857142858230e-02
1.000000000000000000e+00 7.991428571428571548e-01 1.342857142857143901e-02 7.979999999999999316e-01 3.171428571428573651e-02
2.000000000000000000e+00 1.144857142857143018e+00 -2.171428571428572069e-02 1.203142857142857070e+00 9.114285714285721984e-02
3.000000000000000000e+00 1.491999999999999771e+00 -4.828571428571429291e-02 1.613428571428571434e+00 9.685714285714291938e-02
4.000000000000000000e+00 1.937428571428571500e+00 6.057142857142863712e-02 2.000285714285714000e+00 1.205714285714286488e-01
5.000000000000000000e+00 2.435428571428571498e+00 2.334285714285715962e-01 2.411999999999999922e+00 2.717142857142859080e-01
6.000000000000000000e+00 2.800857142857142712e+00 1.768571428571429904e-01 2.836000000000000298e+00 3.697142857142859951e-01
7.000000000000000000e+00 3.221999999999999975e+00 2.548571428571430042e-01 3.246571428571428442e+00 4.465714285714288967e-01
8.000000000000000000e+00 3.605428571428571427e+00 2.531428571428573360e-01 3.628571428571429003e+00 4.737142857142860319e-01
9.000000000000000000e+00 4.074285714285713844e+00 4.097142857142860306e-01 4.057428571428570940e+00 7.491428571428577765e-01
1.000000000000000000e+01 4.499142857142857110e+00 4.597142857142860750e-01 4.448857142857142399e+00 9.714285714285717521e-01
1.100000000000000000e+01 4.849714285714284756e+00 4.088571428571431410e-01 4.860285714285714320e+00 1.210571428571422414e+00
1.200000000000000000e+01 5.291142857142856926e+00 5.311428571428575829e-01 5.268285714285714683e+00 1.319142857142855396e+00
1.300000000000000000e+01 5.710571428571427965e+00 6.062857142857147608e-01 5.698285714285714398e+00 1.646571428571415030e+00
1.400000000000000000e+01 6.195714285714285730e+00 7.565714285714292275e-01 6.111142857142857210e+00 1.914571428571398393e+00
1.500000000000000000e+01 6.701142857142857956e+00 9.525714285714281804e-01 6.516000000000000014e+00 2.073428571428526102e+00
1.600000000000000000e+01 7.107714285714285651e+00 9.785714285714272043e-01 6.907714285714286362e+00 2.077714285714239661e+00
1.700000000000000000e+01 7.564285714285714946e+00 1.085999999999990084e+00 7.300285714285713823e+00 2.108571428571378359e+00
1.800000000000000000e+01 8.080857142857142961e+00 1.290285714285696272e+00 7.720285714285714640e+00 2.347428571428500810e+00
1.900000000000000000e+01 8.576857142857143401e+00 1.457999999999975760e+00 8.128571428571428115e+00 2.641428571428478644e+00
2.000000000000000000e+01 9.093428571428571416e+00 1.706571428571397542e+00 8.532857142857142918e+00 2.851428571428466174e+00
2.100000000000000000e+01 9.536285714285714477e+00 1.813999999999963419e+00 8.947142857142857508e+00 3.160285714285584913e+00
2.200000000000000000e+01 9.938857142857141724e+00 1.861142857142821239e+00 9.351714285714285424e+00 3.419428571428412944e+00
2.300000000000000000e+01 1.045771428571428530e+01 2.079142857142810552e+00 9.735142857142857764e+00 3.450571428571265642e+00
2.400000000000000000e+01 1.086800000000000033e+01 2.117999999999951033e+00 1.012371428571428567e+01 3.459142857142694982e+00
2.500000000000000000e+01 1.131257142857142739e+01 2.208857142857087563e+00 1.053485714285714359e+01 3.562571428571258192e+00
2.600000000000000000e+01 1.181342857142857028e+01 2.426285714285651984e+00 1.093457142857142728e+01 3.823428571428372447e+00
2.700000000000000000e+01 1.230885714285714094e+01 2.619142857142779945e+00 1.133514285714285741e+01 4.041142857142633993e+00
2.800000000000000000e+01 1.278542857142857336e+01 2.773428571428480982e+00 1.174399999999999977e+01 4.350571428571171850e+00
2.900000000000000000e+01 1.322171428571428464e+01 2.872285714285617075e+00 1.214371428571428524e+01 4.593714285714002976e+00
3.000000000000000000e+01 1.368257142857142838e+01 3.021999999999888775e+00 1.255000000000000071e+01 4.721714285713987991e+00
3.100000000000000000e+01 1.418657142857142794e+01 3.235428571428437206e+00 1.298514285714285599e+01 5.075142857142520114e+00
3.200000000000000000e+01 1.457257142857142895e+01 3.218857142857010079e+00 1.336799999999999855e+01 5.082571428571090344e+00
3.300000000000000000e+01 1.512371428571428567e+01 3.497714285714122795e+00 1.375142857142857089e+01 5.358857142856774836e+00
3.400000000000000000e+01 1.565885714285714059e+01 3.747428571428380373e+00 1.414171428571428635e+01 5.498571428571045416e+00
3.500000000000000000e+01 1.620628571428571263e+01 3.995714285714067504e+00 1.453714285714285737e+01 5.685428571428166933e+00
3.600000000000000000e+01 1.661057142857142921e+01 4.034857142856920653e+00 1.495285714285714285e+01 5.918857142856717601e+00
3.700000000000000000e+01 1.709285714285714164e+01 4.199428571428331480e+00 1.536599999999999966e+01 6.207999999999560536e+00
3.800000000000000000e+01 1.762571428571428811e+01 4.448285714285446169e+00 1.576199999999999868e+01 6.396571428570989148e+00
3.900000000000000000e+01 1.814514285714285791e+01 4.655428571428280371e+00 1.614457142857142813e+01 6.648857142856699376e+00
4.000000000000000000e+01 1.854200000000000159e+01 4.659428571428280819e+00 1.652942857142857136e+01 6.628857142856700690e+00
4.100000000000000000e+01 1.908314285714286029e+01 4.908571428571109507e+00 1.695399999999999707e+01 6.919714285713855162e+00
4.200000000000000000e+01 1.962628571428571433e+01 5.171999999999652431e+00 1.736257142857142810e+01 7.125428571428156665e+00
4.300000000000000000e+01 2.007257142857142895e+01 5.271142857142498528e+00 1.780057142857142694e+01 7.420857142856744915e+00
4.400000000000000000e+01 2.055942857142856894e+01 5.457714285713906932e+00 1.822599999999999909e+01 7.690857142856785345e+00
4.500000000000000000e+01 2.102514285714285691e+01 5.609714285713889304e+00 1.864057142857143035e+01 7.927428571428254855e+00
4.600000000000000000e+01 2.145914285714285796e+01 5.675142857142454922e+00 1.906485714285714295e+01 8.180857142856881481e+00
4.700000000000000000e+01 2.182000000000000028e+01 5.625999999999602430e+00 1.950028571428571667e+01 8.496857142856931944e+00
4.800000000000000000e+01 2.221399999999999864e+01 5.636571428571030218e+00 1.989028571428571723e+01 8.471714285714062598e+00
4.900000000000000000e+01 2.262828571428571323e+01 5.667714285713883804e+00 2.030457142857142827e+01 8.660285714285532066e+00
5.000000000000000000e+01 2.307828571428571607e+01 5.755142857142445223e+00 2.071599999999999753e+01 8.921999999999854936e+00
5.100000000000000000e+01 2.362142857142857011e+01 6.001714285713847019e+00 2.111600000000000321e+01 9.023714285714174110e+00
5.200000000000000000e+01 2.407628571428571718e+01 6.119142857142405134e+00 2.152714285714285580e+01 9.270285714285650513e+00
5.300000000000000000e+01 2.449771428571428800e+01 6.170857142856684519e+00 2.193571428571428683e+01 9.589714285714293851e+00
5.400000000000000000e+01 2.501685714285714113e+01 6.371714285713806269e+00 2.234514285714285720e+01 9.733714285714309966e+00
5.500000000000000000e+01 2.552571428571428669e+01 6.585428571428067812e+00 2.275657142857142645e+01 1.004571428571439995e+01
5.600000000000000000e+01 2.591400000000000148e+01 6.594285714285209821e+00 2.316057142857142637e+01 1.000914285714296348e+01
5.700000000000000000e+01 2.635342857142856943e+01 6.633714285713777414e+00 2.356571428571428939e+01 1.025971428571446076e+01
5.800000000000000000e+01 2.687342857142857255e+01 6.844857142856617394e+00 2.398799999999999599e+01 1.057228571428597519e+01
5.900000000000000000e+01 2.737942857142857278e+01 7.044857142856609578e+00 2.440399999999999991e+01 1.082857142857178268e+01
6.000000000000000000e+01 2.786485714285714010e+01 7.186571428570898590e+00 2.482000000000000028e+01 1.113657142857186244e+01
6.100000000000000000e+01 2.836857142857142833e+01 7.377714285713752318e+00 2.523628571428571377e+01 1.135285714285763170e+01
6.200000000000000000e+01 2.875171428571428578e+01 7.355142857142346280e+00 2.565171428571428791e+01 1.150600000000055267e+01
6.300000000000000000e+01 2.927257142857143180e+01 7.571714285713792236e+00 2.605314285714285560e+01 1.174657142857205550e+01
6.400000000000000000e+01 2.964542857142857102e+01 7.551999999999509328e+00 2.645199999999999818e+01 1.175371428571491528e+01
6.500000000000000000e+01 3.017371428571428638e+01 7.789714285713798425e+00 2.687857142857142989e+01 1.208342857142928040e+01
6.600000000000000000e+01 3.066485714285714437e+01 7.983714285713795711e+00 2.728828571428571337e+01 1.228342857142934186e+01
6.700000000000000000e+01 3.113542857142856946e+01 8.133428571428124698e+00 2.770228571428571485e+01 1.254971428571514558e+01
6.800000000000000000e+01 3.152028571428570913e+01 8.145142857142422699e+00 2.813171428571428478e+01 1.272057142857234702e+01
6.900000000000000000e+01 3.196857142857142264e+01 8.247714285713902527e+00 2.853457142857142870e+01 1.293542857142956137e+01
7.000000000000000000e+01 3.248371428571429220e+01 8.467428571428239792e+00 2.896085714285713664e+01 1.315685714285817909e+01
7.100000000000000000e+01 3.292628571428571149e+01 8.576285714285388551e+00 2.935600000000000165e+01 1.344285714285823552e+01
7.200000000000000000e+01 3.333371428571428652e+01 8.609999999999677911e+00 2.973342857142856843e+01 1.343514285714395839e+01
7.300000000000000000e+01 3.383657142857142475e+01 8.826285714285436512e+00 3.016628571428571703e+01 1.361542857142972096e+01
7.400000000000000000e+01 3.431685714285713829e+01 9.004571428571193081e+00 3.057171428571428606e+01 1.373171428571550834e+01
7.500000000000000000e+01 3.477371428571429135e+01 9.112285714285498273e+00 3.097942857142857420e+01 1.394400000000123896e+01
7.600000000000000000e+01 3.531885714285714073e+01 9.368857142857002884e+00 3.138857142857142790e+01 1.415057142857270378e+01
7.700000000000000000e+01 3.568200000000000216e+01 9.290857142856962625e+00 3.180085714285714715e+01 1.445057142857274002e+01
7.800000000000000000e+01 3.622057142857142509e+01 9.528571428571313007e+00 3.222428571428571331e+01 1.472371428571561935e+01
7.900000000000000000e+01 3.658971428571428675e+01 9.483142857142713211e+00 3.262314285714285234e+01 1.490857142857274553e+01
8.000000000000000000e+01 3.697857142857142776e+01 9.487714285714153206e+00 3.298885714285714243e+01 1.490714285714416221e+01
8.100000000000000000e+01 3.744771428571428373e+01 9.591999999999892168e+00 3.342057142857142793e+01 1.524514285714417916e+01
8.200000000000000000e+01 3.796714285714286063e+01 9.829999999999955662e+00 3.383428571428571274e+01 1.559742857142991568e+01
8.300000000000000000e+01 3.844257142857142640e+01 9.993714285714291989e+00 3.425171428571428578e+01 1.573571428571562691e+01
8.400000000000000000e+01 3.893314285714285461e+01 1.016771428571435187e+01 3.467857142857143060e+01 1.594800000000132023e+01
8.500000000000000000e+01 3.937257142857143322e+01 1.026742857142866860e+01 3.509914285714285853e+01 1.614457142857280303e+01
8.600000000000000000e+01 3.984028571428572008e+01 1.041400000000014536e+01 3.551942857142856980e+01 1.641657142857279439e+01
8.700000000000000000e+01 4.032742857142856963e+01 1.057000000000019924e+01 3.592285714285713993e+01 1.656657142857274323e+01
8.800000000000000000e+01 4.070942857142856752e+01 1.055314285714305100e+01 3.631914285714285739e+01 1.658285714285844392e+01
8.900000000000000000e+01 4.113428571428570990e+01 1.060200000000020992e+01 3.674285714285714732e+01 1.691571428571552005e+01
9.000000000000000000e+01 4.159942857142857520e+01 1.074285714285739957e+01 3.714514285714285791e+01 1.706885714285824918e+01
9.100000000000000000e+01 4.210599999999999454e+01 1.093085714285746235e+01 3.757457142857143140e+01 1.737628571428669844e+01
9.200000000000000000e+01 4.263885714285714812e+01 1.116600000000039827e+01 3.799885714285714045e+01 1.759028571428662957e+01
9.300000000000000000e+01 4.318428571428571416e+01 1.141628571428619665e+01 3.840428571428571303e+01 1.782028571428654828e+01
9.400000000000000000e+01 4.373428571428571843e+01 1.168457142857199926e+01 3.881085714285714516e+01 1.800228571428649005e+01
9.500000000000000000e+01 4.426371428571428623e+01 1.192828571428636764e+01 3.921285714285714619e+01 1.822228571428641075e+01
9.600000000000000000e+01 4.465342857142857014e+01 1.192542857142922408e+01 3.959485714285714408e+01 1.822428571428643096e+01
9.700000000000000000e+01 4.520542857142856974e+01 1.220457142857217470e+01 4.001657142857142446e+01 1.851828571428631065e+01
9.800000000000000000e+01 4.563828571428571479e+01 1.225485714285790451e+01 4.043371428571428794e+01 1.879514285714331834e+01
9.900000000000000000e+01 4.603514285714285137e+01 1.226714285714362340e+01 4.085657142857142787e+01 1.908657142857173028e+01
1.000000000000000000e+02 4.647342857142857042e+01 1.236685714285794369e+01 4.128285714285713937e+01 1.929828571428589967e+01
1.010000000000000000e+02 4.702971428571428447e+01 1.265771428571518342e+01 4.167857142857143060e+01 1.926800000000019963e+01
1.020000000000000000e+02 4.754771428571427805e+01 1.288514285714382979e+01 4.209942857142856809e+01 1.959914285714287274e+01
1.030000000000000000e+02 4.806514285714285251e+01 1.311942857142962104e+01 4.252485714285714380e+01 1.992657142857126473e+01
1.040000000000000000e+02 4.854971428571428049e+01 1.328171428571539181e+01 4.291428571428571814e+01 2.011199999999973187e+01
1.050000000000000000e+02 4.903628571428571803e+01 1.346000000000116437e+01 4.333057142857142452e+01 2.040914285714242382e+01
1.060000000000000000e+02 4.944342857142857639e+01 1.351000000000116863e+01 4.373942857142857576e+01 2.055942857142805380e+01
1.070000000000000000e+02 4.993114285714285927e+01 1.368400000000117167e+01 4.413742857142857190e+01 2.078257142857079032e+01
1.080000000000000000e+02 5.037742857142857389e+01 1.379485714285830156e+01 4.455628571428572116e+01 2.107542857142776782e+01
1.090000000000000000e+02 5.085971428571428277e+01 1.395114285714407742e+01 4.497657142857142532e+01 2.139257142857045224e+01
1.100000000000000000e+02 5.128714285714285381e+01 1.401314285714408570e+01 4.538514285714285990e+01 2.168428571428457374e+01
1.110000000000000000e+02 5.183085714285714118e+01 1.425800000000119461e+01 4.578257142857142270e+01 2.188142857142732112e+01
1.120000000000000000e+02 5.240771428571428459e+01 1.455857142857258069e+01 4.619028571428571439e+01 2.216999999999859128e+01
1.130000000000000000e+02 5.294457142857142884e+01 1.479028571428684735e+01 4.661428571428571388e+01 2.244114285714130119e+01
1.140000000000000000e+02 5.349657142857143555e+01 1.507714285714397739e+01 4.701857142857142691e+01 2.276171428571255007e+01
1.150000000000000000e+02 5.401514285714285535e+01 1.530685714285828247e+01 4.741799999999999926e+01 2.296228571428386900e+01
1.160000000000000000e+02 5.453485714285714892e+01 1.553114285714400822e+01 4.779457142857143737e+01 2.304457142856953666e+01
1.170000000000000000e+02 5.500600000000000023e+01 1.567600000000114235e+01 4.820371428571429107e+01 2.330742857142653435e+01
1.180000000000000000e+02 5.539057142857142679e+01 1.564685714285836227e+01 4.860371428571428254e+01 2.350399999999785194e+01
1.190000000000000000e+02 5.590114285714286524e+01 1.584714285714410487e+01 4.901600000000000534e+01 2.358171428571209560e+01
1.200000000000000000e+02 5.634057142857142253e+01 1.591685714285836539e+01 4.941428571428571104e+01 2.380485714285482857e+01
1.210000000000000000e+02 5.681828571428570740e+01 1.605314285714409905e+01 4.982285714285713851e+01 2.401742857142613730e+01
1.220000000000000000e+02 5.723257142857143265e+01 1.607485714285841283e+01 5.023285714285714221e+01 2.427228571428313941e+01
1.230000000000000000e+02 5.770342857142858151e+01 1.620428571428701048e+01 5.063799999999999812e+01 2.450742857142586573e+01
1.240000000000000000e+02 5.816771428571428260e+01 1.633600000000128460e+01 5.102742857142856536e+01 2.477885714285428875e+01
1.250000000000000000e+02 5.867971428571428305e+01 1.655971428571555748e+01 5.143657142857142617e+01 2.502942857142557642e+01
1.260000000000000000e+02 5.916200000000000614e+01 1.673057142857270208e+01 5.183799999999999386e+01 2.532028571428255859e+01
1.270000000000000000e+02 5.957600000000000762e+01 1.674828571428697188e+01 5.224685714285714511e+01 2.560571428571097030e+01
1.280000000000000000e+02 6.006028571428571183e+01 1.691942857142981538e+01 5.263514285714285279e+01 2.573514285713947558e+01
1.290000000000000000e+02 6.053685714285714425e+01 1.707828571428691689e+01 5.305314285714285916e+01 2.602599999999645064e+01
1.300000000000000000e+02 6.099571428571429976e+01 1.718628571428691387e+01 5.344914285714285285e+01 2.620599999999635088e+01
1.310000000000000000e+02 6.149828571428571422e+01 1.735200000000113363e+01 5.385571428571428498e+01 2.638371428571054267e+01
1.320000000000000000e+02 6.197114285714285842e+01 1.747228571428679800e+01 5.425942857142857179e+01 2.655628571428187712e+01
1.330000000000000000e+02 6.245485714285714351e+01 1.764314285714386088e+01 5.466371428571428481e+01 2.676342857142461895e+01
1.340000000000000000e+02 6.292314285714285660e+01 1.779028571428664307e+01 5.507057142857142651e+01 2.701628571428161862e+01
1.350000000000000000e+02 6.341114285714286325e+01 1.796771428571513241e+01 5.547171428571427754e+01 2.723085714285292624e+01
1.360000000000000000e+02 6.385057142857142765e+01 1.808285714285793588e+01 5.586599999999999966e+01 2.739199999999569712e+01
1.370000000000000000e+02 6.430857142857142605e+01 1.822514285714359517e+01 5.625885714285715267e+01 2.760342857142414985e+01
1.380000000000000000e+02 6.477342857142856758e+01 1.837171428571496890e+01 5.666142857142858702e+01 2.777257142856691985e+01
1.390000000000000000e+02 6.524799999999999045e+01 1.852542857142918109e+01 5.706371428571429050e+01 2.796857142856680767e+01
1.400000000000000000e+02 6.569485714285713129e+01 1.864628571428625747e+01 5.745142857142857196e+01 2.810457142856672874e+01
1.410000000000000000e+02 6.611942857142855701e+01 1.872628571428621669e+01 5.784057142857142964e+01 2.827142857142377963e+01
1.420000000000000000e+02 6.659257142857143208e+01 1.885885714285756620e+01 5.824971428571428333e+01 2.845914285713796232e+01
1.430000000000000000e+02 6.700714285714285268e+01 1.891085714285754094e+01 5.863657142857143612e+01 2.858285714285218049e+01
1.440000000000000000e+02 6.742485714285714948e+01 1.892571428571467607e+01 5.902685714285713914e+01 2.878228571428063987e+01
1.450000000000000000e+02 6.783742857142856053e+01 1.896600000000036701e+01 5.941114285714285614e+01 2.891399999999485715e+01
1.460000000000000000e+02 6.828085714285714403e+01 1.908200000000030627e+01 5.980057142857143049e+01 2.908199999999476049e+01
1.470000000000000000e+02 6.873142857142856599e+01 1.920371428571452199e+01 6.019771428571428373e+01 2.921057142856611932e+01
1.480000000000000000e+02 6.913485714285714323e+01 1.924114285714307115e+01 6.057999999999999829e+01 2.937028571428031398e+01
1.490000000000000000e+02 6.954142857142856826e+01 1.928971428571447433e+01 6.097742857142857531e+01 2.946085714285169033e+01
1.500000000000000000e+02 7.002914285714285825e+01 1.948657142857150504e+01 6.137371428571428567e+01 2.971028571428012555e+01
1.510000000000000000e+02 7.051800000000000068e+01 1.967342857142854484e+01 6.178000000000000114e+01 2.985457142856576951e+01
1.520000000000000000e+02 7.089457142857142458e+01 1.967342857142854484e+01 6.216428571428571814e+01 2.998485714285144610e+01
1.530000000000000000e+02 7.128457142857142514e+01 1.970142857142852932e+01 6.253628571428571803e+01 3.005542857142279445e+01
1.540000000000000000e+02 7.174799999999999045e+01 1.983228571428560016e+01 6.293057142857142594e+01 3.020857142856558752e+01
1.550000000000000000e+02 7.218000000000000682e+01 1.994857142857124899e+01 6.331685714285713829e+01 3.040542857142266087e+01
1.560000000000000000e+02 7.265257142857143435e+01 2.011114285714258898e+01 6.370400000000000063e+01 3.043314285713695710e+01
1.570000000000000000e+02 7.313371428571429078e+01 2.029114285714248922e+01 6.410942857142856610e+01 3.054342857142254530e+01
1.580000000000000000e+02 7.358828571428571763e+01 2.039171428571386357e+01 6.451114285714285757e+01 3.071457142856533196e+01
1.590000000000000000e+02 7.395285714285714107e+01 2.038914285714243491e+01 6.490514285714286302e+01 3.078028571427962490e+01
1.600000000000000000e+02 7.440771428571429169e+01 2.051628571428522108e+01 6.530514285714285450e+01 3.099799999999381228e+01
1.610000000000000000e+02 7.481371428571428339e+01 2.053342857142807176e+01 6.569828571428571706e+01 3.113399999999366230e+01
1.620000000000000000e+02 7.523885714285714243e+01 2.059999999999946141e+01 6.609342857142857497e+01 3.127028571427939596e+01
1.630000000000000000e+02 7.564685714285714369e+01 2.065285714285657193e+01 6.649457142857143310e+01 3.146399999999374231e+01
1.640000000000000000e+02 7.608714285714285097e+01 2.073171428571367159e+01 6.689085714285714346e+01 3.155057142856515640e+01
1.650000000000000000e+02 7.643714285714285950e+01 2.064685714285657525e+01 6.728600000000000136e+01 3.165714285713669085e+01
1.660000000000000000e+02 7.686257142857142810e+01 2.071971428571368179e+01 6.768828571428571195e+01 3.179542857142246604e+01
1.670000000000000000e+02 7.728342857142857270e+01 2.081942857142790615e+01 6.808142857142857451e+01 3.193171428570821746e+01
1.680000000000000000e+02 7.770142857142856485e+01 2.088171428571359201e+01 6.846371428571428908e+01 3.203399999999400904e+01
1.690000000000000000e+02 7.815228571428571058e+01 2.101571428571351774e+01 6.883714285714286518e+01 3.223514285713699934e+01
1.700000000000000000e+02 7.858485714285714607e+01 2.111428571428488965e+01 6.923314285714285177e+01 3.232028571428000419e+01
1.710000000000000000e+02 7.897200000000000841e+01 2.111885714285631366e+01 6.961571428571427589e+01 3.245199999999434226e+01
1.720000000000000000e+02 7.938257142857142412e+01 2.115428571428487103e+01 7.002942857142856781e+01 3.255771428570864146e+01
1.730000000000000000e+02 7.979085714285716335e+01 2.120799999999912444e+01 7.042628571428571149e+01 3.271371428570876816e+01
1.740000000000000000e+02 8.021000000000000796e+01 2.126828571428480430e+01 7.082971428571428874e+01 3.291399999999468662e+01
1.750000000000000000e+02 8.060999999999999943e+01 2.132371428571334704e+01 7.123085714285714687e+01 3.304085714285194086e+01
1.760000000000000000e+02 8.101628571428572911e+01 2.137485714285617533e+01 7.162771428571429055e+01 3.317028571428062378e+01
1.770000000000000000e+02 8.146714285714286063e+01 2.147342857142754724e+01 7.203742857142856337e+01 3.338799999999510248e+01
1.780000000000000000e+02 8.189771428571428658e+01 2.154142857142751311e+01 7.243428571428570706e+01 3.357828571428098030e+01
1.790000000000000000e+02 8.231800000000001205e+01 2.157942857142749205e+01 7.283657142857143185e+01 3.377314285713827502e+01
1.800000000000000000e+02 8.270000000000000284e+01 2.153542857142751288e+01 7.324199999999999022e+01 3.396514285713845283e+01
1.810000000000000000e+02 8.315571428571428214e+01 2.162085714285603899e+01 7.365142857142856769e+01 3.403514285713848153e+01
1.820000000000000000e+02 8.366657142857143015e+01 2.184942857142734240e+01 7.405599999999999739e+01 3.421285714285298951e+01
1.830000000000000000e+02 8.414514285714287212e+01 2.199428571428440193e+01 7.445085714285714573e+01 3.435257142856744395e+01
1.840000000000000000e+02 8.455428571428571161e+01 2.203199999999867131e+01 7.483999999999998920e+01 3.451257142856764659e+01
1.850000000000000000e+02 8.498228571428570888e+01 2.210428571428434097e+01 7.523485714285713755e+01 3.454571428571053815e+01
1.860000000000000000e+02 8.540457142857142969e+01 2.216828571428430550e+01 7.562914285714285256e+01 3.470771428571073614e+01
1.870000000000000000e+02 8.582485714285714096e+01 2.222314285714142201e+01 7.601542857142857201e+01 3.478857142856797680e+01
1.880000000000000000e+02 8.625514285714285734e+01 2.228914285714138188e+01 7.640514285714284881e+01 3.492657142856815256e+01
1.890000000000000000e+02 8.670914285714286507e+01 2.238942857142703957e+01 7.678771428571428714e+01 3.507457142856833343e+01
1.900000000000000000e+02 8.711142857142858986e+01 2.240514285714132114e+01 7.717742857142857815e+01 3.527399999999714453e+01
1.910000000000000000e+02 8.754371428571428737e+01 2.246228571428414611e+01 7.756028571428572604e+01 3.528771428571144497e+01
1.920000000000000000e+02 8.795942857142857463e+01 2.250628571428411817e+01 7.794742857142855996e+01 3.536371428571154496e+01
1.930000000000000000e+02 8.824714285714286177e+01 2.232142857142707726e+01 7.833685714285714141e+01 3.538599999999728141e+01
1.940000000000000000e+02 8.870514285714284597e+01 2.242457142856987673e+01 7.872942857142857065e+01 3.548199999999739873e+01
1.950000000000000000e+02 8.919114285714285018e+01 2.260085714285549585e+01 7.912799999999998590e+01 3.562142857142614361e+01
1.960000000000000000e+02 8.966057142857142992e+01 2.273542857142684781e+01 7.951628571428571490e+01 3.576228571428345049e+01
1.970000000000000000e+02 9.004885714285713050e+01 2.274114285714113493e+01 7.990571428571428214e+01 3.594771428571225158e+01
1.980000000000000000e+02 9.049028571428571865e+01 2.283599999999821861e+01 8.028485714285713470e+01 3.597428571428370958e+01
1.990000000000000000e+02 9.098228571428572309e+01 2.301942857142669041e+01 8.066771428571428260e+01 3.595314285714083269e+01
2.000000000000000000e+02 9.147085714285714175e+01 2.319914285714087754e+01 8.104914285714285427e+01 3.604857142856951668e+01
2.010000000000000000e+02 9.196142857142856997e+01 2.339371428571219980e+01 8.142685714285713061e+01 3.612685714285532868e+01
2.020000000000000000e+02 9.246171428571427953e+01 2.359028571428351739e+01 8.179628571428571604e+01 3.620999999999828844e+01
2.030000000000000000e+02 9.290371428571428680e+01 2.369571428571202887e+01 8.217657142857142105e+01 3.633799999999844488e+01
2.040000000000000000e+02 9.336942857142855701e+01 2.383228571428338682e+01 8.256685714285713118e+01 3.646799999999860376e+01
2.050000000000000000e+02 9.384257142857143208e+01 2.398314285714044303e+01 8.295514285714286018e+01 3.652228571428438642e+01
2.060000000000000000e+02 9.430342857142856872e+01 2.412399999999750833e+01 8.333714285714285097e+01 3.666457142857026952e+01
2.070000000000000000e+02 9.470171428571427441e+01 2.415485714285463814e+01 8.371971428571428930e+01 3.675571428571323906e+01
2.080000000000000000e+02 9.513399999999998613e+01 2.424142857142601670e+01 8.409142857142857963e+01 3.682828571428476039e+01
2.090000000000000000e+02 9.555685714285715449e+01 2.429428571428312722e+01 8.446514285714285108e+01 3.686057142857050906e+01
2.100000000000000000e+02 9.596742857142857019e+01 2.433314285714025260e+01 8.485114285714286098e+01 3.696428571428492660e+01
2.110000000000000000e+02 9.641257142857143947e+01 2.444171428571162252e+01 8.523428571428571843e+01 3.705514285714217237e+01
2.120000000000000000e+02 9.679342857142857781e+01 2.449057142856873526e+01 8.562571428571429522e+01 3.715457142857087547e+01
2.130000000000000000e+02 9.719428571428571217e+01 2.455085714285441512e+01 8.601885714285712936e+01 3.724628571428527124e+01
2.140000000000000000e+02 9.748514285714286132e+01 2.438285714285450823e+01 8.641257142857142526e+01 3.734457142857110057e+01
2.150000000000000000e+02 9.786571428571427589e+01 2.438714285714021912e+01 8.682085714285713607e+01 3.742828571428548656e+01
2.160000000000000000e+02 9.830342857142858293e+01 2.447771428571159902e+01 8.721114285714286041e+01 3.758199999999996521e+01
2.170000000000000000e+02 9.870485714285715062e+01 2.448028571428302769e+01 8.760285714285714675e+01 3.764400000000003388e+01
2.180000000000000000e+02 9.907485714285715517e+01 2.445228571428303610e+01 8.799257142857142355e+01 3.776371428571447098e+01
2.190000000000000000e+02 9.947171428571428464e+01 2.444685714285447276e+01 8.838371428571429078e+01 3.791485714285750674e+01
2.200000000000000000e+02 9.990171428571429146e+01 2.450571428571158350e+01 8.876171428571427668e+01 3.807142857142913783e+01
2.210000000000000000e+02 1.002797142857142774e+02 2.451314285714014574e+01 8.914400000000000546e+01 3.821485714285788049e+01
2.220000000000000000e+02 1.006854285714285595e+02 2.453971428571156466e+01 8.954314285714285404e+01 3.834771428571519181e+01
2.230000000000000000e+02 1.010462857142857303e+02 2.447942857142588124e+01 8.992314285714286370e+01 3.846571428571532891e+01
2.240000000000000000e+02 1.013994285714285866e+02 2.444342857142590475e+01 9.029628571428571604e+01 3.842942857142957536e+01
2.250000000000000000e+02 1.018162857142857121e+02 2.452371428571157352e+01 9.068828571428572616e+01 3.848000000000106269e+01
2.260000000000000000e+02 1.021808571428571497e+02 2.448742857142588036e+01 9.108514285714285563e+01 3.863085714285838890e+01
2.270000000000000000e+02 1.025968571428571465e+02 2.454142857142584333e+01 9.145542857142858395e+01 3.863228571428695801e+01
2.280000000000000000e+02 1.029691428571428418e+02 2.453714285714013599e+01 9.183657142857143185e+01 3.876542857142997889e+01
2.290000000000000000e+02 1.033234285714285789e+02 2.448285714285445636e+01 9.223457142857142799e+01 3.884314285714435755e+01
2.300000000000000000e+02 1.037128571428571462e+02 2.452199999999728419e+01 9.261828571428571877e+01 3.893800000000162953e+01
2.310000000000000000e+02 1.041128571428571377e+02 2.457628571428297448e+01 9.300342857142857156e+01 3.897885714285881420e+01
2.320000000000000000e+02 1.044771428571428515e+02 2.452142857142586152e+01 9.338571428571428612e+01 3.895028571428735376e+01
2.330000000000000000e+02 1.048954285714285533e+02 2.457657142856868404e+01 9.377828571428570115e+01 3.889800000000156643e+01
2.340000000000000000e+02 1.053317142857142841e+02 2.466542857142578171e+01 9.416285714285713482e+01 3.897314285714452353e+01
2.350000000000000000e+02 1.057157142857142844e+02 2.467599999999720595e+01 9.454542857142857315e+01 3.893085714285876264e+01
2.360000000000000000e+02 1.060974285714285656e+02 2.466971428571149261e+01 9.493285714285714505e+01 3.900800000000170797e+01
2.370000000000000000e+02 1.064511428571428553e+02 2.460885714285438297e+01 9.531085714285714516e+01 3.906114285714462397e+01
2.380000000000000000e+02 1.068142857142857167e+02 2.459228571428296561e+01 9.568999999999999773e+01 3.901685714285886064e+01
2.390000000000000000e+02 1.072285714285714420e+02 2.463857142856864968e+01 9.607799999999998875e+01 3.902771428571601575e+01
2.400000000000000000e+02 1.076408571428571435e+02 2.468799999999719930e+01 9.647342857142857042e+01 3.908457142857322708e+01
2.410000000000000000e+02 1.080408571428571349e+02 2.471999999999717801e+01 9.686542857142858054e+01 3.912971428571614751e+01
2.420000000000000000e+02 1.084257142857142924e+02 2.472085714285431735e+01 9.724914285714285711e+01 3.912828571428757130e+01
2.430000000000000000e+02 1.088151428571428596e+02 2.472571428571146157e+01 9.764085714285714346e+01 3.919914285714479973e+01
2.440000000000000000e+02 1.092765714285714154e+02 2.485685714285424552e+01 9.801771428571427691e+01 3.928885714285919306e+01
2.450000000000000000e+02 1.096891428571428406e+02 2.489599999999708047e+01 9.840314285714285347e+01 3.935800000000213572e+01
2.460000000000000000e+02 1.101288571428571430e+02 2.498542857142560081e+01 9.877171428571428180e+01 3.943628571428794061e+01
2.470000000000000000e+02 1.105677142857142741e+02 2.508114285713983449e+01 9.915714285714285836e+01 3.950314285714517126e+01
2.480000000000000000e+02 1.109025714285714344e+02 2.498485714285417458e+01 9.953657142857143469e+01 3.953828571428806526e+01
2.490000000000000000e+02 1.113674285714285617e+02 2.511971428571124321e+01 9.993542857142855951e+01 3.961571428571673437e+01
2.500000000000000000e+02 1.118082857142857165e+02 2.523142857142546447e+01 1.003242857142857076e+02 3.958228571428811904e+01
2.510000000000000000e+02 1.122680000000000149e+02 2.537257142856824643e+01 1.006917142857142835e+02 3.967628571428824102e+01
2.520000000000000000e+02 1.127414285714285711e+02 2.551571428571102018e+01 1.010962857142857274e+02 3.976771428571692013e+01
2.530000000000000000e+02 1.132379999999999995e+02 2.569457142856806797e+01 1.014682857142856989e+02 3.984000000000272479e+01
2.540000000000000000e+02 1.136831428571428546e+02 2.577142857142516874e+01 1.018499999999999943e+02 3.990514285714566256e+01
2.550000000000000000e+02 1.140979999999999990e+02 2.580485714285371657e+01 1.022294285714285706e+02 3.985800000000274679e+01
2.560000000000000000e+02 1.144819999999999993e+02 2.581371428571085858e+01 1.026157142857142759e+02 3.993800000000284456e+01
2.570000000000000000e+02 1.148828571428571479e+02 2.586371428571082731e+01 1.029988571428571476e+02 4.002228571428866388e+01
2.580000000000000000e+02 1.152951428571428494e+02 2.592257142856793806e+01 1.033985714285714295e+02 4.011628571428877876e+01
2.590000000000000000e+02 1.157259999999999991e+02 2.600285714285361038e+01 1.037760000000000105e+02 4.019714285714601232e+01
2.600000000000000000e+02 1.160965714285714370e+02 2.597599999999648190e+01 1.041494285714285724e+02 4.019342857143172409e+01
2.610000000000000000e+02 1.165271428571428629e+02 2.606828571428214758e+01 1.045340000000000060e+02 4.021742857143176053e+01
2.620000000000000000e+02 1.169439999999999884e+02 2.614342857142495902e+01 1.049071428571428584e+02 4.027885714286040297e+01
2.630000000000000000e+02 1.174165714285714301e+02 2.631028571428201346e+01 1.052811428571428536e+02 4.020971428571746031e+01
2.640000000000000000e+02 1.178485714285714323e+02 2.639199999999624779e+01 1.056717142857143017e+02 4.019971428571744809e+01
2.650000000000000000e+02 1.183002857142857209e+02 2.651342857142475395e+01 1.060348571428571489e+02 4.017542857143170210e+01
2.660000000000000000e+02 1.187108571428571508e+02 2.657514285713901003e+01 1.064080000000000013e+02 4.019600000000315987e+01
2.670000000000000000e+02 1.190611428571428689e+02 2.651371428571047062e+01 1.067848571428571347e+02 4.015742857143168720e+01
2.680000000000000000e+02 1.194748571428571466e+02 2.655571428571044379e+01 1.071748571428571353e+02 4.012628571428879809e+01
2.690000000000000000e+02 1.198845714285714337e+02 2.659599999999613829e+01 1.075685714285714312e+02 4.008857142857445410e+01
2.700000000000000000e+02 1.202754285714285629e+02 2.658285714285328893e+01 1.079354285714285595e+02 4.010828571428876188e+01
2.710000000000000000e+02 1.206325714285714241e+02 2.653914285713902643e+01 1.083142857142857309e+02 4.016771428571741609e+01
2.720000000000000000e+02 1.210231428571428580e+02 2.652828571428189264e+01 1.087060000000000031e+02 4.017600000000313543e+01
2.730000000000000000e+02 1.213345714285714365e+02 2.640714285713909959e+01 1.090774285714285696e+02 4.020028571428887432e+01
2.740000000000000000e+02 1.217302857142857135e+02 2.639828571428196469e+01 1.094634285714285653e+02 4.020228571428887676e+01
2.750000000000000000e+02 1.221445714285714246e+02 2.643571428571051030e+01 1.098425714285714321e+02 4.018971428571744298e+01
2.760000000000000000e+02 1.225445714285714303e+02 2.645914285713907077e+01 1.102294285714285706e+02 4.017942857143171409e+01
2.770000000000000000e+02 1.229639999999999986e+02 2.649885714285333549e+01 1.106054285714285754e+02 4.017171428571742098e+01
2.780000000000000000e+02 1.233357142857142890e+02 2.645228571428193121e+01 1.109874285714285804e+02 4.017371428571741632e+01
2.790000000000000000e+02 1.237125714285714224e+02 2.643514285713908407e+01 1.113514285714285705e+02 4.016000000000312298e+01
2.800000000000000000e+02 1.240780000000000030e+02 2.641628571428195116e+01 1.117305714285714231e+02 4.014485714286023921e+01
2.810000000000000000e+02 1.244605714285714413e+02 2.640914285713909848e+01 1.121219999999999857e+02 4.015542857143168476e+01
2.820000000000000000e+02 1.248954285714285675e+02 2.649028571428191015e+01 1.125160000000000196e+02 4.019000000000315254e+01
2.830000000000000000e+02 1.253400000000000034e+02 2.658057142856757338e+01 1.128971428571428532e+02 4.022971428571748476e+01
2.840000000000000000e+02 1.257654285714285720e+02 2.664228571428182235e+01 1.132705714285714294e+02 4.021942857143176298e+01
2.850000000000000000e+02 1.261365714285714148e+02 2.658628571428185694e+01 1.136554285714285868e+02 4.025457142857466408e+01
2.860000000000000000e+02 1.265394285714285729e+02 2.662799999999612410e+01 1.140440000000000111e+02 4.025457142857465698e+01
2.870000000000000000e+02 1.269131428571428444e+02 2.662142857142469410e+01 1.144237142857142686e+02 4.025542857143180697e+01
2.880000000000000000e+02 1.272828571428571394e+02 2.660342857142470407e+01 1.147891428571428776e+02 4.027142857143182653e+01
2.890000000000000000e+02 1.276171428571428663e+02 2.653199999999617376e+01 1.151665714285714159e+02 4.025571428571752364e+01
2.900000000000000000e+02 1.279391428571428833e+02 2.644171428571051052e+01 1.155428571428571445e+02 4.027200000000324565e+01
2.910000000000000000e+02 1.283242857142857076e+02 2.645628571428193254e+01 1.159145714285714348e+02 4.024857142857464964e+01
2.920000000000000000e+02 1.287217142857142562e+02 2.649057142856762326e+01 1.162965714285714398e+02 4.019428571428887409e+01
2.930000000000000000e+02 1.291282857142857097e+02 2.653971428571045976e+01 1.166577142857143059e+02 4.018600000000314765e+01
2.940000000000000000e+02 1.295242857142856963e+02 2.658457142856757116e+01 1.170385714285714300e+02 4.023800000000321120e+01
2.950000000000000000e+02 1.298728571428571570e+02 2.653457142856759887e+01 1.174122857142857299e+02 4.027571428571754808e+01
2.960000000000000000e+02 1.302879999999999825e+02 2.656028571428187490e+01 1.177928571428571445e+02 4.032457142857474253e+01
2.970000000000000000e+02 1.306585714285714346e+02 2.655257142856759245e+01 1.181800000000000068e+02 4.029828571428900119e+01
2.980000000000000000e+02 1.310519999999999925e+02 2.656799999999615380e+01 1.185694285714285741e+02 4.030171428571757986e+01
2.990000000000000000e+02 1.314737142857142942e+02 2.663599999999611612e+01 1.189591428571428651e+02 4.031314285714616119e+01
3.000000000000000000e+02 1.318714285714285666e+02 2.665914285713896348e+01 1.193239999999999839e+02 4.031600000000330652e+01
3.010000000000000000e+02 1.322805714285714487e+02 2.668714285713894441e+01 1.196977142857142837e+02 4.030714285714614675e+01
3.020000000000000000e+02 1.326894285714285786e+02 2.674628571428177182e+01 1.200848571428571603e+02 4.028285714286041497e+01
3.030000000000000000e+02 1.330525714285714400e+02 2.671542857142464555e+01 1.204474285714285742e+02 4.025485714286037364e+01
3.040000000000000000e+02 1.334857142857142662e+02 2.679514285713888455e+01 1.208205714285714265e+02 4.021857142857461298e+01
3.050000000000000000e+02 1.338385714285714130e+02 2.673771428571034292e+01 1.212151428571428511e+02 4.018542857143172142e+01
3.060000000000000000e+02 1.342277142857142849e+02 2.674399999999605271e+01 1.215934285714285750e+02 4.011685714286021209e+01
3.070000000000000000e+02 1.345477142857143065e+02 2.661428571428184142e+01 1.219754285714285658e+02 4.010714285714590943e+01
3.080000000000000000e+02 1.349014285714285677e+02 2.655599999999616045e+01 1.223417142857142750e+02 4.000942857143149922e+01
3.090000000000000000e+02 1.352340000000000089e+02 2.644885714285336320e+01 1.227197142857142751e+02 4.000028571428863700e+01
3.100000000000000000e+02 1.355937142857142703e+02 2.638657142856768445e+01 1.231017142857142801e+02 3.991742857143139389e+01
3.110000000000000000e+02 1.359314285714285973e+02 2.628657142856773987e+01 1.234765714285714324e+02 3.987942857143134745e+01
3.120000000000000000e+02 1.363345714285714223e+02 2.631285714285343857e+01 1.238465714285714228e+02 3.986714285714561612e+01
3.130000000000000000e+02 1.367457142857142856e+02 2.635485714285341530e+01 1.242208571428571418e+02 3.985057142857416324e+01
3.140000000000000000e+02 1.371234285714285761e+02 2.632171428571057703e+01 1.245882857142857176e+02 3.979257142857409946e+01
3.150000000000000000e+02 1.374982857142857142e+02 2.627085714285346185e+01 1.249568571428571602e+02 3.971714285714543280e+01
3.160000000000000000e+02 1.378728571428571570e+02 2.624257142856776426e+01 1.253291428571428554e+02 3.969285714285969391e+01
3.170000000000000000e+02 1.382322857142856947e+02 2.618799999999636796e+01 1.257059999999999889e+02 3.968857142857396525e+01
3.180000000000000000e+02 1.386028571428571468e+02 2.615771428571066792e+01 1.260882857142857176e+02 3.965657142857393325e+01
3.190000000000000000e+02 1.389894285714285616e+02 2.618599999999636907e+01 1.264517142857143028e+02 3.963428571428818259e+01
3.200000000000000000e+02 1.393617142857142994e+02 2.618057142856779862e+01 1.268305714285714458e+02 3.961314285714529859e+01
3.210000000000000000e+02 1.397762857142857342e+02 2.624371428571062026e+01 1.272002857142857266e+02 3.955285714285951570e+01
3.220000000000000000e+02 1.401348571428571290e+02 2.619685714285350286e+01 1.275857142857142890e+02 3.946028571428796994e+01
3.230000000000000000e+02 1.404565714285714364e+02 2.609257142856784739e+01 1.279474285714285742e+02 3.938085714285930550e+01
3.240000000000000000e+02 1.408582857142857279e+02 2.610657142856783963e+01 1.283197142857142978e+02 3.927371428571632350e+01
3.250000000000000000e+02 1.412682857142857245e+02 2.612599999999639877e+01 1.286925714285714264e+02 3.920742857143051907e+01
3.260000000000000000e+02 1.416319999999999766e+02 2.607914285713928493e+01 1.290731428571428694e+02 3.909914285714467752e+01
3.270000000000000000e+02 1.420368571428571443e+02 2.610285714285355496e+01 1.294608571428571224e+02 3.904000000000174708e+01
3.280000000000000000e+02 1.424499999999999886e+02 2.617314285713922928e+01 1.298365714285714319e+02 3.895285714285878953e+01
3.290000000000000000e+02 1.428600000000000136e+02 2.623828571428204981e+01 1.302125714285714366e+02 3.889342857143013532e+01
3.300000000000000000e+02 1.432048571428571506e+02 2.617342857142494239e+01 1.306062857142857183e+02 3.887114285714439887e+01
3.310000000000000000e+02 1.435685714285714312e+02 2.614657142856781746e+01 1.309805714285714373e+02 3.878085714285857222e+01
3.320000000000000000e+02 1.439562857142856842e+02 2.613599999999638968e+01 1.313448571428571654e+02 3.869714285714417912e+01
3.330000000000000000e+02 1.443151428571428596e+02 2.605914285713929246e+01 1.317288571428571515e+02 3.865914285714413978e+01
3.340000000000000000e+02 1.446402857142857385e+02 2.593428571428222185e+01 1.321205714285714237e+02 3.854885714285828158e+01
3.350000000000000000e+02 1.450334285714285727e+02 2.595514285713935010e+01 1.325005714285714475e+02 3.850857142857253024e+01
3.360000000000000000e+02 1.454339999999999975e+02 2.596828571428219945e+01 1.328797142857142717e+02 3.843457142857243269e+01
3.370000000000000000e+02 1.457968571428571352e+02 2.589857142856795136e+01 1.332574285714285907e+02 3.837942857142950714e+01
3.380000000000000000e+02 1.462022857142857220e+02 2.591399999999651627e+01 1.336482857142857199e+02 3.831771428571514804e+01
3.390000000000000000e+02 1.465891428571428605e+02 2.591457142856794604e+01 1.340080000000000098e+02 3.824542857142934338e+01
3.400000000000000000e+02 1.469122857142857299e+02 2.580199999999657479e+01 1.343745714285714428e+02 3.819457142857214649e+01
3.410000000000000000e+02 1.473074285714285736e+02 2.581514285713943124e+01 1.347485714285714380e+02 3.813428571428634939e+01
3.420000000000000000e+02 1.476771428571428544e+02 2.580628571428228923e+01 1.351291428571428526e+02 3.807057142857198784e+01
3.430000000000000000e+02 1.480528571428571354e+02 2.579714285713943767e+01 1.355120000000000005e+02 3.785542857142887385e+01
3.440000000000000000e+02 1.484291428571428355e+02 2.578599999999658365e+01 1.358842857142857099e+02 3.775742857142874698e+01
3.450000000000000000e+02 1.488077142857142974e+02 2.577714285713944875e+01 1.362471428571428476e+02 3.769285714285724254e+01
3.460000000000000000e+02 1.491782857142856926e+02 2.577657142856801897e+01 1.366237142857142999e+02 3.759171428571426077e+01
3.470000000000000000e+02 1.495674285714285645e+02 2.579599999999658166e+01 1.370214285714285722e+02 3.750599999999987233e+01
3.480000000000000000e+02 1.499411428571428644e+02 2.577314285713945097e+01 1.374037142857142726e+02 3.740285714285688812e+01
3.490000000000000000e+02 1.503182857142857358e+02 2.576771428571088052e+01 1.377742857142857247e+02 3.729857142857105146e+01
3.500000000000000000e+02 1.506342857142856815e+02 2.565599999999665570e+01 1.381482857142857199e+02 3.716228571428516858e+01
3.510000000000000000e+02 1.509522857142856935e+02 2.555028571428243467e+01 1.385394285714285445e+02 3.708742857142793525e+01
3.520000000000000000e+02 1.512634285714285625e+02 2.540542857142536803e+01 1.389262857142857115e+02 3.690485714285627949e+01
3.530000000000000000e+02 1.516068571428571374e+02 2.534199999999683683e+01 1.392971428571428589e+02 3.677857142857040884e+01
3.540000000000000000e+02 1.519579999999999984e+02 2.528999999999685855e+01 1.396628571428571490e+02 3.670142857142745640e+01
3.550000000000000000e+02 1.522191428571428560e+02 2.506685714285412558e+01 1.400291428571428582e+02 3.662371428571307774e+01
3.560000000000000000e+02 1.525874285714285747e+02 2.503742857142557199e+01 1.403942857142857008e+02 3.652171428571296019e+01
3.570000000000000000e+02 1.528725714285714332e+02 2.487942857142566311e+01 1.407794285714285820e+02 3.641971428571282843e+01
3.580000000000000000e+02 1.531942857142856838e+02 2.476114285714001539e+01 1.411437142857142817e+02 3.627914285714123110e+01
3.590000000000000000e+02 1.535522857142857163e+02 2.467342857142577373e+01 1.415191428571428673e+02 3.611371428571246156e+01
3.600000000000000000e+02 1.538859999999999957e+02 2.456942857142583492e+01 1.418868571428571386e+02 3.597657142856942869e+01
3.610000000000000000e+02 1.542482857142857142e+02 2.453085714285442620e+01 1.422591428571428480e+02 3.585228571428356759e+01
3.620000000000000000e+02 1.546402857142857101e+02 2.451742857142586018e+01 1.426331428571428432e+02 3.571314285714053938e+01
3.630000000000000000e+02 1.550448571428571540e+02 2.452428571428299975e+01 1.430048571428571336e+02 3.560771428571183606e+01
3.640000000000000000e+02 1.554119999999999777e+02 2.449514285714015926e+01 1.433868571428571386e+02 3.547828571428311051e+01
3.650000000000000000e+02 1.557902857142857442e+02 2.446199999999732100e+01 1.437568571428571431e+02 3.537057142856869518e+01
3.660000000000000000e+02 1.561142857142856997e+02 2.432571428571168326e+01 1.441320000000000050e+02 3.517828571428273676e+01
3.670000000000000000e+02 1.564431428571428739e+02 2.421942857142602890e+01 1.445159999999999911e+02 3.503971428571114899e+01
3.680000000000000000e+02 1.567671428571428578e+02 2.409914285714038229e+01 1.448774285714285952e+02 3.487828571428237723e+01
3.690000000000000000e+02 1.571322857142857004e+02 2.404857142856898022e+01 1.452451428571428664e+02 3.472742857142505102e+01
3.700000000000000000e+02 1.574980000000000189e+02 2.400199999999757594e+01 1.456257142857142810e+02 3.461199999999633548e+01
3.710000000000000000e+02 1.578285714285714221e+02 2.391371428571191160e+01 1.459971428571428760e+02 3.449628571428190327e+01
3.720000000000000000e+02 1.581748571428571495e+02 2.383142857142624393e+01 1.463751428571428619e+02 3.433142857142456705e+01
3.730000000000000000e+02 1.585062857142857240e+02 2.372285714285487046e+01 1.467551428571428573e+02 3.419057142856725307e+01
3.740000000000000000e+02 1.588379999999999939e+02 2.364571428571206013e+01 1.471359999999999957e+02 3.405771428570994885e+01
3.750000000000000000e+02 1.591340000000000146e+02 2.349599999999785638e+01 1.475128571428571433e+02 3.388599999999544821e+01
3.760000000000000000e+02 1.594405714285714168e+02 2.333457142856937594e+01 1.478771428571428430e+02 3.374028571428098644e+01
3.770000000000000000e+02 1.597531428571428478e+02 2.319571428571230598e+01 1.482548571428571336e+02 3.360685714285224890e+01
3.780000000000000000e+02 1.600674285714285929e+02 2.306657142856952447e+01 1.486265714285714239e+02 3.342857142856632180e+01
3.790000000000000000e+02 1.603594285714285945e+02 2.289714285714104847e+01 1.489954285714285618e+02 3.326714285713757846e+01
3.800000000000000000e+02 1.607220000000000084e+02 2.287342857142677133e+01 1.493617142857142710e+02 3.312399999999457378e+01
3.810000000000000000e+02 1.609954285714285618e+02 2.268857142856973041e+01 1.497477142857143235e+02 3.294571428570868221e+01
3.820000000000000000e+02 1.613071428571428783e+02 2.257171428571265182e+01 1.501142857142857281e+02 3.279685714285140818e+01
3.830000000000000000e+02 1.615694285714285741e+02 2.233542857142706950e+01 1.504954285714285618e+02 3.260971428570836395e+01
3.840000000000000000e+02 1.618894285714285672e+02 2.220942857142714288e+01 1.508728571428571286e+02 3.238085714285104189e+01
3.850000000000000000e+02 1.622077142857142746e+02 2.207314285714150515e+01 1.512388571428571424e+02 3.219714285713661184e+01
3.860000000000000000e+02 1.625511428571428496e+02 2.199571428571297460e+01 1.515931428571428796e+02 3.196199999999362973e+01
3.870000000000000000e+02 1.628439999999999941e+02 2.183428571428448706e+01 1.519597142857142842e+02 3.172942857142217576e+01
3.880000000000000000e+02 1.631722857142857208e+02 2.175114285714168005e+01 1.523382857142857176e+02 3.150057142856501358e+01
3.890000000000000000e+02 1.635285714285714107e+02 2.171114285714170578e+01 1.527002857142857124e+02 3.131628571427934205e+01
3.900000000000000000e+02 1.639000000000000057e+02 2.168171428571314863e+01 1.530774285714285838e+02 3.115828571427939053e+01
3.910000000000000000e+02 1.642237142857142942e+02 2.157657142857034671e+01 1.534500000000000171e+02 3.099314285713658279e+01
3.920000000000000000e+02 1.645234285714285534e+02 2.144942857142756409e+01 1.538111428571428689e+02 3.080257142856524055e+01
3.930000000000000000e+02 1.648605714285714328e+02 2.134999999999904574e+01 1.541837142857142737e+02 3.063628571427961944e+01
3.940000000000000000e+02 1.650840000000000032e+02 2.107399999999919871e+01 1.545639999999999930e+02 3.044599999999400808e+01
3.950000000000000000e+02 1.654368571428571499e+02 2.102485714285636931e+01 1.549342857142857213e+02 3.024857142856554759e+01
3.960000000000000000e+02 1.657865714285714489e+02 2.096542857142782879e+01 1.553051428571428687e+02 3.007285714285135469e+01
3.970000000000000000e+02 1.661077142857143087e+02 2.085599999999931953e+01 1.556888571428571879e+02 2.989599999999431290e+01
3.980000000000000000e+02 1.664254285714285686e+02 2.073885714285653137e+01 1.560565714285714023e+02 2.971114285713727199e+01
3.990000000000000000e+02 1.667642857142857054e+02 2.065085714285657659e+01 1.564257142857142924e+02 2.950599999999452905e+01
4.000000000000000000e+02 1.670939999999999941e+02 2.058828571428518117e+01 1.568211428571428598e+02 2.930999999999463412e+01
4.010000000000000000e+02 1.674462857142857217e+02 2.057085714285661737e+01 1.571988571428571504e+02 2.911114285713760452e+01
4.020000000000000000e+02 1.677845714285714394e+02 2.050428571428523128e+01 1.575711428571428598e+02 2.890599999999485803e+01
4.030000000000000000e+02 1.681557142857142821e+02 2.047457142857096102e+01 1.579365714285714262e+02 2.868942857142355152e+01
4.040000000000000000e+02 1.684971428571428476e+02 2.042828571428526629e+01 1.583082857142857165e+02 2.848314285713795257e+01
4.050000000000000000e+02 1.688597142857143183e+02 2.042028571428527783e+01 1.586651428571428823e+02 2.828114285713806808e+01
4.060000000000000000e+02 1.691991428571428742e+02 2.034942857142817374e+01 1.590345714285714109e+02 2.808742857142388516e+01
4.070000000000000000e+02 1.694928571428571331e+02 2.020914285714253467e+01 1.594071428571428442e+02 2.785599999999544352e+01
4.080000000000000000e+02 1.698202857142856885e+02 2.012942857142829212e+01 1.597645714285714291e+02 2.766857142856697394e+01
4.090000000000000000e+02 1.701208571428571474e+02 1.999914285714265105e+01 1.601237142857142999e+02 2.747971428570993524e+01
4.100000000000000000e+02 1.704508571428571315e+02 1.990999999999984382e+01 1.604920000000000186e+02 2.729057142856718343e+01
4.110000000000000000e+02 1.708200000000000216e+02 1.986399999999986932e+01 1.608668571428571283e+02 2.706485714285302535e+01
4.120000000000000000e+02 1.711611428571428348e+02 1.978657142857133877e+01 1.612437142857142760e+02 2.682742857142458348e+01
4.130000000000000000e+02 1.714599999999999795e+02 1.965999999999998238e+01 1.616057142857142992e+02 2.656428571428186913e+01
4.140000000000000000e+02 1.717602857142857147e+02 1.951742857142863485e+01 1.619631428571428557e+02 2.633628571428199905e+01
4.150000000000000000e+02 1.720797142857142887e+02 1.939257142857155714e+01 1.623282857142856983e+02 2.612485714285354987e+01
4.160000000000000000e+02 1.724128571428571490e+02 1.928942857142876122e+01 1.626894285714285502e+02 2.591399999999651627e+01
4.170000000000000000e+02 1.727225714285714275e+02 1.917371428571453862e+01 1.630714285714285552e+02 2.567971428571093639e+01
4.180000000000000000e+02 1.730085714285714289e+02 1.899371428571463483e+01 1.634345714285714166e+02 2.543342857142535607e+01
4.190000000000000000e+02 1.733145714285714121e+02 1.883371428571472705e+01 1.638140000000000214e+02 2.520028571428262865e+01
4.200000000000000000e+02 1.736608571428571395e+02 1.875400000000048450e+01 1.641994285714285979e+02 2.492371428571135539e+01
4.210000000000000000e+02 1.739811428571428564e+02 1.863800000000055235e+01 1.645694285714285741e+02 2.469885714285433664e+01
4.220000000000000000e+02 1.742982857142857256e+02 1.851171428571490196e+01 1.649362857142857024e+02 2.444914285714018831e+01
4.230000000000000000e+02 1.746205714285714237e+02 1.839200000000068513e+01 1.653222857142856981e+02 2.421028571428317377e+01
4.240000000000000000e+02 1.750040000000000191e+02 1.839628571428639603e+01 1.656842857142857213e+02 2.396628571428331611e+01
4.250000000000000000e+02 1.753754285714285572e+02 1.838571428571497535e+01 1.660594285714285547e+02 2.373485714285487092e+01
4.260000000000000000e+02 1.757117142857142937e+02 1.832085714285786793e+01 1.664328571428571308e+02 2.349428571428357770e+01
4.270000000000000000e+02 1.760039999999999907e+02 1.816600000000081039e+01 1.667994285714285354e+02 2.324685714285514138e+01
4.280000000000000000e+02 1.762885714285714300e+02 1.797542857142945749e+01 1.671745714285714257e+02 2.299028571428385348e+01
4.290000000000000000e+02 1.765902857142856988e+02 1.783914285714380199e+01 1.675454285714285732e+02 2.274914285714113404e+01
4.300000000000000000e+02 1.769182857142857301e+02 1.774600000000099698e+01 1.679165714285714444e+02 2.250314285714126683e+01
4.310000000000000000e+02 1.771939999999999884e+02 1.757942857142965210e+01 1.682917142857142778e+02 2.226314285714139984e+01
4.320000000000000000e+02 1.774914285714285711e+02 1.744514285714397417e+01 1.686419999999999959e+02 2.200885714285582750e+01
4.330000000000000000e+02 1.777597142857142671e+02 1.724857142857263881e+01 1.690214285714285722e+02 2.176257142857024718e+01
4.340000000000000000e+02 1.780794285714285650e+02 1.715342857142982425e+01 1.693839999999999861e+02 2.150228571428467816e+01
4.350000000000000000e+02 1.784185714285714255e+02 1.706828571428698638e+01 1.697437142857142760e+02 2.125028571428482138e+01
4.360000000000000000e+02 1.786534285714285772e+02 1.677800000000137359e+01 1.701202857142857283e+02 2.100542857142781017e+01
4.370000000000000000e+02 1.789297142857142831e+02 1.660171428571570118e+01 1.705008571428571429e+02 2.074571428571367093e+01
4.380000000000000000e+02 1.791705714285714350e+02 1.635428571428716538e+01 1.708659999999999854e+02 2.049514285714237971e+01
4.390000000000000000e+02 1.794740000000000180e+02 1.619428571428719721e+01 1.712348571428571518e+02 2.026999999999964786e+01
4.400000000000000000e+02 1.797934285714285920e+02 1.605514285714434308e+01 1.715968571428571465e+02 2.003028571428549398e+01
4.410000000000000000e+02 1.800628571428571547e+02 1.583257142857291555e+01 1.719734285714285704e+02 1.976599999999993074e+01
4.420000000000000000e+02 1.803242857142857076e+02 1.561457142857294045e+01 1.723662857142857376e+02 1.947485714285722835e+01
4.430000000000000000e+02 1.806151428571428710e+02 1.544714285714436208e+01 1.727391428571428662e+02 1.918200000000025085e+01
4.440000000000000000e+02 1.808880000000000052e+02 1.526514285714434749e+01 1.731128571428571377e+02 1.889942857142898092e+01
4.450000000000000000e+02 1.811691428571428730e+02 1.508742857143003313e+01 1.734874285714285520e+02 1.862914285714341389e+01
4.460000000000000000e+02 1.814431428571428455e+02 1.492342857143002632e+01 1.738442857142856894e+02 1.834600000000071418e+01
4.470000000000000000e+02 1.817388571428571424e+02 1.476228571428715242e+01 1.742040000000000077e+02 1.804714285714373645e+01
4.480000000000000000e+02 1.820645714285714121e+02 1.465400000000142455e+01 1.745791428571428412e+02 1.778771428571530677e+01
4.490000000000000000e+02 1.823631428571428614e+02 1.449600000000139488e+01 1.749459999999999980e+02 1.752085714285831486e+01
4.500000000000000000e+02 1.826811428571428451e+02 1.437342857142994212e+01 1.753128571428571547e+02 1.722742857142990758e+01
4.510000000000000000e+02 1.829894285714285616e+02 1.424257142857277891e+01 1.756922857142857026e+02 1.696457142857290634e+01
4.520000000000000000e+02 1.833100000000000023e+02 1.413942857142992438e+01 1.760708571428571361e+02 1.663771428571594413e+01
4.530000000000000000e+02 1.836314285714285575e+02 1.402142857142990451e+01 1.764331428571428262e+02 1.635514285714463867e+01
4.540000000000000000e+02 1.839425714285714264e+02 1.389742857142988086e+01 1.768099999999999739e+02 1.607771428571617633e+01
4.550000000000000000e+02 1.841917142857142835e+02 1.364257142857265315e+01 1.771942857142857122e+02 1.579200000000192183e+01
4.560000000000000000e+02 1.844519999999999698e+02 1.342342857142972079e+01 1.775637142857142692e+02 1.551000000000185075e+01
4.570000000000000000e+02 1.846877142857142644e+02 1.316685714285820730e+01 1.779525714285714457e+02 1.523371428571604724e+01
4.580000000000000000e+02 1.849819999999999993e+02 1.300714285714386698e+01 1.783354285714285936e+02 1.495085714285880663e+01
4.590000000000000000e+02 1.852697142857142865e+02 1.286142857142953488e+01 1.787094285714285604e+02 1.465685714285871022e+01
4.600000000000000000e+02 1.855017142857142858e+02 1.261171428571516451e+01 1.790777142857142792e+02 1.435228571428718070e+01
4.610000000000000000e+02 1.857748571428571722e+02 1.241914285714367239e+01 1.794428571428571502e+02 1.406171428571565230e+01
4.620000000000000000e+02 1.860665714285714216e+02 1.225057142857218828e+01 1.798248571428571552e+02 1.376942857142984167e+01
4.630000000000000000e+02 1.863357142857142605e+02 1.205828571428640927e+01 1.801977142857142553e+02 1.345000000000116280e+01
4.640000000000000000e+02 1.866237142857142999e+02 1.188771428571492272e+01 1.805665714285714500e+02 1.315600000000106462e+01
4.650000000000000000e+02 1.868928571428571388e+02 1.166628571428627836e+01 1.809434285714285693e+02 1.282600000000095442e+01
4.660000000000000000e+02 1.871539999999999964e+02 1.144057142857191600e+01 1.813094285714285547e+02 1.245628571428654574e+01
4.670000000000000000e+02 1.873202857142857169e+02 1.102971428571463619e+01 1.816760000000000161e+02 1.216514285714359112e+01
4.680000000000000000e+02 1.875757142857142696e+02 1.080485714285741849e+01 1.820439999999999827e+02 1.181285714285775867e+01
4.690000000000000000e+02 1.878294285714285650e+02 1.059000000000020592e+01 1.824102857142857204e+02 1.150857142857194049e+01
4.700000000000000000e+02 1.880557142857142878e+02 1.029714285714296196e+01 1.827860000000000014e+02 1.115600000000039849e+01
4.710000000000000000e+02 1.882862857142857251e+02 1.003371428571430357e+01 1.831645714285714348e+02 1.082600000000028828e+01
4.720000000000000000e+02 1.885039999999999907e+02 9.756571428571353621e+00 1.835457142857142685e+02 1.048314285714302940e+01
4.730000000000000000e+02 1.887091428571428651e+02 9.428857142856958973e+00 1.839062857142857297e+02 1.019400000000007545e+01
4.740000000000000000e+02 1.888714285714285950e+02 9.015999999999678494e+00 1.842740000000000009e+02 9.858285714285678125e+00
4.750000000000000000e+02 1.890608571428571452e+02 8.652285714285293139e+00 1.846551428571428346e+02 9.526285714285565476e+00
4.760000000000000000e+02 1.892900000000000205e+02 8.375428571428109592e+00 1.850220000000000198e+02 9.173142857142591922e+00
4.770000000000000000e+02 1.894902857142857044e+02 8.047428571428078214e+00 1.854042857142857201e+02 8.812285714285328808e+00
4.780000000000000000e+02 1.896891428571428264e+02 7.715999999999464620e+00 1.857822857142857060e+02 8.467142857142356149e+00
4.790000000000000000e+02 1.899111428571428348e+02 7.419428571428026586e+00 1.861537142857143010e+02 8.106285714285117905e+00
4.800000000000000000e+02 1.901577142857142633e+02 7.172285714285169256e+00 1.865282857142856869e+02 7.756285714285093391e+00
4.810000000000000000e+02 1.903588571428571186e+02 6.850285714285179850e+00 1.869039999999999964e+02 7.417714285713693734e+00
4.820000000000000000e+02 1.905685714285714312e+02 6.511714285713789074e+00 1.872794285714285536e+02 7.058571428570877160e+00
4.830000000000000000e+02 1.907914285714285825e+02 6.205999999999537664e+00 1.876465714285714341e+02 6.674571428570917675e+00
4.840000000000000000e+02 1.909694285714285797e+02 5.857142857142433101e+00 1.880202857142857056e+02 6.294571428570959526e+00
4.850000000000000000e+02 1.911422857142856913e+02 5.509428571428185428e+00 1.883905714285714055e+02 5.937999999999570733e+00
4.860000000000000000e+02 1.913479999999999848e+02 5.181428571428222440e+00 1.887659999999999911e+02 5.540285714285329455e+00
4.870000000000000000e+02 1.915402857142857158e+02 4.832285714285403877e+00 1.891431428571428626e+02 5.172571428571083985e+00
4.880000000000000000e+02 1.917017142857143028e+02 4.431142857142590152e+00 1.895222857142857151e+02 4.797428571428267396e+00
4.890000000000000000e+02 1.918702857142856999e+02 4.052857142856917783e+00 1.899037142857143010e+02 4.409714285714025017e+00
4.900000000000000000e+02 1.920465714285714114e+02 3.692571428571243430e+00 1.902797142857143058e+02 4.043428571428350438e+00
4.910000000000000000e+02 1.921737142857142828e+02 3.265142857142719013e+00 1.906562857142857013e+02 3.661999999999821398e+00
4.920000000000000000e+02 1.923414285714285654e+02 2.882857142857047084e+00 1.910397142857142967e+02 3.256285714285580113e+00
4.930000000000000000e+02 1.925137142857142862e+02 2.519714285714229618e+00 1.914159999999999684e+02 2.848285714285625492e+00
4.940000000000000000e+02 1.926877142857142644e+02 2.135142857142828809e+00 1.917900000000000205e+02 2.435142857142813977e+00
4.950000000000000000e+02 1.928457142857143083e+02 1.723714285714277095e+00 1.921620000000000061e+02 2.012000000000000899e+00
4.960000000000000000e+02 1.930068571428571431e+02 1.338571428571428967e+00 1.925314285714285631e+02 1.572000000000004061e+00
4.970000000000000000e+02 1.931928571428571502e+02 9.742857142857143105e-01 1.929022857142857106e+02 1.106857142857146536e+00
4.980000000000000000e+02 1.933191428571428503e+02 5.185714285714281280e-01 1.932745714285714200e+02 6.211428571428604384e-01
4.990000000000000000e+02 1.934840000000000089e+02 1.359999999999992326e-01 1.936405714285714623e+02 1.360000000000027853e-01


==> OneClassKNN/results/comp_onetwo_cpf500x500R.dat <==
0.000000000000000000e+00 3.806666666666667087e-01 1.266666666666667503e-02 3.986666666666666692e-01 -1.800000000000000905e-02
1.000000000000000000e+00 7.373333333333333961e-01 2.600000000000000921e-02 8.146666666666666501e-01 6.933333333333339954e-02
2.000000000000000000e+00 1.037999999999999812e+00 -1.033333333333334159e-01 1.176666666666666528e+00 9.800000000000007316e-02
3.000000000000000000e+00 1.411333333333333329e+00 -6.600000000000005862e-02 1.524000000000000021e+00 4.060000000000002496e-01
4.000000000000000000e+00 1.799999999999999822e+00 -6.666666666666674901e-02 1.947333333333333361e+00 5.000000000000004441e-01
5.000000000000000000e+00 2.298666666666666636e+00 8.333333333333342585e-02 2.310000000000000053e+00 5.240000000000004654e-01
6.000000000000000000e+00 2.792666666666666409e+00 3.080000000000002736e-01 2.694666666666666988e+00 6.506666666666671706e-01
7.000000000000000000e+00 3.260666666666666380e+00 5.113333333333338615e-01 3.097999999999999865e+00 6.793333333333338997e-01
8.000000000000000000e+00 3.640666666666667162e+00 5.026666666666670391e-01 3.486666666666666359e+00 7.146666666666672274e-01
9.000000000000000000e+00 3.979999999999999982e+00 4.306666666666670307e-01 3.902000000000000135e+00 8.413333333333339326e-01
1.000000000000000000e+01 4.302666666666666195e+00 2.753333333333335409e-01 4.274000000000000021e+00 8.986666666666611736e-01
1.100000000000000000e+01 4.655333333333333101e+00 1.653333333333334432e-01 4.650666666666666949e+00 1.085333333333324379e+00
1.200000000000000000e+01 5.041333333333333222e+00 2.240000000000001434e-01 5.032666666666666622e+00 1.359333333333313742e+00
1.300000000000000000e+01 5.515333333333333421e+00 3.946666666666669432e-01 5.395999999999999908e+00 1.640666666666633855e+00
1.400000000000000000e+01 5.977999999999999758e+00 5.606666666666670906e-01 5.752000000000000668e+00 1.976666666666608396e+00
1.500000000000000000e+01 6.427999999999999936e+00 6.526666666666672834e-01 6.159333333333332661e+00 1.926666666666607242e+00
1.600000000000000000e+01 6.801333333333333897e+00 6.273333333333338535e-01 6.552000000000000490e+00 1.911333333333276263e+00
1.700000000000000000e+01 7.337333333333333485e+00 9.373333333333221384e-01 6.906666666666666288e+00 2.001999999999940716e+00
1.800000000000000000e+01 7.830666666666667552e+00 1.142666666666647624e+00 7.276666666666667282e+00 2.325999999999916135e+00
1.900000000000000000e+01 8.291333333333334110e+00 1.217999999999969551e+00 7.660666666666666735e+00 2.621333333333229376e+00
2.000000000000000000e+01 8.712000000000001521e+00 1.298666666666642877e+00 8.020000000000001350e+00 2.912666666666541726e+00
2.100000000000000000e+01 9.221333333333333826e+00 1.521999999999964270e+00 8.414666666666667183e+00 3.121333333333195625e+00
2.200000000000000000e+01 9.739333333333332732e+00 1.725333333333285868e+00 8.797333333333334338e+00 3.452666666666504902e+00
2.300000000000000000e+01 1.027133333333333276e+01 1.993333333333267010e+00 9.169999999999999929e+00 3.711333333333146633e+00
2.400000000000000000e+01 1.065533333333333310e+01 1.993333333333267898e+00 9.527333333333334764e+00 3.711999999999813227e+00
2.500000000000000000e+01 1.117666666666666764e+01 2.273333333333246831e+00 9.913333333333333997e+00 3.823999999999800892e+00
2.600000000000000000e+01 1.166733333333333533e+01 2.491333333333228151e+00 1.026999999999999957e+01 4.093333333333104562e+00
2.700000000000000000e+01 1.208000000000000185e+01 2.487333333333211272e+00 1.063733333333333420e+01 4.329999999999745164e+00
2.800000000000000000e+01 1.256199999999999939e+01 2.685999999999864052e+00 1.101866666666666816e+01 4.393999999999738115e+00
2.900000000000000000e+01 1.304333333333333300e+01 2.893333333333184321e+00 1.138733333333333420e+01 4.547333333333054561e+00
3.000000000000000000e+01 1.350066666666666748e+01 3.051333333333174913e+00 1.180533333333333346e+01 4.659333333333042226e+00
3.100000000000000000e+01 1.389266666666666694e+01 3.071999999999847297e+00 1.219066666666666698e+01 4.873333333333018658e+00
3.200000000000000000e+01 1.426399999999999935e+01 3.059999999999850395e+00 1.256199999999999761e+01 4.863333333333019759e+00
3.300000000000000000e+01 1.472133333333333383e+01 3.203333333333176824e+00 1.292999999999999972e+01 5.167999999999652871e+00
3.400000000000000000e+01 1.516866666666666674e+01 3.331999999999838202e+00 1.331800000000000139e+01 5.393999999999628869e+00
3.500000000000000000e+01 1.553200000000000003e+01 3.261333333333183759e+00 1.367066666666666563e+01 5.708666666666260880e+00
3.600000000000000000e+01 1.597466666666666768e+01 3.363999999999843560e+00 1.404400000000000048e+01 5.827333333332914478e+00
3.700000000000000000e+01 1.644333333333333158e+01 3.519999999999833484e+00 1.439333333333333265e+01 5.877999999999575564e+00
3.800000000000000000e+01 1.690799999999999770e+01 3.671333333333151039e+00 1.477066666666666706e+01 6.175333333332876151e+00
3.900000000000000000e+01 1.736733333333333462e+01 3.821333333333134519e+00 1.515733333333333377e+01 6.497333333332839800e+00
4.000000000000000000e+01 1.774266666666666481e+01 3.801999999999803315e+00 1.552133333333333454e+01 6.519333333332838265e+00
4.100000000000000000e+01 1.823733333333333206e+01 4.003333333333114474e+00 1.588799999999999990e+01 6.730666666666147435e+00
4.200000000000000000e+01 1.873133333333333184e+01 4.209333333333091787e+00 1.625866666666666660e+01 7.067333333332806333e+00
4.300000000000000000e+01 1.924599999999999866e+01 4.441333333333066236e+00 1.664733333333333576e+01 7.371999999999481190e+00
4.400000000000000000e+01 1.975666666666666771e+01 4.681999999999706397e+00 1.699266666666666836e+01 7.582666666666167288e+00
4.500000000000000000e+01 2.027133333333333454e+01 4.937333333333011609e+00 1.737000000000000099e+01 7.692666666666154285e+00
4.600000000000000000e+01 2.070933333333333337e+01 5.043333333332999935e+00 1.772866666666666902e+01 7.976666666666201166e+00
4.700000000000000000e+01 2.118266666666666609e+01 5.203999999999648907e+00 1.809933333333333394e+01 8.099333333332863205e+00
4.800000000000000000e+01 2.155133333333333212e+01 5.171333333332985838e+00 1.849399999999999977e+01 8.110666666666190849e+00
4.900000000000000000e+01 2.197799999999999798e+01 5.190666666666317042e+00 1.888799999999999812e+01 8.338666666666208371e+00
5.000000000000000000e+01 2.246866666666666745e+01 5.385999999999628862e+00 1.927133333333333454e+01 8.594666666666254784e+00
5.100000000000000000e+01 2.280666666666666487e+01 5.212666666666314619e+00 1.967133333333333312e+01 8.876666666666300998e+00
5.200000000000000000e+01 2.324666666666666970e+01 5.333999999999634589e+00 2.005266666666666708e+01 8.934666666666343460e+00
5.300000000000000000e+01 2.365466666666666740e+01 5.337333333332967555e+00 2.043199999999999861e+01 9.181333333333070001e+00
5.400000000000000000e+01 2.417799999999999727e+01 5.603333333332938260e+00 2.083066666666666578e+01 9.497333333333173755e+00
5.500000000000000000e+01 2.461266666666666936e+01 5.695333333332929016e+00 2.122133333333333383e+01 9.785333333333271710e+00
5.600000000000000000e+01 2.501066666666666549e+01 5.714666666666259331e+00 2.161200000000000188e+01 9.799333333333274609e+00
5.700000000000000000e+01 2.549066666666666237e+01 5.909999999999572040e+00 2.200733333333333164e+01 9.954666666666661001e+00
5.800000000000000000e+01 2.589666666666666828e+01 5.985333333332896188e+00 2.237399999999999878e+01 1.013400000000005363e+01
5.900000000000000000e+01 2.636533333333333218e+01 6.105999999999550454e+00 2.275800000000000267e+01 1.047866666666683599e+01
6.000000000000000000e+01 2.686800000000000210e+01 6.287999999999556167e+00 2.312266666666666737e+01 1.076066666666692839e+01
6.100000000000000000e+01 2.734733333333333150e+01 6.457999999999554319e+00 2.348466666666666569e+01 1.103066666666702034e+01
6.200000000000000000e+01 2.786533333333333218e+01 6.690666666666235329e+00 2.383466666666666711e+01 1.114200000000039026e+01
6.300000000000000000e+01 2.834799999999999898e+01 6.849999999999554667e+00 2.421466666666666612e+01 1.126066666666709715e+01
6.400000000000000000e+01 2.876133333333333297e+01 6.898666666666215974e+00 2.458666666666666600e+01 1.118466666666707177e+01
6.500000000000000000e+01 2.926133333333333653e+01 7.156666666666240850e+00 2.497533333333333161e+01 1.149866666666717663e+01
6.600000000000000000e+01 2.956066666666666620e+01 7.051999999999598145e+00 2.535733333333332951e+01 1.180866666666728015e+01
6.700000000000000000e+01 3.004399999999999693e+01 7.263999999999603219e+00 2.574133333333333695e+01 1.210200000000071086e+01
6.800000000000000000e+01 3.054266666666666907e+01 7.501999999999618751e+00 2.612666666666666515e+01 1.227066666666743266e+01
6.900000000000000000e+01 3.100133333333333496e+01 7.669333333332938096e+00 2.649533333333333474e+01 1.263466666666755600e+01
7.000000000000000000e+01 3.147599999999999909e+01 7.795333333332925108e+00 2.689866666666666362e+01 1.275600000000093104e+01
7.100000000000000000e+01 3.188799999999999812e+01 7.853999999999617287e+00 2.726933333333333209e+01 1.289933333333431165e+01
7.200000000000000000e+01 3.225399999999999778e+01 7.831333333332939795e+00 2.767600000000000193e+01 1.287533333333430363e+01
7.300000000000000000e+01 3.277400000000000091e+01 8.050666666666323579e+00 2.804400000000000048e+01 1.321733333333441607e+01
7.400000000000000000e+01 3.316066666666666407e+01 8.061333333332978412e+00 2.839866666666667072e+01 1.336866666666779935e+01
7.500000000000000000e+01 3.364266666666666339e+01 8.225333333333017194e+00 2.875333333333333030e+01 1.368533333333457236e+01
7.600000000000000000e+01 3.412533333333333019e+01 8.397999999999722576e+00 2.913466666666666782e+01 1.400666666666801419e+01
7.700000000000000000e+01 3.461666666666666714e+01 8.597333333333104122e+00 2.952866666666666617e+01 1.416400000000140125e+01
7.800000000000000000e+01 3.509266666666666623e+01 8.768666666666485199e+00 2.988400000000000034e+01 1.447400000000150300e+01
7.900000000000000000e+01 3.550866666666666305e+01 8.856666666666500376e+00 3.025199999999999889e+01 1.475800000000159784e+01
8.000000000000000000e+01 3.590533333333333843e+01 8.878666666666497065e+00 3.063466666666666782e+01 1.476133333333493169e+01
8.100000000000000000e+01 3.629399999999999693e+01 8.945999999999830976e+00 3.099266666666666481e+01 1.495000000000166196e+01
8.200000000000000000e+01 3.669933333333333536e+01 9.007333333333159331e+00 3.136599999999999966e+01 1.528600000000177417e+01
8.300000000000000000e+01 3.705666666666667197e+01 8.976666666666536898e+00 3.174399999999999977e+01 1.555866666666853249e+01
8.400000000000000000e+01 3.754866666666666219e+01 9.216666666666601060e+00 3.214000000000000057e+01 1.587266666666863202e+01
8.500000000000000000e+01 3.800733333333333519e+01 9.396666666666646961e+00 3.252533333333333587e+01 1.602600000000192182e+01
8.600000000000000000e+01 3.846533333333333360e+01 9.564666666666685302e+00 3.289266666666666339e+01 1.620133333333523140e+01
8.700000000000000000e+01 3.888933333333333309e+01 9.675333333333373531e+00 3.328799999999999670e+01 1.656800000000169604e+01
8.800000000000000000e+01 3.929533333333333189e+01 9.719333333333381120e+00 3.367199999999999704e+01 1.661333333333500661e+01
8.900000000000000000e+01 3.970733333333333093e+01 9.818000000000072447e+00 3.405400000000000205e+01 1.698533333333480044e+01
9.000000000000000000e+01 4.013199999999999790e+01 9.924666666666769999e+00 3.443666666666666742e+01 1.718800000000135242e+01
9.100000000000000000e+01 4.054999999999999716e+01 9.958666666666768919e+00 3.481933333333333280e+01 1.753266666666782925e+01
9.200000000000000000e+01 4.102533333333332877e+01 1.012000000000013600e+01 3.520266666666666566e+01 1.785266666666765190e+01
9.300000000000000000e+01 4.145466666666666811e+01 1.016400000000014003e+01 3.558066666666666578e+01 1.821600000000078268e+01
9.400000000000000000e+01 4.192799999999999727e+01 1.038200000000018619e+01 3.596866666666667101e+01 1.848400000000063415e+01
9.500000000000000000e+01 4.239999999999999858e+01 1.057600000000022789e+01 3.637866666666666760e+01 1.871733333333383698e+01
9.600000000000000000e+01 4.278399999999999892e+01 1.056000000000021899e+01 3.676533333333333076e+01 1.876733333333381282e+01
9.700000000000000000e+01 4.327599999999999625e+01 1.073933333333360096e+01 3.714266666666667049e+01 1.906800000000031048e+01
9.800000000000000000e+01 4.383066666666666578e+01 1.108800000000037045e+01 3.752199999999999847e+01 1.941466666666678620e+01
9.900000000000000000e+01 4.432466666666666555e+01 1.131400000000044770e+01 3.790066666666666606e+01 1.945466666666676403e+01
1.000000000000000000e+02 4.476133333333334008e+01 1.142466666666715014e+01 3.827266666666666595e+01 1.959733333333334926e+01
1.010000000000000000e+02 4.519133333333333269e+01 1.150933333333384567e+01 3.866133333333333155e+01 1.982066666666656118e+01
1.020000000000000000e+02 4.562866666666666760e+01 1.160400000000054455e+01 3.905733333333333235e+01 2.015199999999970970e+01
1.030000000000000000e+02 4.606533333333333502e+01 1.170200000000057727e+01 3.942733333333332979e+01 2.049399999999952016e+01
1.040000000000000000e+02 4.651133333333333297e+01 1.182066666666728416e+01 3.982066666666666777e+01 2.083599999999933061e+01
1.050000000000000000e+02 4.698266666666666680e+01 1.197066666666733425e+01 4.020533333333333559e+01 2.123266666666577862e+01
1.060000000000000000e+02 4.741866666666666674e+01 1.203400000000068815e+01 4.058066666666666578e+01 2.156199999999892825e+01
1.070000000000000000e+02 4.790933333333333621e+01 1.225000000000076028e+01 4.095400000000000063e+01 2.187133333333208896e+01
1.080000000000000000e+02 4.844200000000000728e+01 1.253400000000085512e+01 4.131866666666666532e+01 2.218733333333191382e+01
1.090000000000000000e+02 4.895333333333333314e+01 1.277133333333426712e+01 4.170866666666666589e+01 2.237999999999847489e+01
1.100000000000000000e+02 4.937399999999999523e+01 1.282866666666762079e+01 4.209733333333333150e+01 2.265666666666498941e+01
1.110000000000000000e+02 4.984799999999999898e+01 1.298333333333433792e+01 4.245933333333333337e+01 2.290199999999818559e+01
1.120000000000000000e+02 5.033733333333333348e+01 1.315466666666772966e+01 4.283733333333333348e+01 2.314933333333138066e+01
1.130000000000000000e+02 5.082600000000000762e+01 1.333066666666778843e+01 4.322533333333333871e+01 2.346199999999787522e+01
1.140000000000000000e+02 5.126333333333332831e+01 1.343266666666782250e+01 4.362599999999999767e+01 2.372866666666439528e+01
1.150000000000000000e+02 5.173133333333332473e+01 1.359266666666787593e+01 4.400466666666666526e+01 2.404866666666421793e+01
1.160000000000000000e+02 5.219866666666666788e+01 1.373866666666792113e+01 4.438333333333333997e+01 2.402466666666423123e+01
1.170000000000000000e+02 5.259000000000000341e+01 1.372600000000125320e+01 4.476400000000000290e+01 2.430466666666407249e+01
1.180000000000000000e+02 5.296866666666666390e+01 1.374200000000125854e+01 4.515866666666666873e+01 2.444933333333066017e+01
1.190000000000000000e+02 5.340399999999999636e+01 1.382400000000128593e+01 4.553533333333333388e+01 2.476733333333048392e+01
1.200000000000000000e+02 5.387133333333332530e+01 1.397733333333466987e+01 4.589266666666666339e+01 2.506999999999698758e+01
1.210000000000000000e+02 5.436999999999999744e+01 1.420600000000131935e+01 4.625133333333333496e+01 2.533399999999683416e+01
1.220000000000000000e+02 5.482800000000000296e+01 1.433066666666793054e+01 4.661333333333332973e+01 2.558266666666336775e+01
1.230000000000000000e+02 5.523466666666666924e+01 1.435066666666793012e+01 4.698333333333333428e+01 2.554466666666338881e+01
1.240000000000000000e+02 5.572333333333332916e+01 1.459000000000130370e+01 4.735599999999999454e+01 2.581466666666323562e+01
1.250000000000000000e+02 5.620666666666666345e+01 1.480466666666800535e+01 4.772266666666666879e+01 2.597933333332981221e+01
1.260000000000000000e+02 5.661133333333333439e+01 1.485866666666797364e+01 4.809666666666667112e+01 2.621933333332967919e+01
1.270000000000000000e+02 5.705733333333333235e+01 1.499533333333464924e+01 4.848666666666666458e+01 2.645266666666288558e+01
1.280000000000000000e+02 5.746733333333332894e+01 1.510533333333465222e+01 4.888200000000000500e+01 2.667733333332942891e+01
1.290000000000000000e+02 5.794066666666666521e+01 1.530600000000130123e+01 4.927199999999999847e+01 2.676466666666271266e+01
1.300000000000000000e+02 5.842333333333333201e+01 1.552933333333461263e+01 4.966266666666666652e+01 2.702599999999589642e+01
1.310000000000000000e+02 5.888933333333333309e+01 1.571133333333459348e+01 5.004533333333333189e+01 2.728133333332909416e+01
1.320000000000000000e+02 5.932666666666666799e+01 1.587133333333459717e+01 5.038799999999999812e+01 2.739399999999569246e+01
1.330000000000000000e+02 5.971999999999999886e+01 1.592466666666794239e+01 5.076933333333333564e+01 2.745333333332899883e+01
1.340000000000000000e+02 6.006000000000000227e+01 1.588866666666794814e+01 5.116199999999999903e+01 2.769066666666219945e+01
1.350000000000000000e+02 6.045866666666667300e+01 1.596466666666792733e+01 5.154266666666666197e+01 2.793533333332872814e+01
1.360000000000000000e+02 6.088000000000000966e+01 1.605533333333455914e+01 5.192400000000000659e+01 2.798999999999536925e+01
1.370000000000000000e+02 6.127733333333333121e+01 1.610333333333454320e+01 5.229266666666666197e+01 2.801599999999535129e+01
1.380000000000000000e+02 6.160399999999999920e+01 1.596466666666794509e+01 5.266466666666666185e+01 2.825533333332855079e+01
1.390000000000000000e+02 6.199933333333332541e+01 1.592000000000129489e+01 5.304399999999999693e+01 2.847999999999509413e+01
1.400000000000000000e+02 6.244400000000000261e+01 1.601800000000124768e+01 5.342666666666666231e+01 2.850866666666174609e+01
1.410000000000000000e+02 6.282200000000000273e+01 1.603066666666788009e+01 5.381333333333333258e+01 2.873733333332828366e+01
1.420000000000000000e+02 6.322866666666666902e+01 1.611866666666784909e+01 5.418333333333333712e+01 2.878133333332826282e+01
1.430000000000000000e+02 6.367199999999999704e+01 1.627266666666778505e+01 5.455733333333333235e+01 2.902799999999479041e+01
1.440000000000000000e+02 6.408800000000000807e+01 1.633466666666776135e+01 5.496000000000000796e+01 2.925133333332799879e+01
1.450000000000000000e+02 6.448066666666666436e+01 1.634466666666776646e+01 5.535666666666666913e+01 2.938466666666126059e+01
1.460000000000000000e+02 6.482733333333334258e+01 1.618066666666770459e+01 5.575000000000000000e+01 2.962999999999445322e+01
1.470000000000000000e+02 6.523066666666666436e+01 1.619466666666772525e+01 5.612933333333332087e+01 2.988999999999430912e+01
1.480000000000000000e+02 6.563533333333333530e+01 1.623066666666773727e+01 5.657200000000000273e+01 2.986599999999432598e+01
1.490000000000000000e+02 6.605533333333332280e+01 1.630133333333442636e+01 5.696399999999999864e+01 3.012799999999418077e+01
1.500000000000000000e+02 6.647599999999999909e+01 1.637933333333446129e+01 5.735000000000000142e+01 3.037333333332737695e+01
1.510000000000000000e+02 6.684133333333333837e+01 1.627533333333441945e+01 5.774133333333332985e+01 3.057399999999393714e+01
1.520000000000000000e+02 6.719333333333334224e+01 1.617266666666781560e+01 5.810533333333333417e+01 3.083333333332714687e+01
1.530000000000000000e+02 6.760266666666666424e+01 1.623333333333447115e+01 5.849466666666666015e+01 3.106999999999385409e+01
1.540000000000000000e+02 6.803066666666666151e+01 1.631466666666781506e+01 5.886466666666667180e+01 3.130533333332719792e+01
1.550000000000000000e+02 6.845000000000000284e+01 1.633066666666783462e+01 5.926466666666667038e+01 3.153133333332719701e+01
1.560000000000000000e+02 6.886133333333333439e+01 1.641666666666785090e+01 5.964666666666666828e+01 3.177799999999389513e+01
1.570000000000000000e+02 6.928466666666666640e+01 1.651533333333451381e+01 6.004066666666666663e+01 3.168799999999391304e+01
1.580000000000000000e+02 6.972933333333332939e+01 1.662733333333448016e+01 6.043733333333332780e+01 3.191466666666056540e+01
1.590000000000000000e+02 7.021133333333332871e+01 1.682400000000111007e+01 6.081933333333333280e+01 3.211266666666055869e+01
1.600000000000000000e+02 7.066466666666667606e+01 1.697933333333444850e+01 6.119933333333332826e+01 3.232133333332721747e+01
1.610000000000000000e+02 7.113400000000000034e+01 1.715600000000107528e+01 6.156866666666667243e+01 3.253933333332730626e+01
1.620000000000000000e+02 7.158799999999999386e+01 1.728266666666769424e+01 6.194799999999999329e+01 3.274466666666078396e+01
1.630000000000000000e+02 7.201533333333333076e+01 1.741000000000098069e+01 6.231399999999999295e+01 3.298799999999435073e+01
1.640000000000000000e+02 7.241400000000000148e+01 1.746066666666759915e+01 6.269733333333333292e+01 3.323133333332798145e+01
1.650000000000000000e+02 7.280866666666665310e+01 1.749733333333418983e+01 6.310399999999999920e+01 3.319533333332793745e+01
1.660000000000000000e+02 7.321666666666665435e+01 1.751800000000081781e+01 6.348533333333333672e+01 3.331599999999475159e+01
1.670000000000000000e+02 7.363733333333333064e+01 1.757733333333411707e+01 6.386133333333333439e+01 3.355266666666170750e+01
1.680000000000000000e+02 7.407266666666667732e+01 1.764733333333407472e+01 6.421666666666666856e+01 3.378333333332865607e+01
1.690000000000000000e+02 7.454333333333332234e+01 1.780600000000067595e+01 6.459600000000000364e+01 3.397933333332889561e+01
1.700000000000000000e+02 7.497466666666666413e+01 1.788533333333396413e+01 6.497533333333332450e+01 3.401333333332893716e+01
1.710000000000000000e+02 7.536400000000000432e+01 1.788133333333396280e+01 6.535999999999999943e+01 3.419866666666249699e+01
1.720000000000000000e+02 7.567600000000000193e+01 1.765533333333398858e+01 6.574800000000000466e+01 3.433133333332932580e+01
1.730000000000000000e+02 7.601866666666666106e+01 1.757933333333402004e+01 6.613133333333333042e+01 3.458266666666296629e+01
1.740000000000000000e+02 7.634266666666665913e+01 1.748066666666736424e+01 6.651933333333333564e+01 3.464199999999637214e+01
1.750000000000000000e+02 7.674733333333333007e+01 1.752600000000066061e+01 6.688066666666667004e+01 3.490333333333002486e+01
1.760000000000000000e+02 7.720399999999999352e+01 1.765066666666725581e+01 6.726600000000000534e+01 3.506666666666355781e+01
1.770000000000000000e+02 7.767066666666666208e+01 1.781733333333383129e+01 6.762999999999999545e+01 3.521733333333040861e+01
1.780000000000000000e+02 7.814266666666667049e+01 1.797200000000043829e+01 6.801466666666667038e+01 3.543733333333067748e+01
1.790000000000000000e+02 7.855599999999999739e+01 1.800533333333376262e+01 6.839799999999999613e+01 3.563466666666425198e+01
1.800000000000000000e+02 7.892866666666667186e+01 1.795666666666708977e+01 6.877933333333334076e+01 3.584666666666451107e+01
1.810000000000000000e+02 7.926466666666667038e+01 1.781800000000049877e+01 6.917733333333333690e+01 3.608333333333146697e+01
1.820000000000000000e+02 7.963733333333333064e+01 1.777066666666717865e+01 6.956599999999998829e+01 3.625799999999834711e+01
1.830000000000000000e+02 7.996599999999999397e+01 1.762666666666713056e+01 6.998266666666665969e+01 3.626399999999835444e+01
1.840000000000000000e+02 8.035599999999999454e+01 1.767000000000047066e+01 7.037600000000000477e+01 3.643133333333189228e+01
1.850000000000000000e+02 8.078199999999999648e+01 1.778733333333379818e+01 7.073933333333333451e+01 3.653533333333201938e+01
1.860000000000000000e+02 8.114199999999999591e+01 1.773400000000037480e+01 7.114266666666667049e+01 3.650133333333197783e+01
1.870000000000000000e+02 8.152799999999999159e+01 1.778000000000039194e+01 7.153000000000000114e+01 3.667933333333219537e+01
1.880000000000000000e+02 8.190200000000000102e+01 1.778400000000045011e+01 7.190799999999998704e+01 3.687133333333243002e+01
1.890000000000000000e+02 8.229333333333333655e+01 1.784600000000038733e+01 7.230666666666667197e+01 3.694533333333252045e+01
1.900000000000000000e+02 8.270333333333333314e+01 1.791333333333366795e+01 7.270199999999999818e+01 3.696399999999920993e+01
1.910000000000000000e+02 8.318133333333332757e+01 1.808266666666695599e+01 7.309199999999999875e+01 3.717799999999947147e+01
1.920000000000000000e+02 8.367266666666667163e+01 1.823933333333358320e+01 7.349799999999999045e+01 3.740199999999974523e+01
1.930000000000000000e+02 8.413666666666667027e+01 1.835800000000022081e+01 7.389000000000000057e+01 3.748533333333318041e+01
1.940000000000000000e+02 8.453266666666667106e+01 1.838000000000016598e+01 7.429400000000001114e+01 3.763000000000002387e+01
1.950000000000000000e+02 8.490266666666666140e+01 1.833933333333346027e+01 7.468466666666665787e+01 3.776333333333352016e+01
1.960000000000000000e+02 8.531799999999999784e+01 1.838933333333339348e+01 7.506799999999999784e+01 3.787400000000032207e+01
1.970000000000000000e+02 8.572933333333332939e+01 1.843866666666666276e+01 7.546399999999999864e+01 3.798666666666712644e+01
1.980000000000000000e+02 8.606733333333333746e+01 1.834333333333326266e+01 7.585200000000000387e+01 3.809333333333392346e+01
1.990000000000000000e+02 8.643466666666665787e+01 1.830599999999992278e+01 7.625000000000000000e+01 3.810666666666727309e+01
2.000000000000000000e+02 8.681466666666666754e+01 1.830066666666652964e+01 7.665200000000000102e+01 3.822066666666741241e+01
2.010000000000000000e+02 8.718200000000000216e+01 1.824733333333316665e+01 7.703933333333333167e+01 3.830400000000084759e+01
2.020000000000000000e+02 8.754800000000000182e+01 1.817999999999983629e+01 7.742999999999999261e+01 3.819200000000071071e+01
2.030000000000000000e+02 8.787999999999999545e+01 1.806933333333322267e+01 7.781266666666667220e+01 3.827800000000081582e+01
2.040000000000000000e+02 8.820666666666667766e+01 1.794399999999996353e+01 7.818466666666667209e+01 3.836933333333426077e+01
2.050000000000000000e+02 8.852600000000001046e+01 1.784533333333338234e+01 7.856666666666667709e+01 3.846666666666771306e+01
2.060000000000000000e+02 8.892133333333333667e+01 1.786666666666672754e+01 7.896000000000000796e+01 3.852600000000111891e+01
2.070000000000000000e+02 8.932866666666666333e+01 1.791666666666674246e+01 7.933533333333333815e+01 3.861400000000122645e+01
2.080000000000000000e+02 8.975266666666666993e+01 1.800066666666670301e+01 7.970333333333333314e+01 3.870733333333467385e+01
2.090000000000000000e+02 9.013666666666665606e+01 1.801733333333338649e+01 8.011333333333332973e+01 3.880400000000145866e+01
2.100000000000000000e+02 9.050066666666666038e+01 1.796466666666673007e+01 8.049866666666667925e+01 3.892800000000161020e+01
2.110000000000000000e+02 9.086600000000001387e+01 1.789866666666673467e+01 8.088266666666666538e+01 3.892400000000160531e+01
2.120000000000000000e+02 9.125866666666665594e+01 1.788933333333342901e+01 8.125133333333333496e+01 3.893000000000161265e+01
2.130000000000000000e+02 9.168266666666666254e+01 1.792666666666684705e+01 8.165866666666666163e+01 3.903666666666840968e+01
2.140000000000000000e+02 9.210799999999998988e+01 1.798866666666686243e+01 8.204200000000000159e+01 3.919266666666860033e+01
2.150000000000000000e+02 9.259133333333332416e+01 1.816533333333347144e+01 8.242933333333333223e+01 3.934733333333545602e+01
2.160000000000000000e+02 9.299066666666666947e+01 1.822600000000015896e+01 8.283799999999999386e+01 3.926133333333535091e+01
2.170000000000000000e+02 9.341333333333334110e+01 1.829933333333351086e+01 8.319933333333332826e+01 3.914800000000187907e+01
2.180000000000000000e+02 9.380533333333333701e+01 1.831000000000025807e+01 8.357466666666667265e+01 3.930466666666873721e+01
2.190000000000000000e+02 9.422599999999999909e+01 1.837800000000027367e+01 8.394933333333334247e+01 3.942666666666888631e+01
2.200000000000000000e+02 9.466133333333333155e+01 1.850133333333358010e+01 8.434733333333333860e+01 3.953066666666901341e+01
2.210000000000000000e+02 9.512600000000000477e+01 1.872400000000020270e+01 8.470799999999999841e+01 3.966133333333583977e+01
2.220000000000000000e+02 9.562266666666667447e+01 1.896466666666682954e+01 8.509799999999999898e+01 3.977266666666930917e+01
2.230000000000000000e+02 9.608400000000000318e+01 1.911333333333346118e+01 8.549333333333333940e+01 3.990466666666947049e+01
2.240000000000000000e+02 9.652133333333333098e+01 1.921933333333339533e+01 8.588266666666666538e+01 3.998333333333623330e+01
2.250000000000000000e+02 9.695400000000000773e+01 1.928933333333340627e+01 8.626066666666666549e+01 4.010066666666971003e+01
2.260000000000000000e+02 9.735733333333331530e+01 1.928133333333337873e+01 8.666133333333333155e+01 4.018600000000314765e+01
2.270000000000000000e+02 9.776800000000000068e+01 1.931266666666668641e+01 8.705066666666667174e+01 4.021133333333651194e+01
2.280000000000000000e+02 9.815533333333334554e+01 1.928266666666672791e+01 8.743466666666667209e+01 4.026800000000324786e+01
2.290000000000000000e+02 9.848266666666665969e+01 1.919866666666678512e+01 8.782199999999998852e+01 4.037666666667004733e+01
2.300000000000000000e+02 9.885866666666666447e+01 1.919533333333343705e+01 8.820466666666666811e+01 4.032466666666998378e+01
2.310000000000000000e+02 9.923799999999999955e+01 1.915333333333347099e+01 8.856933333333333280e+01 4.042333333333677103e+01
2.320000000000000000e+02 9.963600000000000989e+01 1.914266666666685879e+01 8.893733333333332780e+01 4.048400000000351184e+01
2.330000000000000000e+02 1.000720000000000027e+02 1.926466666666686933e+01 8.930933333333334190e+01 4.046333333333681992e+01
2.340000000000000000e+02 1.005519999999999925e+02 1.945866666666675826e+01 8.967600000000000193e+01 4.055400000000359739e+01
2.350000000000000000e+02 1.009733333333333292e+02 1.951466666666673078e+01 9.006533333333332791e+01 4.058533333333696902e+01
2.360000000000000000e+02 1.013953333333333262e+02 1.957133333333336722e+01 9.043066666666666720e+01 4.065866666667039198e+01
2.370000000000000000e+02 1.018193333333333328e+02 1.964266666666665628e+01 9.082066666666666777e+01 4.073000000000381249e+01
2.380000000000000000e+02 1.022600000000000193e+02 1.977066666666658890e+01 9.120600000000000307e+01 4.077200000000386382e+01
2.390000000000000000e+02 1.026099999999999852e+02 1.967599999999997351e+01 9.160733333333332951e+01 4.075000000000383693e+01
2.400000000000000000e+02 1.030186666666666753e+02 1.970866666666662326e+01 9.200666666666666060e+01 4.074666666667049952e+01
2.410000000000000000e+02 1.033386666666666542e+02 1.963066666666666649e+01 9.239000000000000057e+01 4.085133333333729411e+01
2.420000000000000000e+02 1.037400000000000091e+02 1.963399999999998968e+01 9.279933333333333678e+01 4.090266666667069018e+01
2.430000000000000000e+02 1.041653333333333364e+02 1.970399999999991181e+01 9.317866666666665765e+01 4.098933333333746276e+01
2.440000000000000000e+02 1.045873333333333335e+02 1.977199999999984215e+01 9.356666666666666288e+01 4.105666666667087839e+01
2.450000000000000000e+02 1.049853333333333296e+02 1.979266666666647723e+01 9.394066666666665810e+01 4.099666666667080506e+01
2.460000000000000000e+02 1.053353333333333239e+02 1.969333333333314329e+01 9.432266666666666310e+01 4.101800000000416446e+01
2.470000000000000000e+02 1.056859999999999928e+02 1.955933333333323532e+01 9.470599999999998886e+01 4.107066666667089549e+01
2.480000000000000000e+02 1.059926666666666790e+02 1.942999999999993221e+01 9.509000000000000341e+01 4.115866666667100304e+01
2.490000000000000000e+02 1.063633333333333439e+02 1.938199999999998369e+01 9.549533333333333474e+01 4.112533333333762897e+01
2.500000000000000000e+02 1.067966666666666811e+02 1.944933333333334957e+01 9.586799999999999500e+01 4.120333333333772430e+01
2.510000000000000000e+02 1.071680000000000064e+02 1.942333333333334977e+01 9.621866666666667811e+01 4.133933333333789051e+01
2.520000000000000000e+02 1.075693333333333328e+02 1.948999999999999844e+01 9.657733333333334258e+01 4.148133333333806405e+01
2.530000000000000000e+02 1.079760000000000133e+02 1.950866666666665949e+01 9.697933333333332939e+01 4.163466666667158478e+01
2.540000000000000000e+02 1.084246666666666670e+02 1.958133333333331905e+01 9.735533333333333417e+01 4.169133333333832070e+01
2.550000000000000000e+02 1.088773333333333255e+02 1.964399999999997348e+01 9.773733333333333917e+01 4.170866666667167522e+01
2.560000000000000000e+02 1.092506666666666604e+02 1.956999999999991502e+01 9.809666666666666401e+01 4.177333333333842091e+01
2.570000000000000000e+02 1.095619999999999976e+02 1.939133333333322184e+01 9.846933333333333849e+01 4.182333333333848202e+01
2.580000000000000000e+02 1.099519999999999982e+02 1.933799999999989794e+01 9.886066666666667402e+01 4.189400000000523505e+01
2.590000000000000000e+02 1.104033333333333360e+02 1.947999999999985477e+01 9.923600000000000421e+01 4.179133333333844291e+01
2.600000000000000000e+02 1.106993333333333283e+02 1.932399999999984175e+01 9.962533333333334440e+01 4.186733333333853579e+01
2.610000000000000000e+02 1.111106666666666740e+02 1.938466666666648308e+01 1.000226666666666517e+02 4.193133333333861401e+01
2.620000000000000000e+02 1.114946666666666744e+02 1.941133333333313260e+01 1.003993333333333311e+02 4.182733333333848691e+01
2.630000000000000000e+02 1.118773333333333539e+02 1.939466666666643846e+01 1.007866666666666617e+02 4.187733333333854802e+01
2.640000000000000000e+02 1.122753333333333217e+02 1.941399999999975989e+01 1.011560000000000059e+02 4.177066666667175099e+01
2.650000000000000000e+02 1.125986666666666736e+02 1.928133333333316557e+01 1.015206666666666706e+02 4.180800000000512995e+01
2.660000000000000000e+02 1.129653333333333336e+02 1.926466666666649274e+01 1.018833333333333258e+02 4.186333333333853091e+01
2.670000000000000000e+02 1.133266666666666538e+02 1.926199999999979440e+01 1.022473333333333301e+02 4.189000000000523016e+01
2.680000000000000000e+02 1.136800000000000068e+02 1.923399999999979570e+01 1.026393333333333260e+02 4.190866666667191964e+01
2.690000000000000000e+02 1.141246666666666556e+02 1.938399999999971612e+01 1.030286666666666804e+02 4.195533333333864334e+01
2.700000000000000000e+02 1.144786666666666690e+02 1.932533333333309855e+01 1.034193333333333271e+02 4.190400000000524727e+01
2.710000000000000000e+02 1.149466666666666725e+02 1.951799999999969515e+01 1.037893333333333317e+02 4.192733333333860912e+01
2.720000000000000000e+02 1.153486666666666736e+02 1.956399999999973005e+01 1.041759999999999877e+02 4.194400000000529616e+01
2.730000000000000000e+02 1.156846666666666579e+02 1.946266666666650025e+01 1.045166666666666799e+02 4.196600000000532305e+01
2.740000000000000000e+02 1.159300000000000068e+02 1.918199999999985295e+01 1.048793333333333351e+02 4.200266666667203452e+01
2.750000000000000000e+02 1.162886666666666713e+02 1.915333333333320454e+01 1.052560000000000002e+02 4.202200000000539148e+01
2.760000000000000000e+02 1.167066666666666777e+02 1.920466666666656153e+01 1.056426666666666563e+02 4.192866666667194409e+01
2.770000000000000000e+02 1.171006666666666831e+02 1.922666666666659552e+01 1.060353333333333410e+02 4.193000000000527905e+01
2.780000000000000000e+02 1.174806666666666786e+02 1.921466666666661638e+01 1.064099999999999966e+02 4.173666666667170944e+01
2.790000000000000000e+02 1.179279999999999973e+02 1.932933333333322423e+01 1.067786666666666662e+02 4.178466666667176810e+01
2.800000000000000000e+02 1.183006666666666575e+02 1.931199999999991235e+01 1.071599999999999966e+02 4.184866666667184631e+01
2.810000000000000000e+02 1.187293333333333294e+02 1.942799999999991201e+01 1.075433333333333366e+02 4.192800000000527660e+01
2.820000000000000000e+02 1.191686666666666667e+02 1.954933333333316625e+01 1.079126666666666665e+02 4.198666666667201497e+01
2.830000000000000000e+02 1.195606666666666626e+02 1.954199999999979553e+01 1.082866666666666617e+02 4.199800000000536215e+01
2.840000000000000000e+02 1.199506666666666774e+02 1.949199999999983035e+01 1.086613333333333316e+02 4.203466666667207363e+01
2.850000000000000000e+02 1.203460000000000036e+02 1.946333333333326010e+01 1.090593333333333277e+02 4.206066666667210541e+01
2.860000000000000000e+02 1.207093333333333334e+02 1.937599999999998346e+01 1.094113333333333458e+02 4.206133333333877289e+01
2.870000000000000000e+02 1.211013333333333293e+02 1.937199999999999278e+01 1.097913333333333128e+02 4.206200000000544037e+01
2.880000000000000000e+02 1.215300000000000011e+02 1.940533333333334554e+01 1.101733333333333462e+02 4.208666666667213718e+01
2.890000000000000000e+02 1.219560000000000031e+02 1.949866666666667925e+01 1.105533333333333417e+02 4.208933333333880711e+01
2.900000000000000000e+02 1.223280000000000030e+02 1.948933333333334161e+01 1.109206666666666763e+02 4.208066666667212985e+01
2.910000000000000000e+02 1.227033333333333189e+02 1.947666666666667723e+01 1.112926666666666620e+02 4.206200000000544037e+01
2.920000000000000000e+02 1.230999999999999943e+02 1.947933333333333650e+01 1.116760000000000161e+02 4.205800000000543548e+01
2.930000000000000000e+02 1.234839999999999804e+02 1.952866666666668749e+01 1.120639999999999930e+02 4.205333333333876311e+01
2.940000000000000000e+02 1.237926666666666762e+02 1.939800000000006008e+01 1.124319999999999879e+02 4.205666666667210052e+01
2.950000000000000000e+02 1.241406666666666752e+02 1.930733333333347801e+01 1.127920000000000016e+02 4.203933333333874600e+01
2.960000000000000000e+02 1.245113333333333401e+02 1.927866666666683670e+01 1.131833333333333371e+02 4.202066666667205652e+01
2.970000000000000000e+02 1.249379999999999882e+02 1.942066666666678287e+01 1.135366666666666617e+02 4.195600000000531082e+01
2.980000000000000000e+02 1.253166666666666629e+02 1.946400000000009101e+01 1.139186666666666667e+02 4.184400000000517394e+01
2.990000000000000000e+02 1.256766666666666765e+02 1.938600000000013424e+01 1.143013333333333321e+02 4.182066666667181210e+01
3.000000000000000000e+02 1.260306666666666615e+02 1.934266666666682255e+01 1.146906666666666581e+02 4.170533333333833781e+01
3.010000000000000000e+02 1.264253333333333273e+02 1.938933333333346809e+01 1.150999999999999943e+02 4.169866666667166299e+01
3.020000000000000000e+02 1.268213333333333139e+02 1.939533333333346121e+01 1.154933333333333394e+02 4.168800000000498329e+01
3.030000000000000000e+02 1.272000000000000171e+02 1.938600000000013424e+01 1.158840000000000003e+02 4.165400000000494174e+01
3.040000000000000000e+02 1.275960000000000036e+02 1.943000000000010985e+01 1.162806666666666899e+02 4.162600000000490752e+01
3.050000000000000000e+02 1.279979999999999905e+02 1.944000000000010431e+01 1.166673333333333460e+02 4.158533333333819115e+01
3.060000000000000000e+02 1.283959999999999866e+02 1.945266666666676514e+01 1.170540000000000020e+02 4.144000000000468020e+01
3.070000000000000000e+02 1.286419999999999959e+02 1.914200000000026947e+01 1.174260000000000161e+02 4.138733333333794917e+01
3.080000000000000000e+02 1.290493333333333510e+02 1.919133333333357427e+01 1.177993333333333226e+02 4.133000000000454577e+01
3.090000000000000000e+02 1.294886666666666883e+02 1.929266666666685381e+01 1.181833333333333371e+02 4.123000000000442355e+01
3.100000000000000000e+02 1.297900000000000205e+02 1.917066666666692143e+01 1.185733333333333235e+02 4.122666666667108615e+01
3.110000000000000000e+02 1.301580000000000155e+02 1.911133333333361861e+01 1.189746666666666641e+02 4.120466666667105926e+01
3.120000000000000000e+02 1.303906666666666467e+02 1.880533333333374557e+01 1.193580000000000041e+02 4.116866666667101526e+01
3.130000000000000000e+02 1.307246666666666783e+02 1.867266666666706243e+01 1.197333333333333485e+02 4.102400000000417180e+01
3.140000000000000000e+02 1.310600000000000023e+02 1.849333333333375151e+01 1.200919999999999987e+02 4.099200000000413269e+01
3.150000000000000000e+02 1.313933333333333451e+02 1.831400000000040507e+01 1.204660000000000082e+02 4.084266666667061685e+01
3.160000000000000000e+02 1.317400000000000091e+02 1.822200000000041697e+01 1.208280000000000030e+02 4.076266666667051908e+01
3.170000000000000000e+02 1.320833333333333428e+02 1.819866666666710842e+01 1.212193333333333385e+02 4.070333333333711323e+01
3.180000000000000000e+02 1.324306666666666672e+02 1.814400000000048507e+01 1.215813333333333333e+02 4.065733333333705701e+01
3.190000000000000000e+02 1.327593333333333305e+02 1.807866666666718558e+01 1.219786666666666690e+02 4.059000000000364139e+01
3.200000000000000000e+02 1.330940000000000225e+02 1.806133333333385949e+01 1.223880000000000052e+02 4.051000000000354362e+01
3.210000000000000000e+02 1.334420000000000073e+02 1.803333333333386790e+01 1.227899999999999920e+02 4.030866666666996423e+01
3.220000000000000000e+02 1.338306666666666729e+02 1.807800000000056784e+01 1.231920000000000073e+02 4.024133333333654861e+01
3.230000000000000000e+02 1.342193333333333385e+02 1.811200000000059518e+01 1.235653333333333421e+02 4.006066666666966114e+01
3.240000000000000000e+02 1.345026666666666699e+02 1.783200000000054786e+01 1.239526666666666870e+02 4.001000000000293255e+01
3.250000000000000000e+02 1.348213333333333424e+02 1.773400000000058085e+01 1.243580000000000041e+02 3.984000000000272479e+01
3.260000000000000000e+02 1.351973333333333471e+02 1.772266666666726209e+01 1.247186666666666781e+02 3.977200000000264168e+01
3.270000000000000000e+02 1.355759999999999934e+02 1.773933333333391360e+01 1.250879999999999939e+02 3.971000000000256591e+01
3.280000000000000000e+02 1.359553333333333285e+02 1.773733333333391471e+01 1.254993333333333396e+02 3.958400000000241192e+01
3.290000000000000000e+02 1.363106666666666626e+02 1.766000000000060766e+01 1.258913333333333355e+02 3.943800000000223349e+01
3.300000000000000000e+02 1.366880000000000166e+02 1.761266666666728753e+01 1.262846666666666806e+02 3.935600000000213328e+01
3.310000000000000000e+02 1.370533333333333132e+02 1.757466666666729793e+01 1.266760000000000161e+02 3.926333333333535336e+01
3.320000000000000000e+02 1.374966666666666697e+02 1.772066666666723123e+01 1.270766666666666822e+02 3.910866666666849767e+01
3.330000000000000000e+02 1.378586666666666645e+02 1.772266666666719814e+01 1.274593333333333334e+02 3.907133333333511871e+01
3.340000000000000000e+02 1.382320000000000277e+02 1.770466666666724720e+01 1.278706666666666649e+02 3.898866666666835101e+01
3.350000000000000000e+02 1.386126666666666836e+02 1.766333333333396993e+01 1.282686666666666895e+02 3.889066666666823124e+01
3.360000000000000000e+02 1.390486666666666906e+02 1.774200000000062616e+01 1.286719999999999970e+02 3.877933333333476185e+01
3.370000000000000000e+02 1.394546666666666681e+02 1.777533333333391141e+01 1.290759999999999934e+02 3.862733333333457608e+01
3.380000000000000000e+02 1.398233333333333235e+02 1.774200000000060840e+01 1.294633333333333383e+02 3.854533333333447587e+01
3.390000000000000000e+02 1.401299999999999955e+02 1.762266666666728554e+01 1.298619999999999948e+02 3.841933333333432188e+01
3.400000000000000000e+02 1.404446666666666772e+02 1.747666666666738777e+01 1.302546666666666511e+02 3.831800000000086470e+01
3.410000000000000000e+02 1.408353333333333239e+02 1.748333333333407325e+01 1.306453333333333262e+02 3.812133333333395768e+01
3.420000000000000000e+02 1.412346666666666692e+02 1.747266666666744328e+01 1.310353333333333126e+02 3.803933333333385747e+01
3.430000000000000000e+02 1.415946666666666829e+02 1.744266666666745991e+01 1.313859999999999957e+02 3.793666666666706533e+01
3.440000000000000000e+02 1.420093333333333305e+02 1.745266666666742594e+01 1.317680000000000007e+02 3.785133333333362771e+01
3.450000000000000000e+02 1.424219999999999970e+02 1.752200000000068414e+01 1.321706666666666763e+02 3.777200000000019742e+01
3.460000000000000000e+02 1.428053333333333512e+02 1.756600000000063844e+01 1.325406666666666808e+02 3.757866666666662780e+01
3.470000000000000000e+02 1.431733333333333462e+02 1.759333333333398386e+01 1.329406666666666581e+02 3.749399999999985766e+01
3.480000000000000000e+02 1.435553333333333512e+02 1.762200000000069977e+01 1.332946666666666715e+02 3.737066666666637360e+01
3.490000000000000000e+02 1.438880000000000052e+02 1.756000000000076966e+01 1.337139999999999986e+02 3.722733333333286510e+01
3.500000000000000000e+02 1.442793333333333408e+02 1.755200000000084515e+01 1.340993333333333339e+02 3.713333333333275021e+01
3.510000000000000000e+02 1.446460000000000150e+02 1.746133333333422044e+01 1.344953333333333205e+02 3.702066666666594585e+01
3.520000000000000000e+02 1.449559999999999889e+02 1.734266666666756507e+01 1.348706666666666649e+02 3.688533333333244713e+01
3.530000000000000000e+02 1.452626666666666608e+02 1.721066666666756362e+01 1.352293333333333294e+02 3.675933333333229314e+01
3.540000000000000000e+02 1.456059999999999945e+02 1.713000000000087297e+01 1.356086666666666645e+02 3.664199999999881641e+01
3.550000000000000000e+02 1.459633333333333383e+02 1.700533333333421737e+01 1.360126666666666608e+02 3.646599999999860131e+01
3.560000000000000000e+02 1.463333333333333428e+02 1.696000000000090679e+01 1.364026666666666756e+02 3.628999999999838622e+01
3.570000000000000000e+02 1.467239999999999895e+02 1.696666666666754963e+01 1.367893333333333032e+02 3.610733333333149631e+01
3.580000000000000000e+02 1.470900000000000034e+02 1.692333333333424505e+01 1.371493333333333453e+02 3.603599999999807579e+01
3.590000000000000000e+02 1.475153333333333308e+02 1.705200000000082738e+01 1.375420000000000016e+02 3.593466666666461862e+01
3.600000000000000000e+02 1.478793333333333351e+02 1.698533333333413964e+01 1.379000000000000057e+02 3.576933333333108322e+01
3.610000000000000000e+02 1.482960000000000207e+02 1.702800000000079095e+01 1.382986666666666622e+02 3.558466666666419087e+01
3.620000000000000000e+02 1.486600000000000250e+02 1.701400000000078450e+01 1.386860000000000070e+02 3.548466666666406866e+01
3.630000000000000000e+02 1.490253333333333501e+02 1.695866666666747236e+01 1.390573333333333323e+02 3.540266666666396844e+01
3.640000000000000000e+02 1.493933333333333451e+02 1.690000000000080504e+01 1.394399999999999977e+02 3.527599999999714697e+01
3.650000000000000000e+02 1.497640000000000100e+02 1.685733333333415729e+01 1.398553333333333342e+02 3.503133333333018129e+01
3.660000000000000000e+02 1.501353333333333353e+02 1.677866666666741580e+01 1.402533333333333303e+02 3.484333333332995153e+01
3.670000000000000000e+02 1.505006666666666604e+02 1.677866666666741935e+01 1.406339999999999861e+02 3.478066666666320828e+01
3.680000000000000000e+02 1.508586666666666645e+02 1.676266666666743888e+01 1.410253333333333217e+02 3.463199999999635992e+01
3.690000000000000000e+02 1.512673333333333403e+02 1.678533333333416522e+01 1.413959999999999866e+02 3.451933333332955556e+01
3.700000000000000000e+02 1.516626666666666665e+02 1.680133333333423096e+01 1.417860000000000014e+02 3.439199999999606661e+01
3.710000000000000000e+02 1.520720000000000027e+02 1.684666666666762325e+01 1.421646666666666761e+02 3.416066666666245055e+01
3.720000000000000000e+02 1.524660000000000082e+02 1.683933333333434135e+01 1.425380000000000109e+02 3.401599999999560708e+01
3.730000000000000000e+02 1.528619999999999948e+02 1.674133333333447382e+01 1.429126666666666665e+02 3.388733333332878317e+01
3.740000000000000000e+02 1.532513333333333492e+02 1.675666666666783655e+01 1.432913333333333412e+02 3.375733333332862429e+01
3.750000000000000000e+02 1.536626666666666665e+02 1.684400000000120201e+01 1.436940000000000168e+02 3.362533333332846297e+01
3.760000000000000000e+02 1.540699999999999932e+02 1.687400000000118894e+01 1.441073333333333153e+02 3.347866666666161706e+01
3.770000000000000000e+02 1.544379999999999882e+02 1.683133333333451631e+01 1.445026666666666699e+02 3.327066666666136285e+01
3.780000000000000000e+02 1.548133333333333326e+02 1.678866666666787566e+01 1.449060000000000059e+02 3.314799999999454627e+01
3.790000000000000000e+02 1.551466666666666754e+02 1.673533333333457662e+01 1.452760000000000105e+02 3.299399999999435806e+01
3.800000000000000000e+02 1.554739999999999895e+02 1.661666666666789638e+01 1.456666666666666572e+02 3.282733333332748771e+01
3.810000000000000000e+02 1.558720000000000141e+02 1.663000000000124246e+01 1.460626666666666722e+02 3.269799999999399631e+01
3.820000000000000000e+02 1.562693333333333499e+02 1.665200000000123026e+01 1.464533333333333189e+02 3.251266666666043648e+01
3.830000000000000000e+02 1.566686666666666667e+02 1.670866666666784539e+01 1.468520000000000039e+02 3.237599999999361700e+01
3.840000000000000000e+02 1.570319999999999823e+02 1.670533333333448311e+01 1.472266666666666879e+02 3.221933333332681570e+01
3.850000000000000000e+02 1.573946666666666658e+02 1.669266666666776899e+01 1.476066666666666833e+02 3.203933333332673783e+01
3.860000000000000000e+02 1.577586666666666702e+02 1.661266666666775649e+01 1.480073333333333494e+02 3.182066666666000998e+01
3.870000000000000000e+02 1.581433333333333451e+02 1.661800000000109279e+01 1.483986666666666849e+02 3.164199999999334523e+01
3.880000000000000000e+02 1.585459999999999923e+02 1.665800000000108128e+01 1.487913333333333412e+02 3.148799999999343413e+01
3.890000000000000000e+02 1.589066666666666947e+02 1.662133333333442309e+01 1.491706666666666479e+02 3.132933333332685066e+01
3.900000000000000000e+02 1.592486666666666508e+02 1.651866666666776595e+01 1.495573333333333323e+02 3.114466666666028516e+01
3.910000000000000000e+02 1.595733333333333519e+02 1.639933333333446797e+01 1.499466666666666583e+02 3.086399999999377286e+01
3.920000000000000000e+02 1.599400000000000261e+02 1.636000000000115762e+01 1.503379999999999939e+02 3.067266666666055386e+01
3.930000000000000000e+02 1.602093333333333476e+02 1.614933333333459231e+01 1.507106666666666683e+02 3.048733333332731377e+01
3.940000000000000000e+02 1.605340000000000202e+02 1.599866666666796888e+01 1.511039999999999850e+02 3.030666666666075315e+01
3.950000000000000000e+02 1.609206666666666479e+02 1.604333333333459422e+01 1.515120000000000005e+02 3.006999999999421647e+01
3.960000000000000000e+02 1.612860000000000014e+02 1.600466666666790871e+01 1.519046666666666852e+02 2.989266666666097905e+01
3.970000000000000000e+02 1.616786666666666576e+02 1.607333333333450653e+01 1.522820000000000107e+02 2.972733333332774208e+01
3.980000000000000000e+02 1.620999999999999943e+02 1.611866666666783132e+01 1.526680000000000064e+02 2.957533333332782632e+01
3.990000000000000000e+02 1.624099999999999966e+02 1.590066666666790596e+01 1.530506666666666717e+02 2.941799999999457782e+01
4.000000000000000000e+02 1.627060000000000173e+02 1.570066666666796706e+01 1.534579999999999984e+02 2.919999999999469864e+01
4.010000000000000000e+02 1.630286666666666804e+02 1.553000000000130143e+01 1.538400000000000034e+02 2.901466666666146921e+01
4.020000000000000000e+02 1.633499999999999943e+02 1.540000000000135216e+01 1.542400000000000091e+02 2.884933333332822514e+01
4.030000000000000000e+02 1.637239999999999895e+02 1.535200000000137521e+01 1.546226666666666745e+02 2.865133333332833843e+01
4.040000000000000000e+02 1.640640000000000214e+02 1.521133333333471782e+01 1.550046666666666795e+02 2.845066666666178179e+01
4.050000000000000000e+02 1.644086666666666474e+02 1.517000000000131266e+01 1.554099999999999966e+02 2.823866666666189573e+01
4.060000000000000000e+02 1.647826666666666711e+02 1.519000000000132644e+01 1.557726666666666802e+02 2.798599999999537147e+01
4.070000000000000000e+02 1.650913333333333526e+02 1.507400000000132501e+01 1.561626666666666665e+02 2.777599999999548785e+01
4.080000000000000000e+02 1.654566666666666492e+02 1.503533333333466970e+01 1.565493333333333226e+02 2.757466666666226729e+01
4.090000000000000000e+02 1.658753333333333444e+02 1.511666666666800296e+01 1.569600000000000080e+02 2.735399999999572174e+01
4.100000000000000000e+02 1.662066666666666777e+02 1.496466666666794509e+01 1.573566666666666549e+02 2.712733333332918306e+01
4.110000000000000000e+02 1.664993333333333396e+02 1.475133333333458197e+01 1.577486666666666792e+02 2.687666666666265058e+01
4.120000000000000000e+02 1.668299999999999841e+02 1.465466666666792328e+01 1.581519999999999868e+02 2.660133333332947103e+01
4.130000000000000000e+02 1.671313333333333446e+02 1.448600000000128674e+01 1.585300000000000011e+02 2.642999999999623384e+01
4.140000000000000000e+02 1.674013333333333264e+02 1.422533333333464611e+01 1.589386666666666770e+02 2.618733333332970403e+01
4.150000000000000000e+02 1.677106666666666683e+02 1.406800000000134787e+01 1.593493333333333339e+02 2.600399999999647349e+01
4.160000000000000000e+02 1.680619999999999834e+02 1.401800000000135071e+01 1.597419999999999902e+02 2.577599999999659985e+01
4.170000000000000000e+02 1.683913333333333640e+02 1.382600000000128304e+01 1.601366666666666845e+02 2.556399999999671735e+01
4.180000000000000000e+02 1.686980000000000075e+02 1.369800000000124029e+01 1.605319999999999823e+02 2.530666666666352427e+01
4.190000000000000000e+02 1.690206666666666422e+02 1.361066666666788016e+01 1.609346666666666579e+02 2.507266666666365396e+01
4.200000000000000000e+02 1.693966666666666470e+02 1.364333333333455656e+01 1.613166666666666629e+02 2.489466666666375261e+01
4.210000000000000000e+02 1.697246666666666783e+02 1.353266666666785412e+01 1.617246666666666783e+02 2.467933333333053980e+01
4.220000000000000000e+02 1.700173333333333403e+02 1.335266666666779400e+01 1.621266666666666652e+02 2.440466666666402418e+01
4.230000000000000000e+02 1.703513333333333435e+02 1.326266666666776217e+01 1.625259999999999820e+02 2.424133333333077900e+01
4.240000000000000000e+02 1.706786666666666861e+02 1.311600000000104771e+01 1.629199999999999875e+02 2.406066666666421128e+01
4.250000000000000000e+02 1.709366666666666674e+02 1.283000000000095220e+01 1.632826666666666711e+02 2.379333333333102729e+01
4.260000000000000000e+02 1.712873333333333221e+02 1.273533333333425333e+01 1.636719999999999970e+02 2.355266666666449638e+01
4.270000000000000000e+02 1.716560000000000059e+02 1.268600000000090411e+01 1.640766666666666822e+02 2.328133333333131105e+01
4.280000000000000000e+02 1.720180000000000007e+02 1.263066666666755111e+01 1.644739999999999895e+02 2.309599999999808162e+01
4.290000000000000000e+02 1.723246666666666727e+02 1.246866666666749879e+01 1.648660000000000139e+02 2.285533333333155070e+01
4.300000000000000000e+02 1.726573333333333267e+02 1.238200000000080081e+01 1.652500000000000000e+02 2.259733333333169014e+01
4.310000000000000000e+02 1.730946666666666545e+02 1.243866666666748699e+01 1.656313333333333446e+02 2.240333333333180121e+01
4.320000000000000000e+02 1.733713333333333253e+02 1.225733333333409547e+01 1.660260000000000105e+02 2.221133333333190407e+01
4.330000000000000000e+02 1.736506666666666661e+02 1.208733333333403692e+01 1.664246666666666670e+02 2.192266666666539976e+01
4.340000000000000000e+02 1.739306666666666672e+02 1.189866666666730666e+01 1.668199999999999932e+02 2.174999999999882760e+01
4.350000000000000000e+02 1.742866666666666617e+02 1.179333333333394052e+01 1.672120000000000175e+02 2.156266666666559928e+01
4.360000000000000000e+02 1.746119999999999948e+02 1.160000000000054143e+01 1.675926666666666733e+02 2.137466666666569992e+01
4.370000000000000000e+02 1.748633333333333439e+02 1.129600000000043991e+01 1.679780000000000086e+02 2.111999999999917677e+01
4.380000000000000000e+02 1.751260000000000048e+02 1.100333333333367491e+01 1.683613333333333344e+02 2.089199999999930313e+01
4.390000000000000000e+02 1.754166666666666572e+02 1.077266666666693240e+01 1.687773333333333312e+02 2.056999999999948159e+01
4.400000000000000000e+02 1.756953333333333376e+02 1.055533333333352530e+01 1.691606666666666854e+02 2.030666666666629538e+01
4.410000000000000000e+02 1.760459999999999923e+02 1.048400000000016874e+01 1.695446666666666715e+02 2.004533333333310452e+01
4.420000000000000000e+02 1.763233333333333235e+02 1.034133333333345561e+01 1.699440000000000168e+02 1.981866666666656585e+01
4.430000000000000000e+02 1.766633333333333269e+02 1.021600000000007924e+01 1.703499999999999943e+02 1.956000000000004135e+01
4.440000000000000000e+02 1.769993333333333396e+02 1.005333333333335766e+01 1.707573333333333210e+02 1.925333333333354346e+01
4.450000000000000000e+02 1.773253333333333330e+02 9.884666666666635848e+00 1.711473333333333358e+02 1.901133333333367759e+01
4.460000000000000000e+02 1.776699999999999875e+02 9.792666666666605124e+00 1.715146666666666704e+02 1.874600000000049249e+01
4.470000000000000000e+02 1.779606666666666683e+02 9.578666666666556750e+00 1.719193333333333271e+02 1.845866666666731959e+01
4.480000000000000000e+02 1.782573333333333494e+02 9.443999999999874717e+00 1.723686666666666554e+02 1.821333333333412341e+01
4.490000000000000000e+02 1.785533333333333417e+02 9.292666666666516306e+00 1.727606666666666797e+02 1.792400000000094806e+01
4.500000000000000000e+02 1.788493333333333339e+02 9.161999999999819622e+00 1.731833333333333371e+02 1.760066666666779156e+01
4.510000000000000000e+02 1.791553333333333455e+02 9.033999999999796415e+00 1.735859999999999843e+02 1.738000000000124956e+01
4.520000000000000000e+02 1.794746666666666499e+02 8.855333333333073043e+00 1.739893333333333203e+02 1.705800000000142802e+01
4.530000000000000000e+02 1.798613333333333060e+02 8.769999999999701146e+00 1.743933333333333167e+02 1.674000000000160426e+01
4.540000000000000000e+02 1.802119999999999891e+02 8.663333333333000041e+00 1.747706666666666706e+02 1.644666666666843469e+01
4.550000000000000000e+02 1.805440000000000111e+02 8.554666666666296493e+00 1.751846666666666863e+02 1.613733333333524911e+01
4.560000000000000000e+02 1.808653333333333251e+02 8.388666666666258820e+00 1.755739999999999839e+02 1.587933333333530328e+01
4.570000000000000000e+02 1.812006666666666774e+02 8.284666666666227641e+00 1.759859999999999900e+02 1.559000000000187924e+01
4.580000000000000000e+02 1.815220000000000198e+02 8.176666666666191574e+00 1.763919999999999959e+02 1.530133333333511558e+01
4.590000000000000000e+02 1.818293333333333237e+02 8.045999999999489560e+00 1.768133333333333326e+02 1.495466666666833078e+01
4.600000000000000000e+02 1.821340000000000146e+02 7.875999999999462098e+00 1.772259999999999991e+02 1.465066666666822925e+01
4.610000000000000000e+02 1.824426666666666677e+02 7.732666666666125899e+00 1.775986666666666736e+02 1.439466666666814376e+01
4.620000000000000000e+02 1.827206666666666877e+02 7.530666666666115283e+00 1.779946666666666601e+02 1.410666666666804758e+01
4.630000000000000000e+02 1.830166666666666799e+02 7.371999999999472308e+00 1.783739999999999952e+02 1.381266666666795118e+01
4.640000000000000000e+02 1.832833333333333314e+02 7.135333333332768646e+00 1.787646666666666420e+02 1.348533333333450734e+01
4.650000000000000000e+02 1.836119999999999948e+02 7.032666666666113287e+00 1.791533333333333360e+02 1.317200000000106996e+01
4.660000000000000000e+02 1.839519999999999982e+02 6.966666666666120555e+00 1.795706666666666820e+02 1.286666666666763348e+01
4.670000000000000000e+02 1.843013333333333321e+02 6.917333333332792655e+00 1.799766666666666595e+02 1.253266666666752371e+01
4.680000000000000000e+02 1.845713333333333424e+02 6.663999999999487223e+00 1.803953333333333546e+02 1.220333333333407921e+01
4.690000000000000000e+02 1.848460000000000036e+02 6.361999999999520483e+00 1.808180000000000121e+02 1.182466666666728727e+01
4.700000000000000000e+02 1.851980000000000075e+02 6.264666666666197870e+00 1.811999999999999886e+02 1.149533333333384277e+01
4.710000000000000000e+02 1.855240000000000009e+02 6.089333333332883846e+00 1.816073333333333153e+02 1.115733333333372990e+01
4.720000000000000000e+02 1.858400000000000034e+02 5.903333333332904331e+00 1.820166666666666515e+02 1.081000000000028116e+01
4.730000000000000000e+02 1.861659999999999968e+02 5.763333333332919750e+00 1.824393333333333374e+02 1.047333333333350147e+01
4.740000000000000000e+02 1.864966666666666697e+02 5.647999999999599119e+00 1.828233333333333519e+02 1.014266666666672556e+01
4.750000000000000000e+02 1.867699999999999818e+02 5.453333333332953892e+00 1.832273333333333483e+02 9.781999999999937856e+00
4.760000000000000000e+02 1.870233333333333405e+02 5.253333333332975918e+00 1.836273333333333539e+02 9.444666666666492461e+00
4.770000000000000000e+02 1.872366666666666788e+02 4.947333333333009620e+00 1.840320000000000107e+02 9.139999999999723457e+00
4.780000000000000000e+02 1.875339999999999918e+02 4.808666666666358225e+00 1.844493333333333283e+02 8.748666666666260028e+00
4.790000000000000000e+02 1.877753333333333501e+02 4.508666666666391265e+00 1.848653333333333251e+02 8.356666666666127341e+00
4.800000000000000000e+02 1.880840000000000032e+02 4.329333333333077682e+00 1.852860000000000014e+02 7.999999999999370282e+00
4.810000000000000000e+02 1.884406666666666581e+02 4.286666666666415715e+00 1.856746666666666670e+02 7.651333333332715370e+00
4.820000000000000000e+02 1.887393333333333203e+02 4.111999999999768285e+00 1.860886666666666542e+02 7.265999999999424475e+00
4.830000000000000000e+02 1.890279999999999916e+02 3.897999999999791854e+00 1.865113333333333401e+02 6.881999999999466766e+00
4.840000000000000000e+02 1.893359999999999843e+02 3.698666666666480474e+00 1.869359999999999786e+02 6.487333333332843566e+00
4.850000000000000000e+02 1.896473333333333358e+02 3.559999999999829079e+00 1.873766666666666652e+02 6.129999999999549587e+00
4.860000000000000000e+02 1.899073333333333267e+02 3.318666666666522325e+00 1.877893333333333317e+02 5.762666666666256710e+00
4.870000000000000000e+02 1.902500000000000000e+02 3.271999999999860798e+00 1.881913333333333469e+02 5.333999999999637254e+00
4.880000000000000000e+02 1.905613333333333230e+02 3.111333333333211826e+00 1.886166666666666742e+02 4.935999999999681087e+00
4.890000000000000000e+02 1.908133333333333326e+02 2.799333333333243079e+00 1.890573333333333323e+02 4.540666666666391293e+00
4.900000000000000000e+02 1.910846666666666636e+02 2.582666666666598498e+00 1.894613333333333287e+02 4.150666666666434246e+00
4.910000000000000000e+02 1.913666666666666742e+02 2.372666666666616742e+00 1.899093333333333362e+02 3.699333333333150620e+00
4.920000000000000000e+02 1.916280000000000143e+02 2.098666666666634484e+00 1.903360000000000127e+02 3.284666666666529622e+00
4.930000000000000000e+02 1.919326666666666483e+02 1.942666666666643227e+00 1.907833333333333314e+02 2.817333333333247758e+00
4.940000000000000000e+02 1.922213333333333480e+02 1.782666666666653743e+00 1.912139999999999986e+02 2.355999999999965233e+00
4.950000000000000000e+02 1.924853333333333580e+02 1.452666666666666995e+00 1.916359999999999673e+02 1.901333333333337539e+00
4.960000000000000000e+02 1.927286666666666690e+02 1.079333333333333256e+00 1.920706666666666820e+02 1.427333333333337118e+00
4.970000000000000000e+02 1.929113333333333458e+02 5.333333333333328818e-01 1.925053333333333399e+02 9.486666666666700998e-01
4.980000000000000000e+02 1.931646666666666761e+02 2.706666666666660004e-01 1.929406666666666865e+02 4.340000000000030500e-01
4.990000000000000000e+02 1.933480000000000132e+02 -1.360000000000009812e-01 1.933906666666666752e+02 -1.359999999999974285e-01


==> OneClassKNN/results/comp_onetwo_cpf_synth.dat <==
0.000000000000000000e+00 2.999999999999999889e-01 3.333333333333333981e-03 3.153333333333333544e-01 1.400000000000000897e-02
1.000000000000000000e+00 5.946666666666666767e-01 -6.000000000000012268e-03 6.119999999999999885e-01 4.333333333333336257e-02
2.000000000000000000e+00 9.053333333333333233e-01 1.866666666666668556e-02 9.093333333333334378e-01 3.933333333333335902e-02
3.000000000000000000e+00 1.246666666666666590e+00 9.266666666666673047e-02 1.195999999999999952e+00 7.800000000000006928e-02
4.000000000000000000e+00 1.553333333333333233e+00 1.093333333333333934e-01 1.490666666666666584e+00 8.333333333333339810e-02
5.000000000000000000e+00 1.933999999999999719e+00 2.553333333333335231e-01 1.800000000000000044e+00 1.053333333333334038e-01
6.000000000000000000e+00 2.250000000000000000e+00 2.833333333333335480e-01 2.092000000000000082e+00 1.493333333333334290e-01
7.000000000000000000e+00 2.541333333333333222e+00 2.753333333333335409e-01 2.411999999999999922e+00 2.653333333333335320e-01
8.000000000000000000e+00 2.846000000000000085e+00 2.906666666666669063e-01 2.717999999999999972e+00 2.726666666666668903e-01
9.000000000000000000e+00 3.127999999999999670e+00 2.673333333333335338e-01 3.011333333333333417e+00 3.873333333333336403e-01
1.000000000000000000e+01 3.459333333333333371e+00 3.193333333333335800e-01 3.316666666666666430e+00 4.613333333333337061e-01
1.100000000000000000e+01 3.803333333333333677e+00 3.993333333333336510e-01 3.621333333333333293e+00 5.540000000000004921e-01
1.200000000000000000e+01 4.153999999999999915e+00 5.000000000000004441e-01 3.913333333333333108e+00 7.346666666666672452e-01
1.300000000000000000e+01 4.481333333333333613e+00 5.586666666666670888e-01 4.215333333333333599e+00 8.926666666666673855e-01
1.400000000000000000e+01 4.831999999999999851e+00 6.720000000000005969e-01 4.521333333333332760e+00 1.046666666666667522e+00
1.500000000000000000e+01 5.238000000000000433e+00 8.746666666666673695e-01 4.810666666666667091e+00 1.188000000000001055e+00
1.600000000000000000e+01 5.530666666666666842e+00 8.506666666666673482e-01 5.115333333333333066e+00 1.152000000000001023e+00
1.700000000000000000e+01 5.878666666666666707e+00 9.280000000000007132e-01 5.394000000000000128e+00 1.254666666666667485e+00
1.800000000000000000e+01 6.299333333333333229e+00 1.176000000000000822e+00 5.690666666666666096e+00 1.467333333333334267e+00
1.900000000000000000e+01 6.655333333333333101e+00 1.290666666666667517e+00 5.993333333333333179e+00 1.546666666666667744e+00
2.000000000000000000e+01 7.039333333333333442e+00 1.460666666666667890e+00 6.306000000000000050e+00 1.698666666666666103e+00
2.100000000000000000e+01 7.484666666666665691e+00 1.745333333333330739e+00 6.615999999999999659e+00 1.849333333333326390e+00
2.200000000000000000e+01 7.865999999999999659e+00 1.907999999999989926e+00 6.917333333333333556e+00 2.018666666666650844e+00
2.300000000000000000e+01 8.233999999999999986e+00 2.077333333333314602e+00 7.231333333333333613e+00 2.093333333333313284e+00
2.400000000000000000e+01 8.560666666666666202e+00 2.119999999999977458e+00 7.537333333333333663e+00 2.062666666666647330e+00
2.500000000000000000e+01 9.006666666666665932e+00 2.411999999999955957e+00 7.821333333333333471e+00 2.231999999999972673e+00
2.600000000000000000e+01 9.359999999999999432e+00 2.497999999999946485e+00 8.122666666666667368e+00 2.461999999999950450e+00
2.700000000000000000e+01 9.729333333333332945e+00 2.660666666666595237e+00 8.413999999999999702e+00 2.594666666666602506e+00
2.800000000000000000e+01 1.004199999999999982e+01 2.722666666666588409e+00 8.736000000000000654e+00 2.761999999999917854e+00
2.900000000000000000e+01 1.042200000000000060e+01 2.886666666666570347e+00 9.044000000000000483e+00 2.993999999999892303e+00
3.000000000000000000e+01 1.077399999999999913e+01 2.977999999999893621e+00 9.350000000000001421e+00 3.071333333333217119e+00
3.100000000000000000e+01 1.117333333333333378e+01 3.174666666666539072e+00 9.660666666666667624e+00 3.153333333333208088e+00
3.200000000000000000e+01 1.147199999999999953e+01 3.177999999999872038e+00 9.958000000000000185e+00 3.139333333333209630e+00
3.300000000000000000e+01 1.191199999999999903e+01 3.466666666666506913e+00 1.026800000000000068e+01 3.164666666666540173e+00
3.400000000000000000e+01 1.232533333333333303e+01 3.690666666666482243e+00 1.054266666666666730e+01 3.282666666666527178e+00
3.500000000000000000e+01 1.277466666666666661e+01 3.999333333333114915e+00 1.083800000000000097e+01 3.455999999999841421e+00
3.600000000000000000e+01 1.324866666666666504e+01 4.326666666666412198e+00 1.115533333333333310e+01 3.669333333333151259e+00
3.700000000000000000e+01 1.370333333333333314e+01 4.631999999999711903e+00 1.146466666666666612e+01 3.777999999999805958e+00
3.800000000000000000e+01 1.412066666666666670e+01 4.844666666666355148e+00 1.178066666666666684e+01 4.048666666666442815e+00
3.900000000000000000e+01 1.447533333333333339e+01 4.964666666666341932e+00 1.209199999999999875e+01 4.171333333333095972e+00
4.000000000000000000e+01 1.476466666666666505e+01 4.946666666666343914e+00 1.238799999999999812e+01 4.113999999999768953e+00
4.100000000000000000e+01 1.503666666666666529e+01 4.912666666666347659e+00 1.267999999999999972e+01 4.402666666666403827e+00
4.200000000000000000e+01 1.550000000000000000e+01 5.241333333332978128e+00 1.298133333333333184e+01 4.666666666666374752e+00
4.300000000000000000e+01 1.583466666666666711e+01 5.331333333332968216e+00 1.327933333333333366e+01 4.953333333333009847e+00
4.400000000000000000e+01 1.623733333333333206e+01 5.536666666666278935e+00 1.356266666666666865e+01 5.143999999999655515e+00
4.500000000000000000e+01 1.668466666666666853e+01 5.824666666666247217e+00 1.389933333333333465e+01 5.331999999999634809e+00
4.600000000000000000e+01 1.713199999999999790e+01 6.117999999999549132e+00 1.419133333333333269e+01 5.421333333332958304e+00
4.700000000000000000e+01 1.755666666666666487e+01 6.357999999999522700e+00 1.450399999999999778e+01 5.632666666666268362e+00
4.800000000000000000e+01 1.785800000000000054e+01 6.351999999999522473e+00 1.481066666666666620e+01 5.650666666666266380e+00
4.900000000000000000e+01 1.823933333333333451e+01 6.517999999999505079e+00 1.509066666666666734e+01 5.763333333332920638e+00
5.000000000000000000e+01 1.866666666666666785e+01 6.784666666666142376e+00 1.539999999999999858e+01 5.889333333332906761e+00
5.100000000000000000e+01 1.910533333333333417e+01 7.076666666666110217e+00 1.569000000000000128e+01 6.060666666666221225e+00
5.200000000000000000e+01 1.954466666666666796e+01 7.351333333332785713e+00 1.599800000000000111e+01 6.241333333332867994e+00
5.300000000000000000e+01 1.998933333333333451e+01 7.651333333332850373e+00 1.627400000000000091e+01 6.565333333332832311e+00
5.400000000000000000e+01 2.042999999999999972e+01 7.925999999999593371e+00 1.658533333333333459e+01 6.754666666666144792e+00
5.500000000000000000e+01 2.081266666666666865e+01 8.079999999999621707e+00 1.692466666666666697e+01 6.890666666666129814e+00
5.600000000000000000e+01 2.111866666666666603e+01 8.073999999999621480e+00 1.721199999999999974e+01 6.921999999999460584e+00
5.700000000000000000e+01 2.155266666666666708e+01 8.335333333333023731e+00 1.750800000000000267e+01 7.140666666666103168e+00
5.800000000000000000e+01 2.197399999999999665e+01 8.569333333333110758e+00 1.779866666666666575e+01 7.175999999999431722e+00
5.900000000000000000e+01 2.237599999999999767e+01 8.776666666666486094e+00 1.809666666666666757e+01 7.153333333332767552e+00
6.000000000000000000e+01 2.278599999999999781e+01 9.001999999999895863e+00 1.839466666666666583e+01 7.322666666666082236e+00
6.100000000000000000e+01 2.316933333333333422e+01 9.183999999999926445e+00 1.870866666666666589e+01 7.657999999999427487e+00
6.200000000000000000e+01 2.361666666666666714e+01 9.477999999999989100e+00 1.902933333333333366e+01 7.895333333332734682e+00
6.300000000000000000e+01 2.402866666666666617e+01 9.701333333333359121e+00 1.932733333333333192e+01 8.125999999999427459e+00
6.400000000000000000e+01 2.432800000000000296e+01 9.712666666666693871e+00 1.962200000000000344e+01 8.134666666666090507e+00
6.500000000000000000e+01 2.479200000000000159e+01 1.003733333333342870e+01 1.990733333333333377e+01 8.453333333332826882e+00
6.600000000000000000e+01 2.511733333333333462e+01 1.011600000000009025e+01 2.018933333333333380e+01 8.786666666666270942e+00
6.700000000000000000e+01 2.555199999999999960e+01 1.041133333333348610e+01 2.050666666666666771e+01 9.127999999999717673e+00
6.800000000000000000e+01 2.601133333333333297e+01 1.073800000000025534e+01 2.079066666666666663e+01 9.129999999999718341e+00
6.900000000000000000e+01 2.635466666666666669e+01 1.082400000000028406e+01 2.109333333333333016e+01 9.450666666666492688e+00
7.000000000000000000e+01 2.680599999999999739e+01 1.112666666666705062e+01 2.140133333333333354e+01 9.787999999999938083e+00
7.100000000000000000e+01 2.726333333333333542e+01 1.143933333333382407e+01 2.168466666666666853e+01 1.008266666666670375e+01
7.200000000000000000e+01 2.755466666666666242e+01 1.143400000000048777e+01 2.197066666666666634e+01 1.004933333333335810e+01
7.300000000000000000e+01 2.802133333333333454e+01 1.177266666666726636e+01 2.226133333333333297e+01 1.025266666666675874e+01
7.400000000000000000e+01 2.848066666666666436e+01 1.207133333333403513e+01 2.255666666666666842e+01 1.043466666666681952e+01
7.500000000000000000e+01 2.892333333333333201e+01 1.234800000000079123e+01 2.285866666666666802e+01 1.078066666666693685e+01
7.600000000000000000e+01 2.939866666666666362e+01 1.267466666666756758e+01 2.315666666666666629e+01 1.110933333333371387e+01
7.700000000000000000e+01 2.971866666666666390e+01 1.270866666666758071e+01 2.346266666666666367e+01 1.142466666666715014e+01
7.800000000000000000e+01 3.005999999999999517e+01 1.279066666666760810e+01 2.375400000000000134e+01 1.144600000000049178e+01
7.900000000000000000e+01 3.052599999999999980e+01 1.312066666666771653e+01 2.407000000000000028e+01 1.165066666666722561e+01
8.000000000000000000e+01 3.081133333333333368e+01 1.308600000000103947e+01 2.436466666666666470e+01 1.163933333333389086e+01
8.100000000000000000e+01 3.117266666666666453e+01 1.320866666666774591e+01 2.465399999999999991e+01 1.182933333333395431e+01
8.200000000000000000e+01 3.157866666666666688e+01 1.342200000000115168e+01 2.493399999999999750e+01 1.200866666666734517e+01
8.300000000000000000e+01 3.205599999999999739e+01 1.377666666666793560e+01 2.522800000000000153e+01 1.235933333333412953e+01
8.400000000000000000e+01 3.252333333333333343e+01 1.409600000000132347e+01 2.555199999999999960e+01 1.261333333333421436e+01
8.500000000000000000e+01 3.294733333333333292e+01 1.433200000000129748e+01 2.586133333333333084e+01 1.280733333333428092e+01
8.600000000000000000e+01 3.332999999999999829e+01 1.447066666666790624e+01 2.617533333333333445e+01 1.313733333333438935e+01
8.700000000000000000e+01 3.379066666666666663e+01 1.478933333333450051e+01 2.648066666666666436e+01 1.350066666666784343e+01
8.800000000000000000e+01 3.409333333333333371e+01 1.479200000000115978e+01 2.679066666666666663e+01 1.349066666666784009e+01
8.900000000000000000e+01 3.456133333333333724e+01 1.512200000000106925e+01 2.709600000000000009e+01 1.382066666666795030e+01
9.000000000000000000e+01 3.503600000000000136e+01 1.548133333333429640e+01 2.739133333333333553e+01 1.415200000000139369e+01
9.100000000000000000e+01 3.546466666666666612e+01 1.574333333333416718e+01 2.770800000000000551e+01 1.435800000000146426e+01
9.200000000000000000e+01 3.589866666666667072e+01 1.599666666666745485e+01 2.802333333333333343e+01 1.471400000000158315e+01
9.300000000000000000e+01 3.637400000000000233e+01 1.635333333333401029e+01 2.831133333333333013e+01 1.487466666666830406e+01
9.400000000000000000e+01 3.682866666666666333e+01 1.668533333333390800e+01 2.860600000000000165e+01 1.509800000000170783e+01
9.500000000000000000e+01 3.730733333333333235e+01 1.702666666666714690e+01 2.889800000000000324e+01 1.534400000000167452e+01
9.600000000000000000e+01 3.760333333333333172e+01 1.701733333333381637e+01 2.918866666666666632e+01 1.539333333333499709e+01
9.700000000000000000e+01 3.803866666666667129e+01 1.728866666666700880e+01 2.950866666666666660e+01 1.563333333333485875e+01
9.800000000000000000e+01 3.850066666666666748e+01 1.762333333333357999e+01 2.980533333333332990e+01 1.599066666666809766e+01
9.900000000000000000e+01 3.897933333333332939e+01 1.798000000000016030e+01 3.008800000000000097e+01 1.600533333333484975e+01
1.000000000000000000e+02 3.944333333333333513e+01 1.832733333333339587e+01 3.041066666666667118e+01 1.618333333333486834e+01
1.010000000000000000e+02 3.992333333333333201e+01 1.870066666666663835e+01 3.071666666666666856e+01 1.655066666666811415e+01
1.020000000000000000e+02 4.034666666666667112e+01 1.895666666666650002e+01 3.102533333333333587e+01 1.692066666666800501e+01
1.030000000000000000e+02 4.071200000000000330e+01 1.909133333333308258e+01 3.132399999999999807e+01 1.729333333333457645e+01
1.040000000000000000e+02 4.100800000000000267e+01 1.908733333333308124e+01 3.159599999999999653e+01 1.725466666666791937e+01
1.050000000000000000e+02 4.144133333333333269e+01 1.934866666666627566e+01 3.188666666666666671e+01 1.743333333333454860e+01
1.060000000000000000e+02 4.181799999999999784e+01 1.950266666666630755e+01 3.219266666666666765e+01 1.769866666666773725e+01
1.070000000000000000e+02 4.231799999999999784e+01 1.988999999999953872e+01 3.249866666666666504e+01 1.795800000000092567e+01
1.080000000000000000e+02 4.280666666666667197e+01 2.027799999999942315e+01 3.275600000000000023e+01 1.828200000000074610e+01
1.090000000000000000e+02 4.319733333333333292e+01 2.045666666666608080e+01 3.305599999999999739e+01 1.860666666666723401e+01
1.100000000000000000e+02 4.366799999999999926e+01 2.080999999999931660e+01 3.335933333333333195e+01 1.897933333333369177e+01
1.110000000000000000e+02 4.414933333333333820e+01 2.117199999999914439e+01 3.365133333333333354e+01 1.911800000000028277e+01
1.120000000000000000e+02 4.444333333333332803e+01 2.116533333333248379e+01 3.395733333333333093e+01 1.910466666666695801e+01
1.130000000000000000e+02 4.492533333333333445e+01 2.152733333333227961e+01 3.424666666666666970e+01 1.944000000000010431e+01
1.140000000000000000e+02 4.529400000000000404e+01 2.166199999999887282e+01 3.456199999999999761e+01 1.981466666666656096e+01
1.150000000000000000e+02 4.578066666666666151e+01 2.203399999999866665e+01 3.484866666666666646e+01 1.968133333333330270e+01
1.160000000000000000e+02 4.626066666666666549e+01 2.238666666666513549e+01 3.517866666666666475e+01 2.003066666666644480e+01
1.170000000000000000e+02 4.664133333333333553e+01 2.255799999999837979e+01 3.548400000000000176e+01 2.025199999999965428e+01
1.180000000000000000e+02 4.711599999999999966e+01 2.292266666666483843e+01 3.574933333333333252e+01 2.061533333333278506e+01
1.190000000000000000e+02 4.760133333333332928e+01 2.328733333333130417e+01 3.604999999999999716e+01 2.085066666666599033e+01
1.200000000000000000e+02 4.790266666666666850e+01 2.326933333333131770e+01 3.634000000000000341e+01 2.085133333333265426e+01
1.210000000000000000e+02 4.832800000000000296e+01 2.352199999999783842e+01 3.664133333333333553e+01 2.122133333333244920e+01
1.220000000000000000e+02 4.879666666666666686e+01 2.387199999999764799e+01 3.693800000000000239e+01 2.135933333333237272e+01
1.230000000000000000e+02 4.926733333333333320e+01 2.421866666666412371e+01 3.721800000000000352e+01 2.174333333333216345e+01
1.240000000000000000e+02 4.975000000000000000e+01 2.459266666666391643e+01 3.750533333333333275e+01 2.208333333333197146e+01
1.250000000000000000e+02 5.015666666666666629e+01 2.480999999999712813e+01 3.778533333333333388e+01 2.243333333333177748e+01
1.260000000000000000e+02 5.064933333333333820e+01 2.518799999999691863e+01 3.807933333333333792e+01 2.277999999999825320e+01
1.270000000000000000e+02 5.113466666666666072e+01 2.555533333333004720e+01 3.838866666666666561e+01 2.313799999999805124e+01
1.280000000000000000e+02 5.144400000000000261e+01 2.555466666666337971e+01 3.870000000000000284e+01 2.315999999999804260e+01
1.290000000000000000e+02 5.180133333333333212e+01 2.566666666666331764e+01 3.900600000000000023e+01 2.350333333333118446e+01
1.300000000000000000e+02 5.227933333333334076e+01 2.602733333332978560e+01 3.931466666666666754e+01 2.386733333333098628e+01
1.310000000000000000e+02 5.266333333333332689e+01 2.617533333332970358e+01 3.962400000000000233e+01 2.425333333333077235e+01
1.320000000000000000e+02 5.312199999999999989e+01 2.648933333332952955e+01 3.991600000000000392e+01 2.463466666666389315e+01
1.330000000000000000e+02 5.360133333333332928e+01 2.686399999999598975e+01 4.020200000000000529e+01 2.476999999999715030e+01
1.340000000000000000e+02 5.409733333333333860e+01 2.725066666666243975e+01 4.050000000000000000e+01 2.491866666666373575e+01
1.350000000000000000e+02 5.450933333333333053e+01 2.747999999999564835e+01 4.081466666666666754e+01 2.518999999999692108e+01
1.360000000000000000e+02 5.480333333333332746e+01 2.745999999999565944e+01 4.110266666666666424e+01 2.517066666666359254e+01
1.370000000000000000e+02 5.529399999999999693e+01 2.783533333332878357e+01 4.138066666666667004e+01 2.530333333333018686e+01
1.380000000000000000e+02 5.568399999999999750e+01 2.800066666666202764e+01 4.169466666666667010e+01 2.569866666666329991e+01
1.390000000000000000e+02 5.617000000000000171e+01 2.836799999999515620e+01 4.200066666666666748e+01 2.579933333332991197e+01
1.400000000000000000e+02 5.666533333333332223e+01 2.875066666666161197e+01 4.228666666666666885e+01 2.597333333332981553e+01
1.410000000000000000e+02 5.706533333333332791e+01 2.897199999999493158e+01 4.258400000000000318e+01 2.632999999999628571e+01
1.420000000000000000e+02 5.754133333333332700e+01 2.932733333332827641e+01 4.289266666666667049e+01 2.670199999999607954e+01
1.430000000000000000e+02 5.796533333333333360e+01 2.958733333332833837e+01 4.318733333333332780e+01 2.707999999999587004e+01
1.440000000000000000e+02 5.827933333333332655e+01 2.959399999999501318e+01 4.349199999999999733e+01 2.706733333332920921e+01
1.450000000000000000e+02 5.876599999999999824e+01 2.996933333332837535e+01 4.379999999999999716e+01 2.745066666666232891e+01
1.460000000000000000e+02 5.927866666666666617e+01 3.037866666666175064e+01 4.409133333333333837e+01 2.781799999999545747e+01
1.470000000000000000e+02 5.955533333333333701e+01 3.034066666666190315e+01 4.440066666666666606e+01 2.819199999999525375e+01
1.480000000000000000e+02 6.002466666666666129e+01 3.070399999999526841e+01 4.470466666666666811e+01 2.857133333332837566e+01
1.490000000000000000e+02 6.049800000000000466e+01 3.105533333332884638e+01 4.501133333333333297e+01 2.872599999999495779e+01
1.500000000000000000e+02 6.096533333333333360e+01 3.140533333332907517e+01 4.531400000000000006e+01 2.886066666666155101e+01
1.510000000000000000e+02 6.145333333333333314e+01 3.177333333332931886e+01 4.559933333333333394e+01 2.903933333332811628e+01
1.520000000000000000e+02 6.174533333333333474e+01 3.174933333332933216e+01 4.593266666666666964e+01 2.901666666666146455e+01
1.530000000000000000e+02 6.211666666666666003e+01 3.186733333332926321e+01 4.623666666666666458e+01 2.935799999999461107e+01
1.540000000000000000e+02 6.260400000000000631e+01 3.223799999999614840e+01 4.651533333333333786e+01 2.969066666666108745e+01
1.550000000000000000e+02 6.309199999999999875e+01 3.262666666666305559e+01 4.682133333333333525e+01 3.006333333332766244e+01
1.560000000000000000e+02 6.355866666666666731e+01 3.296999999999660247e+01 4.710799999999999699e+01 3.038733333332767828e+01
1.570000000000000000e+02 6.403600000000000136e+01 3.332866666666355115e+01 4.741666666666666430e+01 3.069933333332767944e+01
1.580000000000000000e+02 6.445199999999999818e+01 3.356733333333033897e+01 4.771399999999999864e+01 3.102066666666100048e+01
1.590000000000000000e+02 6.491066666666667118e+01 3.390133333333056243e+01 4.801999999999999602e+01 3.118599999999426942e+01
1.600000000000000000e+02 6.520400000000000773e+01 3.389466666666388761e+01 4.832733333333332837e+01 3.118933333332763880e+01
1.610000000000000000e+02 6.561599999999999966e+01 3.413266666666395110e+01 4.862466666666666981e+01 3.155466666666121967e+01
1.620000000000000000e+02 6.597466666666667834e+01 3.426399999999723889e+01 4.894933333333333536e+01 3.191999999999478632e+01
1.630000000000000000e+02 6.646466666666667322e+01 3.463399999999747081e+01 4.924533333333333474e+01 3.226666666666168481e+01
1.640000000000000000e+02 6.695266666666667277e+01 3.500666666666436555e+01 4.952533333333333587e+01 3.241599999999538539e+01
1.650000000000000000e+02 6.736933333333332996e+01 3.524999999999775468e+01 4.983733333333333348e+01 3.253199999999529268e+01
1.660000000000000000e+02 6.786799999999999500e+01 3.563799999999801571e+01 5.014066666666666094e+01 3.291466666666219965e+01
1.670000000000000000e+02 6.835599999999999454e+01 3.601199999999823831e+01 5.044333333333332803e+01 3.305466666666254127e+01
1.680000000000000000e+02 6.867199999999999704e+01 3.602799999999821523e+01 5.074333333333333229e+01 3.307066666666256083e+01
1.690000000000000000e+02 6.903000000000000114e+01 3.614266666666487282e+01 5.104466666666667152e+01 3.340933333332946376e+01
1.700000000000000000e+02 6.951000000000000512e+01 3.648933333333196316e+01 5.136733333333333462e+01 3.377133333332968590e+01
1.710000000000000000e+02 6.988466666666667493e+01 3.663599999999880907e+01 5.166599999999999682e+01 3.410666666666324431e+01
1.720000000000000000e+02 7.037533333333333019e+01 3.701399999999927104e+01 5.197333333333332916e+01 3.445533333333010262e+01
1.730000000000000000e+02 7.088466666666666072e+01 3.741599999999976234e+01 5.226600000000000534e+01 3.481466666666366905e+01
1.740000000000000000e+02 7.132666666666666799e+01 3.769266666666676713e+01 5.255733333333333235e+01 3.517733333333056578e+01
1.750000000000000000e+02 7.164600000000000080e+01 3.771800000000013142e+01 5.286133333333333439e+01 3.553466666666413687e+01
1.760000000000000000e+02 7.195399999999999352e+01 3.771200000000012409e+01 5.317799999999999727e+01 3.551799999999745694e+01
1.770000000000000000e+02 7.246599999999999397e+01 3.810600000000060561e+01 5.346866666666666390e+01 3.586599999999786803e+01
1.780000000000000000e+02 7.294333333333332803e+01 3.847200000000105291e+01 5.376399999999999579e+01 3.603066666666473594e+01
1.790000000000000000e+02 7.342133333333333667e+01 3.883600000000149777e+01 5.405933333333333479e+01 3.639133333333184339e+01
1.800000000000000000e+02 7.389333333333334508e+01 3.919533333333527025e+01 5.437266666666667447e+01 3.674733333333227847e+01
1.810000000000000000e+02 7.439133333333333553e+01 3.958933333333575177e+01 5.466133333333333155e+01 3.708399999999935659e+01
1.820000000000000000e+02 7.487666666666666515e+01 3.997666666666955848e+01 5.495799999999999841e+01 3.743399999999978434e+01
1.830000000000000000e+02 7.537466666666666981e+01 4.036466666667003267e+01 5.525933333333333053e+01 3.780866666666690890e+01
1.840000000000000000e+02 7.567466666666666697e+01 4.038133333333671970e+01 5.557466666666667265e+01 3.779466666666689179e+01
1.850000000000000000e+02 7.618066666666666720e+01 4.078466666667054596e+01 5.589533333333332621e+01 3.816200000000067405e+01
1.860000000000000000e+02 7.653533333333332678e+01 4.090200000000402270e+01 5.619066666666667231e+01 3.851933333333444409e+01
1.870000000000000000e+02 7.703400000000000603e+01 4.129333333333783429e+01 5.649066666666666947e+01 3.843266666666767151e+01
1.880000000000000000e+02 7.745066666666666322e+01 4.152933333333812271e+01 5.679066666666666663e+01 3.865400000000127534e+01
1.890000000000000000e+02 7.792333333333334622e+01 4.188733333333856024e+01 5.709333333333333371e+01 3.899866666666836323e+01
1.900000000000000000e+02 7.842933333333333223e+01 4.228266666667237672e+01 5.739666666666667538e+01 3.916133333333522870e+01
1.910000000000000000e+02 7.893533333333333246e+01 4.268733333333953794e+01 5.770666666666666345e+01 3.952800000000234348e+01
1.920000000000000000e+02 7.920866666666667300e+01 4.265133333333949395e+01 5.799800000000000466e+01 3.954000000000235815e+01
1.930000000000000000e+02 7.963466666666666072e+01 4.288666666667311489e+01 5.832000000000000028e+01 3.989200000000278834e+01
1.940000000000000000e+02 8.010066666666666890e+01 4.325400000000689715e+01 5.864266666666665628e+01 4.026066666666990557e+01
1.950000000000000000e+02 8.047533333333332450e+01 4.339600000000707070e+01 5.894933333333332826e+01 4.063600000000369761e+01
1.960000000000000000e+02 8.097933333333334360e+01 4.379400000000755711e+01 5.926666666666666572e+01 4.101133333333748965e+01
1.970000000000000000e+02 8.145733333333333803e+01 4.416333333334134181e+01 5.956799999999999784e+01 4.137800000000460443e+01
1.980000000000000000e+02 8.196533333333333360e+01 4.455533333334182089e+01 5.988133333333333752e+01 4.176066666667173877e+01
1.990000000000000000e+02 8.227400000000000091e+01 4.455066666667514852e+01 6.018466666666667209e+01 4.182733333333848691e+01
2.000000000000000000e+02 8.277199999999999136e+01 4.495600000000897722e+01 6.048400000000000887e+01 4.217333333333890977e+01
2.010000000000000000e+02 8.326466666666667038e+01 4.532866666667609934e+01 6.079599999999999937e+01 4.253733333333935462e+01
2.020000000000000000e+02 8.376133333333334008e+01 4.570333333334322390e+01 6.107399999999999807e+01 4.289266666667312222e+01
2.030000000000000000e+02 8.426600000000000534e+01 4.609933333334370786e+01 6.138066666666667004e+01 4.328666666667360374e+01
2.040000000000000000e+02 8.476466666666665617e+01 4.650266666667753412e+01 6.167999999999999261e+01 4.364200000000737134e+01
2.050000000000000000e+02 8.526200000000000045e+01 4.687800000001132616e+01 6.197666666666665947e+01 4.398266666667445435e+01
2.060000000000000000e+02 8.560599999999999454e+01 4.697466666667811097e+01 6.226600000000000534e+01 4.409533333334125871e+01
2.070000000000000000e+02 8.607200000000000273e+01 4.731933333334519887e+01 6.254933333333333678e+01 4.446666666667504586e+01
2.080000000000000000e+02 8.641599999999999682e+01 4.742466666667866093e+01 6.283066666666666578e+01 4.480333333334212398e+01
2.090000000000000000e+02 8.688133333333333042e+01 4.777200000001241875e+01 6.313733333333333775e+01 4.517400000000924365e+01
2.100000000000000000e+02 8.725466666666666526e+01 4.790933333334591993e+01 6.343399999999999750e+01 4.552866666667634377e+01
2.110000000000000000e+02 8.761066666666667402e+01 4.801533333334604947e+01 6.373466666666666924e+01 4.585066666667673729e+01
2.120000000000000000e+02 8.809533333333332905e+01 4.838200000001316425e+01 6.404999999999999716e+01 4.623400000001053911e+01
2.130000000000000000e+02 8.845000000000000284e+01 4.850000000001330847e+01 6.435599999999999454e+01 4.644866666667746813e+01
2.140000000000000000e+02 8.869266666666666765e+01 4.837466666667982196e+01 6.467666666666666231e+01 4.680600000001123817e+01
2.150000000000000000e+02 8.908866666666666845e+01 4.856600000001338913e+01 6.499000000000000909e+01 4.717533333334502288e+01
2.160000000000000000e+02 8.957533333333333303e+01 4.895266666668052835e+01 6.527533333333333587e+01 4.752600000001211811e+01
2.170000000000000000e+02 9.007466666666667265e+01 4.935200000001434262e+01 6.558266666666666822e+01 4.788333333334588815e+01
2.180000000000000000e+02 9.056466666666666754e+01 4.972200000001480191e+01 6.588000000000000966e+01 4.824066666667965819e+01
2.190000000000000000e+02 9.105933333333332769e+01 5.012533333334862107e+01 6.617266666666665742e+01 4.862600000001346245e+01
2.200000000000000000e+02 9.152799999999999159e+01 5.049466666668240578e+01 6.646733333333332894e+01 4.899200000001390976e+01
2.210000000000000000e+02 9.188800000000000523e+01 5.062266666668256221e+01 6.676999999999999602e+01 4.931933333334764313e+01
2.220000000000000000e+02 9.236933333333334417e+01 5.100066666668303128e+01 6.706333333333333258e+01 4.939400000001440105e+01
2.230000000000000000e+02 9.272599999999999909e+01 5.111266666668316816e+01 6.735466666666665958e+01 4.972600000001480680e+01
2.240000000000000000e+02 9.321000000000000796e+01 5.148133333335027828e+01 6.766666666666665719e+01 5.007466666668189959e+01
2.250000000000000000e+02 9.359066666666666379e+01 5.164000000001713886e+01 6.796666666666666856e+01 5.042800000001566474e+01
2.260000000000000000e+02 9.407666666666666799e+01 5.201400000001760304e+01 6.828666666666667595e+01 5.077533333334942256e+01
2.270000000000000000e+02 9.457133333333332814e+01 5.241333333335141731e+01 6.858066666666665867e+01 5.111866666668317549e+01
2.280000000000000000e+02 9.492466666666666697e+01 5.252266666668488426e+01 6.887600000000000477e+01 5.145066666668357414e+01
2.290000000000000000e+02 9.542333333333333201e+01 5.292400000001870808e+01 6.918666666666666742e+01 5.179133333335066425e+01
2.300000000000000000e+02 9.593800000000000239e+01 5.332866666668587641e+01 6.949666666666666970e+01 5.214466666668442940e+01
2.310000000000000000e+02 9.641666666666665719e+01 5.369266666668632126e+01 6.979800000000000182e+01 5.229400000001794524e+01
2.320000000000000000e+02 9.692466666666666697e+01 5.410200000002015486e+01 7.009333333333333371e+01 5.265400000001838521e+01
2.330000000000000000e+02 9.738466666666666072e+01 5.445666666668725497e+01 7.039466666666666583e+01 5.282800000001859075e+01
2.340000000000000000e+02 9.787266666666667447e+01 5.483933333335438931e+01 7.070466666666666811e+01 5.313800000001897672e+01
2.350000000000000000e+02 9.810733333333334372e+01 5.472133333335423799e+01 7.099266666666666481e+01 5.326066666668579330e+01
2.360000000000000000e+02 9.861333333333334394e+01 5.512066666668806647e+01 7.131266666666665799e+01 5.362466666668623816e+01
2.370000000000000000e+02 9.910200000000000387e+01 5.551666666668855044e+01 7.160599999999999454e+01 5.335000000001923581e+01
2.380000000000000000e+02 9.957866666666666333e+01 5.588266666668899063e+01 7.195133333333333781e+01 5.371800000001968556e+01
2.390000000000000000e+02 1.000499999999999972e+02 5.623266666668942548e+01 7.225400000000000489e+01 5.407866666668678590e+01
2.400000000000000000e+02 1.005459999999999923e+02 5.661466666668988523e+01 7.255066666666667174e+01 5.442333333335388090e+01
2.410000000000000000e+02 1.010193333333333499e+02 5.696800000002365039e+01 7.285533333333333417e+01 5.459533333335409111e+01
2.420000000000000000e+02 1.014366666666666674e+02 5.722000000002395836e+01 7.316333333333332689e+01 5.498200000002123033e+01
2.430000000000000000e+02 1.019233333333333178e+02 5.759866666669108781e+01 7.347200000000000841e+01 5.518066666668813980e+01
2.440000000000000000e+02 1.024006666666666661e+02 5.796933333335820748e+01 7.377066666666667061e+01 5.553733333335523525e+01
2.450000000000000000e+02 1.029039999999999964e+02 5.836266666669202152e+01 7.406533333333332791e+01 5.588266666668899063e+01
2.460000000000000000e+02 1.033760000000000048e+02 5.872600000002539389e+01 7.436799999999999500e+01 5.598000000002244292e+01
2.470000000000000000e+02 1.038826666666666654e+02 5.911733333335877205e+01 7.468533333333333246e+01 5.634333333335622740e+01
2.480000000000000000e+02 1.043739999999999952e+02 5.949266666669203119e+01 7.499399999999999977e+01 5.667133333335662826e+01
2.490000000000000000e+02 1.048439999999999941e+02 5.984466666669202084e+01 7.530733333333333235e+01 5.703066666669039364e+01
2.500000000000000000e+02 1.053266666666666538e+02 6.021466666669205381e+01 7.560066666666665469e+01 5.714466666669054007e+01
2.510000000000000000e+02 1.058060000000000116e+02 6.058133333335869963e+01 7.590599999999999170e+01 5.725933333335734687e+01
2.520000000000000000e+02 1.063013333333333321e+02 6.098333333335870066e+01 7.620933333333333337e+01 5.737333333335747909e+01
2.530000000000000000e+02 1.067940000000000111e+02 6.135866666669210190e+01 7.652133333333333098e+01 5.770133333335787995e+01
2.540000000000000000e+02 1.072926666666666620e+02 6.174733333335881014e+01 7.681999999999999318e+01 5.783866666669138112e+01
2.550000000000000000e+02 1.077800000000000011e+02 6.211733333335878626e+01 7.711333333333332973e+01 5.815600000002510228e+01
2.560000000000000000e+02 1.081599999999999966e+02 6.229066666669184826e+01 7.739000000000000057e+01 5.848600000002551269e+01
2.570000000000000000e+02 1.086740000000000066e+02 6.270533333335856696e+01 7.770600000000000307e+01 5.857933333335896009e+01
2.580000000000000000e+02 1.090260000000000105e+02 6.281400000002581407e+01 7.800333333333333030e+01 5.892800000002604577e+01
2.590000000000000000e+02 1.094053333333333455e+02 6.295866666669303413e+01 7.829866666666666219e+01 5.927066666669313122e+01
2.600000000000000000e+02 1.098760000000000048e+02 6.330866666669301424e+01 7.860866666666666447e+01 5.962400000002689637e+01
2.610000000000000000e+02 1.103413333333333242e+02 6.365600000002642389e+01 7.892600000000000193e+01 5.996200000002728814e+01
2.620000000000000000e+02 1.108293333333333237e+02 6.403800000002648574e+01 7.923066666666666436e+01 6.009800000002698539e+01
2.630000000000000000e+02 1.113119999999999976e+02 6.440333333335941290e+01 7.951933333333332143e+01 6.042066666669366271e+01
2.640000000000000000e+02 1.118106666666666626e+02 6.480266666669228925e+01 7.982800000000000296e+01 6.075600000002701506e+01
2.650000000000000000e+02 1.123173333333333233e+02 6.521333333335850568e+01 8.013733333333333064e+01 6.114066666669376104e+01
2.660000000000000000e+02 1.127959999999999923e+02 6.557200000002474383e+01 8.041533333333333644e+01 6.126000000002687784e+01
2.670000000000000000e+02 1.132813333333333361e+02 6.594933333335762882e+01 8.072333333333332916e+01 6.161066666669363201e+01
2.680000000000000000e+02 1.137833333333333314e+02 6.635533333335717998e+01 8.103133333333333610e+01 6.197200000002705167e+01
2.690000000000000000e+02 1.142666666666666799e+02 6.671066666669014467e+01 8.131533333333332791e+01 6.227666666669377094e+01
2.700000000000000000e+02 1.147393333333333203e+02 6.707466666668976529e+01 8.160133333333334349e+01 6.237533333336017449e+01
2.710000000000000000e+02 1.152339999999999947e+02 6.745333333335597104e+01 8.189866666666667072e+01 6.272800000002685294e+01
2.720000000000000000e+02 1.155833333333333144e+02 6.755466666668864661e+01 8.221599999999999397e+01 6.306466666669356869e+01
2.730000000000000000e+02 1.160540000000000020e+02 6.791800000002156423e+01 8.252400000000000091e+01 6.340400000002694014e+01
2.740000000000000000e+02 1.165439999999999969e+02 6.828800000002115667e+01 8.282133333333332814e+01 6.352066666669422546e+01
2.750000000000000000e+02 1.170406666666666524e+02 6.868600000002071226e+01 8.311666666666667425e+01 6.365133333336061128e+01
2.760000000000000000e+02 1.175233333333333405e+02 6.904733333335362033e+01 8.342133333333333667e+01 6.403533333336059741e+01
2.770000000000000000e+02 1.180000000000000000e+02 6.940933333335297561e+01 8.372400000000000375e+01 6.436266666669396841e+01
2.780000000000000000e+02 1.184819999999999993e+02 6.976800000001880164e+01 8.401000000000000512e+01 6.470133333336026737e+01
2.790000000000000000e+02 1.189413333333333469e+02 7.009533333335136263e+01 8.431933333333333280e+01 6.507066666669322785e+01
2.800000000000000000e+02 1.193553333333333342e+02 7.031866666668418020e+01 8.461866666666666958e+01 6.499800000002639422e+01
2.810000000000000000e+02 1.197426666666666506e+02 7.053466666668369101e+01 8.492333333333333201e+01 6.537133333335927432e+01
2.820000000000000000e+02 1.202480000000000047e+02 7.093333333334942381e+01 8.521533333333333360e+01 6.547466666669274105e+01
2.830000000000000000e+02 1.206993333333333283e+02 7.126066666668198479e+01 8.549399999999998556e+01 6.579533333335903933e+01
2.840000000000000000e+02 1.211780000000000115e+02 7.160200000001452736e+01 8.579399999999999693e+01 6.619466666669191568e+01
2.850000000000000000e+02 1.216493333333333311e+02 7.195400000001370699e+01 8.609000000000000341e+01 6.650466666669160531e+01
2.860000000000000000e+02 1.221380000000000052e+02 7.233533333334615634e+01 8.637600000000000477e+01 6.682400000002456864e+01
2.870000000000000000e+02 1.226253333333333444e+02 7.269600000001197770e+01 8.667133333333333667e+01 6.689933333335812904e+01
2.880000000000000000e+02 1.231053333333333342e+02 7.306733333334445035e+01 8.695933333333333337e+01 6.725733333335772102e+01
2.890000000000000000e+02 1.235086666666666702e+02 7.328066666667729123e+01 8.725333333333333030e+01 6.739733333335765053e+01
2.900000000000000000e+02 1.239879999999999995e+02 7.365400000000974501e+01 8.753266666666667106e+01 6.753066666669067786e+01
2.910000000000000000e+02 1.243726666666666745e+02 7.382333333334267422e+01 8.784266666666665913e+01 6.787866666668986682e+01
2.920000000000000000e+02 1.248686666666666554e+02 7.420733333334177928e+01 8.811866666666666958e+01 6.818666666668916321e+01
2.930000000000000000e+02 1.253393333333333430e+02 7.456000000000763350e+01 8.842000000000000171e+01 6.828066666668892992e+01
2.940000000000000000e+02 1.257033333333333474e+02 7.469133333334066549e+01 8.873399999999999466e+01 6.867200000002135596e+01
2.950000000000000000e+02 1.261899999999999977e+02 7.505933333333980784e+01 8.903200000000001069e+01 6.901266666668722394e+01
2.960000000000000000e+02 1.266733333333333462e+02 7.540666666667233642e+01 8.934199999999999875e+01 6.935200000001977116e+01
2.970000000000000000e+02 1.271606666666666570e+02 7.578466666667144125e+01 8.965933333333333621e+01 6.970000000001896012e+01
2.980000000000000000e+02 1.276473333333333215e+02 7.615533333333725352e+01 8.998600000000000421e+01 6.984533333335195948e+01
2.990000000000000000e+02 1.280019999999999811e+02 7.626400000000366219e+01 9.030533333333333701e+01 7.003400000001818171e+01
3.000000000000000000e+02 1.284386666666666486e+02 7.655133333333633061e+01 9.059133333333332416e+01 7.037200000001739397e+01
3.010000000000000000e+02 1.289486666666666679e+02 7.695733333333538440e+01 9.089000000000000057e+01 7.071866666668326218e+01
3.020000000000000000e+02 1.294126666666666665e+02 7.730333333333457801e+01 9.117533333333332735e+01 7.063000000001679268e+01
3.030000000000000000e+02 1.297500000000000000e+02 7.737866666666774051e+01 9.146133333333332871e+01 7.072600000001656895e+01
3.040000000000000000e+02 1.301200000000000045e+02 7.750733333333410258e+01 9.175133333333333496e+01 7.104666666668248354e+01
3.050000000000000000e+02 1.305899999999999750e+02 7.785133333333328665e+01 9.204866666666666219e+01 7.137600000001505407e+01
3.060000000000000000e+02 1.310466666666666811e+02 7.818133333333253177e+01 9.234666666666666401e+01 7.143000000001492822e+01
3.070000000000000000e+02 1.315300000000000011e+02 7.853533333333169253e+01 9.262333333333333485e+01 7.173000000001422904e+01
3.080000000000000000e+02 1.320160000000000196e+02 7.888866666666422134e+01 9.290866666666666163e+01 7.205000000001348326e+01
3.090000000000000000e+02 1.324780000000000086e+02 7.922999999999674969e+01 9.321200000000000330e+01 7.239733333334601184e+01
3.100000000000000000e+02 1.328506666666666547e+02 7.936666666666310732e+01 9.352266666666668016e+01 7.273266666667855418e+01
3.110000000000000000e+02 1.332160000000000082e+02 7.950599999999610645e+01 9.381733333333333746e+01 7.284600000001162812e+01
3.120000000000000000e+02 1.336846666666666579e+02 7.985666666666196534e+01 9.410133333333332928e+01 7.315466666667758489e+01
3.130000000000000000e+02 1.341519999999999868e+02 8.019933333332781444e+01 9.440933333333333621e+01 7.349600000001011324e+01
3.140000000000000000e+02 1.346333333333333542e+02 8.054999999999367333e+01 9.469599999999999795e+01 7.384400000000930220e+01
3.150000000000000000e+02 1.351320000000000050e+02 8.092533333332612244e+01 9.502933333333334076e+01 7.419933333334181214e+01
3.160000000000000000e+02 1.356166666666666742e+02 8.129533333332527434e+01 9.532600000000000762e+01 7.453400000000769410e+01
3.170000000000000000e+02 1.361046666666666738e+02 8.166199999999108172e+01 9.562066666666666492e+01 7.485466666667360869e+01
3.180000000000000000e+02 1.365693333333333328e+02 8.201266666665692640e+01 9.591133333333334576e+01 7.517800000000619320e+01
3.190000000000000000e+02 1.370553333333333228e+02 8.239066666665604544e+01 9.622133333333334804e+01 7.551866666667207539e+01
3.200000000000000000e+02 1.375446666666666715e+02 8.276066666665518312e+01 9.652733333333333121e+01 7.582400000000468765e+01
3.210000000000000000e+02 1.380026666666666699e+02 8.307599999998778628e+01 9.681466666666665333e+01 7.611533333333734674e+01
3.220000000000000000e+02 1.384653333333333478e+02 8.339133333332038944e+01 9.711533333333335349e+01 7.625666666667034121e+01
3.230000000000000000e+02 1.389279999999999973e+02 8.373199999998625742e+01 9.741466666666666185e+01 7.639000000000336854e+01
3.240000000000000000e+02 1.392920000000000016e+02 8.385799999998596377e+01 9.771999999999999886e+01 7.672533333333591088e+01
3.250000000000000000e+02 1.397660000000000196e+02 8.419799999998517137e+01 9.802199999999999136e+01 7.705266666666850028e+01
3.260000000000000000e+02 1.402326666666666597e+02 8.453933333331771394e+01 9.832266666666666310e+01 7.740533333333434030e+01
3.270000000000000000e+02 1.407166666666666686e+02 8.491599999998349801e+01 9.860800000000000409e+01 7.775400000000018963e+01
3.280000000000000000e+02 1.411959999999999980e+02 8.527666666664931938e+01 9.889466666666666583e+01 7.785133333333330086e+01
3.290000000000000000e+02 1.416846666666666579e+02 8.566066666664842444e+01 9.917933333333334645e+01 7.819266666666584342e+01
3.300000000000000000e+02 1.420273333333333312e+02 8.574333333331489371e+01 9.948133333333333894e+01 7.849999999999845102e+01
3.310000000000000000e+02 1.425459999999999923e+02 8.614533333331397102e+01 9.976800000000000068e+01 7.876999999999782176e+01
3.320000000000000000e+02 1.430266666666666708e+02 8.650599999997979239e+01 1.000406666666666524e+02 7.910399999999704335e+01
3.330000000000000000e+02 1.434906666666666695e+02 8.684799999997899533e+01 1.003580000000000041e+02 7.922333333333010330e+01
3.340000000000000000e+02 1.439660000000000082e+02 8.719466666664486354e+01 1.006573333333333267e+02 7.956133333332930135e+01
3.350000000000000000e+02 1.444379999999999882e+02 8.752999999997740588e+01 1.009573333333333380e+02 7.990066666666184858e+01
3.360000000000000000e+02 1.449086666666666474e+02 8.788799999997657153e+01 1.012599999999999909e+02 7.996599999999503439e+01
3.370000000000000000e+02 1.453906666666666752e+02 8.825066666664238824e+01 1.015559999999999832e+02 8.027599999999431191e+01
3.380000000000000000e+02 1.457299999999999898e+02 8.833333333330887172e+01 1.018653333333333535e+02 8.057466666666027777e+01
3.390000000000000000e+02 1.460853333333333524e+02 8.844333333330860114e+01 1.021640000000000157e+02 8.086399999999294153e+01
3.400000000000000000e+02 1.465580000000000211e+02 8.879866666664111108e+01 1.024633333333333240e+02 8.116999999999222837e+01
3.410000000000000000e+02 1.470279999999999916e+02 8.912266666664035597e+01 1.027466666666666697e+02 8.124799999999204658e+01
3.420000000000000000e+02 1.473433333333333337e+02 8.915466666664029560e+01 1.030560000000000116e+02 8.111666666665901460e+01
3.430000000000000000e+02 1.477793333333333408e+02 8.942466666663965214e+01 1.033393333333333146e+02 8.142199999999164106e+01
3.440000000000000000e+02 1.482439999999999998e+02 8.976399999997219936e+01 1.036406666666666752e+02 8.150799999999144063e+01
3.450000000000000000e+02 1.487446666666666886e+02 9.015133333330463472e+01 1.039166666666666572e+02 8.184599999999065290e+01
3.460000000000000000e+02 1.491953333333333376e+02 9.045799999997058194e+01 1.042146666666666590e+02 8.216133333332325606e+01
3.470000000000000000e+02 1.495573333333333323e+02 9.056266666663699993e+01 1.045140000000000100e+02 8.224466666665638570e+01
3.480000000000000000e+02 1.500120000000000005e+02 9.085999999996964505e+01 1.048293333333333237e+02 8.234066666665616196e+01
3.490000000000000000e+02 1.504813333333333389e+02 9.119199999996887129e+01 1.051179999999999950e+02 8.251066666665576577e+01
3.500000000000000000e+02 1.509726666666666404e+02 9.157333333330132064e+01 1.054246666666666670e+02 8.283266666665501532e+01
3.510000000000000000e+02 1.513640000000000043e+02 9.178333333330083121e+01 1.057279999999999802e+02 8.315733333332092059e+01
3.520000000000000000e+02 1.518773333333333255e+02 9.218266666663322439e+01 1.060486666666666622e+02 8.328133333332064581e+01
3.530000000000000000e+02 1.522626666666666608e+02 9.235599999996615850e+01 1.063626666666666551e+02 8.357199999998663031e+01
3.540000000000000000e+02 1.527266666666666595e+02 9.267466666663207775e+01 1.066766666666666765e+02 8.386933333331927543e+01
3.550000000000000000e+02 1.531946666666666772e+02 9.300399999996464828e+01 1.069833333333333343e+02 8.394466666665243793e+01
3.560000000000000000e+02 1.535740000000000123e+02 9.313333333329768493e+01 1.072779999999999916e+02 8.428533333331830590e+01
3.570000000000000000e+02 1.539279999999999973e+02 9.324466666663074932e+01 1.075753333333333330e+02 8.459866666665089951e+01
3.580000000000000000e+02 1.544126666666666949e+02 9.360533333329657069e+01 1.078793333333333351e+02 8.466399999998408532e+01
3.590000000000000000e+02 1.548760000000000048e+02 9.394666666662911325e+01 1.082040000000000077e+02 8.473533333331725714e+01
3.600000000000000000e+02 1.553660000000000139e+02 9.431399999996159522e+01 1.084986666666666792e+02 8.507666666664979971e+01
3.610000000000000000e+02 1.558086666666666815e+02 9.460533333329425432e+01 1.087960000000000065e+02 8.540866666664901174e+01
3.620000000000000000e+02 1.561506666666666661e+02 9.470466666662736088e+01 1.090780000000000030e+02 8.572266666664827994e+01
3.630000000000000000e+02 1.566213333333333253e+02 9.504933333329321954e+01 1.093586666666666645e+02 8.581466666664806553e+01
3.640000000000000000e+02 1.571073333333333437e+02 9.541333333329237121e+01 1.096493333333333169e+02 8.610199999998073395e+01
3.650000000000000000e+02 1.574379999999999882e+02 9.548666666662552416e+01 1.099459999999999980e+02 8.618599999998053818e+01
3.660000000000000000e+02 1.579206666666666763e+02 9.583733333329138304e+01 1.102326666666666597e+02 8.623333333331376593e+01
3.670000000000000000e+02 1.582373333333333107e+02 9.586533333329131779e+01 1.105453333333333319e+02 8.654066666664638774e+01
3.680000000000000000e+02 1.586873333333333278e+02 9.615333333329064658e+01 1.108346666666666636e+02 8.682266666664571630e+01
3.690000000000000000e+02 1.591140000000000043e+02 9.640799999995670078e+01 1.111413333333333355e+02 8.693866666664544596e+01
3.700000000000000000e+02 1.595433333333333508e+02 9.664933333328949061e+01 1.114459999999999980e+02 8.706399999997849193e+01
3.710000000000000000e+02 1.599099999999999966e+02 9.678666666662249440e+01 1.117233333333333292e+02 8.736533333331112772e+01
3.720000000000000000e+02 1.602906666666666524e+02 9.695666666662209821e+01 1.120326666666666711e+02 8.762866666664383786e+01
3.730000000000000000e+02 1.607180000000000177e+02 9.720999999995484586e+01 1.123146666666666533e+02 8.793533333330979929e+01
3.740000000000000000e+02 1.611573333333333267e+02 9.748199999995421194e+01 1.126020000000000039e+02 8.825199999997572320e+01
3.750000000000000000e+02 1.616200000000000045e+02 9.779999999995345661e+01 1.128886666666666656e+02 8.855733333330834967e+01
3.760000000000000000e+02 1.620873333333333335e+02 9.813933333328603226e+01 1.131766666666666623e+02 8.883799999997435748e+01
3.770000000000000000e+02 1.625546666666666624e+02 9.847999999995190024e+01 1.134706666666666734e+02 8.886266666664096192e+01
3.780000000000000000e+02 1.630140000000000100e+02 9.879999999995114024e+01 1.137719999999999914e+02 8.897533333330737548e+01
3.790000000000000000e+02 1.634713333333333196e+02 9.912399999995038513e+01 1.140579999999999927e+02 8.926666666664002037e+01
3.800000000000000000e+02 1.638100000000000023e+02 9.919399999995022199e+01 1.143406666666666780e+02 8.951933333330610765e+01
3.810000000000000000e+02 1.641579999999999870e+02 9.927599999995004509e+01 1.146433333333333451e+02 8.977199999997218072e+01
3.820000000000000000e+02 1.643799999999999955e+02 9.912133333328372942e+01 1.149466666666666868e+02 9.002066666663827732e+01
3.830000000000000000e+02 1.648086666666666531e+02 9.939933333328306730e+01 1.152379999999999995e+02 9.033399999997087093e+01
3.840000000000000000e+02 1.652800000000000011e+02 9.971999999994898189e+01 1.155553333333333228e+02 9.019466666663785759e+01
3.850000000000000000e+02 1.657520000000000095e+02 1.000626666666148594e+02 1.158646666666666647e+02 9.052799999997041880e+01
3.860000000000000000e+02 1.662120000000000175e+02 1.003806666666141325e+02 1.161633333333333269e+02 9.082199999996973361e+01
3.870000000000000000e+02 1.666586666666666758e+02 1.006539999999468193e+02 1.164766666666666737e+02 9.110933333330240202e+01
3.880000000000000000e+02 1.670986666666666736e+02 1.009499999999461295e+02 1.167406666666666553e+02 9.142999999996831662e+01
3.890000000000000000e+02 1.675640000000000214e+02 1.012686666666120630e+02 1.170286666666666520e+02 9.153866666663473950e+01
3.900000000000000000e+02 1.680426666666666620e+02 1.016239999999445445e+02 1.173199999999999932e+02 9.185866666663397950e+01
3.910000000000000000e+02 1.685240000000000009e+02 1.019839999999437197e+02 1.176073333333333153e+02 9.219333333329986147e+01
3.920000000000000000e+02 1.689813333333333389e+02 1.023053333332763088e+02 1.179246666666666670e+02 9.232999999996621909e+01
3.930000000000000000e+02 1.694259999999999877e+02 1.026099999999422607e+02 1.182246666666666783e+02 9.268199999996539873e+01
3.940000000000000000e+02 1.697946666666666715e+02 1.027453333332752834e+02 1.185373333333333221e+02 9.299066666663134129e+01
3.950000000000000000e+02 1.702480000000000189e+02 1.030606666666078866e+02 1.188393333333333430e+02 9.329266666663063745e+01
3.960000000000000000e+02 1.707139999999999986e+02 1.034079999999404009e+02 1.191446666666666658e+02 9.339399999996373936e+01
3.970000000000000000e+02 1.710406666666666808e+02 1.034479999999403219e+02 1.194406666666666581e+02 9.347066666663023682e+01
3.980000000000000000e+02 1.712486666666666792e+02 1.032666666666073922e+02 1.197433333333333394e+02 9.374466666662958403e+01
3.990000000000000000e+02 1.716553333333333171e+02 1.034886666666068891e+02 1.200426666666666762e+02 9.400266666662899695e+01
4.000000000000000000e+02 1.720486666666666622e+02 1.036806666666064416e+02 1.203466666666666640e+02 9.427933333329499987e+01
4.010000000000000000e+02 1.722473333333333301e+02 1.034839999999402096e+02 1.206486666666666565e+02 9.459733333329425875e+01
4.020000000000000000e+02 1.725746666666666727e+02 1.035526666666067399e+02 1.209526666666666728e+02 9.489466666662691807e+01
4.030000000000000000e+02 1.728906666666666752e+02 1.035959999999399628e+02 1.212246666666666783e+02 9.498999999996003396e+01
4.040000000000000000e+02 1.733580000000000041e+02 1.039173333332725520e+02 1.215339999999999918e+02 9.531333333329260427e+01
4.050000000000000000e+02 1.738046666666666624e+02 1.042193333332718339e+02 1.218313333333333333e+02 9.539266666662574323e+01
4.060000000000000000e+02 1.741239999999999952e+02 1.042586666666050803e+02 1.221233333333333348e+02 9.544399999995896167e+01
4.070000000000000000e+02 1.745326666666666711e+02 1.044799999999379168e+02 1.224126666666666665e+02 9.570399999995835572e+01
4.080000000000000000e+02 1.749433333333333280e+02 1.047186666666040225e+02 1.227186666666666781e+02 9.602866666662426098e+01
4.090000000000000000e+02 1.753426666666666733e+02 1.049166666666035610e+02 1.230253333333333359e+02 9.633599999995688279e+01
4.100000000000000000e+02 1.756406666666666467e+02 1.048973333332702680e+02 1.233306666666666729e+02 9.668399999995607175e+01
4.110000000000000000e+02 1.758573333333333437e+02 1.047559999999372735e+02 1.236319999999999908e+02 9.701066666662198656e+01
4.120000000000000000e+02 1.761813333333333276e+02 1.047913333332705008e+02 1.239279999999999973e+02 9.731266666662126852e+01
4.130000000000000000e+02 1.766066666666666833e+02 1.050339999999366114e+02 1.242319999999999993e+02 9.763466666662051807e+01
4.140000000000000000e+02 1.770180000000000007e+02 1.052453333332694569e+02 1.245086666666666702e+02 9.792133333328651190e+01
4.150000000000000000e+02 1.774486666666666679e+02 1.055173333332688230e+02 1.248079999999999927e+02 9.821733333328582205e+01
4.160000000000000000e+02 1.778626666666666551e+02 1.057586666666015844e+02 1.251033333333333246e+02 9.849333333328517881e+01
4.170000000000000000e+02 1.783113333333333230e+02 1.060499999999342435e+02 1.253913333333333355e+02 9.875999999995123346e+01
4.180000000000000000e+02 1.786566666666666379e+02 1.061233333332674107e+02 1.257040000000000077e+02 9.910333333328375716e+01
4.190000000000000000e+02 1.791193333333333157e+02 1.064566666665999719e+02 1.259979999999999905e+02 9.944999999994962536e+01
4.200000000000000000e+02 1.795893333333333146e+02 1.067773333332658865e+02 1.262933333333333223e+02 9.976533333328222852e+01
4.210000000000000000e+02 1.800220000000000198e+02 1.070473333332652430e+02 1.266020000000000039e+02 1.000853333332814685e+02
4.220000000000000000e+02 1.803539999999999850e+02 1.070999999999317822e+02 1.269086666666666616e+02 1.003859999999474439e+02
4.230000000000000000e+02 1.807680000000000007e+02 1.073339999999312511e+02 1.272113333333333287e+02 1.007059999999466982e+02
4.240000000000000000e+02 1.810926666666666733e+02 1.074013333332644322e+02 1.275033333333333303e+02 1.009926666666127062e+02
4.250000000000000000e+02 1.815286666666666804e+02 1.076793333332637701e+02 1.278140000000000214e+02 1.012799999999453746e+02
4.260000000000000000e+02 1.818913333333333071e+02 1.078066666665968114e+02 1.280953333333333148e+02 1.015899999999446379e+02
4.270000000000000000e+02 1.823400000000000034e+02 1.081086666665961218e+02 1.283859999999999957e+02 1.018979999999439201e+02
4.280000000000000000e+02 1.828186666666666440e+02 1.084446666665953387e+02 1.286806666666666672e+02 1.021986666666098955e+02
4.290000000000000000e+02 1.832373333333333392e+02 1.086839999999281048e+02 1.289833333333333201e+02 1.025186666666091355e+02
4.300000000000000000e+02 1.835326666666666711e+02 1.087019999999280628e+02 1.292920000000000016e+02 1.026039999999422747e+02
4.310000000000000000e+02 1.838480000000000132e+02 1.087326666665946533e+02 1.295773333333333426e+02 1.029233333332748543e+02
4.320000000000000000e+02 1.842966666666666526e+02 1.090199999999273359e+02 1.298826666666666654e+02 1.032206666666074852e+02
4.330000000000000000e+02 1.847733333333333405e+02 1.093519999999265622e+02 1.301713333333333367e+02 1.035593333332733721e+02
4.340000000000000000e+02 1.852433333333333394e+02 1.096873333332591045e+02 1.304646666666666874e+02 1.038759999999392960e+02
4.350000000000000000e+02 1.856766666666666765e+02 1.099473333332584986e+02 1.307586666666666702e+02 1.042279999999384899e+02
4.360000000000000000e+02 1.861219999999999857e+02 1.102313333332578367e+02 1.310666666666666629e+02 1.045326666666044275e+02
4.370000000000000000e+02 1.864939999999999998e+02 1.103726666665908454e+02 1.313806666666666843e+02 1.048673333332703379e+02
4.380000000000000000e+02 1.866793333333333464e+02 1.101486666665913390e+02 1.316786666666666861e+02 1.051753333332696343e+02
4.390000000000000000e+02 1.869099999999999966e+02 1.100106666665916748e+02 1.319713333333333196e+02 1.052819999999360334e+02
4.400000000000000000e+02 1.871399999999999864e+02 1.098913333332586433e+02 1.322673333333333403e+02 1.053753333332691398e+02
4.410000000000000000e+02 1.874886666666666599e+02 1.099979999999250424e+02 1.325653333333333137e+02 1.054933333332688790e+02
4.420000000000000000e+02 1.879173333333333460e+02 1.102359999999245019e+02 1.328746666666666556e+02 1.056186666666019249e+02
4.430000000000000000e+02 1.883693333333333442e+02 1.105493333332570955e+02 1.331739999999999782e+02 1.057299999999349893e+02
4.440000000000000000e+02 1.888239999999999839e+02 1.108799999999229726e+02 1.334753333333333387e+02 1.060059999999343461e+02
4.450000000000000000e+02 1.892653333333333308e+02 1.111733333332556413e+02 1.337926666666666620e+02 1.062559999999337492e+02
4.460000000000000000e+02 1.896766666666666481e+02 1.113966666665884304e+02 1.341020000000000039e+02 1.065686666665996967e+02
4.470000000000000000e+02 1.900620000000000118e+02 1.115686666665880580e+02 1.344146666666666761e+02 1.068799999999322949e+02
4.480000000000000000e+02 1.903886666666666656e+02 1.116046666665879457e+02 1.347239999999999895e+02 1.071486666665983449e+02
4.490000000000000000e+02 1.908266666666666538e+02 1.118693333332540192e+02 1.350106666666666797e+02 1.074106666665977343e+02
4.500000000000000000e+02 1.911279999999999859e+02 1.118719999999206891e+02 1.353066666666666720e+02 1.077133333332637051e+02
4.510000000000000000e+02 1.914846666666666692e+02 1.120393333332536088e+02 1.356100000000000136e+02 1.079699999999297688e+02
4.520000000000000000e+02 1.917780000000000200e+02 1.120333333332536370e+02 1.359240000000000066e+02 1.082819999999290417e+02
4.530000000000000000e+02 1.920826666666666824e+02 1.120286666665869859e+02 1.362340000000000089e+02 1.081653333332626516e+02
4.540000000000000000e+02 1.924893333333333203e+02 1.122379999999198219e+02 1.365306666666666615e+02 1.081139999999294332e+02
4.550000000000000000e+02 1.927686666666666611e+02 1.121933333332532499e+02 1.368333333333333144e+02 1.083779999999288179e+02
4.560000000000000000e+02 1.930120000000000005e+02 1.120766666665868740e+02 1.371173333333333346e+02 1.084779999999285849e+02
4.570000000000000000e+02 1.932473333333333301e+02 1.119446666665871533e+02 1.374240000000000066e+02 1.085626666665950495e+02
4.580000000000000000e+02 1.935893333333333430e+02 1.120479999999202505e+02 1.377193333333333385e+02 1.086493333332615236e+02
4.590000000000000000e+02 1.938639999999999759e+02 1.120133333332536836e+02 1.380159999999999911e+02 1.087533333332612813e+02
4.600000000000000000e+02 1.942239999999999895e+02 1.121306666665867340e+02 1.382980000000000018e+02 1.090113333332606658e+02
4.610000000000000000e+02 1.945000000000000000e+02 1.120939999999201575e+02 1.385973333333333244e+02 1.092259999999268416e+02
4.620000000000000000e+02 1.947886666666666429e+02 1.120906666665868272e+02 1.388906666666666467e+02 1.094786666665929147e+02
4.630000000000000000e+02 1.951999999999999886e+02 1.123166666665863147e+02 1.391959999999999980e+02 1.097026666665923926e+02
4.640000000000000000e+02 1.955853333333333239e+02 1.124906666665858950e+02 1.394746666666666499e+02 1.099366666665918615e+02
4.650000000000000000e+02 1.959579999999999984e+02 1.126353333332522197e+02 1.397973333333333130e+02 1.102286666665911810e+02
4.660000000000000000e+02 1.963373333333333335e+02 1.127926666665851911e+02 1.400926666666666733e+02 1.105693333332570489e+02
4.670000000000000000e+02 1.967780000000000200e+02 1.130566666665845901e+02 1.403613333333333344e+02 1.106406666665902208e+02
4.680000000000000000e+02 1.970433333333333508e+02 1.129853333332514183e+02 1.406719999999999970e+02 1.109299999999228703e+02
4.690000000000000000e+02 1.973286666666666633e+02 1.129526666665848325e+02 1.409853333333333296e+02 1.110026666665893771e+02
4.700000000000000000e+02 1.976000000000000227e+02 1.129079999999182462e+02 1.412833333333333314e+02 1.110306666665892976e+02
4.710000000000000000e+02 1.979573333333333380e+02 1.130599999999178920e+02 1.415946666666666829e+02 1.111333333332557345e+02
4.720000000000000000e+02 1.984066666666666379e+02 1.133373333332505979e+02 1.418880000000000052e+02 1.111546666665890086e+02
4.730000000000000000e+02 1.987820000000000107e+02 1.134946666665835551e+02 1.422153333333333478e+02 1.112319999999221807e+02
4.740000000000000000e+02 1.990040000000000191e+02 1.133339999999172676e+02 1.425193333333333214e+02 1.114893333332549048e+02
4.750000000000000000e+02 1.992833333333333030e+02 1.132946666665840212e+02 1.428060000000000116e+02 1.117933333332541963e+02
4.760000000000000000e+02 1.996820000000000164e+02 1.135153333332501688e+02 1.430886666666666827e+02 1.120699999999202134e+02
4.770000000000000000e+02 2.000786666666666633e+02 1.137053333332497402e+02 1.433966666666666754e+02 1.123606666665862122e+02
4.780000000000000000e+02 2.004639999999999986e+02 1.138919999999159529e+02 1.436713333333333367e+02 1.126239999999189223e+02
4.790000000000000000e+02 2.008453333333333148e+02 1.140606666665822502e+02 1.439686666666666781e+02 1.126906666665854289e+02
4.800000000000000000e+02 2.011799999999999784e+02 1.141213333332487707e+02 1.442886666666666713e+02 1.129513333332514975e+02
4.810000000000000000e+02 2.014873333333333107e+02 1.141426666665820449e+02 1.445826666666666824e+02 1.131739999999176405e+02
4.820000000000000000e+02 2.018973333333333358e+02 1.143653333332482021e+02 1.448700000000000045e+02 1.133919999999171182e+02
4.830000000000000000e+02 2.022846666666666522e+02 1.145233333332478196e+02 1.451500000000000057e+02 1.135639999999167173e+02
4.840000000000000000e+02 2.027040000000000077e+02 1.147386666665806558e+02 1.454486666666666679e+02 1.137993333332495354e+02
4.850000000000000000e+02 2.030913333333333526e+02 1.148939999999136319e+02 1.457533333333333303e+02 1.141139999999154497e+02
4.860000000000000000e+02 2.034660000000000082e+02 1.150459999999132776e+02 1.460780000000000030e+02 1.143466666665815694e+02
4.870000000000000000e+02 2.036886666666666770e+02 1.149053333332469435e+02 1.463559999999999945e+02 1.145813333332476844e+02
4.880000000000000000e+02 2.039819999999999993e+02 1.148906666665803016e+02 1.466566666666666663e+02 1.148019999999138463e+02
4.890000000000000000e+02 2.043400000000000318e+02 1.150126666665800315e+02 1.469653333333333478e+02 1.150433333332466361e+02
4.900000000000000000e+02 2.047033333333333189e+02 1.151553333332463467e+02 1.472820000000000107e+02 1.153099999999126624e+02
4.910000000000000000e+02 2.050146666666666988e+02 1.151993333332462441e+02 1.475986666666666736e+02 1.156039999999119630e+02
4.920000000000000000e+02 2.054379999999999882e+02 1.154406666665790198e+02 1.479120000000000061e+02 1.158793333332446593e+02
4.930000000000000000e+02 2.057913333333333412e+02 1.155673333332453865e+02 1.481773333333333085e+02 1.161786666665772998e+02
4.940000000000000000e+02 2.060666666666666629e+02 1.155053333332455452e+02 1.484606666666666683e+02 1.164679999999099778e+02
4.950000000000000000e+02 2.064113333333333458e+02 1.155906666665786702e+02 1.487466666666666697e+02 1.167453333332426553e+02
4.960000000000000000e+02 2.067560000000000286e+02 1.156746666665784744e+02 1.490473333333333414e+02 1.169726666665754635e+02
4.970000000000000000e+02 2.070819999999999936e+02 1.157193333332450322e+02 1.493566666666666833e+02 1.172306666665748480e+02
4.980000000000000000e+02 2.074353333333333467e+02 1.158259999999114598e+02 1.496493333333333169e+02 1.174413333332410190e+02
4.990000000000000000e+02 2.078280000000000314e+02 1.160253333332443333e+02 1.499413333333333469e+02 1.176973333332404366e+02
5.000000000000000000e+02 2.081226666666666745e+02 1.160399999999109610e+02 1.502379999999999995e+02 1.179559999999065099e+02
5.010000000000000000e+02 2.083946666666666943e+02 1.159793333332444547e+02 1.505466666666666811e+02 1.182326666665725270e+02
5.020000000000000000e+02 2.087213333333333480e+02 1.160293333332443240e+02 1.508613333333333344e+02 1.182653333332391128e+02
5.030000000000000000e+02 2.091006666666666547e+02 1.161833333332439508e+02 1.511546666666666567e+02 1.185033333332385439e+02
5.040000000000000000e+02 2.094973333333333585e+02 1.163693333332435316e+02 1.514559999999999889e+02 1.185573333332384323e+02
5.050000000000000000e+02 2.098940000000000055e+02 1.165599999999097633e+02 1.517506666666666604e+02 1.187946666665712030e+02
5.060000000000000000e+02 2.102820000000000391e+02 1.167099999999093995e+02 1.520413333333333128e+02 1.189379999999042070e+02
5.070000000000000000e+02 2.104906666666666410e+02 1.165213333332431773e+02 1.523380000000000223e+02 1.190699999999038994e+02
5.080000000000000000e+02 2.107493333333333396e+02 1.164539999999099962e+02 1.526486666666666565e+02 1.192333333332368568e+02
5.090000000000000000e+02 2.110020000000000095e+02 1.163746666665768430e+02 1.529433333333333280e+02 1.194446666665697023e+02
5.100000000000000000e+02 2.112946666666666715e+02 1.163606666665768756e+02 1.532386666666666599e+02 1.196939999999024451e+02
5.110000000000000000e+02 2.115806666666666729e+02 1.163386666665769269e+02 1.535186666666666611e+02 1.199373333332352018e+02
5.120000000000000000e+02 2.118860000000000241e+02 1.163659999999102013e+02 1.538133333333333326e+02 1.200013333332350669e+02
5.130000000000000000e+02 2.121606666666667138e+02 1.163319999999102663e+02 1.540953333333333433e+02 1.202366666665678565e+02
5.140000000000000000e+02 2.124579999999999984e+02 1.163279999999103040e+02 1.543986666666666565e+02 1.204093333332341160e+02
5.150000000000000000e+02 2.127920000000000300e+02 1.164073333332434430e+02 1.547073333333333380e+02 1.205899999999003569e+02
5.160000000000000000e+02 2.130799999999999841e+02 1.163846666665768339e+02 1.550339999999999918e+02 1.205706666665670639e+02
5.170000000000000000e+02 2.133566666666666833e+02 1.163293333332436106e+02 1.553346666666666636e+02 1.207073333332334357e+02
5.180000000000000000e+02 2.135966666666666924e+02 1.162153333332438763e+02 1.556206666666666649e+02 1.206493333332335567e+02
5.190000000000000000e+02 2.137426666666666790e+02 1.159146666665779151e+02 1.559126666666666665e+02 1.208166666665665048e+02
5.200000000000000000e+02 2.139893333333333203e+02 1.157959999999115297e+02 1.561946666666666488e+02 1.209153333332329225e+02
5.210000000000000000e+02 2.142906666666666524e+02 1.157859999999115530e+02 1.564893333333333203e+02 1.207853333332332397e+02
5.220000000000000000e+02 2.145339999999999918e+02 1.156733333332451537e+02 1.568073333333333323e+02 1.208259999998998069e+02
5.230000000000000000e+02 2.147986666666666338e+02 1.155926666665786513e+02 1.571113333333333344e+02 1.209599999998994804e+02
5.240000000000000000e+02 2.150960000000000036e+02 1.155873333332453399e+02 1.573966666666666754e+02 1.211293333332324380e+02
5.250000000000000000e+02 2.153606666666666456e+02 1.154979999999122242e+02 1.577079999999999984e+02 1.212733333332320882e+02
5.260000000000000000e+02 2.156213333333333253e+02 1.154159999999124295e+02 1.579993333333333396e+02 1.212133333332322422e+02
5.270000000000000000e+02 2.158786666666666747e+02 1.153299999999126157e+02 1.583240000000000123e+02 1.212499999998988187e+02
5.280000000000000000e+02 2.161266666666666652e+02 1.152366666665795094e+02 1.586326666666666654e+02 1.212526666665654886e+02
5.290000000000000000e+02 2.163773333333333539e+02 1.151459999999130446e+02 1.589219999999999970e+02 1.213859999998985018e+02
5.300000000000000000e+02 2.166513333333333549e+02 1.150906666665798355e+02 1.592179999999999893e+02 1.212893333332320651e+02
5.310000000000000000e+02 2.168533333333333246e+02 1.149086666665802738e+02 1.595313333333333219e+02 1.212199999998988744e+02
5.320000000000000000e+02 2.171200000000000045e+02 1.148153333332471391e+02 1.598106666666666626e+02 1.210553333332325963e+02
5.330000000000000000e+02 2.173960000000000150e+02 1.147546666665806185e+02 1.600900000000000034e+02 1.211493333332323914e+02
5.340000000000000000e+02 2.177000000000000171e+02 1.147699999999139209e+02 1.603993333333333453e+02 1.212066666665655958e+02
5.350000000000000000e+02 2.180093333333333021e+02 1.147879999999138931e+02 1.606960000000000264e+02 1.212346666665655164e+02
5.360000000000000000e+02 2.182639999999999816e+02 1.146979999999140887e+02 1.609966666666666697e+02 1.212179999998988933e+02
5.370000000000000000e+02 2.185639999999999930e+02 1.147166666665807213e+02 1.612940000000000111e+02 1.212473333332321488e+02
5.380000000000000000e+02 2.188739999999999952e+02 1.147366666665806747e+02 1.615720000000000027e+02 1.212873333332320556e+02
5.390000000000000000e+02 2.191639999999999873e+02 1.147086666665807400e+02 1.618666666666666742e+02 1.213059999998986882e+02
5.400000000000000000e+02 2.194566666666666777e+02 1.146986666665807491e+02 1.621519999999999868e+02 1.212079999998989166e+02
5.410000000000000000e+02 2.197086666666666588e+02 1.146006666665809917e+02 1.624339999999999975e+02 1.212319999998988465e+02
5.420000000000000000e+02 2.198960000000000150e+02 1.143726666665815230e+02 1.627399999999999807e+02 1.211253333332324473e+02
5.430000000000000000e+02 2.200800000000000409e+02 1.141659999999153285e+02 1.630406666666666808e+02 1.208426666665664300e+02
5.440000000000000000e+02 2.203120000000000118e+02 1.140506666665822593e+02 1.633333333333333428e+02 1.206366666665669101e+02
5.450000000000000000e+02 2.205726666666666631e+02 1.139873333332490688e+02 1.636253333333333160e+02 1.206106666665669707e+02
5.460000000000000000e+02 2.208693333333333157e+02 1.139953333332490644e+02 1.639093333333333362e+02 1.206173333332336313e+02
5.470000000000000000e+02 2.211139999999999759e+02 1.138993333332492881e+02 1.642139999999999986e+02 1.206826666665668029e+02
5.480000000000000000e+02 2.214186666666666383e+02 1.139239999999159068e+02 1.645313333333333219e+02 1.205393333332337988e+02
5.490000000000000000e+02 2.216153333333333535e+02 1.137426666665829771e+02 1.648513333333333435e+02 1.205739999999003942e+02
5.500000000000000000e+02 2.217906666666666524e+02 1.134726666665836206e+02 1.651419999999999959e+02 1.205139999999005340e+02
5.510000000000000000e+02 2.219579999999999700e+02 1.132179999999175379e+02 1.654499999999999886e+02 1.204199999999007389e+02
5.520000000000000000e+02 2.223179999999999836e+02 1.132979999999173515e+02 1.657606666666666513e+02 1.204239999999007296e+02
5.530000000000000000e+02 2.225759999999999934e+02 1.132146666665842076e+02 1.660686666666666724e+02 1.204846666665672501e+02
5.540000000000000000e+02 2.228833333333333258e+02 1.132339999999175006e+02 1.663919999999999959e+02 1.204913333332339107e+02
5.550000000000000000e+02 2.230980000000000132e+02 1.130653333332512318e+02 1.666959999999999980e+02 1.203753333332341953e+02
5.560000000000000000e+02 2.234066666666666947e+02 1.130879999999178551e+02 1.669860000000000184e+02 1.204213333332340881e+02
5.570000000000000000e+02 2.236793333333333180e+02 1.130339999999179668e+02 1.672940000000000111e+02 1.201793333332346378e+02
5.580000000000000000e+02 2.238886666666666656e+02 1.128619999999183676e+02 1.675906666666666638e+02 1.201186666665681173e+02
5.590000000000000000e+02 2.241580000000000155e+02 1.128046666665851774e+02 1.678773333333333539e+02 1.201593333332346987e+02
5.600000000000000000e+02 2.244606666666666683e+02 1.128073333332518189e+02 1.681713333333333082e+02 1.200946666665681732e+02
5.610000000000000000e+02 2.248333333333333144e+02 1.129446666665848511e+02 1.684819999999999993e+02 1.201319999999014385e+02
5.620000000000000000e+02 2.250600000000000307e+02 1.128239999999184420e+02 1.687833333333333314e+02 1.200286666665683413e+02
5.630000000000000000e+02 2.252613333333333117e+02 1.126266666665855780e+02 1.690639999999999930e+02 1.199833333332351089e+02
5.640000000000000000e+02 2.255299999999999727e+02 1.125686666665857274e+02 1.693646666666666647e+02 1.199973333332350762e+02
5.650000000000000000e+02 2.257319999999999993e+02 1.123679999999195189e+02 1.696353333333333353e+02 1.200179999999016900e+02
5.660000000000000000e+02 2.259840000000000089e+02 1.122393333332531569e+02 1.699480000000000075e+02 1.198426666665687605e+02
5.670000000000000000e+02 2.263193333333333044e+02 1.123193333332529562e+02 1.702333333333333201e+02 1.198579999999020629e+02
5.680000000000000000e+02 2.266033333333333530e+02 1.122986666665863567e+02 1.705306666666666615e+02 1.198153333332355004e+02
5.690000000000000000e+02 2.268659999999999854e+02 1.122073333332532172e+02 1.708313333333333617e+02 1.196459999999025570e+02
5.700000000000000000e+02 2.271413333333333355e+02 1.121659999999199897e+02 1.711080000000000041e+02 1.196393333332358964e+02
5.710000000000000000e+02 2.273206666666666820e+02 1.119253333332538887e+02 1.714146666666666761e+02 1.196886666665691195e+02
5.720000000000000000e+02 2.274959999999999809e+02 1.116879999999211179e+02 1.717013333333333378e+02 1.196193333332359430e+02
5.730000000000000000e+02 2.278079999999999927e+02 1.117159999999210243e+02 1.720146666666666704e+02 1.195153333332361996e+02
5.740000000000000000e+02 2.280660000000000025e+02 1.116393333332545552e+02 1.723073333333333323e+02 1.195213333332361856e+02
5.750000000000000000e+02 2.283913333333333640e+02 1.116966666665877597e+02 1.726133333333333439e+02 1.194119999999030881e+02
5.760000000000000000e+02 2.286159999999999854e+02 1.115339999999214626e+02 1.729153333333333364e+02 1.194693333332363068e+02
5.770000000000000000e+02 2.287673333333333403e+02 1.112426666665888035e+02 1.732239999999999895e+02 1.193979999999031349e+02
5.780000000000000000e+02 2.289253333333332989e+02 1.109853333332560794e+02 1.735313333333333503e+02 1.193166666665700006e+02
5.790000000000000000e+02 2.290666666666666629e+02 1.106899999999234296e+02 1.738259999999999934e+02 1.193406666665699447e+02
5.800000000000000000e+02 2.292246666666666783e+02 1.104053333332574311e+02 1.741173333333333346e+02 1.193953333332364650e+02
5.810000000000000000e+02 2.294293333333333180e+02 1.101979999999245763e+02 1.744073333333333267e+02 1.194406666665697117e+02
5.820000000000000000e+02 2.296653333333333364e+02 1.100499999999249212e+02 1.747026666666666586e+02 1.193926666665697951e+02
5.830000000000000000e+02 2.299100000000000250e+02 1.099139999999252382e+02 1.750206666666666706e+02 1.192859999999033960e+02
5.840000000000000000e+02 2.301580000000000155e+02 1.098093333332588202e+02 1.753313333333333333e+02 1.191719999999036617e+02
5.850000000000000000e+02 2.304019999999999868e+02 1.096919999999257413e+02 1.756299999999999955e+02 1.190333333332373229e+02
5.860000000000000000e+02 2.306626666666666665e+02 1.096126666665926166e+02 1.759206666666666763e+02 1.188673333332376956e+02
5.870000000000000000e+02 2.309766666666666879e+02 1.096279999999258905e+02 1.762346666666666692e+02 1.188606666665710634e+02
5.880000000000000000e+02 2.312119999999999891e+02 1.095013333332595380e+02 1.765319999999999823e+02 1.187899999999045519e+02
5.890000000000000000e+02 2.314186666666666667e+02 1.093406666665932505e+02 1.768333333333333144e+02 1.188219999999044774e+02
5.900000000000000000e+02 2.317426666666666506e+02 1.093959999999264312e+02 1.771526666666666472e+02 1.187606666665712822e+02
5.910000000000000000e+02 2.320780000000000030e+02 1.094893333332595660e+02 1.774693333333333385e+02 1.186693333332381712e+02
5.920000000000000000e+02 2.323140000000000214e+02 1.093293333332599389e+02 1.777680000000000007e+02 1.187493333332379848e+02
5.930000000000000000e+02 2.325706666666666820e+02 1.092379999999268136e+02 1.780473333333333414e+02 1.186779999999048130e+02
5.940000000000000000e+02 2.327606666666666513e+02 1.090293333332606380e+02 1.783513333333333435e+02 1.186206666665716227e+02
5.950000000000000000e+02 2.329766666666666879e+02 1.088706666665943317e+02 1.786519999999999868e+02 1.184573333332386653e+02
5.960000000000000000e+02 2.331026666666666642e+02 1.085453333332617518e+02 1.789420000000000073e+02 1.183179999999056520e+02
5.970000000000000000e+02 2.333506666666666547e+02 1.084166666665954040e+02 1.792226666666666688e+02 1.182459999999058198e+02
5.980000000000000000e+02 2.335433333333333223e+02 1.081893333332625957e+02 1.795286666666666520e+02 1.182839999999057454e+02
5.990000000000000000e+02 2.337659999999999911e+02 1.080259999999296383e+02 1.798100000000000023e+02 1.182059999999059130e+02
6.000000000000000000e+02 2.339626666666666779e+02 1.078086666665968210e+02 1.801126666666666836e+02 1.181446666665727321e+02
6.010000000000000000e+02 2.342839999999999918e+02 1.078326666665967650e+02 1.804079999999999870e+02 1.180319999999063185e+02
6.020000000000000000e+02 2.345013333333333208e+02 1.076866666665971053e+02 1.807013333333333094e+02 1.178346666665734404e+02
6.030000000000000000e+02 2.347333333333333485e+02 1.075433333332640871e+02 1.810060000000000002e+02 1.178339999999067800e+02
6.040000000000000000e+02 2.349213333333333367e+02 1.073266666665979301e+02 1.813313333333333333e+02 1.177406666665736594e+02
6.050000000000000000e+02 2.351379999999999768e+02 1.071859999999315960e+02 1.816406666666666752e+02 1.178339999999067800e+02
6.060000000000000000e+02 2.354060000000000059e+02 1.071333333332650426e+02 1.819553333333333285e+02 1.178626666665733751e+02
6.070000000000000000e+02 2.356499999999999773e+02 1.070086666665986854e+02 1.822393333333333487e+02 1.178939999999066401e+02
6.080000000000000000e+02 2.358626666666666551e+02 1.068219999999324443e+02 1.825499999999999829e+02 1.179239999999065844e+02
6.090000000000000000e+02 2.360706666666666536e+02 1.066493333332661848e+02 1.828280000000000030e+02 1.179453333332398586e+02
6.100000000000000000e+02 2.363060000000000116e+02 1.065219999999331435e+02 1.831306666666666558e+02 1.179266666665732259e+02
6.110000000000000000e+02 2.365606666666666342e+02 1.064479999999333160e+02 1.834259999999999877e+02 1.176846666665738042e+02
6.120000000000000000e+02 2.367913333333333128e+02 1.062966666666003164e+02 1.837433333333333394e+02 1.176699999999071622e+02
6.130000000000000000e+02 2.370333333333333314e+02 1.061913333332672522e+02 1.840266666666666424e+02 1.176573333332405298e+02
6.140000000000000000e+02 2.372786666666667088e+02 1.060886666666008296e+02 1.843053333333333512e+02 1.177246666665737109e+02
6.150000000000000000e+02 2.375126666666666608e+02 1.059593333332677787e+02 1.846006666666666547e+02 1.177679999999069480e+02
6.160000000000000000e+02 2.377406666666666410e+02 1.058153333332681143e+02 1.849046666666666852e+02 1.178106666665734963e+02
6.170000000000000000e+02 2.379273333333333085e+02 1.055666666666020319e+02 1.851993333333333283e+02 1.177306666665736827e+02
6.180000000000000000e+02 2.381233333333333348e+02 1.053646666666025169e+02 1.854859999999999900e+02 1.177133333332403993e+02
6.190000000000000000e+02 2.383153333333333421e+02 1.051339999999363783e+02 1.857893333333333317e+02 1.176259999999072647e+02
6.200000000000000000e+02 2.385233333333333121e+02 1.049593333332701093e+02 1.860753333333333330e+02 1.176479999999072135e+02
6.210000000000000000e+02 2.388020000000000209e+02 1.049353333332701794e+02 1.863859999999999957e+02 1.175559999999074421e+02
6.220000000000000000e+02 2.390113333333333117e+02 1.047566666666039339e+02 1.866893333333333374e+02 1.175273333332408328e+02
6.230000000000000000e+02 2.392866666666666902e+02 1.047106666666040411e+02 1.869933333333333110e+02 1.175999999999073111e+02
6.240000000000000000e+02 2.395480000000000018e+02 1.046439999999375061e+02 1.872920000000000016e+02 1.176919999999071109e+02
6.250000000000000000e+02 2.397546666666666511e+02 1.044706666666045862e+02 1.875833333333333428e+02 1.176253333332406044e+02
6.260000000000000000e+02 2.399546666666666681e+02 1.042719999999383731e+02 1.878873333333333449e+02 1.175606666665740789e+02
6.270000000000000000e+02 2.401693333333333271e+02 1.040886666666054907e+02 1.881873333333333278e+02 1.175139999999075258e+02
6.280000000000000000e+02 2.403493333333333339e+02 1.038613333332726825e+02 1.884806666666666501e+02 1.175059999999075444e+02
6.290000000000000000e+02 2.405893333333333430e+02 1.037413333332729621e+02 1.887800000000000011e+02 1.175533333332407722e+02
6.300000000000000000e+02 2.408159999999999741e+02 1.035886666666066276e+02 1.890440000000000111e+02 1.174653333332409773e+02
6.310000000000000000e+02 2.410153333333333308e+02 1.033866666666071126e+02 1.893499999999999943e+02 1.173753333332411728e+02
6.320000000000000000e+02 2.411786666666666861e+02 1.031173333332744164e+02 1.896520000000000152e+02 1.171053333332418163e+02
6.330000000000000000e+02 2.413473333333333244e+02 1.028219999999417666e+02 1.899259999999999877e+02 1.170293333332419934e+02
6.340000000000000000e+02 2.415540000000000020e+02 1.026446666666088561e+02 1.902313333333333389e+02 1.168793333332423288e+02
6.350000000000000000e+02 2.418846666666666749e+02 1.027046666666087020e+02 1.905359999999999729e+02 1.167733333332425900e+02
6.360000000000000000e+02 2.421866666666666674e+02 1.026979999999420556e+02 1.908453333333333148e+02 1.166226666665762650e+02
6.370000000000000000e+02 2.423613333333333344e+02 1.024706666666092474e+02 1.911339999999999861e+02 1.165013333332432097e+02
6.380000000000000000e+02 2.425313333333333503e+02 1.022099999999431930e+02 1.914206666666666763e+02 1.162893333332437180e+02
6.390000000000000000e+02 2.426926666666666677e+02 1.019626666666104455e+02 1.917206666666666592e+02 1.161646666665773466e+02
6.400000000000000000e+02 2.428700000000000045e+02 1.017093333332776979e+02 1.920386666666666713e+02 1.160346666665776354e+02
6.410000000000000000e+02 2.430146666666666704e+02 1.014066666666117271e+02 1.923433333333333621e+02 1.159006666665779619e+02
6.420000000000000000e+02 2.431766666666666765e+02 1.011319999999457195e+02 1.926379999999999768e+02 1.158573333332447248e+02
6.430000000000000000e+02 2.433933333333333167e+02 1.009739999999460736e+02 1.929346666666666579e+02 1.159026666665779430e+02
6.440000000000000000e+02 2.435706666666666820e+02 1.007319999999466518e+02 1.932420000000000186e+02 1.159539999999111615e+02
6.450000000000000000e+02 2.437253333333333103e+02 1.004219999999473600e+02 1.935260000000000105e+02 1.159426666665778498e+02
6.460000000000000000e+02 2.439159999999999968e+02 1.002459999999477702e+02 1.938300000000000125e+02 1.158693333332446969e+02
6.470000000000000000e+02 2.440960000000000036e+02 1.000006666666150181e+02 1.941433333333333167e+02 1.157139999999117208e+02
6.480000000000000000e+02 2.442586666666666702e+02 9.970666666661568911e+01 1.944466666666666583e+02 1.156286666665785958e+02
6.490000000000000000e+02 2.444506666666666490e+02 9.945399999994961604e+01 1.947326666666666597e+02 1.156219999999119352e+02
6.500000000000000000e+02 2.446326666666666938e+02 9.922666666661680779e+01 1.950253333333333217e+02 1.155959999999120100e+02
6.510000000000000000e+02 2.447333333333333485e+02 9.883666666661771671e+01 1.953460000000000036e+02 1.154486666665790153e+02
6.520000000000000000e+02 2.449180000000000064e+02 9.859599999995161568e+01 1.956386666666666940e+02 1.153959999999124761e+02
6.530000000000000000e+02 2.451406666666666752e+02 9.846199999995192798e+01 1.959373333333333562e+02 1.152419999999128208e+02
6.540000000000000000e+02 2.453079999999999927e+02 9.820666666661918498e+01 1.962226666666666688e+02 1.151359999999130679e+02
6.550000000000000000e+02 2.455760000000000218e+02 9.813733333328602271e+01 1.965040000000000191e+02 1.149159999999135664e+02
6.560000000000000000e+02 2.457740000000000009e+02 9.791999999995319115e+01 1.968020000000000209e+02 1.149219999999135666e+02
6.570000000000000000e+02 2.459413333333333185e+02 9.763266666662053694e+01 1.971046666666666738e+02 1.148393333332470974e+02
6.580000000000000000e+02 2.460873333333333335e+02 9.731466666662126386e+01 1.974153333333333080e+02 1.147026666665807397e+02
6.590000000000000000e+02 2.462713333333333310e+02 9.707733333328849312e+01 1.976866666666666674e+02 1.146619999999141726e+02
6.600000000000000000e+02 2.464959999999999809e+02 9.692266666662217744e+01 1.979953333333333205e+02 1.145626666665810802e+02
6.610000000000000000e+02 2.467526666666666415e+02 9.682599999995574080e+01 1.982959999999999923e+02 1.142833333332483789e+02
6.620000000000000000e+02 2.469806666666666501e+02 9.668399999995607175e+01 1.985886666666666542e+02 1.142646666665817747e+02
6.630000000000000000e+02 2.471393333333333260e+02 9.642533333329001266e+01 1.988993333333333453e+02 1.141833333332486120e+02
6.640000000000000000e+02 2.472606666666666797e+02 9.608333333329079551e+01 1.991786666666666576e+02 1.141139999999154497e+02
6.650000000000000000e+02 2.474093333333333362e+02 9.578599999995816461e+01 1.994960000000000093e+02 1.140439999999156129e+02
6.660000000000000000e+02 2.475986666666667020e+02 9.555733333329203560e+01 1.998120000000000118e+02 1.138746666665826694e+02
6.670000000000000000e+02 2.478880000000000052e+02 9.551799999995878920e+01 2.001173333333333346e+02 1.135679999999167080e+02
6.680000000000000000e+02 2.480953333333333433e+02 9.533066666662588773e+01 2.003773333333333539e+02 1.134586666665836390e+02
6.690000000000000000e+02 2.482526666666666983e+02 9.504733333329322420e+01 2.006933333333333280e+02 1.134286666665837231e+02
6.700000000000000000e+02 2.484533333333333474e+02 9.485199999996035558e+01 2.010106666666666797e+02 1.133813333332504953e+02
6.710000000000000000e+02 2.486400000000000148e+02 9.463999999996083545e+01 2.013013333333333321e+02 1.135113333332502066e+02
6.720000000000000000e+02 2.488020000000000209e+02 9.435133333329483207e+01 2.016073333333333437e+02 1.136019999999166430e+02
6.730000000000000000e+02 2.490926666666666733e+02 9.434466666662819989e+01 2.019159999999999968e+02 1.134699999999169506e+02
6.740000000000000000e+02 2.494080000000000155e+02 9.437933333329476682e+01 2.022200000000000273e+02 1.135313333332501458e+02
6.750000000000000000e+02 2.497633333333333212e+02 9.448133333329454331e+01 2.025246666666666329e+02 1.132953333332507100e+02
6.760000000000000000e+02 2.500286666666667088e+02 9.441866666662801322e+01 2.028286666666666918e+02 1.132466666665841331e+02
6.770000000000000000e+02 2.503373333333333335e+02 9.442933333329466450e+01 2.031299999999999955e+02 1.131533333332510267e+02
6.780000000000000000e+02 2.505553333333333512e+02 9.425799999996172573e+01 2.034026666666666756e+02 1.130266666665846458e+02
6.790000000000000000e+02 2.507539999999999907e+02 9.403466666662890816e+01 2.036826666666666767e+02 1.129006666665849394e+02
6.800000000000000000e+02 2.508846666666666465e+02 9.368133333329640777e+01 2.040020000000000095e+02 1.127146666665853729e+02
6.810000000000000000e+02 2.510106666666666513e+02 9.333066666663054889e+01 2.043220000000000027e+02 1.126959999999187687e+02
6.820000000000000000e+02 2.512239999999999895e+02 9.316666666663093110e+01 2.046179999999999950e+02 1.125606666665857318e+02
6.830000000000000000e+02 2.515180000000000007e+02 9.317199999996427096e+01 2.049146666666666761e+02 1.125346666665857924e+02
6.840000000000000000e+02 2.516973333333333471e+02 9.292533333329816969e+01 2.052239999999999895e+02 1.125286666665858206e+02
6.850000000000000000e+02 2.519000000000000057e+02 9.273133333329860761e+01 2.055406666666666524e+02 1.125766666665857088e+02
6.860000000000000000e+02 2.520933333333333053e+02 9.250533333329914853e+01 2.058406666666666638e+02 1.124253333332527234e+02
6.870000000000000000e+02 2.523000000000000114e+02 9.233199999996622864e+01 2.061546666666666852e+02 1.124386666665860162e+02
6.880000000000000000e+02 2.524906666666666979e+02 9.210933333330007144e+01 2.064540000000000077e+02 1.124613333332526395e+02
6.890000000000000000e+02 2.526353333333333353e+02 9.178666666663414730e+01 2.067793333333333408e+02 1.123246666665862818e+02
6.900000000000000000e+02 2.528366666666667015e+02 9.160066666663459500e+01 2.070720000000000027e+02 1.121899999999199338e+02
6.910000000000000000e+02 2.530106666666666797e+02 9.132933333330188930e+01 2.073559999999999945e+02 1.119766666665871071e+02
6.920000000000000000e+02 2.531853333333333183e+02 9.109533333330242044e+01 2.076526666666666756e+02 1.117219999999210245e+02
6.930000000000000000e+02 2.533766666666666652e+02 9.086799999996962640e+01 2.079506666666666774e+02 1.116566666665878245e+02
6.940000000000000000e+02 2.536059999999999945e+02 9.073066666663660840e+01 2.082379999999999995e+02 1.116053333332546345e+02
6.950000000000000000e+02 2.538179999999999836e+02 9.057599999997030693e+01 2.085553333333333228e+02 1.115086666665881836e+02
6.960000000000000000e+02 2.540486666666666338e+02 9.043666666663730780e+01 2.088419999999999845e+02 1.115399999999214344e+02
6.970000000000000000e+02 2.543613333333333344e+02 9.045666666663726119e+01 2.091393333333333544e+02 1.114059999999217609e+02
6.980000000000000000e+02 2.545953333333333148e+02 9.032599999997088958e+01 2.094426666666666961e+02 1.112666666665887476e+02
6.990000000000000000e+02 2.548539999999999850e+02 9.022733333330444339e+01 2.097426666666666506e+02 1.113166666665886453e+02
7.000000000000000000e+02 2.551340000000000146e+02 9.019333333330453684e+01 2.100620000000000118e+02 1.112973333332553523e+02
7.010000000000000000e+02 2.553953333333333262e+02 9.011199999997138832e+01 2.103673333333333062e+02 1.112973333332553381e+02
7.020000000000000000e+02 2.555586666666666815e+02 8.982533333330539449e+01 2.106786666666666576e+02 1.113746666665884959e+02
7.030000000000000000e+02 2.557573333333332926e+02 8.958866666663926992e+01 2.109833333333333201e+02 1.113999999999217749e+02
7.040000000000000000e+02 2.559293333333333180e+02 8.935599999997315024e+01 2.112800000000000011e+02 1.114479999999216489e+02
7.050000000000000000e+02 2.562046666666666965e+02 8.929533333330662970e+01 2.115840000000000032e+02 1.111913333332555851e+02
7.060000000000000000e+02 2.564093333333333362e+02 8.910266666664041679e+01 2.118753333333333444e+02 1.111566666665890182e+02
7.070000000000000000e+02 2.565546666666666624e+02 8.881866666664107868e+01 2.121593333333333362e+02 1.111139999999224415e+02
7.080000000000000000e+02 2.567060000000000173e+02 8.852333333330842891e+01 2.124586666666666588e+02 1.110513333332559256e+02
7.090000000000000000e+02 2.568319999999999936e+02 8.818333333330920709e+01 2.127479999999999905e+02 1.109579999999228050e+02
7.100000000000000000e+02 2.569526666666666870e+02 8.781066666664341369e+01 2.130560000000000116e+02 1.109653333332561260e+02
7.110000000000000000e+02 2.571766666666666765e+02 8.767066666664373997e+01 2.133646666666666647e+02 1.106106666665902765e+02
7.120000000000000000e+02 2.574133333333333553e+02 8.752866666664407092e+01 2.136606666666666570e+02 1.103986666665907705e+02
7.130000000000000000e+02 2.575913333333333526e+02 8.730066666664461650e+01 2.139639999999999986e+02 1.101639999999246413e+02
7.140000000000000000e+02 2.578293333333333521e+02 8.718066666664489617e+01 2.142766666666666993e+02 1.100379999999249492e+02
7.150000000000000000e+02 2.580833333333333144e+02 8.709599999997841735e+01 2.145600000000000023e+02 1.097359999999256530e+02
7.160000000000000000e+02 2.582479999999999905e+02 8.682199999997905593e+01 2.148633333333333439e+02 1.095366666665927937e+02
7.170000000000000000e+02 2.584606666666666683e+02 8.665999999997943348e+01 2.151446666666666943e+02 1.092966666665933531e+02
7.180000000000000000e+02 2.586740000000000350e+02 8.649599999997981570e+01 2.154646666666666590e+02 1.089879999999273821e+02
7.190000000000000000e+02 2.589586666666666588e+02 8.646933333331320171e+01 2.157513333333333208e+02 1.086853333332614397e+02
7.200000000000000000e+02 2.591846666666667147e+02 8.631066666664690956e+01 2.160486666666666906e+02 1.084633333332619571e+02
7.210000000000000000e+02 2.594133333333333553e+02 8.615799999998060343e+01 2.163719999999999857e+02 1.082386666665958046e+02
7.220000000000000000e+02 2.595793333333333521e+02 8.591599999998116743e+01 2.166726666666666858e+02 1.080586666665962241e+02
7.230000000000000000e+02 2.597166666666666401e+02 8.561599999998186661e+01 2.169719999999999800e+02 1.079159999999299089e+02
7.240000000000000000e+02 2.599293333333333180e+02 8.543466666664895115e+01 2.172746666666666897e+02 1.077933333332635186e+02
7.250000000000000000e+02 2.601840000000000259e+02 8.533733333331583992e+01 2.175686666666666724e+02 1.076486666665971654e+02
7.260000000000000000e+02 2.604180000000000064e+02 8.521133333331614779e+01 2.178573333333333437e+02 1.074259999999310367e+02
7.270000000000000000e+02 2.606399999999999864e+02 8.504333333331653932e+01 2.181520000000000152e+02 1.070286666665986388e+02
7.280000000000000000e+02 2.608246666666666442e+02 8.482199999998371709e+01 2.184426666666666392e+02 1.066806666665994214e+02
7.290000000000000000e+02 2.609926666666667074e+02 8.455199999998434635e+01 2.187440000000000282e+02 1.063833333332667905e+02
7.300000000000000000e+02 2.612439999999999714e+02 8.444866666665124910e+01 2.190620000000000118e+02 1.060739999999341876e+02
7.310000000000000000e+02 2.615726666666666915e+02 8.448666666665116054e+01 2.193859999999999957e+02 1.057719999999348772e+02
7.320000000000000000e+02 2.618873333333333449e+02 8.451933333331776055e+01 2.197053333333333285e+02 1.053806666666024796e+02
7.330000000000000000e+02 2.622006666666666774e+02 8.454866666665103025e+01 2.200139999999999816e+02 1.049713333332700813e+02
7.340000000000000000e+02 2.624026666666666756e+02 8.436266666665146374e+01 2.203240000000000123e+02 1.045253333332711350e+02
7.350000000000000000e+02 2.626993333333332998e+02 8.434666666665148682e+01 2.206126666666666551e+02 1.041473333332720017e+02
7.360000000000000000e+02 2.629733333333333576e+02 8.430199999998492899e+01 2.209033333333333360e+02 1.037753333332728687e+02
7.370000000000000000e+02 2.632213333333333480e+02 8.421266666665179912e+01 2.211773333333333369e+02 1.033726666666071594e+02
7.380000000000000000e+02 2.635540000000000305e+02 8.426666666665167327e+01 2.214780000000000086e+02 1.029579999999414497e+02
7.390000000000000000e+02 2.637686666666666611e+02 8.411399999998536714e+01 2.217813333333333503e+02 1.025346666666090982e+02
7.400000000000000000e+02 2.640280000000000200e+02 8.402533333331891185e+01 2.220720000000000027e+02 1.021286666666100444e+02
7.410000000000000000e+02 2.643213333333333139e+02 8.404533333331886524e+01 2.223679999999999950e+02 1.017386666666109534e+02
7.420000000000000000e+02 2.645513333333333321e+02 8.389933333331919130e+01 2.226713333333333367e+02 1.013393333332785460e+02
7.430000000000000000e+02 2.647646666666666420e+02 8.372733333331960637e+01 2.229526666666666586e+02 1.009486666666128087e+02
7.440000000000000000e+02 2.649893333333333203e+02 8.359999999998656506e+01 2.232513333333333492e+02 1.005619999999470338e+02
7.450000000000000000e+02 2.652280000000000086e+02 8.346999999998686803e+01 2.235480000000000018e+02 1.001459999999480033e+02
7.460000000000000000e+02 2.653473333333333812e+02 8.312933333332100005e+01 2.238293333333333521e+02 9.976933333328220499e+01
7.470000000000000000e+02 2.654973333333333585e+02 8.283066666665501998e+01 2.241266666666666652e+02 9.937933333328312813e+01
7.480000000000000000e+02 2.656733333333332894e+02 8.257733333332228653e+01 2.244259999999999877e+02 9.901666666661731142e+01
7.490000000000000000e+02 2.659273333333333085e+02 8.246266666665589185e+01 2.247146666666666874e+02 9.861333333328491335e+01
7.500000000000000000e+02 2.661940000000000168e+02 8.240933333332267807e+01 2.250073333333333494e+02 9.821199999995252483e+01
7.510000000000000000e+02 2.663993333333332885e+02 8.221599999998979058e+01 2.253066666666666720e+02 9.784999999995335429e+01
7.520000000000000000e+02 2.665806666666666729e+02 8.201466666665693594e+01 2.256220000000000141e+02 9.746466666662092848e+01
7.530000000000000000e+02 2.668046666666666624e+02 8.186599999999060628e+01 2.259313333333333276e+02 9.707466666662182320e+01
7.540000000000000000e+02 2.669773333333333767e+02 8.160866666665786795e+01 2.262506666666666888e+02 9.666799999995612325e+01
7.550000000000000000e+02 2.671173333333333062e+02 8.125799999999202328e+01 2.265746666666666442e+02 9.625533333329040886e+01
7.560000000000000000e+02 2.672493333333333680e+02 8.090866666665949936e+01 2.268739999999999952e+02 9.586599999995797816e+01
7.570000000000000000e+02 2.673886666666666656e+02 8.058733333332691018e+01 2.271479999999999677e+02 9.547533333329222671e+01
7.580000000000000000e+02 2.675073333333332926e+02 8.023599999999440513e+01 2.274560000000000173e+02 9.504999999995987991e+01
7.590000000000000000e+02 2.676500000000000341e+02 7.994666666666174137e+01 2.277473333333333301e+02 9.462666666662752846e+01
7.600000000000000000e+02 2.677920000000000300e+02 7.960799999999586873e+01 2.280426666666666620e+02 9.421733333329515858e+01
7.610000000000000000e+02 2.679686666666666497e+02 7.934533333332981897e+01 2.283406666666666638e+02 9.382666666662939292e+01
7.620000000000000000e+02 2.681180000000000518e+02 7.903999999999719250e+01 2.286333333333333258e+02 9.342666666663032515e+01
7.630000000000000000e+02 2.682386666666666883e+02 7.865199999999809677e+01 2.289206666666666479e+02 9.302266666663126671e+01
7.640000000000000000e+02 2.684433333333333280e+02 7.845799999999854890e+01 2.292139999999999986e+02 9.265266666663212902e+01
7.650000000000000000e+02 2.685766666666666538e+02 7.814399999999928070e+01 2.295106666666666797e+02 9.226066666663304261e+01
7.660000000000000000e+02 2.686746666666666670e+02 7.774400000000021294e+01 2.298226666666666631e+02 9.186199999996730980e+01
7.670000000000000000e+02 2.687826666666666142e+02 7.735200000000112652e+01 2.301246666666666840e+02 9.149466666663482783e+01
7.680000000000000000e+02 2.689306666666666388e+02 7.705333333333516066e+01 2.304219999999999970e+02 9.107999999996913232e+01
7.690000000000000000e+02 2.690659999999999741e+02 7.673000000000257614e+01 2.307153333333333194e+02 9.071933333330331095e+01
7.700000000000000000e+02 2.692506666666666888e+02 7.648933333333647511e+01 2.310339999999999918e+02 9.032066666663756394e+01
7.710000000000000000e+02 2.694480000000000359e+02 7.627066666667030859e+01 2.313313333333333048e+02 8.994333333330511948e+01
7.720000000000000000e+02 2.695699999999999932e+02 7.590466666667117579e+01 2.316300000000000239e+02 8.955733333330601909e+01
7.730000000000000000e+02 2.697366666666666788e+02 7.564133333333845144e+01 2.319300000000000068e+02 8.914066666664032823e+01
7.740000000000000000e+02 2.698299999999999841e+02 7.522933333333941164e+01 2.322466666666666697e+02 8.874466666664123693e+01
7.750000000000000000e+02 2.699406666666666865e+02 7.484933333334028305e+01 2.325626666666667006e+02 8.832999999997554141e+01
7.760000000000000000e+02 2.700713333333333708e+02 7.451333333334108033e+01 2.328313333333333333e+02 8.795066666664308741e+01
7.770000000000000000e+02 2.702019999999999982e+02 7.418000000000851912e+01 2.331040000000000134e+02 8.758399999997728003e+01
7.780000000000000000e+02 2.703920000000000528e+02 7.395733333334237614e+01 2.334286666666666861e+02 8.717933333331156120e+01
7.790000000000000000e+02 2.705346666666666806e+02 7.365400000000974501e+01 2.337479999999999905e+02 8.679599999997911652e+01
7.800000000000000000e+02 2.707686666666666611e+02 7.352800000001003866e+01 2.340339999999999918e+02 8.641733333331333711e+01
7.810000000000000000e+02 2.709233333333333462e+02 7.323266666667740310e+01 2.343313333333333048e+02 8.602799999998090641e+01
7.820000000000000000e+02 2.710459999999999923e+02 7.289266666667819550e+01 2.346106666666666740e+02 8.565666666664843376e+01
7.830000000000000000e+02 2.711666666666666288e+02 7.254866666667899722e+01 2.349273333333333653e+02 8.523399999998275689e+01
7.840000000000000000e+02 2.712753333333333217e+02 7.215866666667989193e+01 2.352179999999999609e+02 8.482133333331704250e+01
7.850000000000000000e+02 2.713833333333333258e+02 7.177466666668078688e+01 2.355199999999999818e+02 8.444999999998458406e+01
7.860000000000000000e+02 2.715666666666666629e+02 7.153000000001469516e+01 2.358073333333333039e+02 8.405199999998551164e+01
7.870000000000000000e+02 2.717013333333333094e+02 7.120666666668211064e+01 2.361220000000000141e+02 8.366333333331975552e+01
7.880000000000000000e+02 2.718500000000000227e+02 7.089533333334951237e+01 2.364253333333333558e+02 8.327133333332066911e+01
7.890000000000000000e+02 2.720053333333333399e+02 7.059866666668354185e+01 2.367266666666666879e+02 8.286666666665493608e+01
7.900000000000000000e+02 2.722313333333333389e+02 7.044266666668389121e+01 2.370226666666666802e+02 8.246799999998920327e+01
7.910000000000000000e+02 2.723606666666667024e+02 7.010333333335134398e+01 2.373039999999999736e+02 8.207533333332344228e+01
7.920000000000000000e+02 2.724893333333333203e+02 6.975800000001882495e+01 2.376133333333333439e+02 8.167266666665771879e+01
7.930000000000000000e+02 2.726153333333333535e+02 6.938666666668635230e+01 2.378906666666666752e+02 8.130066666665858577e+01
7.940000000000000000e+02 2.727500000000000000e+02 6.905133333335380996e+01 2.381893333333333089e+02 8.092199999999280635e+01
7.950000000000000000e+02 2.729046666666666283e+02 6.875800000002115553e+01 2.384599999999999795e+02 8.053066666666038032e+01
7.960000000000000000e+02 2.730933333333333053e+02 6.853666666668833329e+01 2.387493333333333396e+02 8.013866666666129390e+01
7.970000000000000000e+02 2.732600000000000477e+02 6.826400000002230684e+01 2.390480000000000018e+02 7.972866666666224944e+01
7.980000000000000000e+02 2.734313333333333276e+02 6.799933333335626173e+01 2.393506666666666547e+02 7.933133333332983739e+01
7.990000000000000000e+02 2.736246666666666556e+02 6.776933333335679777e+01 2.396593333333333362e+02 7.895933333333071857e+01
8.000000000000000000e+02 2.737359999999999900e+02 6.739733333335766474e+01 2.399706666666666592e+02 7.855533333333166013e+01
8.010000000000000000e+02 2.738340000000000032e+02 6.698933333335861562e+01 2.402433333333333394e+02 7.815999999999924341e+01
8.020000000000000000e+02 2.739286666666666861e+02 6.655800000002628281e+01 2.405346666666666806e+02 7.778133333333346400e+01
8.030000000000000000e+02 2.740466666666666242e+02 6.619200000002713580e+01 2.408326666666666824e+02 7.739200000000103330e+01
8.040000000000000000e+02 2.741666666666666288e+02 6.582933333336130488e+01 2.411386666666666656e+02 7.696000000000204011e+01
8.050000000000000000e+02 2.743946666666666943e+02 6.568800000002831041e+01 2.414353333333333183e+02 7.656400000000296302e+01
8.060000000000000000e+02 2.745653333333333421e+02 6.542533333336226065e+01 2.417339999999999804e+02 7.616733333333722555e+01
8.070000000000000000e+02 2.746986666666666679e+02 6.508400000002929175e+01 2.420326666666666711e+02 7.574466666667153447e+01
8.080000000000000000e+02 2.748306666666666729e+02 6.474466666669616188e+01 2.423186666666666724e+02 7.535800000000577370e+01
8.090000000000000000e+02 2.749926666666667074e+02 6.446533333336296323e+01 2.426153333333333535e+02 7.494466666667339894e+01
8.100000000000000000e+02 2.751620000000000346e+02 6.421600000002982256e+01 2.428919999999999959e+02 7.460000000000754028e+01
8.110000000000000000e+02 2.753046666666666624e+02 6.390333333336322141e+01 2.431913333333333469e+02 7.420333333334180281e+01
8.120000000000000000e+02 2.754459999999999695e+02 6.358866666669661072e+01 2.434826666666666597e+02 7.380800000000938610e+01
8.130000000000000000e+02 2.755946666666666829e+02 6.329600000003003402e+01 2.437819999999999823e+02 7.339533333334368592e+01
8.140000000000000000e+02 2.757160000000000082e+02 6.293800000003000150e+01 2.440926666666666733e+02 7.301066666667790628e+01
8.150000000000000000e+02 2.758166666666666060e+02 6.253666666669666085e+01 2.443960000000000150e+02 7.258933333334556437e+01
8.160000000000000000e+02 2.759259999999999877e+02 6.213466666669663141e+01 2.446980000000000359e+02 7.217933333334650570e+01
8.170000000000000000e+02 2.760120000000000573e+02 6.169866666669609856e+01 2.450360000000000014e+02 7.179133333334742417e+01
8.180000000000000000e+02 2.761153333333332967e+02 6.131533333336230385e+01 2.453093333333333135e+02 7.140000000001499814e+01
8.190000000000000000e+02 2.762186666666666497e+02 6.091733333336181033e+01 2.455953333333333148e+02 7.096866666668267953e+01
8.200000000000000000e+02 2.763186666666666724e+02 6.052533333336133126e+01 2.458906666666666752e+02 7.059400000001687658e+01
8.210000000000000000e+02 2.764286666666666292e+02 6.016800000002756121e+01 2.461959999999999980e+02 7.020266666668446476e+01
8.220000000000000000e+02 2.765439999999999827e+02 5.980333333336045598e+01 2.464940000000000282e+02 6.980866666668536880e+01
8.230000000000000000e+02 2.766819999999999595e+02 5.948800000002673016e+01 2.468026666666666813e+02 6.942266666668626840e+01
8.240000000000000000e+02 2.767786666666667088e+02 5.910333333335960049e+01 2.471039999999999850e+02 6.902333333335387522e+01
8.250000000000000000e+02 2.768786666666666747e+02 5.869200000002575734e+01 2.474133333333333553e+02 6.863066666668811422e+01
8.260000000000000000e+02 2.769860000000000468e+02 5.830466666669195774e+01 2.477066666666666492e+02 6.827000000002229285e+01
8.270000000000000000e+02 2.771419999999999959e+02 5.802200000002494562e+01 2.480080000000000098e+02 6.785466666668992275e+01
8.280000000000000000e+02 2.772459999999999809e+02 5.763466666669113181e+01 2.483013333333333321e+02 6.745866666669084566e+01
8.290000000000000000e+02 2.773506666666666547e+02 5.723066666669063807e+01 2.486033333333333246e+02 6.705600000002512218e+01
8.300000000000000000e+02 2.774613333333333571e+02 5.685866666669018343e+01 2.489093333333333362e+02 6.666866666669268682e+01
8.310000000000000000e+02 2.775953333333333148e+02 5.654000000002312731e+01 2.491986666666666679e+02 6.627533333336027965e+01
8.320000000000000000e+02 2.777099999999999795e+02 5.618000000002268735e+01 2.495000000000000000e+02 6.584333333336128646e+01
8.330000000000000000e+02 2.778086666666666815e+02 5.577466666668885864e+01 2.497946666666666715e+02 6.544133333336222336e+01
8.340000000000000000e+02 2.779160000000000537e+02 5.537733333335503971e+01 2.500980000000000132e+02 6.504133333336314138e+01
8.350000000000000000e+02 2.780739999999999554e+02 5.506600000002133299e+01 2.503866666666666561e+02 6.466333333336403655e+01
8.360000000000000000e+02 2.782213333333333480e+02 5.480066666668767539e+01 2.506840000000000259e+02 6.428466666669824292e+01
8.370000000000000000e+02 2.783633333333333439e+02 5.446733333335393468e+01 2.509900000000000091e+02 6.388333333336515807e+01
8.380000000000000000e+02 2.785113333333333117e+02 5.414933333335353893e+01 2.512893333333333601e+02 6.348933333336495366e+01
8.390000000000000000e+02 2.786286666666666747e+02 5.376733333335307918e+01 2.515993333333333339e+02 6.311333333336449414e+01
8.400000000000000000e+02 2.787266666666666310e+02 5.339466666668594996e+01 2.519006666666666661e+02 6.270466666669733513e+01
8.410000000000000000e+02 2.788333333333333144e+02 5.301933333335216503e+01 2.522266666666666310e+02 6.232866666669687561e+01
8.420000000000000000e+02 2.789426666666666961e+02 5.263800000001836565e+01 2.525086666666666702e+02 6.194133333336306180e+01
8.430000000000000000e+02 2.790726666666666915e+02 5.232466666668464939e+01 2.528000000000000114e+02 6.152800000002922332e+01
8.440000000000000000e+02 2.791913333333333185e+02 5.196133333335086490e+01 2.530986666666667020e+02 6.113600000002874424e+01
8.450000000000000000e+02 2.792919999999999732e+02 5.154600000001703108e+01 2.534133333333333269e+02 6.073600000002825539e+01
8.460000000000000000e+02 2.794079999999999586e+02 5.116866666668323660e+01 2.537139999999999986e+02 6.035133333336112571e+01
8.470000000000000000e+02 2.795326666666666711e+02 5.080200000001612182e+01 2.540160000000000196e+02 5.996000000002730701e+01
8.480000000000000000e+02 2.797060000000000173e+02 5.054133333334912948e+01 2.542973333333333130e+02 5.955800000002682282e+01
8.490000000000000000e+02 2.798293333333333521e+02 5.017933333334869417e+01 2.545913333333333526e+02 5.917733333335968382e+01
8.500000000000000000e+02 2.799353333333333467e+02 4.978400000001487058e+01 2.548820000000000050e+02 5.880266666669255926e+01
8.510000000000000000e+02 2.800339999999999918e+02 4.936133333334768736e+01 2.551759999999999877e+02 5.841466666669208507e+01
8.520000000000000000e+02 2.801353333333333353e+02 4.897733333334721806e+01 2.554706666666666592e+02 5.799533333335824636e+01
8.530000000000000000e+02 2.802500000000000000e+02 4.861266666668010572e+01 2.557746666666666897e+02 5.759800000002442744e+01
8.540000000000000000e+02 2.803620000000000232e+02 4.823400000001297627e+01 2.560840000000000032e+02 5.718733333335725888e+01
8.550000000000000000e+02 2.804786666666666406e+02 4.787533333334587127e+01 2.563946666666666943e+02 5.677800000002342529e+01
8.560000000000000000e+02 2.805833333333333712e+02 4.748733333334539708e+01 2.567386666666666883e+02 5.633466666668954304e+01
8.570000000000000000e+02 2.807160000000000082e+02 4.715133333334498644e+01 2.570366666666666902e+02 5.593933333335573366e+01
8.580000000000000000e+02 2.808873333333333449e+02 4.689466666667800610e+01 2.573240000000000123e+02 5.552466666668856021e+01
8.590000000000000000e+02 2.810260000000000105e+02 4.656133333334426538e+01 2.576119999999999663e+02 5.512866666668807625e+01
8.600000000000000000e+02 2.811346666666666465e+02 4.616933333334378631e+01 2.579173333333333744e+02 5.475733333335428199e+01
8.610000000000000000e+02 2.812373333333333107e+02 4.576666666667662753e+01 2.582193333333333953e+02 5.436933333335380780e+01
8.620000000000000000e+02 2.813493333333333339e+02 4.540800000000952252e+01 2.585173333333333403e+02 5.395000000001996909e+01
8.630000000000000000e+02 2.814953333333333489e+02 4.510466666667581848e+01 2.588206666666666820e+02 5.356066666668615994e+01
8.640000000000000000e+02 2.816186666666666270e+02 4.475800000000872814e+01 2.591186666666666838e+02 5.318200000001903049e+01
8.650000000000000000e+02 2.817740000000000009e+02 4.445466666667502409e+01 2.594300000000000068e+02 5.278000000001853209e+01
8.660000000000000000e+02 2.818806666666666843e+02 4.407266666667455723e+01 2.597339999999999804e+02 5.240200000001807723e+01
8.670000000000000000e+02 2.819859999999999900e+02 4.367333333334073586e+01 2.600180000000000291e+02 5.202200000001761282e+01
8.680000000000000000e+02 2.820866666666666447e+02 4.326733333334023968e+01 2.603186666666666724e+02 5.160200000001709952e+01
8.690000000000000000e+02 2.821886666666666770e+02 4.287200000000642319e+01 2.606206666666666933e+02 5.119466666668326127e+01
8.700000000000000000e+02 2.822926666666666620e+02 4.247266666667260182e+01 2.609073333333333267e+02 5.079800000001611693e+01
8.710000000000000000e+02 2.824080000000000155e+02 4.210333333333881711e+01 2.612059999999999604e+02 5.040866666668230778e+01
8.720000000000000000e+02 2.825013333333333208e+02 4.168466666667163878e+01 2.615013333333333208e+02 5.002800000001516878e+01
8.730000000000000000e+02 2.826080000000000041e+02 4.129466666667116215e+01 2.618133333333333326e+02 4.963200000001468482e+01
8.740000000000000000e+02 2.827173333333333289e+02 4.091000000000402537e+01 2.621120000000000232e+02 4.923266666668087055e+01
8.750000000000000000e+02 2.828653333333333535e+02 4.061466666667033110e+01 2.624266666666666197e+02 4.884066666668039147e+01
8.760000000000000000e+02 2.829873333333333107e+02 4.027600000000325053e+01 2.627306666666667070e+02 4.843666666667989773e+01
8.770000000000000000e+02 2.831426666666666847e+02 3.997533333333621641e+01 2.630306666666666615e+02 4.804133333334607414e+01
8.780000000000000000e+02 2.832406666666666410e+02 3.958800000000240971e+01 2.633233333333333235e+02 4.760933333334554618e+01
8.790000000000000000e+02 2.833426666666666733e+02 3.920666666666861033e+01 2.636333333333333258e+02 4.721466666667839718e+01
8.800000000000000000e+02 2.834673333333333289e+02 3.884333333333483296e+01 2.639300000000000068e+02 4.682266666667791810e+01
8.810000000000000000e+02 2.835946666666666260e+02 3.851333333333442965e+01 2.642153333333333194e+02 4.641133333334408206e+01
8.820000000000000000e+02 2.837286666666666974e+02 3.818066666666735642e+01 2.645020000000000095e+02 4.600266666667691595e+01
8.830000000000000000e+02 2.838906666666666752e+02 3.789133333333366949e+01 2.647959999999999923e+02 4.563066666667646132e+01
8.840000000000000000e+02 2.840013333333333776e+02 3.749399999999985056e+01 2.650753333333333330e+02 4.526066666667600913e+01
8.850000000000000000e+02 2.841353333333333353e+02 3.715733333333277244e+01 2.653799999999999955e+02 4.486200000000885524e+01
8.860000000000000000e+02 2.843226666666666915e+02 3.690333333333246202e+01 2.656820000000000164e+02 4.446733333334170624e+01
8.870000000000000000e+02 2.844759999999999991e+02 3.659399999999875064e+01 2.659773333333333198e+02 4.405733333334120516e+01
8.880000000000000000e+02 2.846153333333332967e+02 3.627799999999836444e+01 2.662620000000000005e+02 4.364400000000736668e+01
8.890000000000000000e+02 2.847613333333333117e+02 3.594066666666461884e+01 2.665546666666666624e+02 4.326733333334023968e+01
8.900000000000000000e+02 2.849039999999999964e+02 3.561733333333089035e+01 2.668620000000000232e+02 4.288133333333976793e+01
8.910000000000000000e+02 2.850033333333333303e+02 3.520733333333038928e+01 2.671500000000000341e+02 4.248400000000594900e+01
8.920000000000000000e+02 2.851013333333333435e+02 3.479599999999655324e+01 2.674646666666666306e+02 4.212733333333884644e+01
8.930000000000000000e+02 2.852233333333333576e+02 3.445333333332946779e+01 2.677779999999999632e+02 4.172800000000502507e+01
8.940000000000000000e+02 2.853553333333333057e+02 3.410666666666237745e+01 2.680839999999999463e+02 4.134000000000455088e+01
8.950000000000000000e+02 2.854773333333333198e+02 3.373266666666192037e+01 2.684060000000000059e+02 4.091666666667070018e+01
8.960000000000000000e+02 2.856106666666666456e+02 3.339733333332817722e+01 2.687106666666666683e+02 4.051400000000354140e+01
8.970000000000000000e+02 2.857319999999999709e+02 3.302933333332772747e+01 2.690260000000000105e+02 4.010800000000304522e+01
8.980000000000000000e+02 2.858526666666666642e+02 3.267199999999400006e+01 2.693039999999999736e+02 3.972533333333591088e+01
8.990000000000000000e+02 2.859993333333333112e+02 3.237799999999389655e+01 2.696220000000000141e+02 3.931866666666874721e+01
9.000000000000000000e+02 2.861506666666666661e+02 3.208066666666041300e+01 2.699259999999999877e+02 3.891200000000158354e+01
9.010000000000000000e+02 2.862780000000000200e+02 3.173399999999357846e+01 2.702219999999999800e+02 3.850733333333442232e+01
9.020000000000000000e+02 2.864153333333333080e+02 3.140333333332680255e+01 2.705120000000000005e+02 3.811800000000061317e+01
9.030000000000000000e+02 2.865493333333333226e+02 3.107599999999364826e+01 2.708126666666666438e+02 3.772733333333346906e+01
9.040000000000000000e+02 2.867226666666666688e+02 3.081999999999379014e+01 2.711353333333333353e+02 3.733466666666632250e+01
9.050000000000000000e+02 2.869033333333333076e+02 3.058266666666059308e+01 2.714379999999999882e+02 3.695466666666585809e+01
9.060000000000000000e+02 2.870653333333333421e+02 3.032399999999406504e+01 2.717406666666666979e+02 3.655933333333204160e+01
9.070000000000000000e+02 2.871873333333333562e+02 2.997533333332759398e+01 2.720480000000000018e+02 3.612866666666484861e+01
9.080000000000000000e+02 2.873146666666666533e+02 2.964933333332777465e+01 2.723646666666666647e+02 3.571466666666434264e+01
9.090000000000000000e+02 2.874486666666666679e+02 2.932799999999462415e+01 2.726686666666666383e+02 3.531866666666385868e+01
9.100000000000000000e+02 2.875593333333333135e+02 2.894399999999483342e+01 2.729680000000000177e+02 3.492799999999671456e+01
9.110000000000000000e+02 2.876580000000000155e+02 2.854533333332838652e+01 2.732786666666666520e+02 3.452733333332955823e+01
9.120000000000000000e+02 2.877686666666666611e+02 2.816933333332859490e+01 2.735740000000000123e+02 3.415599999999577108e+01
9.130000000000000000e+02 2.878966666666667038e+02 2.781666666666212606e+01 2.738573333333333721e+02 3.378399999999531644e+01
9.140000000000000000e+02 2.879826666666666597e+02 2.739399999999569246e+01 2.741533333333333076e+02 3.340133333332818211e+01
9.150000000000000000e+02 2.880866666666666447e+02 2.701266666666256810e+01 2.744339999999999691e+02 3.301999999999438273e+01
9.160000000000000000e+02 2.881986666666666679e+02 2.662666666666278559e+01 2.747366666666666788e+02 3.262133333332722884e+01
9.170000000000000000e+02 2.883273333333333426e+02 2.629066666666297181e+01 2.750373333333333790e+02 3.222999999999342435e+01
9.180000000000000000e+02 2.884739999999999895e+02 2.598666666666313674e+01 2.753353333333333808e+02 3.182999999999324103e+01
9.190000000000000000e+02 2.886193333333333157e+02 2.569733333332996494e+01 2.756386666666666656e+02 3.142133333332679257e+01
9.200000000000000000e+02 2.887186666666666497e+02 2.530666666666351716e+01 2.759339999999999691e+02 3.103599999999367398e+01
9.210000000000000000e+02 2.888179999999999836e+02 2.491733333333039724e+01 2.762366666666666788e+02 3.062866666666056403e+01
9.220000000000000000e+02 2.889379999999999882e+02 2.454933333333060475e+01 2.765373333333333221e+02 3.022599999999412290e+01
9.230000000000000000e+02 2.890726666666666915e+02 2.421133333333079207e+01 2.768440000000000509e+02 2.979733333332769263e+01
9.240000000000000000e+02 2.891946666666666488e+02 2.386133333333098605e+01 2.771453333333333262e+02 2.941799999999457071e+01
9.250000000000000000e+02 2.893006666666666433e+02 2.347999999999786169e+01 2.774200000000000159e+02 2.903799999999478132e+01
9.260000000000000000e+02 2.894279999999999973e+02 2.315733333333137267e+01 2.777173333333333858e+02 2.864333333332833575e+01
9.270000000000000000e+02 2.896073333333333721e+02 2.290466666666484841e+01 2.780293333333333408e+02 2.821399999999523800e+01
9.280000000000000000e+02 2.897653333333333308e+02 2.260133333333168082e+01 2.783206666666666820e+02 2.778799999999547055e+01
9.290000000000000000e+02 2.899113333333333458e+02 2.228733333333185485e+01 2.786313333333333730e+02 2.737933333332903629e+01
9.300000000000000000e+02 2.900253333333333217e+02 2.192066666666539376e+01 2.789273333333333085e+02 2.700533333332924002e+01
9.310000000000000000e+02 2.901680000000000064e+02 2.160466666666556890e+01 2.792080000000000268e+02 2.661133333332945838e+01
9.320000000000000000e+02 2.902780000000000200e+02 2.120066666666578925e+01 2.795306666666667184e+02 2.620866666666301370e+01
9.330000000000000000e+02 2.903926666666666279e+02 2.083666666666599099e+01 2.798193333333333044e+02 2.581133333332990532e+01
9.340000000000000000e+02 2.904979999999999905e+02 2.043933333333287905e+01 2.801326666666666370e+02 2.541066666666345952e+01
9.350000000000000000e+02 2.906046666666666738e+02 2.005999999999975714e+01 2.804300000000000068e+02 2.500466666666368809e+01
9.360000000000000000e+02 2.907200000000000273e+02 1.969533333333329495e+01 2.807320000000000277e+02 2.461066666666390290e+01
9.370000000000000000e+02 2.908646666666666647e+02 1.938133333333346542e+01 2.810126666666666324e+02 2.423266666666410885e+01
9.380000000000000000e+02 2.909646666666666874e+02 1.898133333333368711e+01 2.812993333333333226e+02 2.384266666666432855e+01
9.390000000000000000e+02 2.910786666666666633e+02 1.861666666666722492e+01 2.816013333333333435e+02 2.345133333333121328e+01
9.400000000000000000e+02 2.911686666666666952e+02 1.819133333333412494e+01 2.818919999999999959e+02 2.308533333333141258e+01
9.410000000000000000e+02 2.912853333333333694e+02 1.783866666666765610e+01 2.821933333333333280e+02 2.269066666666496701e+01
9.420000000000000000e+02 2.914460000000000264e+02 1.753266666666782214e+01 2.824879999999999995e+02 2.228999999999852122e+01
9.430000000000000000e+02 2.916026666666666642e+02 1.726200000000130785e+01 2.827786666666666520e+02 2.190066666666540129e+01
9.440000000000000000e+02 2.917680000000000291e+02 1.698800000000145971e+01 2.830740000000000123e+02 2.147866666666563873e+01
9.450000000000000000e+02 2.919253333333332989e+02 1.669800000000162044e+01 2.833506666666667115e+02 2.110933333333251127e+01
9.460000000000000000e+02 2.920579999999999927e+02 1.635933333333511897e+01 2.836700000000000159e+02 2.069066666666607546e+01
9.470000000000000000e+02 2.921613333333333458e+02 1.596733333333519056e+01 2.839699999999999704e+02 2.028133333333297017e+01
9.480000000000000000e+02 2.922906666666666524e+02 1.562533333333520602e+01 2.842620000000000005e+02 1.990933333333317279e+01
9.490000000000000000e+02 2.924660000000000082e+02 1.535066666666845947e+01 2.845619999999999550e+02 1.951066666666672589e+01
9.500000000000000000e+02 2.925873333333333335e+02 1.500066666666834081e+01 2.848580000000000041e+02 1.909733333333362282e+01
9.510000000000000000e+02 2.927246666666666783e+02 1.467266666666823127e+01 2.851420000000000528e+02 1.870600000000050755e+01
9.520000000000000000e+02 2.928619999999999663e+02 1.435400000000145759e+01 2.854453333333333376e+02 1.829600000000073479e+01
9.530000000000000000e+02 2.929806666666667070e+02 1.398533333333466899e+01 2.857379999999999995e+02 1.790733333333428234e+01
9.540000000000000000e+02 2.931333333333333258e+02 1.369266666666790400e+01 2.860353333333333126e+02 1.753800000000115489e+01
9.550000000000000000e+02 2.932833333333333030e+02 1.339333333333446951e+01 2.863053333333333512e+02 1.715600000000136660e+01
9.560000000000000000e+02 2.934086666666666474e+02 1.304000000000101878e+01 2.866093333333333248e+02 1.674400000000159494e+01
9.570000000000000000e+02 2.935359999999999445e+02 1.269466666666756893e+01 2.868953333333333262e+02 1.634400000000181663e+01
9.580000000000000000e+02 2.936606666666666570e+02 1.235066666666745405e+01 2.871826666666667052e+02 1.594333333333532110e+01
9.590000000000000000e+02 2.937959999999999923e+02 1.200600000000067347e+01 2.874746666666666783e+02 1.554533333333518996e+01
9.600000000000000000e+02 2.938979999999999677e+02 1.160400000000053922e+01 2.877779999999999632e+02 1.517333333333506573e+01
9.610000000000000000e+02 2.939986666666666792e+02 1.121400000000040897e+01 2.880926666666666165e+02 1.477066666666826222e+01
9.620000000000000000e+02 2.941006666666667115e+02 1.082333333333361125e+01 2.884026666666666756e+02 1.436800000000146227e+01
9.630000000000000000e+02 2.942473333333333017e+02 1.052666666666684492e+01 2.887239999999999895e+02 1.397200000000133002e+01
9.640000000000000000e+02 2.944686666666666497e+02 1.038866666666680061e+01 2.890146666666666988e+02 1.357666666666786526e+01
9.650000000000000000e+02 2.945920000000000414e+02 1.002200000000001090e+01 2.893086666666666815e+02 1.316333333333439271e+01
9.660000000000000000e+02 2.946766666666666765e+02 9.603999999999871306e+00 2.896153333333333535e+02 1.275533333333425645e+01
9.670000000000000000e+02 2.948093333333333703e+02 9.263999999999757762e+00 2.899186666666666383e+02 1.236733333333412688e+01
9.680000000000000000e+02 2.949726666666666688e+02 8.991999999999666926e+00 2.902273333333333198e+02 1.195866666666732492e+01
9.690000000000000000e+02 2.951046666666666738e+02 8.662666666666222426e+00 2.905273333333333312e+02 1.153200000000051517e+01
9.700000000000000000e+02 2.952186666666666497e+02 8.289999999999460911e+00 2.908146666666666533e+02 1.113400000000038226e+01
9.710000000000000000e+02 2.953399999999999750e+02 7.919999999999397744e+00 2.911133333333333439e+02 1.075000000000025402e+01
9.720000000000000000e+02 2.954879999999999995e+02 7.622666666666043866e+00 2.914246666666666670e+02 1.036133333333345696e+01
9.730000000000000000e+02 2.956220000000000141e+02 7.302666666666079109e+00 2.917253333333333103e+02 9.981333333333331836e+00
9.740000000000000000e+02 2.957213333333332912e+02 6.907333333332790204e+00 2.920433333333333508e+02 9.565999999999858616e+00
9.750000000000000000e+02 2.958293333333333521e+02 6.521333333332831828e+00 2.923460000000000036e+02 9.151999999999720359e+00
9.760000000000000000e+02 2.959806666666666501e+02 6.211999999999532562e+00 2.926473333333333358e+02 8.742666666666250919e+00
9.770000000000000000e+02 2.961626666666666665e+02 5.975333333332892849e+00 2.929619999999999891e+02 8.343999999999450523e+00
9.780000000000000000e+02 2.962960000000000491e+02 5.660666666666260838e+00 2.932740000000000009e+02 7.946666666666018841e+00
9.790000000000000000e+02 2.964506666666666206e+02 5.378666666666291896e+00 2.935473333333333699e+02 7.550666666666051796e+00
9.800000000000000000e+02 2.966299999999999955e+02 5.133333333332985582e+00 2.938553333333333626e+02 7.141333333332763544e+00
9.810000000000000000e+02 2.968426666666666733e+02 4.959333333333004745e+00 2.941453333333333262e+02 6.725999999999476842e+00
9.820000000000000000e+02 2.969766666666666879e+02 4.612666666666376258e+00 2.944446666666666488e+02 6.337333333332852092e+00
9.830000000000000000e+02 2.970686666666666724e+02 4.220666666666419431e+00 2.947546666666666511e+02 5.920666666666232203e+00
9.840000000000000000e+02 2.971686666666666383e+02 3.815999999999797332e+00 2.950500000000000114e+02 5.522666666666276036e+00
9.850000000000000000e+02 2.974159999999999968e+02 3.694666666666477362e+00 2.953546666666666738e+02 5.099999999999655920e+00
9.860000000000000000e+02 2.976326666666666370e+02 3.544666666666493882e+00 2.956593333333333362e+02 4.704666666666366126e+00
9.870000000000000000e+02 2.977686666666666611e+02 3.237999999999860989e+00 2.959586666666666588e+02 4.290666666666411722e+00
9.880000000000000000e+02 2.978886666666666656e+02 2.885333333333229611e+00 2.962533333333333303e+02 3.910666666666453573e+00
9.890000000000000000e+02 2.979793333333333294e+02 2.483333333333259674e+00 2.965480000000000018e+02 3.514666666666497186e+00
9.900000000000000000e+02 2.980853333333333239e+02 2.101999999999955016e+00 2.968613333333333344e+02 3.127333333333206511e+00
9.910000000000000000e+02 2.982433333333333394e+02 1.824666666666645565e+00 2.971639999999999873e+02 2.685999999999921783e+00
9.920000000000000000e+02 2.983573333333333721e+02 1.475333333333325836e+00 2.974346666666666579e+02 2.287333333333299024e+00
9.930000000000000000e+02 2.985113333333333117e+02 1.181333333333329794e+00 2.977446666666666601e+02 1.904666666666663843e+00
9.940000000000000000e+02 2.986586666666666474e+02 8.733333333333295201e-01 2.980453333333333035e+02 1.512666666666663495e+00
9.950000000000000000e+02 2.988113333333333230e+02 5.826666666666624472e-01 2.983546666666666738e+02 1.106666666666662913e+00
9.960000000000000000e+02 2.989806666666666501e+02 3.339999999999956337e-01 2.986520000000000437e+02 7.046666666666626666e-01
9.970000000000000000e+02 2.991473333333333358e+02 3.599999999999539679e-02 2.989753333333333671e+02 2.899999999999955946e-01
9.980000000000000000e+02 2.992453333333332921e+02 -3.706666666666715848e-01 2.992933333333332939e+02 -1.273333333333380724e-01
9.990000000000000000e+02 2.994739999999999895e+02 -5.040000000000049996e-01 2.995893333333332862e+02 -5.040000000000049996e-01


==> OneClassKNN/results/comp_onetwo_synth.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 2.959999999999999853e-01 -3.000000000000001277e-02 0.000000000000000000e+00 5.859999999999999654e-01 3.000000000000001277e-02
1.000000000000000000e+00 3.010320000000000218e-01 6.300000000000000044e-01 5.999999999999986247e-03 6.000280000000000058e-01 1.185999999999999943e+00 2.000000000000013919e-03
2.000000000000000000e+00 6.020640000000000436e-01 9.499999999999999556e-01 3.400000000000000244e-02 1.200056000000000012e+00 1.782000000000000028e+00 1.980000000000001759e-01
3.000000000000000000e+00 9.030960000000000099e-01 1.258000000000000007e+00 7.800000000000004152e-02 1.800084000000000017e+00 2.327999999999999847e+00 1.600000000000001421e-01
4.000000000000000000e+00 1.204128000000000087e+00 1.546000000000000041e+00 4.600000000000001310e-02 2.400112000000000023e+00 2.914000000000000146e+00 2.100000000000001865e-01
5.000000000000000000e+00 1.505160000000000053e+00 1.899999999999999911e+00 1.520000000000001072e-01 3.000140000000000029e+00 3.540000000000000036e+00 2.880000000000002558e-01
6.000000000000000000e+00 1.806192000000000020e+00 2.209999999999999964e+00 2.340000000000001801e-01 3.600168000000000035e+00 4.121999999999999886e+00 2.660000000000002363e-01
7.000000000000000000e+00 2.107223999999999986e+00 2.541999999999999815e+00 2.760000000000001896e-01 4.200196000000000041e+00 4.709999999999999964e+00 5.620000000000004992e-01
8.000000000000000000e+00 2.408256000000000174e+00 2.858000000000000096e+00 2.860000000000001985e-01 4.800224000000000046e+00 5.323999999999999844e+00 5.240000000000004654e-01
9.000000000000000000e+00 2.709287999999999919e+00 3.164000000000000146e+00 3.060000000000002163e-01 5.400252000000000052e+00 5.902000000000000135e+00 5.260000000000004672e-01
1.000000000000000000e+01 3.010320000000000107e+00 3.474000000000000199e+00 2.980000000000002092e-01 6.000280000000000058e+00 6.519999999999999574e+00 6.120000000000005436e-01
1.100000000000000000e+01 3.311351999999999851e+00 3.914000000000000146e+00 5.500000000000003775e-01 6.600308000000000064e+00 7.105999999999999872e+00 9.540000000000008473e-01
1.200000000000000000e+01 3.612384000000000039e+00 4.323999999999999844e+00 7.560000000000005604e-01 7.200336000000000070e+00 7.719999999999999751e+00 1.332000000000001183e+00
1.300000000000000000e+01 3.913415999999999784e+00 4.746000000000000441e+00 9.540000000000007363e-01 7.800364000000000075e+00 8.305999999999999162e+00 1.278000000000001135e+00
1.400000000000000000e+01 4.214447999999999972e+00 5.073999999999999844e+00 9.780000000000006466e-01 8.400392000000000081e+00 8.890000000000000568e+00 1.638000000000001455e+00
1.500000000000000000e+01 4.515480000000000160e+00 5.241999999999999993e+00 6.860000000000003872e-01 9.000420000000000087e+00 9.471999999999999531e+00 1.636000000000001453e+00
1.600000000000000000e+01 4.816512000000000349e+00 5.554000000000000270e+00 6.880000000000003890e-01 9.600448000000000093e+00 1.008799999999999919e+01 1.668000000000001481e+00
1.700000000000000000e+01 5.117543999999999649e+00 6.022000000000000242e+00 1.024000000000000687e+00 1.020047600000000010e+01 1.065399999999999991e+01 1.994000000000001771e+00
1.800000000000000000e+01 5.418575999999999837e+00 6.304000000000000270e+00 9.820000000000006501e-01 1.080050400000000010e+01 1.126600000000000001e+01 2.349999999999963229e+00
1.900000000000000000e+01 5.719608000000000025e+00 6.732000000000000206e+00 1.262000000000000899e+00 1.140053200000000011e+01 1.189799999999999969e+01 2.373999999999960586e+00
2.000000000000000000e+01 6.020640000000000214e+00 7.032000000000000028e+00 1.258000000000000895e+00 1.200056000000000012e+01 1.247199999999999953e+01 2.707999999999923801e+00
2.100000000000000000e+01 6.321672000000000402e+00 7.501999999999999780e+00 1.602000000000001201e+00 1.260058800000000012e+01 1.307199999999999918e+01 3.071999999999883713e+00
2.200000000000000000e+01 6.622703999999999702e+00 7.796000000000000263e+00 1.604000000000001203e+00 1.320061600000000013e+01 1.366200000000000081e+01 3.373999999999850452e+00
2.300000000000000000e+01 6.923735999999999891e+00 8.201999999999999957e+00 1.794000000000001371e+00 1.380064400000000013e+01 1.426399999999999935e+01 3.723999999999811905e+00
2.400000000000000000e+01 7.224768000000000079e+00 8.400000000000000355e+00 1.588000000000001188e+00 1.440067200000000014e+01 1.482799999999999940e+01 3.687999999999815870e+00
2.500000000000000000e+01 7.525800000000000267e+00 8.692000000000000171e+00 1.556000000000001160e+00 1.500070000000000014e+01 1.545199999999999996e+01 4.095999999999770935e+00
2.600000000000000000e+01 7.826831999999999567e+00 9.210000000000000853e+00 1.966000000000001524e+00 1.560072800000000015e+01 1.603000000000000114e+01 4.493999999999727102e+00
2.700000000000000000e+01 8.127864000000000644e+00 9.541999999999999815e+00 2.006000000000000671e+00 1.620075599999999838e+01 1.657799999999999940e+01 4.517999999999724459e+00
2.800000000000000000e+01 8.428895999999999944e+00 9.926000000000000156e+00 2.165999999999983050e+00 1.680078400000000016e+01 1.713599999999999923e+01 4.883999999999684150e+00
2.900000000000000000e+01 8.729927999999999244e+00 1.042999999999999972e+01 2.575999999999937895e+00 1.740081199999999839e+01 1.773400000000000176e+01 4.925999999999679524e+00
3.000000000000000000e+01 9.030960000000000321e+00 1.092800000000000082e+01 2.975999999999893841e+00 1.800084000000000017e+01 1.829400000000000048e+01 5.281999999999640316e+00
3.100000000000000000e+01 9.331991999999999621e+00 1.140000000000000036e+01 3.317999999999856175e+00 1.860086799999999840e+01 1.892599999999999838e+01 5.637999999999601108e+00
3.200000000000000000e+01 9.633024000000000697e+00 1.171000000000000085e+01 3.343999999999853312e+00 1.920089600000000019e+01 1.953000000000000114e+01 5.589999999999606395e+00
3.300000000000000000e+01 9.934055999999999997e+00 1.214799999999999969e+01 3.663999999999818069e+00 1.980092399999999841e+01 2.014000000000000057e+01 5.975999999999563883e+00
3.400000000000000000e+01 1.023508799999999930e+01 1.259800000000000075e+01 3.955999999999785910e+00 2.040095200000000020e+01 2.072800000000000153e+01 6.331999999999524675e+00
3.500000000000000000e+01 1.053612000000000037e+01 1.306600000000000072e+01 4.297999999999748688e+00 2.100097999999999843e+01 2.134400000000000119e+01 6.719999999999481943e+00
3.600000000000000000e+01 1.083715199999999967e+01 1.335800000000000054e+01 4.265999999999752212e+00 2.160100800000000021e+01 2.193400000000000105e+01 7.121999999999437669e+00
3.700000000000000000e+01 1.113818400000000075e+01 1.378999999999999915e+01 4.567999999999718952e+00 2.220103599999999844e+01 2.251000000000000156e+01 7.489999999999397140e+00
3.800000000000000000e+01 1.143921600000000005e+01 1.399200000000000088e+01 4.397999999999737675e+00 2.280106400000000022e+01 2.310200000000000031e+01 7.873999999999354849e+00
3.900000000000000000e+01 1.174024799999999935e+01 1.448000000000000043e+01 4.781999999999695383e+00 2.340109199999999845e+01 2.367800000000000082e+01 8.149999999999391065e+00
4.000000000000000000e+01 1.204128000000000043e+01 1.499799999999999933e+01 5.199999999999649347e+00 2.400112000000000023e+01 2.427799999999999869e+01 8.153999999999392401e+00
4.100000000000000000e+01 1.234231199999999973e+01 1.531000000000000050e+01 5.227999999999646263e+00 2.460114799999999846e+01 2.486400000000000077e+01 8.143999999999389061e+00
4.200000000000000000e+01 1.264334400000000080e+01 1.577399999999999913e+01 5.577999999999607716e+00 2.520117600000000024e+01 2.546399999999999864e+01 8.539999999999521307e+00
4.300000000000000000e+01 1.294437600000000010e+01 1.628600000000000136e+01 5.969999999999564544e+00 2.580120399999999847e+01 2.607199999999999918e+01 8.907999999999644203e+00
4.400000000000000000e+01 1.324540799999999940e+01 1.677599999999999980e+01 6.353999999999522252e+00 2.640123200000000026e+01 2.669000000000000128e+01 9.297999999999774445e+00
4.500000000000000000e+01 1.354644000000000048e+01 1.705999999999999872e+01 6.319999999999525997e+00 2.700125999999999848e+01 2.730999999999999872e+01 9.693999999999906692e+00
4.600000000000000000e+01 1.384747199999999978e+01 1.753600000000000136e+01 6.675999999999486789e+00 2.760128800000000027e+01 2.792800000000000082e+01 1.014800000000005831e+01
4.700000000000000000e+01 1.414850400000000086e+01 1.765599999999999881e+01 6.319999999999525997e+00 2.820131599999999850e+01 2.853200000000000003e+01 1.050000000000017586e+01
4.800000000000000000e+01 1.444953600000000016e+01 1.810800000000000054e+01 6.635999999999491195e+00 2.880134400000000028e+01 2.918199999999999861e+01 1.049800000000017519e+01
4.900000000000000000e+01 1.475056799999999946e+01 1.859600000000000009e+01 6.987999999999452427e+00 2.940137199999999851e+01 2.977599999999999980e+01 1.092000000000031612e+01
5.000000000000000000e+01 1.505160000000000053e+01 1.907400000000000162e+01 7.331999999999414541e+00 3.000140000000000029e+01 3.031599999999999895e+01 1.127600000000043501e+01
5.100000000000000000e+01 1.535263199999999983e+01 1.956200000000000117e+01 7.693999999999374673e+00 3.060142799999999852e+01 3.092999999999999972e+01 1.130200000000044369e+01
5.200000000000000000e+01 1.565366399999999913e+01 2.004799999999999827e+01 8.061999999999361677e+00 3.120145600000000030e+01 3.152799999999999869e+01 1.128800000000043902e+01
5.300000000000000000e+01 1.595469600000000021e+01 2.050199999999999889e+01 8.381999999999468542e+00 3.180148399999999853e+01 3.214000000000000057e+01 1.166800000000056592e+01
5.400000000000000000e+01 1.625572800000000129e+01 2.080000000000000071e+01 8.391999999999471882e+00 3.240151199999999676e+01 3.276400000000000290e+01 1.165600000000056191e+01
5.500000000000000000e+01 1.655676000000000059e+01 2.127199999999999847e+01 8.733999999999586095e+00 3.300153999999999854e+01 3.337400000000000233e+01 1.203400000000068815e+01
5.600000000000000000e+01 1.685779199999999989e+01 2.176000000000000156e+01 9.097999999999707654e+00 3.360156800000000032e+01 3.399000000000000199e+01 1.203000000000068681e+01
5.700000000000000000e+01 1.715882399999999919e+01 2.220200000000000173e+01 9.423999999999816524e+00 3.420159600000000211e+01 3.459000000000000341e+01 1.239800000000080971e+01
5.800000000000000000e+01 1.745985599999999849e+01 2.267999999999999972e+01 9.789999999999938751e+00 3.480162399999999678e+01 3.520600000000000307e+01 1.278200000000093794e+01
5.900000000000000000e+01 1.776088800000000134e+01 2.316799999999999926e+01 1.015200000000005964e+01 3.540165199999999857e+01 3.579599999999999937e+01 1.318000000000107086e+01
6.000000000000000000e+01 1.806192000000000064e+01 2.345799999999999841e+01 1.013400000000005363e+01 3.600168000000000035e+01 3.642199999999999704e+01 1.358600000000120644e+01
6.100000000000000000e+01 1.836295199999999994e+01 2.395599999999999952e+01 1.051600000000018120e+01 3.660170800000000213e+01 3.704999999999999716e+01 1.352600000000118641e+01
6.200000000000000000e+01 1.866398399999999924e+01 2.445799999999999841e+01 1.091200000000031345e+01 3.720173599999999681e+01 3.767999999999999972e+01 1.392400000000131932e+01
6.300000000000000000e+01 1.896501599999999854e+01 2.476399999999999935e+01 1.091800000000031545e+01 3.780176399999999859e+01 3.828399999999999892e+01 1.430400000000144622e+01
6.400000000000000000e+01 1.926604800000000139e+01 2.523999999999999844e+01 1.128000000000043634e+01 3.840179200000000037e+01 3.885000000000000142e+01 1.428600000000144021e+01
6.500000000000000000e+01 1.956708000000000069e+01 2.536799999999999855e+01 1.094400000000032414e+01 3.900182000000000215e+01 3.942999999999999972e+01 1.467400000000156979e+01
6.600000000000000000e+01 1.986811199999999999e+01 2.587600000000000122e+01 1.135200000000046039e+01 3.960184799999999683e+01 4.004200000000000159e+01 1.503800000000169135e+01
6.700000000000000000e+01 2.016914399999999929e+01 2.617599999999999838e+01 1.135600000000046172e+01 4.020187599999999861e+01 4.064999999999999858e+01 1.543800000000182493e+01
6.800000000000000000e+01 2.047017599999999860e+01 2.666400000000000148e+01 1.172400000000058462e+01 4.080190400000000039e+01 4.128399999999999892e+01 1.584400000000196052e+01
6.900000000000000000e+01 2.077120800000000145e+01 2.715200000000000102e+01 1.209400000000070818e+01 4.140193200000000218e+01 4.189000000000000057e+01 1.624200000000187671e+01
7.000000000000000000e+01 2.107224000000000075e+01 2.762399999999999878e+01 1.248200000000083776e+01 4.200195999999999685e+01 4.249000000000000199e+01 1.663800000000165724e+01
7.100000000000000000e+01 2.137327200000000005e+01 2.812999999999999901e+01 1.288600000000097268e+01 4.260198799999999864e+01 4.309799999999999898e+01 1.703800000000143555e+01
7.200000000000000000e+01 2.167430399999999935e+01 2.837999999999999901e+01 1.280000000000094396e+01 4.320201600000000042e+01 4.368800000000000239e+01 1.708000000000141227e+01
7.300000000000000000e+01 2.197533599999999865e+01 2.884199999999999875e+01 1.314600000000105950e+01 4.380204400000000220e+01 4.428999999999999915e+01 1.744600000000120943e+01
7.400000000000000000e+01 2.227636800000000150e+01 2.928399999999999892e+01 1.347400000000116904e+01 4.440207199999999688e+01 4.488199999999999790e+01 1.787000000000097444e+01
7.500000000000000000e+01 2.257740000000000080e+01 2.980399999999999849e+01 1.388200000000130530e+01 4.500209999999999866e+01 4.551599999999999824e+01 1.826000000000075829e+01
7.600000000000000000e+01 2.287843200000000010e+01 3.028999999999999915e+01 1.425200000000142886e+01 4.560212800000000044e+01 4.611200000000000188e+01 1.824400000000076716e+01
7.700000000000000000e+01 2.317946399999999940e+01 3.073400000000000176e+01 1.458400000000153973e+01 4.620215600000000222e+01 4.672800000000000153e+01 1.860400000000056764e+01
7.800000000000000000e+01 2.348049599999999870e+01 3.121399999999999864e+01 1.493000000000165528e+01 4.680218399999999690e+01 4.733800000000000097e+01 1.901000000000034262e+01
7.900000000000000000e+01 2.378152800000000155e+01 3.171399999999999864e+01 1.530800000000178152e+01 4.740221199999999868e+01 4.794800000000000040e+01 1.940400000000012426e+01
8.000000000000000000e+01 2.408256000000000085e+01 3.224399999999999977e+01 1.573200000000192311e+01 4.800224000000000046e+01 4.856600000000000250e+01 1.934200000000015862e+01
8.100000000000000000e+01 2.438359200000000016e+01 3.254200000000000159e+01 1.573000000000192244e+01 4.860226800000000225e+01 4.916799999999999926e+01 1.970399999999995799e+01
8.200000000000000000e+01 2.468462399999999946e+01 3.300200000000000244e+01 1.608000000000196650e+01 4.920229599999999692e+01 4.974199999999999733e+01 1.972999999999994358e+01
8.300000000000000000e+01 2.498565599999999876e+01 3.349600000000000222e+01 1.644600000000176365e+01 4.980232399999999870e+01 5.037199999999999989e+01 1.969999999999996021e+01
8.400000000000000000e+01 2.528668800000000161e+01 3.400800000000000267e+01 1.686000000000153420e+01 5.040235200000000049e+01 5.099199999999999733e+01 2.011599999999972965e+01
8.500000000000000000e+01 2.558772000000000091e+01 3.427600000000000335e+01 1.681200000000156081e+01 5.100238000000000227e+01 5.159400000000000119e+01 2.048199999999952681e+01
8.600000000000000000e+01 2.588875200000000021e+01 3.472200000000000131e+01 1.715000000000137348e+01 5.160240799999999695e+01 5.217399999999999949e+01 2.086999999999931177e+01
8.700000000000000000e+01 2.618978399999999951e+01 3.520799999999999841e+01 1.753600000000115955e+01 5.220243599999999873e+01 5.277199999999999847e+01 2.124399999999910449e+01
8.800000000000000000e+01 2.649081599999999881e+01 3.570400000000000063e+01 1.789800000000095892e+01 5.280246400000000051e+01 5.335999999999999943e+01 2.125599999999909784e+01
8.900000000000000000e+01 2.679184800000000166e+01 3.621000000000000085e+01 1.831800000000072615e+01 5.340249200000000229e+01 5.395199999999999818e+01 2.165999999999887393e+01
9.000000000000000000e+01 2.709288000000000096e+01 3.652600000000000335e+01 1.833600000000071617e+01 5.400251999999999697e+01 5.456199999999999761e+01 2.204599999999866000e+01
9.100000000000000000e+01 2.739391200000000026e+01 3.677799999999999869e+01 1.829400000000073945e+01 5.460254799999999875e+01 5.517399999999999949e+01 2.247399999999842279e+01
9.200000000000000000e+01 2.769494399999999956e+01 3.728199999999999648e+01 1.868400000000052330e+01 5.520257600000000053e+01 5.577000000000000313e+01 2.290199999999818559e+01
9.300000000000000000e+01 2.799597599999999886e+01 3.759400000000000119e+01 1.870400000000051222e+01 5.580260400000000232e+01 5.636599999999999966e+01 2.332599999999795060e+01
9.400000000000000000e+01 2.829700800000000172e+01 3.812599999999999767e+01 1.914600000000026725e+01 5.640263199999999699e+01 5.696600000000000108e+01 2.366199999999776438e+01
9.500000000000000000e+01 2.859804000000000102e+01 3.860999999999999943e+01 1.951400000000006330e+01 5.700265999999999877e+01 5.752600000000000335e+01 2.400599999999757372e+01
9.600000000000000000e+01 2.889907200000000032e+01 3.907000000000000028e+01 1.983799999999988373e+01 5.760268800000000056e+01 5.818800000000000239e+01 2.396399999999759700e+01
9.700000000000000000e+01 2.920010399999999962e+01 3.958599999999999852e+01 2.024399999999965871e+01 5.820271600000000234e+01 5.878399999999999892e+01 2.359199999999780317e+01
9.800000000000000000e+01 2.950113599999999892e+01 4.009000000000000341e+01 2.065799999999942926e+01 5.880274399999999702e+01 5.941400000000000148e+01 2.395399999999760254e+01
9.900000000000000000e+01 2.980216800000000177e+01 4.037400000000000233e+01 2.062999999999944478e+01 5.940277199999999880e+01 5.999799999999999756e+01 2.432199999999739859e+01
1.000000000000000000e+02 3.010320000000000107e+01 4.085799999999999699e+01 2.101399999999923196e+01 6.000280000000000058e+01 6.061599999999999966e+01 2.470399999999718688e+01
1.010000000000000000e+02 3.040423200000000037e+01 4.136800000000000210e+01 2.142799999999900251e+01 6.060282800000000236e+01 6.116599999999999682e+01 2.506599999999698625e+01
1.020000000000000000e+02 3.070526399999999967e+01 4.188400000000000034e+01 2.184199999999877306e+01 6.120285599999999704e+01 6.174600000000000222e+01 2.548199999999675569e+01
1.030000000000000000e+02 3.100629599999999897e+01 4.237400000000000233e+01 2.222399999999856135e+01 6.180288399999999882e+01 6.233599999999999852e+01 2.585199999999655063e+01
1.040000000000000000e+02 3.130732799999999827e+01 4.288199999999999790e+01 2.263399999999833412e+01 6.240291200000000060e+01 6.295400000000000063e+01 2.580199999999657834e+01
1.050000000000000000e+02 3.160836000000000112e+01 4.335600000000000165e+01 2.300199999999813016e+01 6.300294000000000239e+01 6.355599999999999739e+01 2.622799999999634224e+01
1.060000000000000000e+02 3.190939200000000042e+01 4.382200000000000273e+01 2.334599999999793951e+01 6.360296799999999706e+01 6.418200000000000216e+01 2.661399999999612831e+01
1.070000000000000000e+02 3.221042400000000328e+01 4.435799999999999699e+01 2.376999999999770452e+01 6.420299599999999884e+01 6.481000000000000227e+01 2.703399999999589554e+01
1.080000000000000000e+02 3.251145600000000258e+01 4.465200000000000102e+01 2.373399999999772447e+01 6.480302399999999352e+01 6.540600000000000591e+01 2.740999999999568715e+01
1.090000000000000000e+02 3.281248800000000188e+01 4.515200000000000102e+01 2.415799999999748948e+01 6.540305200000000241e+01 6.599200000000000443e+01 2.781599999999546213e+01
1.100000000000000000e+02 3.311352000000000118e+01 4.566599999999999682e+01 2.458199999999725449e+01 6.600307999999999709e+01 6.658199999999999363e+01 2.817399999999526372e+01
1.110000000000000000e+02 3.341455200000000048e+01 4.614200000000000301e+01 2.493599999999705830e+01 6.660310800000000597e+01 6.716200000000000614e+01 2.858599999999503538e+01
1.120000000000000000e+02 3.371558399999999978e+01 4.625999999999999801e+01 2.457199999999726003e+01 6.720313600000000065e+01 6.776399999999999579e+01 2.861599999999501875e+01
1.130000000000000000e+02 3.401661599999999908e+01 4.677600000000000335e+01 2.498999999999702837e+01 6.780316399999999533e+01 6.835800000000000409e+01 2.901399999999479817e+01
1.140000000000000000e+02 3.431764799999999838e+01 4.727000000000000313e+01 2.538799999999680779e+01 6.840319200000000421e+01 6.893200000000000216e+01 2.935199999999461085e+01
1.150000000000000000e+02 3.461867999999999768e+01 4.738799999999999812e+01 2.500399999999702061e+01 6.900321999999999889e+01 6.948999999999999488e+01 2.938599999999459200e+01
1.160000000000000000e+02 3.491971199999999698e+01 4.790999999999999659e+01 2.542999999999678451e+01 6.960324799999999357e+01 7.004800000000000182e+01 2.976799999999438029e+01
1.170000000000000000e+02 3.522074400000000338e+01 4.822599999999999909e+01 2.545199999999677232e+01 7.020327600000000245e+01 7.065200000000000102e+01 2.972799999999440246e+01
1.180000000000000000e+02 3.552177600000000268e+01 4.870600000000000307e+01 2.580599999999657612e+01 7.080330399999999713e+01 7.125199999999999534e+01 2.972399999999440467e+01
1.190000000000000000e+02 3.582280800000000198e+01 4.923400000000000176e+01 2.620599999999635443e+01 7.140333200000000602e+01 7.185999999999999943e+01 3.012399999999418299e+01
1.200000000000000000e+02 3.612384000000000128e+01 4.967600000000000193e+01 2.655799999999615935e+01 7.200336000000000070e+01 7.245600000000000307e+01 3.017999999999415195e+01
1.210000000000000000e+02 3.642487200000000058e+01 5.018999999999999773e+01 2.697399999999592879e+01 7.260338799999999537e+01 7.304800000000000182e+01 3.055199999999394578e+01
1.220000000000000000e+02 3.672590399999999988e+01 5.043200000000000216e+01 2.688199999999597978e+01 7.320341600000000426e+01 7.364000000000000057e+01 3.093999999999373074e+01
1.230000000000000000e+02 3.702693599999999918e+01 5.089999999999999858e+01 2.723999999999578137e+01 7.380344399999999894e+01 7.426200000000000045e+01 3.137799999999348799e+01
1.240000000000000000e+02 3.732796799999999848e+01 5.138000000000000256e+01 2.761199999999557519e+01 7.440347199999999361e+01 7.484799999999999898e+01 3.177199999999326963e+01
1.250000000000000000e+02 3.762899999999999778e+01 5.184599999999999653e+01 2.796599999999537900e+01 7.500350000000000250e+01 7.546599999999999397e+01 3.216999999999335103e+01
1.260000000000000000e+02 3.793003199999999708e+01 5.219200000000000017e+01 2.801399999999535240e+01 7.560352799999999718e+01 7.609999999999999432e+01 3.216799999999334858e+01
1.270000000000000000e+02 3.823106400000000349e+01 5.272399999999999665e+01 2.844999999999511076e+01 7.620355600000000607e+01 7.669599999999999795e+01 3.256399999999383255e+01
1.280000000000000000e+02 3.853209600000000279e+01 5.324000000000000199e+01 2.887999999999487244e+01 7.680358400000000074e+01 7.727800000000000580e+01 3.263399999999391810e+01
1.290000000000000000e+02 3.883312800000000209e+01 5.371999999999999886e+01 2.926599999999465851e+01 7.740361199999999542e+01 7.791599999999999682e+01 3.267599999999396942e+01
1.300000000000000000e+02 3.913416000000000139e+01 5.420199999999999818e+01 2.964199999999445012e+01 7.800364000000000431e+01 7.851200000000000045e+01 3.304399999999441917e+01
1.310000000000000000e+02 3.943519200000000069e+01 5.471800000000000352e+01 3.005199999999422289e+01 7.860366799999999898e+01 7.912399999999999523e+01 3.347199999999494224e+01
1.320000000000000000e+02 3.973622399999999999e+01 5.519599999999999795e+01 3.043799999999400896e+01 7.920369599999999366e+01 7.971200000000000330e+01 3.392399999999549465e+01
1.330000000000000000e+02 4.003725599999999929e+01 5.571200000000000330e+01 3.082199999999379614e+01 7.980372400000000255e+01 8.031000000000000227e+01 3.433799999999600061e+01
1.340000000000000000e+02 4.033828799999999859e+01 5.622599999999999909e+01 3.123599999999356669e+01 8.040375199999999722e+01 8.090800000000000125e+01 3.470399999999644791e+01
1.350000000000000000e+02 4.063931999999999789e+01 5.651800000000000068e+01 3.124199999999356336e+01 8.100378000000000611e+01 8.153400000000000603e+01 3.513799999999697832e+01
1.360000000000000000e+02 4.094035199999999719e+01 5.697800000000000153e+01 3.159799999999336606e+01 8.160380800000000079e+01 8.209000000000000341e+01 3.514199999999698321e+01
1.370000000000000000e+02 4.124138399999999649e+01 5.750000000000000000e+01 3.200199999999314571e+01 8.220383599999999547e+01 8.264400000000000546e+01 3.550799999999743051e+01
1.380000000000000000e+02 4.154241600000000290e+01 5.799000000000000199e+01 3.238399999999361256e+01 8.280386400000000435e+01 8.324800000000000466e+01 3.593999999999795847e+01
1.390000000000000000e+02 4.184344800000000220e+01 5.820600000000000307e+01 3.222599999999341946e+01 8.340389199999999903e+01 8.387000000000000455e+01 3.637799999999849376e+01
1.400000000000000000e+02 4.214448000000000150e+01 5.868399999999999750e+01 3.259599999999387165e+01 8.400391999999999371e+01 8.441800000000000637e+01 3.668999999999887507e+01
1.410000000000000000e+02 4.244551200000000080e+01 5.922599999999999909e+01 3.303599999999440939e+01 8.460394800000000259e+01 8.500000000000000000e+01 3.627599999999836911e+01
1.420000000000000000e+02 4.274654400000000010e+01 5.953799999999999670e+01 3.306599999999444606e+01 8.520397599999999727e+01 8.561199999999999477e+01 3.666399999999884329e+01
1.430000000000000000e+02 4.304757599999999940e+01 5.999199999999999733e+01 3.339999999999485425e+01 8.580400400000000616e+01 8.621999999999999886e+01 3.707199999999934192e+01
1.440000000000000000e+02 4.334860799999999870e+01 6.028199999999999648e+01 3.338199999999483225e+01 8.640403200000000083e+01 8.682399999999999807e+01 3.700799999999926371e+01
1.450000000000000000e+02 4.364963999999999800e+01 6.039000000000000057e+01 3.303399999999440695e+01 8.700405999999999551e+01 8.742799999999999727e+01 3.743999999999979167e+01
1.460000000000000000e+02 4.395067199999999730e+01 6.087599999999999767e+01 3.340999999999486647e+01 8.760408800000000440e+01 8.802200000000000557e+01 3.785400000000029763e+01
1.470000000000000000e+02 4.425170399999999660e+01 6.138199999999999790e+01 3.382399999999537243e+01 8.820411599999999908e+01 8.860599999999999454e+01 3.825000000000078160e+01
1.480000000000000000e+02 4.455273600000000300e+01 6.191199999999999903e+01 3.425599999999590040e+01 8.880414399999999375e+01 8.920799999999999841e+01 3.867200000000129734e+01
1.490000000000000000e+02 4.485376800000000230e+01 6.239800000000000324e+01 3.464599999999637703e+01 8.940417200000000264e+01 8.979999999999999716e+01 3.905600000000176664e+01
1.500000000000000000e+02 4.515480000000000160e+01 6.288199999999999790e+01 3.502799999999684388e+01 9.000419999999999732e+01 9.041800000000000637e+01 3.868200000000130956e+01
1.510000000000000000e+02 4.545583200000000090e+01 6.337800000000000011e+01 3.541199999999731318e+01 9.060422800000000620e+01 9.104399999999999693e+01 3.906000000000177153e+01
1.520000000000000000e+02 4.575686400000000020e+01 6.387599999999999767e+01 3.579399999999778004e+01 9.120425600000000088e+01 9.162199999999999989e+01 3.903000000000173486e+01
1.530000000000000000e+02 4.605789599999999950e+01 6.415600000000000591e+01 3.577399999999775559e+01 9.180428399999999556e+01 9.220199999999999818e+01 3.944200000000223838e+01
1.540000000000000000e+02 4.635892799999999880e+01 6.465800000000000125e+01 3.615999999999822734e+01 9.240431200000000445e+01 9.279399999999999693e+01 3.941800000000220905e+01
1.550000000000000000e+02 4.665995999999999810e+01 6.496200000000000330e+01 3.618399999999825667e+01 9.300433999999999912e+01 9.339000000000000057e+01 3.979800000000267346e+01
1.560000000000000000e+02 4.696099199999999740e+01 6.544199999999999307e+01 3.654599999999869908e+01 9.360436799999999380e+01 9.396599999999999397e+01 4.021000000000317698e+01
1.570000000000000000e+02 4.726202399999999670e+01 6.593000000000000682e+01 3.694799999999919038e+01 9.420439600000000269e+01 9.454200000000000159e+01 4.056600000000361206e+01
1.580000000000000000e+02 4.756305600000000311e+01 6.637399999999999523e+01 3.727999999999959613e+01 9.480442399999999736e+01 9.513800000000000523e+01 4.095800000000409113e+01
1.590000000000000000e+02 4.786408800000000241e+01 6.646399999999999864e+01 3.688199999999910972e+01 9.540445200000000625e+01 9.574200000000000443e+01 4.135400000000457510e+01
1.600000000000000000e+02 4.816512000000000171e+01 6.698799999999999955e+01 3.732199999999964746e+01 9.600448000000000093e+01 9.637000000000000455e+01 4.143000000000466798e+01
1.610000000000000000e+02 4.846615200000000101e+01 6.750400000000000489e+01 3.773400000000015098e+01 9.660450799999999560e+01 9.696200000000000330e+01 4.181800000000514217e+01
1.620000000000000000e+02 4.876718400000000031e+01 6.780800000000000693e+01 3.776400000000018764e+01 9.720453600000000449e+01 9.756199999999999761e+01 4.225400000000567502e+01
1.630000000000000000e+02 4.906821599999999961e+01 6.828199999999999648e+01 3.811800000000062028e+01 9.780456399999999917e+01 9.818600000000000705e+01 4.263000000000613454e+01
1.640000000000000000e+02 4.936924799999999891e+01 6.876999999999999602e+01 3.847400000000105535e+01 9.840459199999999385e+01 9.878400000000000603e+01 4.304000000000663562e+01
1.650000000000000000e+02 4.967027999999999821e+01 6.927400000000000091e+01 3.887200000000154176e+01 9.900462000000000273e+01 9.941599999999999682e+01 4.343600000000711958e+01
1.660000000000000000e+02 4.997131199999999751e+01 6.975000000000000000e+01 3.923000000000197929e+01 9.960464799999999741e+01 1.000000000000000000e+02 4.385600000000763288e+01
1.670000000000000000e+02 5.027234399999999681e+01 7.027599999999999625e+01 3.963000000000246814e+01 1.002046760000000063e+02 1.005840000000000032e+02 4.422800000000808751e+01
1.680000000000000000e+02 5.057337600000000322e+01 7.076200000000000045e+01 4.000000000000292033e+01 1.008047040000000010e+02 1.012000000000000028e+02 4.422400000000808262e+01
1.690000000000000000e+02 5.087440800000000252e+01 7.127800000000000580e+01 4.038600000000339207e+01 1.014047319999999957e+02 1.018040000000000020e+02 4.382000000000758888e+01
1.700000000000000000e+02 5.117544000000000182e+01 7.179200000000000159e+01 4.079600000000389315e+01 1.020047600000000045e+02 1.023960000000000008e+02 4.418800000000803863e+01
1.710000000000000000e+02 5.147647200000000112e+01 7.207999999999999829e+01 4.076600000000385648e+01 1.026047879999999992e+02 1.030139999999999958e+02 4.460200000000854459e+01
1.720000000000000000e+02 5.177750400000000042e+01 7.233400000000000318e+01 4.066000000000372694e+01 1.032048159999999939e+02 1.036159999999999997e+02 4.501200000000904566e+01
1.730000000000000000e+02 5.207853599999999972e+01 7.285800000000000409e+01 4.108200000000424268e+01 1.038048440000000028e+02 1.042300000000000040e+02 4.546200000000959562e+01
1.740000000000000000e+02 5.237956799999999902e+01 7.334399999999999409e+01 4.143800000000467776e+01 1.044048719999999975e+02 1.048239999999999981e+02 4.542000000000954429e+01
1.750000000000000000e+02 5.268059999999999832e+01 7.381999999999999318e+01 4.182600000000515195e+01 1.050049000000000063e+02 1.054440000000000026e+02 4.581600000001002826e+01
1.760000000000000000e+02 5.298163199999999762e+01 7.430200000000000671e+01 4.218600000000559191e+01 1.056049280000000010e+02 1.060600000000000023e+02 4.585200000001007226e+01
1.770000000000000000e+02 5.328266399999999692e+01 7.480200000000000671e+01 4.257200000000606366e+01 1.062049559999999957e+02 1.066340000000000003e+02 4.622200000001052445e+01
1.780000000000000000e+02 5.358369600000000332e+01 7.520799999999999841e+01 4.278400000000632275e+01 1.068049840000000046e+02 1.072240000000000038e+02 4.661200000001100108e+01
1.790000000000000000e+02 5.388472800000000262e+01 7.571999999999999886e+01 4.318000000000680672e+01 1.074050119999999993e+02 1.078040000000000020e+02 4.698800000001146060e+01
1.800000000000000000e+02 5.418576000000000192e+01 7.596999999999999886e+01 4.312600000000674072e+01 1.080050399999999939e+02 1.084300000000000068e+02 4.741400000001198123e+01
1.810000000000000000e+02 5.448679200000000122e+01 7.644400000000000261e+01 4.347400000000716602e+01 1.086050680000000028e+02 1.090300000000000011e+02 4.782200000001247986e+01
1.820000000000000000e+02 5.478782400000000052e+01 7.691200000000000614e+01 4.382000000000758888e+01 1.092050959999999975e+02 1.096599999999999966e+02 4.827600000001303471e+01
1.830000000000000000e+02 5.508885599999999982e+01 7.707200000000000273e+01 4.352400000000722713e+01 1.098051240000000064e+02 1.102660000000000053e+02 4.869400000001354556e+01
1.840000000000000000e+02 5.538988799999999912e+01 7.755599999999999739e+01 4.390000000000768665e+01 1.104051520000000011e+02 1.108319999999999936e+02 4.870400000001355778e+01
1.850000000000000000e+02 5.569091999999999842e+01 7.804999999999999716e+01 4.427400000000814373e+01 1.110051799999999957e+02 1.114560000000000031e+02 4.909600000001403686e+01
1.860000000000000000e+02 5.599195199999999772e+01 7.853799999999999670e+01 4.464600000000859836e+01 1.116052080000000046e+02 1.120300000000000011e+02 4.949400000001452327e+01
1.870000000000000000e+02 5.629298399999999702e+01 7.900199999999999534e+01 4.500800000000904078e+01 1.122052359999999993e+02 1.126400000000000006e+02 4.988400000001499990e+01
1.880000000000000000e+02 5.659401600000000343e+01 7.948600000000000421e+01 4.538000000000949541e+01 1.128052639999999940e+02 1.132459999999999951e+02 5.023800000001543253e+01
1.890000000000000000e+02 5.689504800000000273e+01 7.978400000000000603e+01 4.538400000000950030e+01 1.134052920000000029e+02 1.138719999999999999e+02 5.070400000001600205e+01
1.900000000000000000e+02 5.719608000000000203e+01 8.025400000000000489e+01 4.573400000000992804e+01 1.140053199999999975e+02 1.144860000000000042e+02 5.109000000001647379e+01
1.910000000000000000e+02 5.749711200000000133e+01 8.073399999999999466e+01 4.608800000001036068e+01 1.146053480000000064e+02 1.150939999999999941e+02 5.151800000001699686e+01
1.920000000000000000e+02 5.779814400000000063e+01 8.122799999999999443e+01 4.646800000001082509e+01 1.152053760000000011e+02 1.156860000000000070e+02 5.151800000001699686e+01
1.930000000000000000e+02 5.809917599999999993e+01 8.175400000000000489e+01 4.688800000001133839e+01 1.158054039999999958e+02 1.162720000000000056e+02 5.189200000001745394e+01
1.940000000000000000e+02 5.840020799999999923e+01 8.220999999999999375e+01 4.720600000001172702e+01 1.164054320000000047e+02 1.168580000000000041e+02 5.229000000001794035e+01
1.950000000000000000e+02 5.870123999999999853e+01 8.271800000000000352e+01 4.760400000001221343e+01 1.170054599999999994e+02 1.174260000000000019e+02 5.265000000001838032e+01
1.960000000000000000e+02 5.900227199999999783e+01 8.323600000000000421e+01 4.802400000001272673e+01 1.176054879999999940e+02 1.180660000000000025e+02 5.305800000001887895e+01
1.970000000000000000e+02 5.930330399999999713e+01 8.373600000000000421e+01 4.841000000001319847e+01 1.182055160000000029e+02 1.186140000000000043e+02 5.343000000001933358e+01
1.980000000000000000e+02 5.960433600000000354e+01 8.403600000000000136e+01 4.841400000001320336e+01 1.188055439999999976e+02 1.192000000000000028e+02 5.383600000001982977e+01
1.990000000000000000e+02 5.990536800000000284e+01 8.451399999999999579e+01 4.879200000001366533e+01 1.194055720000000065e+02 1.197980000000000018e+02 5.423800000002032107e+01
2.000000000000000000e+02 6.020640000000000214e+01 8.501800000000000068e+01 4.919800000001416151e+01 1.200056000000000012e+02 1.204219999999999970e+02 5.468200000002086369e+01
2.010000000000000000e+02 6.050743200000000144e+01 8.552400000000000091e+01 4.957800000001462593e+01 1.206056279999999958e+02 1.210180000000000007e+02 5.507400000002134277e+01
2.020000000000000000e+02 6.080846400000000074e+01 8.600799999999999557e+01 4.994600000001507567e+01 1.212056560000000047e+02 1.216080000000000041e+02 5.548800000002184873e+01
2.030000000000000000e+02 6.110949600000000004e+01 8.652800000000000580e+01 5.038600000001561341e+01 1.218056839999999994e+02 1.222300000000000040e+02 5.594600000002240847e+01
2.040000000000000000e+02 6.141052799999999934e+01 8.701999999999999602e+01 5.076000000001607049e+01 1.224057119999999941e+02 1.227939999999999969e+02 5.634600000002289732e+01
2.050000000000000000e+02 6.171155999999999864e+01 8.713200000000000500e+01 5.041200000001564518e+01 1.230057400000000030e+02 1.233760000000000048e+02 5.675600000002339840e+01
2.060000000000000000e+02 6.201259199999999794e+01 8.761599999999999966e+01 5.075600000001606560e+01 1.236057679999999976e+02 1.239500000000000028e+02 5.710200000002382126e+01
2.070000000000000000e+02 6.231362399999999724e+01 8.791800000000000637e+01 5.077600000001609004e+01 1.242057960000000065e+02 1.245699999999999932e+02 5.756600000002438833e+01
2.080000000000000000e+02 6.261465599999999654e+01 8.844199999999999307e+01 5.119000000001659600e+01 1.248058240000000012e+02 1.251520000000000010e+02 5.792400000002482585e+01
2.090000000000000000e+02 6.291568800000000294e+01 8.891800000000000637e+01 5.155000000001703597e+01 1.254058519999999959e+02 1.257720000000000056e+02 5.835200000002534892e+01
2.100000000000000000e+02 6.321672000000000224e+01 8.939000000000000057e+01 5.190800000001747350e+01 1.260058800000000048e+02 1.264080000000000013e+02 5.879600000002589155e+01
2.110000000000000000e+02 6.351775200000000154e+01 8.988800000000000523e+01 5.230200000001795502e+01 1.266059079999999994e+02 1.270060000000000002e+02 5.922200000002641218e+01
2.120000000000000000e+02 6.381878400000000084e+01 9.039400000000000546e+01 5.270800000001845120e+01 1.272059359999999941e+02 1.276239999999999952e+02 5.962000000002689859e+01
2.130000000000000000e+02 6.411981600000000014e+01 9.090800000000000125e+01 5.311000000001894250e+01 1.278059640000000030e+02 1.282299999999999898e+02 6.003800000002740944e+01
2.140000000000000000e+02 6.442084800000000655e+01 9.138599999999999568e+01 5.349400000001941180e+01 1.284059919999999977e+02 1.288400000000000034e+02 6.046400000002793007e+01
2.150000000000000000e+02 6.472187999999999874e+01 9.189600000000000080e+01 5.389200000001989821e+01 1.290060200000000066e+02 1.293919999999999959e+02 6.086800000002842381e+01
2.160000000000000000e+02 6.502291200000000515e+01 9.218600000000000705e+01 5.386400000001986399e+01 1.296060479999999870e+02 1.299780000000000086e+02 6.127400000002892000e+01
2.170000000000000000e+02 6.532394399999999735e+01 9.270000000000000284e+01 5.427600000002036751e+01 1.302060759999999959e+02 1.305800000000000125e+02 6.169600000002943574e+01
2.180000000000000000e+02 6.562497600000000375e+01 9.321599999999999397e+01 5.469200000002087592e+01 1.308061040000000048e+02 1.311819999999999879e+02 6.212200000002995637e+01
2.190000000000000000e+02 6.592600799999999595e+01 9.370199999999999818e+01 5.505000000002131344e+01 1.314061320000000137e+02 1.317779999999999916e+02 6.251400000003043544e+01
2.200000000000000000e+02 6.622704000000000235e+01 9.420399999999999352e+01 5.545200000002180474e+01 1.320061599999999942e+02 1.323580000000000041e+02 6.287800000003088030e+01
2.210000000000000000e+02 6.652807199999999455e+01 9.473999999999999488e+01 5.587400000002232048e+01 1.326061880000000031e+02 1.329559999999999889e+02 6.327200000003136182e+01
2.220000000000000000e+02 6.682910400000000095e+01 9.519799999999999329e+01 5.622400000002274822e+01 1.332062160000000119e+02 1.335720000000000027e+02 6.371600000003190445e+01
2.230000000000000000e+02 6.713013599999999315e+01 9.567799999999999727e+01 5.661200000002322241e+01 1.338062439999999924e+02 1.341539999999999964e+02 6.407000000003208129e+01
2.240000000000000000e+02 6.743116799999999955e+01 9.617799999999999727e+01 5.701200000002371127e+01 1.344062720000000013e+02 1.347920000000000016e+02 6.448400000003111643e+01
2.250000000000000000e+02 6.773220000000000596e+01 9.645000000000000284e+01 5.694400000002362816e+01 1.350063000000000102e+02 1.353880000000000052e+02 6.489200000003016555e+01
2.260000000000000000e+02 6.803323199999999815e+01 9.698399999999999466e+01 5.736400000002414146e+01 1.356063279999999907e+02 1.360000000000000000e+02 6.530800000002919603e+01
2.270000000000000000e+02 6.833426400000000456e+01 9.750799999999999557e+01 5.781000000002468653e+01 1.362063559999999995e+02 1.366059999999999945e+02 6.572600000002822185e+01
2.280000000000000000e+02 6.863529599999999675e+01 9.801600000000000534e+01 5.822600000002519494e+01 1.368063840000000084e+02 1.371959999999999980e+02 6.613200000002727563e+01
2.290000000000000000e+02 6.893632800000000316e+01 9.849599999999999511e+01 5.862400000002568135e+01 1.374064119999999889e+02 1.377940000000000111e+02 6.655800000002628281e+01
2.300000000000000000e+02 6.923735999999999535e+01 9.901800000000000068e+01 5.903800000002618731e+01 1.380064399999999978e+02 1.383919999999999959e+02 6.695600000002535523e+01
2.310000000000000000e+02 6.953839200000000176e+01 9.947400000000000375e+01 5.936600000002658817e+01 1.386064680000000067e+02 1.390080000000000098e+02 6.735200000002443232e+01
2.320000000000000000e+02 6.983942399999999395e+01 9.957800000000000296e+01 5.897400000002610909e+01 1.392064959999999871e+02 1.395540000000000020e+02 6.768200000002366323e+01
2.330000000000000000e+02 7.014045600000000036e+01 1.000859999999999985e+02 5.937400000002659795e+01 1.398065239999999960e+02 1.401680000000000064e+02 6.807600000002274498e+01
2.340000000000000000e+02 7.044148800000000676e+01 1.004099999999999966e+02 5.938800000002661506e+01 1.404065520000000049e+02 1.407680000000000007e+02 6.846000000002185004e+01
2.350000000000000000e+02 7.074251999999999896e+01 1.008739999999999952e+02 5.973800000002704280e+01 1.410065800000000138e+02 1.413400000000000034e+02 6.885600000002092713e+01
2.360000000000000000e+02 7.104355200000000536e+01 1.013739999999999952e+02 6.014400000002753899e+01 1.416066079999999943e+02 1.419579999999999984e+02 6.923800000002003685e+01
2.370000000000000000e+02 7.134458399999999756e+01 1.016740000000000066e+02 6.013600000002752921e+01 1.422066360000000032e+02 1.425459999999999923e+02 6.961000000001916987e+01
2.380000000000000000e+02 7.164561600000000396e+01 1.021280000000000001e+02 6.047800000002794718e+01 1.428066640000000120e+02 1.431359999999999957e+02 7.000000000001826095e+01
2.390000000000000000e+02 7.194664799999999616e+01 1.026200000000000045e+02 6.086400000002841892e+01 1.434066919999999925e+02 1.436879999999999882e+02 7.037200000001739397e+01
2.400000000000000000e+02 7.224768000000000256e+01 1.031320000000000050e+02 6.124400000002888333e+01 1.440067200000000014e+02 1.443060000000000116e+02 7.080200000001639182e+01
2.410000000000000000e+02 7.254871199999999476e+01 1.036080000000000041e+02 6.160800000002932819e+01 1.446067480000000103e+02 1.449099999999999966e+02 7.125400000001533840e+01
2.420000000000000000e+02 7.284974400000000117e+01 1.040859999999999985e+02 6.198400000002978771e+01 1.452067759999999907e+02 1.454699999999999989e+02 7.162600000001447142e+01
2.430000000000000000e+02 7.315077599999999336e+01 1.043900000000000006e+02 6.198200000002978527e+01 1.458068039999999996e+02 1.460699999999999932e+02 7.205800000001346461e+01
2.440000000000000000e+02 7.345180799999999977e+01 1.048940000000000055e+02 6.238000000003027168e+01 1.464068320000000085e+02 1.466779999999999973e+02 7.241000000001264425e+01
2.450000000000000000e+02 7.375284000000000617e+01 1.053859999999999957e+02 6.276000000003073609e+01 1.470068599999999890e+02 1.473340000000000032e+02 7.279400000001174931e+01
2.460000000000000000e+02 7.405387199999999837e+01 1.058679999999999950e+02 6.315600000003122005e+01 1.476068879999999979e+02 1.479699999999999989e+02 7.321800000001076114e+01
2.470000000000000000e+02 7.435490400000000477e+01 1.063799999999999955e+02 6.356000000003171380e+01 1.482069160000000068e+02 1.485879999999999939e+02 7.366400000000972170e+01
2.480000000000000000e+02 7.465593599999999697e+01 1.068659999999999997e+02 6.397000000003221487e+01 1.488069439999999872e+02 1.492059999999999889e+02 7.404200000000884074e+01
2.490000000000000000e+02 7.495696800000000337e+01 1.073340000000000032e+02 6.432000000003149864e+01 1.494069719999999961e+02 1.497860000000000014e+02 7.444200000000790851e+01
2.500000000000000000e+02 7.525799999999999557e+01 1.078239999999999981e+02 6.469600000003062235e+01 1.500070000000000050e+02 1.504019999999999868e+02 7.485000000000695763e+01
2.510000000000000000e+02 7.555903200000000197e+01 1.083280000000000030e+02 6.510000000002968079e+01 1.506070280000000139e+02 1.510219999999999914e+02 7.527000000000597879e+01
2.520000000000000000e+02 7.586006399999999417e+01 1.086520000000000010e+02 6.515400000002955494e+01 1.512070559999999944e+02 1.516299999999999955e+02 7.566600000000505588e+01
2.530000000000000000e+02 7.616109600000000057e+01 1.091320000000000050e+02 6.553600000002866466e+01 1.518070840000000032e+02 1.522179999999999893e+02 7.608600000000407704e+01
2.540000000000000000e+02 7.646212800000000698e+01 1.096460000000000008e+02 6.596200000002767183e+01 1.524071120000000121e+02 1.528400000000000034e+02 7.649200000000313082e+01
2.550000000000000000e+02 7.676315999999999917e+01 1.101380000000000052e+02 6.633400000002680486e+01 1.530071399999999926e+02 1.534459999999999980e+02 7.689400000000219393e+01
2.560000000000000000e+02 7.706419200000000558e+01 1.102800000000000011e+02 6.604000000002749005e+01 1.536071680000000015e+02 1.540639999999999930e+02 7.731200000000121975e+01
2.570000000000000000e+02 7.736522399999999777e+01 1.107800000000000011e+02 6.640000000002665104e+01 1.542071960000000104e+02 1.546939999999999884e+02 7.770600000000030150e+01
2.580000000000000000e+02 7.766625600000000418e+01 1.112740000000000009e+02 6.674600000002584466e+01 1.548072239999999908e+02 1.552700000000000102e+02 7.806999999999945317e+01
2.590000000000000000e+02 7.796728799999999637e+01 1.117579999999999956e+02 6.709000000002504294e+01 1.554072519999999997e+02 1.558319999999999936e+02 7.847999999999849763e+01
2.600000000000000000e+02 7.826832000000000278e+01 1.122180000000000035e+02 6.742800000002425520e+01 1.560072800000000086e+02 1.564499999999999886e+02 7.809399999999939723e+01
2.610000000000000000e+02 7.856935199999999497e+01 1.124899999999999949e+02 6.738800000002434842e+01 1.566073079999999891e+02 1.570540000000000020e+02 7.853799999999836245e+01
2.620000000000000000e+02 7.887038400000000138e+01 1.130060000000000002e+02 6.780400000002337890e+01 1.572073359999999980e+02 1.576680000000000064e+02 7.897199999999735098e+01
2.630000000000000000e+02 7.917141599999999357e+01 1.134779999999999944e+02 6.816000000002254922e+01 1.578073640000000069e+02 1.582719999999999914e+02 7.937599999999640943e+01
2.640000000000000000e+02 7.947244799999999998e+01 1.139120000000000061e+02 6.848800000002178479e+01 1.584073919999999873e+02 1.588820000000000050e+02 7.980599999999540728e+01
2.650000000000000000e+02 7.977348000000000638e+01 1.144219999999999970e+02 6.890400000002081526e+01 1.590074199999999962e+02 1.595000000000000000e+02 8.017199999999455429e+01
2.660000000000000000e+02 8.007451199999999858e+01 1.149200000000000017e+02 6.927600000001994829e+01 1.596074480000000051e+02 1.601200000000000045e+02 8.058399999999359409e+01
2.670000000000000000e+02 8.037554400000000498e+01 1.154140000000000015e+02 6.968400000001899741e+01 1.602074760000000140e+02 1.606699999999999875e+02 8.096199999999271313e+01
2.680000000000000000e+02 8.067657599999999718e+01 1.159159999999999968e+02 7.006200000001811645e+01 1.608075039999999944e+02 1.612920000000000016e+02 8.135999999999178556e+01
2.690000000000000000e+02 8.097760800000000359e+01 1.164120000000000061e+02 7.044200000001723083e+01 1.614075320000000033e+02 1.618979999999999961e+02 8.174199999999089528e+01
2.700000000000000000e+02 8.127863999999999578e+01 1.166959999999999980e+02 7.040000000001732872e+01 1.620075600000000122e+02 1.625000000000000000e+02 8.218399999998986516e+01
2.710000000000000000e+02 8.157967200000000219e+01 1.172139999999999986e+02 7.082200000001634521e+01 1.626075879999999927e+02 1.631040000000000134e+02 8.255999999998898886e+01
2.720000000000000000e+02 8.188070399999999438e+01 1.175639999999999930e+02 7.095000000001604690e+01 1.632076160000000016e+02 1.637160000000000082e+02 8.299199999998798205e+01
2.730000000000000000e+02 8.218173600000000079e+01 1.180499999999999972e+02 7.134600000001512399e+01 1.638076440000000105e+02 1.643160000000000025e+02 8.338799999998705914e+01
2.740000000000000000e+02 8.248276799999999298e+01 1.185520000000000067e+02 7.174800000001418709e+01 1.644076719999999909e+02 1.649459999999999980e+02 8.384599999998599174e+01
2.750000000000000000e+02 8.278379999999999939e+01 1.187660000000000053e+02 7.159600000001454134e+01 1.650076999999999998e+02 1.655639999999999930e+02 8.426799999998500823e+01
2.760000000000000000e+02 8.308483200000000579e+01 1.192780000000000058e+02 7.199600000001360911e+01 1.656077280000000087e+02 1.661759999999999877e+02 8.470399999998399210e+01
2.770000000000000000e+02 8.338586399999999799e+01 1.197980000000000018e+02 7.243000000001259764e+01 1.662077559999999892e+02 1.667760000000000105e+02 8.506799999998314377e+01
2.780000000000000000e+02 8.368689600000000439e+01 1.202699999999999960e+02 7.278600000001176795e+01 1.668077839999999981e+02 1.673859999999999957e+02 8.547799999998218823e+01
2.790000000000000000e+02 8.398792799999999659e+01 1.205460000000000065e+02 7.274000000001187516e+01 1.674078120000000069e+02 1.680099999999999909e+02 8.589399999998121871e+01
2.800000000000000000e+02 8.428896000000000299e+01 1.210439999999999969e+02 7.314200000001093827e+01 1.680078399999999874e+02 1.685999999999999943e+02 8.626799999998034707e+01
2.810000000000000000e+02 8.458999199999999519e+01 1.215379999999999967e+02 7.354800000000999205e+01 1.686078679999999963e+02 1.691939999999999884e+02 8.663399999997949408e+01
2.820000000000000000e+02 8.489102400000000159e+01 1.220000000000000000e+02 7.388400000000920897e+01 1.692078960000000052e+02 1.698000000000000114e+02 8.703599999997855718e+01
2.830000000000000000e+02 8.519205599999999379e+01 1.224959999999999951e+02 7.429000000000826276e+01 1.698079240000000141e+02 1.704159999999999968e+02 8.744399999997760631e+01
2.840000000000000000e+02 8.549308800000000019e+01 1.229860000000000042e+02 7.467400000000736782e+01 1.704079519999999945e+02 1.710120000000000005e+02 8.777599999997683256e+01
2.850000000000000000e+02 8.579412000000000660e+01 1.235300000000000011e+02 7.512000000000632838e+01 1.710079800000000034e+02 1.716419999999999959e+02 8.822999999997577447e+01
2.860000000000000000e+02 8.609515199999999879e+01 1.240000000000000000e+02 7.548200000000548471e+01 1.716080080000000123e+02 1.722899999999999920e+02 8.859799999997491682e+01
2.870000000000000000e+02 8.639618400000000520e+01 1.244740000000000038e+02 7.583400000000466434e+01 1.722080359999999928e+02 1.728820000000000050e+02 8.899799999997398459e+01
2.880000000000000000e+02 8.669721599999999739e+01 1.248119999999999976e+02 7.588000000000455714e+01 1.728080640000000017e+02 1.734519999999999982e+02 8.938399999997308498e+01
2.890000000000000000e+02 8.699824800000000380e+01 1.253559999999999945e+02 7.634600000000347109e+01 1.734080920000000106e+02 1.740579999999999927e+02 8.984199999997201758e+01
2.900000000000000000e+02 8.729927999999999599e+01 1.258719999999999999e+02 7.675000000000252953e+01 1.740081199999999910e+02 1.746819999999999879e+02 9.024999999997106670e+01
2.910000000000000000e+02 8.760031200000000240e+01 1.263820000000000050e+02 7.717200000000154603e+01 1.746081479999999999e+02 1.753139999999999930e+02 9.072199999996996667e+01
2.920000000000000000e+02 8.790134399999999459e+01 1.264579999999999984e+02 7.674000000000255284e+01 1.752081760000000088e+02 1.759279999999999973e+02 9.111199999996905774e+01
2.930000000000000000e+02 8.820237600000000100e+01 1.269579999999999984e+02 7.711400000000168120e+01 1.758082039999999893e+02 1.765000000000000000e+02 9.149199999996817212e+01
2.940000000000000000e+02 8.850340799999999319e+01 1.274339999999999975e+02 7.748600000000081423e+01 1.764082319999999982e+02 1.771160000000000139e+02 9.186399999996730514e+01
2.950000000000000000e+02 8.880443999999999960e+01 1.279500000000000028e+02 7.787599999999990530e+01 1.770082600000000070e+02 1.777220000000000084e+02 9.226599999996636825e+01
2.960000000000000000e+02 8.910547200000000601e+01 1.284039999999999964e+02 7.818799999999917816e+01 1.776082879999999875e+02 1.783180000000000121e+02 9.266999999996542670e+01
2.970000000000000000e+02 8.940650399999999820e+01 1.287160000000000082e+02 7.819799999999915485e+01 1.782083159999999964e+02 1.789240000000000066e+02 9.309599999996443387e+01
2.980000000000000000e+02 8.970753600000000461e+01 1.292700000000000102e+02 7.865799999999808279e+01 1.788083440000000053e+02 1.795519999999999925e+02 9.355999999996335248e+01
2.990000000000000000e+02 9.000856799999999680e+01 1.293559999999999945e+02 7.825399999999902434e+01 1.794083720000000142e+02 1.801459999999999866e+02 9.398199999996236897e+01
3.000000000000000000e+02 9.030960000000000321e+01 1.298540000000000134e+02 7.865399999999809211e+01 1.800083999999999946e+02 1.806959999999999980e+02 9.364799999996314739e+01
3.010000000000000000e+02 9.061063199999999540e+01 1.303619999999999948e+02 7.907199999999711792e+01 1.806084280000000035e+02 1.812899999999999920e+02 9.399799999996233169e+01
3.020000000000000000e+02 9.091166400000000181e+01 1.308340000000000032e+02 7.941199999999632553e+01 1.812084560000000124e+02 1.818859999999999957e+02 9.438199999996143674e+01
3.030000000000000000e+02 9.121269599999999400e+01 1.313220000000000027e+02 7.979999999999542126e+01 1.818084839999999929e+02 1.824960000000000093e+02 9.473599999996061172e+01
3.040000000000000000e+02 9.151372800000000041e+01 1.318160000000000025e+02 8.021399999999445640e+01 1.824085120000000018e+02 1.830939999999999941e+02 9.515799999995962821e+01
3.050000000000000000e+02 9.181476000000000681e+01 1.322820000000000107e+02 8.056199999999364536e+01 1.830085400000000107e+02 1.836539999999999964e+02 9.484599999996035535e+01
3.060000000000000000e+02 9.211579199999999901e+01 1.327760000000000105e+02 8.095399999999273177e+01 1.836085679999999911e+02 1.842580000000000098e+02 9.528599999995932990e+01
3.070000000000000000e+02 9.241682400000000541e+01 1.332500000000000000e+02 8.130999999999190209e+01 1.842085960000000000e+02 1.848540000000000134e+02 9.561799999995855615e+01
3.080000000000000000e+02 9.271785599999999761e+01 1.337160000000000082e+02 8.167399999999105376e+01 1.848086240000000089e+02 1.854780000000000086e+02 9.604199999995756798e+01
3.090000000000000000e+02 9.301888800000000401e+01 1.342019999999999982e+02 8.205199999999017280e+01 1.854086519999999894e+02 1.860720000000000027e+02 9.642399999995667770e+01
3.100000000000000000e+02 9.331991999999999621e+01 1.347059999999999889e+02 8.245399999998923590e+01 1.860086799999999982e+02 1.866579999999999870e+02 9.676999999995587132e+01
3.110000000000000000e+02 9.362095200000000261e+01 1.348100000000000023e+02 8.207799999999011220e+01 1.866087080000000071e+02 1.872580000000000098e+02 9.714999999995498570e+01
3.120000000000000000e+02 9.392198399999999481e+01 1.353420000000000130e+02 8.248799999998915666e+01 1.872087359999999876e+02 1.878880000000000052e+02 9.756799999995401151e+01
3.130000000000000000e+02 9.422301600000000121e+01 1.357940000000000111e+02 8.281199999998840156e+01 1.878087639999999965e+02 1.885260000000000105e+02 9.800999999995298140e+01
3.140000000000000000e+02 9.452404799999999341e+01 1.362820000000000107e+02 8.320399999998748797e+01 1.884087920000000054e+02 1.891160000000000139e+02 9.838799999995210044e+01
3.150000000000000000e+02 9.482507999999999981e+01 1.367899999999999920e+02 8.359599999998657438e+01 1.890088199999999858e+02 1.897340000000000089e+02 9.837799999995212374e+01
3.160000000000000000e+02 9.512611200000000622e+01 1.372920000000000016e+02 8.399799999998563749e+01 1.896088479999999947e+02 1.903540000000000134e+02 9.879399999995115422e+01
3.170000000000000000e+02 9.542714399999999841e+01 1.377800000000000011e+02 8.436399999998478449e+01 1.902088760000000036e+02 1.909379999999999882e+02 9.916999999995027792e+01
3.180000000000000000e+02 9.572817600000000482e+01 1.383060000000000116e+02 8.478799999998379633e+01 1.908089040000000125e+02 1.915039999999999907e+02 9.949999999994950883e+01
3.190000000000000000e+02 9.602920799999999701e+01 1.388079999999999927e+02 8.519999999998283613e+01 1.914089319999999930e+02 1.921020000000000039e+02 9.991399999994854397e+01
3.200000000000000000e+02 9.633024000000000342e+01 1.392760000000000105e+02 8.555199999998201577e+01 1.920089600000000019e+02 1.927119999999999891e+02 1.003679999999474859e+02
3.210000000000000000e+02 9.663127199999999561e+01 1.397760000000000105e+02 8.595999999998106489e+01 1.926089880000000107e+02 1.932839999999999918e+02 1.007519999999465909e+02
3.220000000000000000e+02 9.693230400000000202e+01 1.402520000000000095e+02 8.632799999998020724e+01 1.932090159999999912e+02 1.938700000000000045e+02 1.011459999999456727e+02
3.230000000000000000e+02 9.723333599999999421e+01 1.404240000000000066e+02 8.605399999998084581e+01 1.938090440000000001e+02 1.945080000000000098e+02 1.015479999999447358e+02
3.240000000000000000e+02 9.753436800000000062e+01 1.408700000000000045e+02 8.636799999998011401e+01 1.944090720000000090e+02 1.950980000000000132e+02 1.018819999999439574e+02
3.250000000000000000e+02 9.783540000000000703e+01 1.413880000000000052e+02 8.678799999997913517e+01 1.950090999999999894e+02 1.956939999999999884e+02 1.022899999999430065e+02
3.260000000000000000e+02 9.813643199999999922e+01 1.418700000000000045e+02 8.714799999997829616e+01 1.956091279999999983e+02 1.962640000000000100e+02 1.026759999999421069e+02
3.270000000000000000e+02 9.843746400000000563e+01 1.423979999999999961e+02 8.755399999997734994e+01 1.962091560000000072e+02 1.968480000000000132e+02 1.030559999999412213e+02
3.280000000000000000e+02 9.873849599999999782e+01 1.428839999999999861e+02 8.794199999997644568e+01 1.968091839999999877e+02 1.974240000000000066e+02 1.034479999999403077e+02
3.290000000000000000e+02 9.903952800000000423e+01 1.433919999999999959e+02 8.835799999997547616e+01 1.974092119999999966e+02 1.980399999999999920e+02 1.030599999999412120e+02
3.300000000000000000e+02 9.934055999999999642e+01 1.439099999999999966e+02 8.875799999997454393e+01 1.980092400000000055e+02 1.986560000000000059e+02 1.034239999999403636e+02
3.310000000000000000e+02 9.964159200000000283e+01 1.443739999999999952e+02 8.910599999997373288e+01 1.986092679999999859e+02 1.992220000000000084e+02 1.037779999999395386e+02
3.320000000000000000e+02 9.994262399999999502e+01 1.448799999999999955e+02 8.952199999997276336e+01 1.992092959999999948e+02 1.998319999999999936e+02 1.041999999999385551e+02
3.330000000000000000e+02 1.002436560000000014e+02 1.453779999999999859e+02 8.989999999997188240e+01 1.998093240000000037e+02 2.004379999999999882e+02 1.045619999999377114e+02
3.340000000000000000e+02 1.005446879999999936e+02 1.458180000000000121e+02 9.020199999997117857e+01 2.004093520000000126e+02 2.010159999999999911e+02 1.049159999999368864e+02
3.350000000000000000e+02 1.008457200000000000e+02 1.462800000000000011e+02 9.052599999997042346e+01 2.010093799999999931e+02 2.016140000000000043e+02 1.053179999999359495e+02
3.360000000000000000e+02 1.011467520000000064e+02 1.467719999999999914e+02 9.086999999996962174e+01 2.016094080000000019e+02 2.021939999999999884e+02 1.056779999999351105e+02
3.370000000000000000e+02 1.014477839999999986e+02 1.472719999999999914e+02 9.126199999996870815e+01 2.022094360000000108e+02 2.028079999999999927e+02 1.060759999999341829e+02
3.380000000000000000e+02 1.017488160000000050e+02 1.477920000000000016e+02 9.168199999996772931e+01 2.028094639999999913e+02 2.034139999999999873e+02 1.064859999999332274e+02
3.390000000000000000e+02 1.020498479999999972e+02 1.482059999999999889e+02 9.195799999996708607e+01 2.034094920000000002e+02 2.040339999999999918e+02 1.069019999999322579e+02
3.400000000000000000e+02 1.023508800000000036e+02 1.486359999999999957e+02 9.226399999996637291e+01 2.040095200000000091e+02 2.046459999999999866e+02 1.072899999999313536e+02
3.410000000000000000e+02 1.026519119999999958e+02 1.491380000000000052e+02 9.265399999996546399e+01 2.046095479999999895e+02 2.052620000000000005e+02 1.076979999999304027e+02
3.420000000000000000e+02 1.029529440000000022e+02 1.496160000000000139e+02 9.303599999996457370e+01 2.052095759999999984e+02 2.058880000000000052e+02 1.080879999999294938e+02
3.430000000000000000e+02 1.032539759999999944e+02 1.501200000000000045e+02 9.343399999996364613e+01 2.058096040000000073e+02 2.064300000000000068e+02 1.084659999999286129e+02
3.440000000000000000e+02 1.035550080000000008e+02 1.506059999999999945e+02 9.380399999996278382e+01 2.064096319999999878e+02 2.070360000000000014e+02 1.088239999999277785e+02
3.450000000000000000e+02 1.038560399999999930e+02 1.511220000000000141e+02 9.422799999996179565e+01 2.070096599999999967e+02 2.076440000000000055e+02 1.092479999999267903e+02
3.460000000000000000e+02 1.041570719999999994e+02 1.515960000000000036e+02 9.458599999996096130e+01 2.076096880000000056e+02 2.082280000000000086e+02 1.095919999999259886e+02
3.470000000000000000e+02 1.044581040000000058e+02 1.520600000000000023e+02 9.491799999996018755e+01 2.082097159999999860e+02 2.088600000000000136e+02 1.100279999999249725e+02
3.480000000000000000e+02 1.047591359999999980e+02 1.525380000000000109e+02 9.527999999995934388e+01 2.088097439999999949e+02 2.094559999999999889e+02 1.104359999999240216e+02
3.490000000000000000e+02 1.050601680000000044e+02 1.530279999999999916e+02 9.564199999995850021e+01 2.094097720000000038e+02 2.100579999999999927e+02 1.108659999999230195e+02
3.500000000000000000e+02 1.053611999999999966e+02 1.535060000000000002e+02 9.602199999995761459e+01 2.100098000000000127e+02 2.106440000000000055e+02 1.112839999999220453e+02
3.510000000000000000e+02 1.056622320000000030e+02 1.539960000000000093e+02 9.638199999995677558e+01 2.106098279999999932e+02 2.112760000000000105e+02 1.116959999999210851e+02
3.520000000000000000e+02 1.059632639999999952e+02 1.544639999999999986e+02 9.673399999995595522e+01 2.112098560000000020e+02 2.118660000000000139e+02 1.120579999999202414e+02
3.530000000000000000e+02 1.062642960000000016e+02 1.549819999999999993e+02 9.715199999995498104e+01 2.118098840000000109e+02 2.124819999999999993e+02 1.124659999999192905e+02
3.540000000000000000e+02 1.065653279999999938e+02 1.555000000000000000e+02 9.757599999995399287e+01 2.124099119999999914e+02 2.130620000000000118e+02 1.128579999999183769e+02
3.550000000000000000e+02 1.068663600000000002e+02 1.559819999999999993e+02 9.795799999995310259e+01 2.130099400000000003e+02 2.136740000000000066e+02 1.132139999999175473e+02
3.560000000000000000e+02 1.071673920000000066e+02 1.564540000000000077e+02 9.831199999995227756e+01 2.136099680000000092e+02 2.142460000000000093e+02 1.136219999999165964e+02
3.570000000000000000e+02 1.074684239999999988e+02 1.565800000000000125e+02 9.795599999995310725e+01 2.142099959999999896e+02 2.149099999999999966e+02 1.140779999999155336e+02
3.580000000000000000e+02 1.077694560000000052e+02 1.570800000000000125e+02 9.832999999995223561e+01 2.148100239999999985e+02 2.154960000000000093e+02 1.144759999999146061e+02
3.590000000000000000e+02 1.080704879999999974e+02 1.575039999999999907e+02 9.863399999995152712e+01 2.154100520000000074e+02 2.160699999999999932e+02 1.148979999999136226e+02
3.600000000000000000e+02 1.083715200000000038e+02 1.579900000000000091e+02 9.900599999995066014e+01 2.160100799999999879e+02 2.166519999999999868e+02 1.152559999999127882e+02
3.610000000000000000e+02 1.086725519999999960e+02 1.584819999999999993e+02 9.936999999994981181e+01 2.166101079999999968e+02 2.172800000000000011e+02 1.156959999999117628e+02
3.620000000000000000e+02 1.089735840000000024e+02 1.589459999999999980e+02 9.969799999994904738e+01 2.172101360000000057e+02 2.178600000000000136e+02 1.160759999999108771e+02
3.630000000000000000e+02 1.092746159999999946e+02 1.594499999999999886e+02 1.000859999999481431e+02 2.178101639999999861e+02 2.184720000000000084e+02 1.164839999999099263e+02
3.640000000000000000e+02 1.095756480000000010e+02 1.599360000000000070e+02 1.004479999999472994e+02 2.184101919999999950e+02 2.190879999999999939e+02 1.169279999999088915e+02
3.650000000000000000e+02 1.098766799999999932e+02 1.604420000000000073e+02 1.008579999999463439e+02 2.190102200000000039e+02 2.197139999999999986e+02 1.173139999999079919e+02
3.660000000000000000e+02 1.101777119999999996e+02 1.608859999999999957e+02 1.011699999999456168e+02 2.196102480000000128e+02 2.203060000000000116e+02 1.177419999999069944e+02
3.670000000000000000e+02 1.104787440000000061e+02 1.613880000000000052e+02 1.015459999999447405e+02 2.202102759999999932e+02 2.209019999999999868e+02 1.181379999999060715e+02
3.680000000000000000e+02 1.107797759999999982e+02 1.618739999999999952e+02 1.019239999999438595e+02 2.208103040000000021e+02 2.214859999999999900e+02 1.184859999999052604e+02
3.690000000000000000e+02 1.110808080000000047e+02 1.619840000000000089e+02 1.015379999999447591e+02 2.214103320000000110e+02 2.220999999999999943e+02 1.188399999999044354e+02
3.700000000000000000e+02 1.113818399999999968e+02 1.622160000000000082e+02 1.013919999999450994e+02 2.220103599999999915e+02 2.227220000000000084e+02 1.191899999999036197e+02
3.710000000000000000e+02 1.116828720000000033e+02 1.627199999999999989e+02 1.017679999999442231e+02 2.226103880000000004e+02 2.233580000000000041e+02 1.196099999999026409e+02
3.720000000000000000e+02 1.119839039999999954e+02 1.631939999999999884e+02 1.021359999999433654e+02 2.232104160000000093e+02 2.239879999999999995e+02 1.199999999999017319e+02
3.730000000000000000e+02 1.122849360000000019e+02 1.636599999999999966e+02 1.024899999999425404e+02 2.238104439999999897e+02 2.245600000000000023e+02 1.203719999999008650e+02
3.740000000000000000e+02 1.125859679999999940e+02 1.641200000000000045e+02 1.028219999999417666e+02 2.244104719999999986e+02 2.251899999999999977e+02 1.207619999998999560e+02
3.750000000000000000e+02 1.128870000000000005e+02 1.645740000000000123e+02 1.031579999999409836e+02 2.250105000000000075e+02 2.257700000000000102e+02 1.211339999998990891e+02
3.760000000000000000e+02 1.131880320000000069e+02 1.650680000000000121e+02 1.035499999999400700e+02 2.256105279999999880e+02 2.263919999999999959e+02 1.215119999998982081e+02
3.770000000000000000e+02 1.134890639999999991e+02 1.655080000000000098e+02 1.038379999999393988e+02 2.262105559999999969e+02 2.270020000000000095e+02 1.219099999998972805e+02
3.780000000000000000e+02 1.137900960000000055e+02 1.659879999999999995e+02 1.041839999999385924e+02 2.268105840000000057e+02 2.275879999999999939e+02 1.222519999998964835e+02
3.790000000000000000e+02 1.140911279999999977e+02 1.665000000000000000e+02 1.045819999999376648e+02 2.274106119999999862e+02 2.282179999999999893e+02 1.226579999998955373e+02
3.800000000000000000e+02 1.143921600000000041e+02 1.670000000000000000e+02 1.049839999999367279e+02 2.280106399999999951e+02 2.288240000000000123e+02 1.230399999998946470e+02
3.810000000000000000e+02 1.146931919999999963e+02 1.674919999999999902e+02 1.053659999999358376e+02 2.286106680000000040e+02 2.294499999999999886e+02 1.234619999998936635e+02
3.820000000000000000e+02 1.149942240000000027e+02 1.679900000000000091e+02 1.057619999999349147e+02 2.292106960000000129e+02 2.300999999999999943e+02 1.238959999998926520e+02
3.830000000000000000e+02 1.152952559999999949e+02 1.680920000000000130e+02 1.053839999999357957e+02 2.298107239999999933e+02 2.307160000000000082e+02 1.242999999998917104e+02
3.840000000000000000e+02 1.155962880000000013e+02 1.685759999999999934e+02 1.057599999999349194e+02 2.304107520000000022e+02 2.313160000000000025e+02 1.246839999998908155e+02
3.850000000000000000e+02 1.158973199999999935e+02 1.690740000000000123e+02 1.061459999999340198e+02 2.310107800000000111e+02 2.319240000000000066e+02 1.250319999998900045e+02
3.860000000000000000e+02 1.161983519999999999e+02 1.695939999999999941e+02 1.065579999999330596e+02 2.316108079999999916e+02 2.325519999999999925e+02 1.253639999998892307e+02
3.870000000000000000e+02 1.164993840000000063e+02 1.700680000000000121e+02 1.068999999999322625e+02 2.322108360000000005e+02 2.331320000000000050e+02 1.257279999998883824e+02
3.880000000000000000e+02 1.168004159999999985e+02 1.705279999999999916e+02 1.072099999999315401e+02 2.328108640000000094e+02 2.337319999999999993e+02 1.261199999998874688e+02
3.890000000000000000e+02 1.171014480000000049e+02 1.710240000000000009e+02 1.075679999999307057e+02 2.334108919999999898e+02 2.343199999999999932e+02 1.265319999998865086e+02
3.900000000000000000e+02 1.174024799999999971e+02 1.715099999999999909e+02 1.079399999999298387e+02 2.340109199999999987e+02 2.349219999999999970e+02 1.269419999998855531e+02
3.910000000000000000e+02 1.177035120000000035e+02 1.719900000000000091e+02 1.083099999999289764e+02 2.346109480000000076e+02 2.355200000000000102e+02 1.273439999998846162e+02
3.920000000000000000e+02 1.180045439999999957e+02 1.724799999999999898e+02 1.086699999999281374e+02 2.352109759999999881e+02 2.361179999999999950e+02 1.277259999998837259e+02
3.930000000000000000e+02 1.183055760000000021e+02 1.729759999999999991e+02 1.090299999999272984e+02 2.358110039999999969e+02 2.367400000000000091e+02 1.281399999998837416e+02
3.940000000000000000e+02 1.186066079999999943e+02 1.734399999999999977e+02 1.093579999999265340e+02 2.364110320000000058e+02 2.373340000000000032e+02 1.285099999998855083e+02
3.950000000000000000e+02 1.189076400000000007e+02 1.738859999999999957e+02 1.096679999999258115e+02 2.370110599999999863e+02 2.379240000000000066e+02 1.288679999998872177e+02
3.960000000000000000e+02 1.192086720000000071e+02 1.743319999999999936e+02 1.099859999999250704e+02 2.376110879999999952e+02 2.385420000000000016e+02 1.292499999998890416e+02
3.970000000000000000e+02 1.195097039999999993e+02 1.748120000000000118e+02 1.103299999999242686e+02 2.382111160000000041e+02 2.390999999999999943e+02 1.295839999998906364e+02
3.980000000000000000e+02 1.198107360000000057e+02 1.752959999999999923e+02 1.106939999999234203e+02 2.388111440000000130e+02 2.396980000000000075e+02 1.298899999998920975e+02
3.990000000000000000e+02 1.201117679999999979e+02 1.757940000000000111e+02 1.110639999999225580e+02 2.394111719999999934e+02 2.403040000000000020e+02 1.302719999998939215e+02
4.000000000000000000e+02 1.204128000000000043e+02 1.762280000000000086e+02 1.113499999999218915e+02 2.400112000000000023e+02 2.409120000000000061e+02 1.306279999998956214e+02
4.010000000000000000e+02 1.207138319999999965e+02 1.766959999999999980e+02 1.116639999999211597e+02 2.406112280000000112e+02 2.415339999999999918e+02 1.309819999998973117e+02
4.020000000000000000e+02 1.210148640000000029e+02 1.771599999999999966e+02 1.120319999999203020e+02 2.412112559999999917e+02 2.421399999999999864e+02 1.313799999998992121e+02
4.030000000000000000e+02 1.213158959999999951e+02 1.776320000000000050e+02 1.123699999999195143e+02 2.418112840000000006e+02 2.427599999999999909e+02 1.317759999999011029e+02
4.040000000000000000e+02 1.216169280000000015e+02 1.781279999999999859e+02 1.127419999999186473e+02 2.424113120000000094e+02 2.433779999999999859e+02 1.321699999999029842e+02
4.050000000000000000e+02 1.219179599999999937e+02 1.786200000000000045e+02 1.131239999999177570e+02 2.430113399999999899e+02 2.439660000000000082e+02 1.325459999999047795e+02
4.060000000000000000e+02 1.222189920000000001e+02 1.790920000000000130e+02 1.134999999999168807e+02 2.436113679999999988e+02 2.445519999999999925e+02 1.328999999999064698e+02
4.070000000000000000e+02 1.225200240000000065e+02 1.795720000000000027e+02 1.138499999999160650e+02 2.442113960000000077e+02 2.451200000000000045e+02 1.333079999999084180e+02
4.080000000000000000e+02 1.228210559999999987e+02 1.800560000000000116e+02 1.142159999999152120e+02 2.448114239999999882e+02 2.456939999999999884e+02 1.336739999999101656e+02
4.090000000000000000e+02 1.231220880000000051e+02 1.805920000000000130e+02 1.146539999999141912e+02 2.454114519999999970e+02 2.463280000000000030e+02 1.340479999999119514e+02
4.100000000000000000e+02 1.234231199999999973e+02 1.810639999999999930e+02 1.149879999999134128e+02 2.460114800000000059e+02 2.468779999999999859e+02 1.343619999999134507e+02
4.110000000000000000e+02 1.237241520000000037e+02 1.811539999999999964e+02 1.145579999999144150e+02 2.466115079999999864e+02 2.474720000000000084e+02 1.346759999999149500e+02
4.120000000000000000e+02 1.240251839999999959e+02 1.816260000000000048e+02 1.148939999999136319e+02 2.472115359999999953e+02 2.480699999999999932e+02 1.350779999999168695e+02
4.130000000000000000e+02 1.243262160000000023e+02 1.820960000000000036e+02 1.152619999999127742e+02 2.478115640000000042e+02 2.486699999999999875e+02 1.354739999999187603e+02
4.140000000000000000e+02 1.246272479999999945e+02 1.825500000000000114e+02 1.155679999999120611e+02 2.484115920000000131e+02 2.492700000000000102e+02 1.358979999999207848e+02
4.150000000000000000e+02 1.249282800000000009e+02 1.829900000000000091e+02 1.158019999999115157e+02 2.490116199999999935e+02 2.498640000000000043e+02 1.362359999999223987e+02
4.160000000000000000e+02 1.252293119999999931e+02 1.834039999999999964e+02 1.160519999999109331e+02 2.496116480000000024e+02 2.504600000000000080e+02 1.365839999999240604e+02
4.170000000000000000e+02 1.255303439999999995e+02 1.838600000000000136e+02 1.163839999999101593e+02 2.502116760000000113e+02 2.510399999999999920e+02 1.369479999999257984e+02
4.180000000000000000e+02 1.258313760000000059e+02 1.839600000000000080e+02 1.159579999999111521e+02 2.508117039999999918e+02 2.516579999999999870e+02 1.373139999999275460e+02
4.190000000000000000e+02 1.261324079999999981e+02 1.843580000000000041e+02 1.161799999999106348e+02 2.514117320000000007e+02 2.522220000000000084e+02 1.376179999999289976e+02
4.200000000000000000e+02 1.264334400000000045e+02 1.845000000000000000e+02 1.158359999999114365e+02 2.520117600000000095e+02 2.528220000000000027e+02 1.379379999999305255e+02
4.210000000000000000e+02 1.267344719999999967e+02 1.849420000000000073e+02 1.161319999999107466e+02 2.526117879999999900e+02 2.534240000000000066e+02 1.382719999999321203e+02
4.220000000000000000e+02 1.270355040000000031e+02 1.854319999999999879e+02 1.165139999999098563e+02 2.532118159999999989e+02 2.540519999999999925e+02 1.386079999999337247e+02
4.230000000000000000e+02 1.273365359999999953e+02 1.858779999999999859e+02 1.168419999999090919e+02 2.538118440000000078e+02 2.546299999999999955e+02 1.389059999999351476e+02
4.240000000000000000e+02 1.276375680000000017e+02 1.863660000000000139e+02 1.171959999999082669e+02 2.544118719999999882e+02 2.552019999999999982e+02 1.392659999999368665e+02
4.250000000000000000e+02 1.279385999999999939e+02 1.868100000000000023e+02 1.175099999999075351e+02 2.550118999999999971e+02 2.558199999999999932e+02 1.395999999999384613e+02
4.260000000000000000e+02 1.282396320000000003e+02 1.872239999999999895e+02 1.177779999999069105e+02 2.556119280000000060e+02 2.564440000000000168e+02 1.399639999999401994e+02
4.270000000000000000e+02 1.285406639999999925e+02 1.876719999999999970e+02 1.181039999999061507e+02 2.562119559999999865e+02 2.570219999999999914e+02 1.402379999999415077e+02
4.280000000000000000e+02 1.288416960000000131e+02 1.877880000000000109e+02 1.177459999999069851e+02 2.568119839999999954e+02 2.576120000000000232e+02 1.405559999999430261e+02
4.290000000000000000e+02 1.291427280000000053e+02 1.882379999999999995e+02 1.180759999999062160e+02 2.574120120000000043e+02 2.582239999999999895e+02 1.408399999999443821e+02
4.300000000000000000e+02 1.294437599999999975e+02 1.887199999999999989e+02 1.184459999999053537e+02 2.580120400000000132e+02 2.588059999999999832e+02 1.411419999999458241e+02
4.310000000000000000e+02 1.297447919999999897e+02 1.891599999999999966e+02 1.187739999999045892e+02 2.586120680000000220e+02 2.593759999999999764e+02 1.414279999999471897e+02
4.320000000000000000e+02 1.300458240000000103e+02 1.896200000000000045e+02 1.190799999999038761e+02 2.592120959999999741e+02 2.599540000000000077e+02 1.410259999999452702e+02
4.330000000000000000e+02 1.303468560000000025e+02 1.900720000000000027e+02 1.193719999999031955e+02 2.598121239999999830e+02 2.605280000000000200e+02 1.406519999999434845e+02
4.340000000000000000e+02 1.306478879999999947e+02 1.905360000000000014e+02 1.197139999999023985e+02 2.604121519999999919e+02 2.610899999999999750e+02 1.409179999999447546e+02
4.350000000000000000e+02 1.309489199999999869e+02 1.909780000000000086e+02 1.200239999999016760e+02 2.610121800000000007e+02 2.616759999999999877e+02 1.411999999999461011e+02
4.360000000000000000e+02 1.312499520000000075e+02 1.914499999999999886e+02 1.203599999999008929e+02 2.616122080000000096e+02 2.622620000000000005e+02 1.415259999999476577e+02
4.370000000000000000e+02 1.315509839999999997e+02 1.919159999999999968e+02 1.206879999999001285e+02 2.622122360000000185e+02 2.628720000000000141e+02 1.418959999999494244e+02
4.380000000000000000e+02 1.318520159999999919e+02 1.924060000000000059e+02 1.210399999998993081e+02 2.628122640000000274e+02 2.634540000000000077e+02 1.422659999999511911e+02
4.390000000000000000e+02 1.321530480000000125e+02 1.928940000000000055e+02 1.213979999998984738e+02 2.634122919999999795e+02 2.640659999999999741e+02 1.418179999999490519e+02
4.400000000000000000e+02 1.324540800000000047e+02 1.933959999999999866e+02 1.217619999998976255e+02 2.640123199999999883e+02 2.646800000000000068e+02 1.421679999999507231e+02
4.410000000000000000e+02 1.327551119999999969e+02 1.938720000000000141e+02 1.220939999998968517e+02 2.646123479999999972e+02 2.652860000000000014e+02 1.424979999999522988e+02
4.420000000000000000e+02 1.330561439999999891e+02 1.943439999999999941e+02 1.224379999998960500e+02 2.652123760000000061e+02 2.658779999999999859e+02 1.428619999999540369e+02
4.430000000000000000e+02 1.333571760000000097e+02 1.948040000000000020e+02 1.227839999998952436e+02 2.658124040000000150e+02 2.664900000000000091e+02 1.431739999999555266e+02
4.440000000000000000e+02 1.336582080000000019e+02 1.949019999999999868e+02 1.223259999998963110e+02 2.664124320000000239e+02 2.670740000000000123e+02 1.434899999999570355e+02
4.450000000000000000e+02 1.339592399999999941e+02 1.953820000000000050e+02 1.226879999998954673e+02 2.670124599999999759e+02 2.676519999999999868e+02 1.438519999999587640e+02
4.460000000000000000e+02 1.342602719999999863e+02 1.958700000000000045e+02 1.230519999998946190e+02 2.676124879999999848e+02 2.682040000000000077e+02 1.441599999999602346e+02
4.470000000000000000e+02 1.345613040000000069e+02 1.963360000000000127e+02 1.233999999998938080e+02 2.682125159999999937e+02 2.688319999999999936e+02 1.445359999999620300e+02
4.480000000000000000e+02 1.348623359999999991e+02 1.968360000000000127e+02 1.237699999998929457e+02 2.688125440000000026e+02 2.694300000000000068e+02 1.448419999999634911e+02
4.490000000000000000e+02 1.351633679999999913e+02 1.973000000000000114e+02 1.241039999998921672e+02 2.694125720000000115e+02 2.700720000000000027e+02 1.451479999999649522e+02
4.500000000000000000e+02 1.354644000000000119e+02 1.977880000000000109e+02 1.244439999998913748e+02 2.700126000000000204e+02 2.706440000000000055e+02 1.454119999999662127e+02
4.510000000000000000e+02 1.357654320000000041e+02 1.978799999999999955e+02 1.240259999998923490e+02 2.706126279999999724e+02 2.712599999999999909e+02 1.457559999999678553e+02
4.520000000000000000e+02 1.360664639999999963e+02 1.982880000000000109e+02 1.242339999998918643e+02 2.712126559999999813e+02 2.718419999999999845e+02 1.461339999999696602e+02
4.530000000000000000e+02 1.363674959999999885e+02 1.987239999999999895e+02 1.245119999998912164e+02 2.718126839999999902e+02 2.724540000000000077e+02 1.464379999999711117e+02
4.540000000000000000e+02 1.366685280000000091e+02 1.991560000000000059e+02 1.247739999998906057e+02 2.724127119999999991e+02 2.730539999999999736e+02 1.466739999999722386e+02
4.550000000000000000e+02 1.369695600000000013e+02 1.996119999999999948e+02 1.250919999998898646e+02 2.730127400000000080e+02 2.736820000000000164e+02 1.470499999999740339e+02
4.560000000000000000e+02 1.372705919999999935e+02 2.001119999999999948e+02 1.254599999998890070e+02 2.736127680000000169e+02 2.742860000000000014e+02 1.473699999999755619e+02
4.570000000000000000e+02 1.375716240000000141e+02 2.005780000000000030e+02 1.257919999998882332e+02 2.742127960000000257e+02 2.749399999999999977e+02 1.476639999999769657e+02
4.580000000000000000e+02 1.378726560000000063e+02 2.009799999999999898e+02 1.259799999998877951e+02 2.748128239999999778e+02 2.755240000000000009e+02 1.478319999999777679e+02
4.590000000000000000e+02 1.381736879999999985e+02 2.014240000000000066e+02 1.262699999998871192e+02 2.754128519999999867e+02 2.761080000000000041e+02 1.480679999999788947e+02
4.600000000000000000e+02 1.384747199999999907e+02 2.018880000000000052e+02 1.265879999998863781e+02 2.760128799999999956e+02 2.766800000000000068e+02 1.476839999999770612e+02
4.610000000000000000e+02 1.387757520000000113e+02 2.023420000000000130e+02 1.269199999998856043e+02 2.766129080000000044e+02 2.773020000000000209e+02 1.479819999999784841e+02
4.620000000000000000e+02 1.390767840000000035e+02 2.028120000000000118e+02 1.272779999998847700e+02 2.772129360000000133e+02 2.778820000000000050e+02 1.483139999999800693e+02
4.630000000000000000e+02 1.393778159999999957e+02 2.028979999999999961e+02 1.268459999998857768e+02 2.778129640000000222e+02 2.784759999999999991e+02 1.486279999999815686e+02
4.640000000000000000e+02 1.396788479999999879e+02 2.033100000000000023e+02 1.271099999998851615e+02 2.784129919999999743e+02 2.790380000000000109e+02 1.488579999999826668e+02
4.650000000000000000e+02 1.399798800000000085e+02 2.036699999999999875e+02 1.272079999998849331e+02 2.790130199999999832e+02 2.796379999999999768e+02 1.492219999999844049e+02
4.660000000000000000e+02 1.402809120000000007e+02 2.041140000000000043e+02 1.274739999998843132e+02 2.796130479999999920e+02 2.802579999999999814e+02 1.495139999999857991e+02
4.670000000000000000e+02 1.405819439999999929e+02 2.044919999999999902e+02 1.276339999998839403e+02 2.802130760000000009e+02 2.808639999999999759e+02 1.497079999999867255e+02
4.680000000000000000e+02 1.408829760000000135e+02 2.049799999999999898e+02 1.279899999998831106e+02 2.808131040000000098e+02 2.814340000000000259e+02 1.499779999999880147e+02
4.690000000000000000e+02 1.411840080000000057e+02 2.054559999999999889e+02 1.283499999998847443e+02 2.814131320000000187e+02 2.820280000000000200e+02 1.502919999999895140e+02
4.700000000000000000e+02 1.414850399999999979e+02 2.059039999999999964e+02 1.286259999998860621e+02 2.820131600000000276e+02 2.826539999999999964e+02 1.505459999999907268e+02
4.710000000000000000e+02 1.417860719999999901e+02 2.063360000000000127e+02 1.289019999998873800e+02 2.826131879999999796e+02 2.832640000000000100e+02 1.508759999999923025e+02
4.720000000000000000e+02 1.420871040000000107e+02 2.067700000000000102e+02 1.291619999998886215e+02 2.832132159999999885e+02 2.838159999999999741e+02 1.512359999999940214e+02
4.730000000000000000e+02 1.423881360000000029e+02 2.072359999999999900e+02 1.295039999998902545e+02 2.838132439999999974e+02 2.843799999999999955e+02 1.515879999999957022e+02
4.740000000000000000e+02 1.426891679999999951e+02 2.076699999999999875e+02 1.297699999998915246e+02 2.844132720000000063e+02 2.849680000000000177e+02 1.519199999999972874e+02
4.750000000000000000e+02 1.429901999999999873e+02 2.081380000000000052e+02 1.301159999998931767e+02 2.850133000000000152e+02 2.855419999999999732e+02 1.522819999999990159e+02
4.760000000000000000e+02 1.432912320000000079e+02 2.086299999999999955e+02 1.304539999998947906e+02 2.856133280000000241e+02 2.861379999999999768e+02 1.525860000000004675e+02
4.770000000000000000e+02 1.435922640000000001e+02 2.091080000000000041e+02 1.308099999998964904e+02 2.862133559999999761e+02 2.867379999999999995e+02 1.527620000000013079e+02
4.780000000000000000e+02 1.438932959999999923e+02 2.095920000000000130e+02 1.311739999998982285e+02 2.868133839999999850e+02 2.873700000000000045e+02 1.531300000000030650e+02
4.790000000000000000e+02 1.441943280000000129e+02 2.100840000000000032e+02 1.315279999998999187e+02 2.874134119999999939e+02 2.879739999999999895e+02 1.534780000000047266e+02
4.800000000000000000e+02 1.444953600000000051e+02 2.105300000000000011e+02 1.318479999999014467e+02 2.880134400000000028e+02 2.886080000000000041e+02 1.538760000000066270e+02
4.810000000000000000e+02 1.447963919999999973e+02 2.109219999999999970e+02 1.320759999999025354e+02 2.886134680000000117e+02 2.891840000000000259e+02 1.541720000000080404e+02
4.820000000000000000e+02 1.450974239999999895e+02 2.113400000000000034e+02 1.323399999999037959e+02 2.892134960000000206e+02 2.897919999999999732e+02 1.544760000000094919e+02
4.830000000000000000e+02 1.453984560000000101e+02 2.118139999999999930e+02 1.326819999999054289e+02 2.898135239999999726e+02 2.903720000000000141e+02 1.547600000000108480e+02
4.840000000000000000e+02 1.456994880000000023e+02 2.122959999999999923e+02 1.330539999999072052e+02 2.904135519999999815e+02 2.909599999999999795e+02 1.549680000000118412e+02
4.850000000000000000e+02 1.460005199999999945e+02 2.127400000000000091e+02 1.333379999999085612e+02 2.910135799999999904e+02 2.915720000000000027e+02 1.551280000000126051e+02
4.860000000000000000e+02 1.463015519999999867e+02 2.131980000000000075e+02 1.336259999999099364e+02 2.916136079999999993e+02 2.921820000000000164e+02 1.554020000000139134e+02
4.870000000000000000e+02 1.466025840000000073e+02 2.136539999999999964e+02 1.339499999999114834e+02 2.922136360000000082e+02 2.927699999999999818e+02 1.557700000000156706e+02
4.880000000000000000e+02 1.469036159999999995e+02 2.141299999999999955e+02 1.343159999999132310e+02 2.928136640000000170e+02 2.933559999999999945e+02 1.560800000000171508e+02
4.890000000000000000e+02 1.472046479999999917e+02 2.145780000000000030e+02 1.346199999999146826e+02 2.934136920000000259e+02 2.939900000000000091e+02 1.562700000000180580e+02
4.900000000000000000e+02 1.475056800000000123e+02 2.150600000000000023e+02 1.349939999999164684e+02 2.940137199999999780e+02 2.945740000000000123e+02 1.564900000000191085e+02
4.910000000000000000e+02 1.478067120000000045e+02 2.154699999999999989e+02 1.352179999999175379e+02 2.946137479999999869e+02 2.951379999999999768e+02 1.567820000000205027e+02
4.920000000000000000e+02 1.481077439999999967e+02 2.158760000000000048e+02 1.354399999999185980e+02 2.952137759999999957e+02 2.957200000000000273e+02 1.570640000000218492e+02
4.930000000000000000e+02 1.484087759999999889e+02 2.163280000000000030e+02 1.357819999999202309e+02 2.958138040000000046e+02 2.963140000000000214e+02 1.571180000000221071e+02
4.940000000000000000e+02 1.487098080000000095e+02 2.167980000000000018e+02 1.361279999999218830e+02 2.964138320000000135e+02 2.969100000000000250e+02 1.573140000000230430e+02
4.950000000000000000e+02 1.490108400000000017e+02 2.172700000000000102e+02 1.364559999999234492e+02 2.970138600000000224e+02 2.975079999999999814e+02 1.576640000000247142e+02
4.960000000000000000e+02 1.493118719999999939e+02 2.173859999999999957e+02 1.360879999999216921e+02 2.976138879999999745e+02 2.981460000000000150e+02 1.579740000000261944e+02
4.970000000000000000e+02 1.496129039999999861e+02 2.178340000000000032e+02 1.363779999999230768e+02 2.982139159999999833e+02 2.987259999999999991e+02 1.582860000000276841e+02
4.980000000000000000e+02 1.499139360000000067e+02 2.182560000000000002e+02 1.365859999999240699e+02 2.988139439999999922e+02 2.993240000000000123e+02 1.586280000000293171e+02
4.990000000000000000e+02 1.502149679999999989e+02 2.186779999999999973e+02 1.368499999999253305e+02 2.994139720000000011e+02 2.999340000000000259e+02 1.589660000000309310e+02
5.000000000000000000e+02 1.505159999999999911e+02 2.190759999999999934e+02 1.370459999999262664e+02 3.000140000000000100e+02 3.005380000000000109e+02 1.592100000000320961e+02
5.010000000000000000e+02 1.508170320000000117e+02 2.195039999999999907e+02 1.373199999999275747e+02 3.006140280000000189e+02 3.011999999999999886e+02 1.595840000000338819e+02
5.020000000000000000e+02 1.511180640000000039e+02 2.200260000000000105e+02 1.377199999999294846e+02 3.012140560000000278e+02 3.017980000000000018e+02 1.599780000000357632e+02
5.030000000000000000e+02 1.514190959999999961e+02 2.204679999999999893e+02 1.380119999999308789e+02 3.018140839999999798e+02 3.024279999999999973e+02 1.603480000000375298e+02
5.040000000000000000e+02 1.517201279999999883e+02 2.209019999999999868e+02 1.382899999999322063e+02 3.024141119999999887e+02 3.030160000000000196e+02 1.607440000000394207e+02
5.050000000000000000e+02 1.520211600000000089e+02 2.213540000000000134e+02 1.385679999999335337e+02 3.030141399999999976e+02 3.036360000000000241e+02 1.611200000000412160e+02
5.060000000000000000e+02 1.523221920000000011e+02 2.217100000000000080e+02 1.387179999999342499e+02 3.036141680000000065e+02 3.042239999999999895e+02 1.614480000000427822e+02
5.070000000000000000e+02 1.526232239999999933e+02 2.221279999999999859e+02 1.389519999999353672e+02 3.042141960000000154e+02 3.048079999999999927e+02 1.617680000000443101e+02
5.080000000000000000e+02 1.529242560000000140e+02 2.226200000000000045e+02 1.393239999999371435e+02 3.048142240000000243e+02 3.054139999999999873e+02 1.618580000000447399e+02
5.090000000000000000e+02 1.532252880000000062e+02 2.230620000000000118e+02 1.395919999999384231e+02 3.054142519999999763e+02 3.059719999999999800e+02 1.620320000000455707e+02
5.100000000000000000e+02 1.535263199999999983e+02 2.235480000000000018e+02 1.399239999999400084e+02 3.060142799999999852e+02 3.065480000000000018e+02 1.616520000000437562e+02
5.110000000000000000e+02 1.538273519999999905e+02 2.240380000000000109e+02 1.403019999999418133e+02 3.066143079999999941e+02 3.071560000000000059e+02 1.619760000000453033e+02
5.120000000000000000e+02 1.541283840000000112e+02 2.244639999999999986e+02 1.405419999999429592e+02 3.072143360000000030e+02 3.077400000000000091e+02 1.623040000000468694e+02
5.130000000000000000e+02 1.544294160000000034e+02 2.247839999999999918e+02 1.405639999999430643e+02 3.078143640000000119e+02 3.083340000000000032e+02 1.619060000000449691e+02
5.140000000000000000e+02 1.547304479999999955e+02 2.250000000000000000e+02 1.404059999999423098e+02 3.084143920000000207e+02 3.089340000000000259e+02 1.620300000000455611e+02
5.150000000000000000e+02 1.550314799999999877e+02 2.252560000000000002e+02 1.403199999999418992e+02 3.090144199999999728e+02 3.095699999999999932e+02 1.621220000000460004e+02
5.160000000000000000e+02 1.553325120000000084e+02 2.256380000000000052e+02 1.404779999999426536e+02 3.096144479999999817e+02 3.101600000000000250e+02 1.623800000000472323e+02
5.170000000000000000e+02 1.556335440000000006e+02 2.261119999999999948e+02 1.408439999999444012e+02 3.102144759999999906e+02 3.107259999999999991e+02 1.625300000000479486e+02
5.180000000000000000e+02 1.559345759999999927e+02 2.265879999999999939e+02 1.412039999999461202e+02 3.108145039999999995e+02 3.113340000000000032e+02 1.626300000000484260e+02
5.190000000000000000e+02 1.562356080000000134e+02 2.270300000000000011e+02 1.415019999999475431e+02 3.114145320000000083e+02 3.119159999999999968e+02 1.628600000000495243e+02
5.200000000000000000e+02 1.565366400000000056e+02 2.274060000000000059e+02 1.416699999999483452e+02 3.120145600000000172e+02 3.125539999999999736e+02 1.632380000000513292e+02
5.210000000000000000e+02 1.568376719999999978e+02 2.277500000000000000e+02 1.417439999999486986e+02 3.126145880000000261e+02 3.131779999999999973e+02 1.635980000000530481e+02
5.220000000000000000e+02 1.571387039999999899e+02 2.280200000000000102e+02 1.416959999999484694e+02 3.132146159999999782e+02 3.138260000000000218e+02 1.639060000000545188e+02
5.230000000000000000e+02 1.574397360000000106e+02 2.283940000000000055e+02 1.418639999999492716e+02 3.138146439999999870e+02 3.143999999999999773e+02 1.640480000000551968e+02
5.240000000000000000e+02 1.577407680000000028e+02 2.287359999999999900e+02 1.419579999999497204e+02 3.144146719999999959e+02 3.150020000000000095e+02 1.642580000000561995e+02
5.250000000000000000e+02 1.580417999999999950e+02 2.291339999999999861e+02 1.421619999999506945e+02 3.150147000000000048e+02 3.156419999999999959e+02 1.645860000000577656e+02
5.260000000000000000e+02 1.583428319999999871e+02 2.294600000000000080e+02 1.422419999999510765e+02 3.156147280000000137e+02 3.162259999999999991e+02 1.649620000000595610e+02
5.270000000000000000e+02 1.586438640000000078e+02 2.297439999999999998e+02 1.422339999999510383e+02 3.162147560000000226e+02 3.168299999999999841e+02 1.653500000000614136e+02
5.280000000000000000e+02 1.589448960000000000e+02 2.300519999999999925e+02 1.422779999999512484e+02 3.168147839999999746e+02 3.174259999999999877e+02 1.656100000000626551e+02
5.290000000000000000e+02 1.592459279999999922e+02 2.304180000000000064e+02 1.424039999999518500e+02 3.174148119999999835e+02 3.180040000000000191e+02 1.652320000000608502e+02
5.300000000000000000e+02 1.595469600000000128e+02 2.308300000000000125e+02 1.426199999999528814e+02 3.180148399999999924e+02 3.185579999999999927e+02 1.653420000000613754e+02
5.310000000000000000e+02 1.598479920000000050e+02 2.313079999999999927e+02 1.429739999999545716e+02 3.186148680000000013e+02 3.191419999999999959e+02 1.653100000000612226e+02
5.320000000000000000e+02 1.601490239999999972e+02 2.316819999999999879e+02 1.431679999999554980e+02 3.192148960000000102e+02 3.197239999999999895e+02 1.653160000000612513e+02
5.330000000000000000e+02 1.604500559999999894e+02 2.320780000000000030e+02 1.433259999999562524e+02 3.198149240000000191e+02 3.203279999999999745e+02 1.654800000000620344e+02
5.340000000000000000e+02 1.607510880000000100e+02 2.323340000000000032e+02 1.432539999999559086e+02 3.204149520000000280e+02 3.209440000000000168e+02 1.657720000000634286e+02
5.350000000000000000e+02 1.610521200000000022e+02 2.327940000000000111e+02 1.435279999999572169e+02 3.210149799999999800e+02 3.215299999999999727e+02 1.660340000000646796e+02
5.360000000000000000e+02 1.613531519999999944e+02 2.331239999999999952e+02 1.435899999999575130e+02 3.216150079999999889e+02 3.220899999999999750e+02 1.663340000000661121e+02
5.370000000000000000e+02 1.616541839999999866e+02 2.333940000000000055e+02 1.435159999999571596e+02 3.222150359999999978e+02 3.226820000000000164e+02 1.666620000000676782e+02
5.380000000000000000e+02 1.619552160000000072e+02 2.337259999999999991e+02 1.435699999999574175e+02 3.228150640000000067e+02 3.232699999999999818e+02 1.668540000000685950e+02
5.390000000000000000e+02 1.622562479999999994e+02 2.340000000000000000e+02 1.435079999999571214e+02 3.234150920000000156e+02 3.238940000000000055e+02 1.669660000000691298e+02
5.400000000000000000e+02 1.625572799999999916e+02 2.341279999999999859e+02 1.431619999999554693e+02 3.240151200000000244e+02 3.244460000000000264e+02 1.672700000000705813e+02
5.410000000000000000e+02 1.628583120000000122e+02 2.344259999999999877e+02 1.431599999999554598e+02 3.246151479999999765e+02 3.250559999999999832e+02 1.676040000000721761e+02
5.420000000000000000e+02 1.631593440000000044e+02 2.348499999999999943e+02 1.434019999999566153e+02 3.252151759999999854e+02 3.256360000000000241e+02 1.679720000000739333e+02
5.430000000000000000e+02 1.634603759999999966e+02 2.351160000000000139e+02 1.433179999999562142e+02 3.258152039999999943e+02 3.262479999999999905e+02 1.682440000000752320e+02
5.440000000000000000e+02 1.637614079999999888e+02 2.352959999999999923e+02 1.430859999999551064e+02 3.264152320000000032e+02 3.268439999999999941e+02 1.684360000000761488e+02
5.450000000000000000e+02 1.640624400000000094e+02 2.356620000000000061e+02 1.431679999999554980e+02 3.270152600000000120e+02 3.274920000000000186e+02 1.684800000000763589e+02
5.460000000000000000e+02 1.643634720000000016e+02 2.359499999999999886e+02 1.431659999999554884e+02 3.276152880000000209e+02 3.281120000000000232e+02 1.684560000000762443e+02
5.470000000000000000e+02 1.646645039999999938e+02 2.362359999999999900e+02 1.431359999999553452e+02 3.282153159999999730e+02 3.287019999999999982e+02 1.684340000000761393e+02
5.480000000000000000e+02 1.649655359999999860e+02 2.364279999999999973e+02 1.428879999999541610e+02 3.288153439999999819e+02 3.292799999999999727e+02 1.683800000000758814e+02
5.490000000000000000e+02 1.652665680000000066e+02 2.366519999999999868e+02 1.427639999999535689e+02 3.294153719999999907e+02 3.299159999999999968e+02 1.683120000000755567e+02
5.500000000000000000e+02 1.655675999999999988e+02 2.369099999999999966e+02 1.427419999999534639e+02 3.300153999999999996e+02 3.305040000000000191e+02 1.679440000000737996e+02
5.510000000000000000e+02 1.658686319999999910e+02 2.372580000000000098e+02 1.428419999999539414e+02 3.306154280000000085e+02 3.311360000000000241e+02 1.677440000000728446e+02
5.520000000000000000e+02 1.661696640000000116e+02 2.374879999999999995e+02 1.427199999999533588e+02 3.312154560000000174e+02 3.317559999999999718e+02 1.675760000000720424e+02
5.530000000000000000e+02 1.664706960000000038e+02 2.377059999999999889e+02 1.425659999999526235e+02 3.318154840000000263e+02 3.323960000000000150e+02 1.675400000000718705e+02
5.540000000000000000e+02 1.667717279999999960e+02 2.378120000000000118e+02 1.421899999999508282e+02 3.324155119999999783e+02 3.329940000000000282e+02 1.675940000000721284e+02
5.550000000000000000e+02 1.670727599999999882e+02 2.381680000000000064e+02 1.423059999999513821e+02 3.330155399999999872e+02 3.335980000000000132e+02 1.675100000000717273e+02
5.560000000000000000e+02 1.673737920000000088e+02 2.384799999999999898e+02 1.423079999999513916e+02 3.336155679999999961e+02 3.341940000000000168e+02 1.671580000000700466e+02
5.570000000000000000e+02 1.676748240000000010e+02 2.386939999999999884e+02 1.421339999999505608e+02 3.342155960000000050e+02 3.348059999999999832e+02 1.667740000000682130e+02
5.580000000000000000e+02 1.679758559999999932e+02 2.389879999999999995e+02 1.421579999999506754e+02 3.348156240000000139e+02 3.354239999999999782e+02 1.664000000000664272e+02
5.590000000000000000e+02 1.682768880000000138e+02 2.392179999999999893e+02 1.420219999999500260e+02 3.354156520000000228e+02 3.360459999999999923e+02 1.660020000000645268e+02
5.600000000000000000e+02 1.685779200000000060e+02 2.395579999999999927e+02 1.421079999999504366e+02 3.360156799999999748e+02 3.366680000000000064e+02 1.659320000000641926e+02
5.610000000000000000e+02 1.688789519999999982e+02 2.399279999999999973e+02 1.422799999999512579e+02 3.366157079999999837e+02 3.372420000000000186e+02 1.659300000000641830e+02
5.620000000000000000e+02 1.691799839999999904e+02 2.402199999999999989e+02 1.422799999999512579e+02 3.372157359999999926e+02 3.378340000000000032e+02 1.657300000000632281e+02
5.630000000000000000e+02 1.694810160000000110e+02 2.405120000000000005e+02 1.422639999999511815e+02 3.378157640000000015e+02 3.384159999999999968e+02 1.655880000000625500e+02
5.640000000000000000e+02 1.697820480000000032e+02 2.407379999999999995e+02 1.421199999999504939e+02 3.384157920000000104e+02 3.389900000000000091e+02 1.652020000000607070e+02
5.650000000000000000e+02 1.700830799999999954e+02 2.408619999999999948e+02 1.417619999999487845e+02 3.390158200000000193e+02 3.395960000000000036e+02 1.647560000000585774e+02
5.660000000000000000e+02 1.703841119999999876e+02 2.409540000000000077e+02 1.413279999999467123e+02 3.396158480000000282e+02 3.401999999999999886e+02 1.645200000000574505e+02
5.670000000000000000e+02 1.706851440000000082e+02 2.410980000000000132e+02 1.410239999999452607e+02 3.402158759999999802e+02 3.408240000000000123e+02 1.645320000000575078e+02
5.680000000000000000e+02 1.709861760000000004e+02 2.413280000000000030e+02 1.408979999999446591e+02 3.408159039999999891e+02 3.414320000000000164e+02 1.643760000000567629e+02
5.690000000000000000e+02 1.712872079999999926e+02 2.414619999999999891e+02 1.405879999999431789e+02 3.414159319999999980e+02 3.420419999999999732e+02 1.640020000000549771e+02
5.700000000000000000e+02 1.715882400000000132e+02 2.416719999999999970e+02 1.403859999999422143e+02 3.420159600000000069e+02 3.426360000000000241e+02 1.636240000000531722e+02
5.710000000000000000e+02 1.718892720000000054e+02 2.418779999999999859e+02 1.402099999999413740e+02 3.426159880000000157e+02 3.432019999999999982e+02 1.632620000000514437e+02
5.720000000000000000e+02 1.721903039999999976e+02 2.420339999999999918e+02 1.399239999999400084e+02 3.432160160000000246e+02 3.438179999999999836e+02 1.631260000000507944e+02
5.730000000000000000e+02 1.724913359999999898e+02 2.422560000000000002e+02 1.397659999999392539e+02 3.438160439999999767e+02 3.443700000000000045e+02 1.628580000000495147e+02
5.740000000000000000e+02 1.727923680000000104e+02 2.423760000000000048e+02 1.393839999999374299e+02 3.444160719999999856e+02 3.449859999999999900e+02 1.627220000000488653e+02
5.750000000000000000e+02 1.730934000000000026e+02 2.425720000000000027e+02 1.392119999999366087e+02 3.450160999999999945e+02 3.455860000000000127e+02 1.624820000000477194e+02
5.760000000000000000e+02 1.733944319999999948e+02 2.427500000000000000e+02 1.389699999999354532e+02 3.456161280000000033e+02 3.462060000000000173e+02 1.624580000000476048e+02
5.770000000000000000e+02 1.736954639999999870e+02 2.428720000000000141e+02 1.385819999999336005e+02 3.462161560000000122e+02 3.468639999999999759e+02 1.624560000000475952e+02
5.780000000000000000e+02 1.739964960000000076e+02 2.430000000000000000e+02 1.381819999999316906e+02 3.468161840000000211e+02 3.474719999999999800e+02 1.620760000000457808e+02
5.790000000000000000e+02 1.742975279999999998e+02 2.431380000000000052e+02 1.378319999999300194e+02 3.474162119999999732e+02 3.480539999999999736e+02 1.617220000000440905e+02
5.800000000000000000e+02 1.745985599999999920e+02 2.432980000000000018e+02 1.375979999999289021e+02 3.480162399999999820e+02 3.486399999999999864e+02 1.612960000000420564e+02
5.810000000000000000e+02 1.748995920000000126e+02 2.435740000000000123e+02 1.375479999999286633e+02 3.486162679999999909e+02 3.492119999999999891e+02 1.609240000000402802e+02
5.820000000000000000e+02 1.752006240000000048e+02 2.437680000000000007e+02 1.373579999999277561e+02 3.492162959999999998e+02 3.497900000000000205e+02 1.607660000000395257e+02
5.830000000000000000e+02 1.755016559999999970e+02 2.440980000000000132e+02 1.374119999999280139e+02 3.498163240000000087e+02 3.504180000000000064e+02 1.605380000000384371e+02
5.840000000000000000e+02 1.758026879999999892e+02 2.442239999999999895e+02 1.370759999999264096e+02 3.504163520000000176e+02 3.510439999999999827e+02 1.601240000000364603e+02
5.850000000000000000e+02 1.761037200000000098e+02 2.443460000000000036e+02 1.366839999999245379e+02 3.510163800000000265e+02 3.516279999999999859e+02 1.599120000000354480e+02
5.860000000000000000e+02 1.764047520000000020e+02 2.444559999999999889e+02 1.362839999999226279e+02 3.516164079999999785e+02 3.522339999999999804e+02 1.597060000000344644e+02
5.870000000000000000e+02 1.767057839999999942e+02 2.445380000000000109e+02 1.358679999999206416e+02 3.522164359999999874e+02 3.528480000000000132e+02 1.593080000000325640e+02
5.880000000000000000e+02 1.770068159999999864e+02 2.446539999999999964e+02 1.355159999999189608e+02 3.528164639999999963e+02 3.534599999999999795e+02 1.591480000000318000e+02
5.890000000000000000e+02 1.773078480000000070e+02 2.447740000000000009e+02 1.351439999999171846e+02 3.534164920000000052e+02 3.540840000000000032e+02 1.591160000000316472e+02
5.900000000000000000e+02 1.776088799999999992e+02 2.448919999999999959e+02 1.347879999999154848e+02 3.540165200000000141e+02 3.546619999999999777e+02 1.590180000000311793e+02
5.910000000000000000e+02 1.779099119999999914e+02 2.450180000000000007e+02 1.344079999999136703e+02 3.546165480000000230e+02 3.552919999999999732e+02 1.588200000000302339e+02
5.920000000000000000e+02 1.782109440000000120e+02 2.451560000000000059e+02 1.341039999999122188e+02 3.552165759999999750e+02 3.558879999999999768e+02 1.584200000000283239e+02
5.930000000000000000e+02 1.785119760000000042e+02 2.452640000000000100e+02 1.337159999999103661e+02 3.558166039999999839e+02 3.564499999999999886e+02 1.581860000000272066e+02
5.940000000000000000e+02 1.788130079999999964e+02 2.454919999999999902e+02 1.335659999999096499e+02 3.564166319999999928e+02 3.570640000000000214e+02 1.580600000000266050e+02
5.950000000000000000e+02 1.791140399999999886e+02 2.456059999999999945e+02 1.331659999999077399e+02 3.570166600000000017e+02 3.576560000000000059e+02 1.577000000000248860e+02
5.960000000000000000e+02 1.794150720000000092e+02 2.457400000000000091e+02 1.328319999999061451e+02 3.576166880000000106e+02 3.582500000000000000e+02 1.572540000000227565e+02
5.970000000000000000e+02 1.797161040000000014e+02 2.459480000000000075e+02 1.326619999999053334e+02 3.582167160000000194e+02 3.588860000000000241e+02 1.568940000000210375e+02
5.980000000000000000e+02 1.800171359999999936e+02 2.461740000000000066e+02 1.325459999999047795e+02 3.588167440000000283e+02 3.595459999999999923e+02 1.568580000000208656e+02
5.990000000000000000e+02 1.803181679999999858e+02 2.463899999999999864e+02 1.323379999999037864e+02 3.594167719999999804e+02 3.601259999999999764e+02 1.567540000000203690e+02
6.000000000000000000e+02 1.806192000000000064e+02 2.465279999999999916e+02 1.320379999999023539e+02 3.600167999999999893e+02 3.607119999999999891e+02 1.567600000000203977e+02
6.010000000000000000e+02 1.809202319999999986e+02 2.467019999999999982e+02 1.317639999999010456e+02 3.606168279999999982e+02 3.613059999999999832e+02 1.564740000000190321e+02
6.020000000000000000e+02 1.812212639999999908e+02 2.468240000000000123e+02 1.313919999998992694e+02 3.612168560000000070e+02 3.619279999999999973e+02 1.562880000000181440e+02
6.030000000000000000e+02 1.815222960000000114e+02 2.469339999999999975e+02 1.309959999998973785e+02 3.618168840000000159e+02 3.625000000000000000e+02 1.562200000000178193e+02
6.040000000000000000e+02 1.818233280000000036e+02 2.470380000000000109e+02 1.305599999998952967e+02 3.624169120000000248e+02 3.631399999999999864e+02 1.561360000000174182e+02
6.050000000000000000e+02 1.821243599999999958e+02 2.471299999999999955e+02 1.301159999998931767e+02 3.630169399999999769e+02 3.637660000000000196e+02 1.560420000000169694e+02
6.060000000000000000e+02 1.824253919999999880e+02 2.472100000000000080e+02 1.297059999998912190e+02 3.636169679999999858e+02 3.643480000000000132e+02 1.558360000000159857e+02
6.070000000000000000e+02 1.827264240000000086e+02 2.473220000000000027e+02 1.292959999998892613e+02 3.642169959999999946e+02 3.649379999999999882e+02 1.556700000000151931e+02
6.080000000000000000e+02 1.830274560000000008e+02 2.474019999999999868e+02 1.288899999998873227e+02 3.648170240000000035e+02 3.655760000000000218e+02 1.551920000000129107e+02
6.090000000000000000e+02 1.833284879999999930e+02 2.475159999999999911e+02 1.284939999998854319e+02 3.654170520000000124e+02 3.661560000000000059e+02 1.547840000000109626e+02
6.100000000000000000e+02 1.836295200000000136e+02 2.476399999999999864e+02 1.281539999998838084e+02 3.660170800000000213e+02 3.667699999999999818e+02 1.543660000000089667e+02
6.110000000000000000e+02 1.839305520000000058e+02 2.477800000000000011e+02 1.278419999998834555e+02 3.666171079999999733e+02 3.673600000000000136e+02 1.539520000000069899e+02
6.120000000000000000e+02 1.842315839999999980e+02 2.479900000000000091e+02 1.276639999998838704e+02 3.672171359999999822e+02 3.679499999999999886e+02 1.537300000000059299e+02
6.130000000000000000e+02 1.845326159999999902e+02 2.481380000000000052e+02 1.273459999998846115e+02 3.678171639999999911e+02 3.685679999999999836e+02 1.536000000000053092e+02
6.140000000000000000e+02 1.848336480000000108e+02 2.482539999999999907e+02 1.269679999998854925e+02 3.684171920000000000e+02 3.691680000000000064e+02 1.532040000000034183e+02
6.150000000000000000e+02 1.851346800000000030e+02 2.483540000000000134e+02 1.265539999998864573e+02 3.690172200000000089e+02 3.697760000000000105e+02 1.527600000000012983e+02
6.160000000000000000e+02 1.854357119999999952e+02 2.484619999999999891e+02 1.261879999998873103e+02 3.696172480000000178e+02 3.704019999999999868e+02 1.523459999999993215e+02
6.170000000000000000e+02 1.857367439999999874e+02 2.486080000000000041e+02 1.258759999998880375e+02 3.702172760000000267e+02 3.709940000000000282e+02 1.519699999999975262e+02
6.180000000000000000e+02 1.860377760000000080e+02 2.488100000000000023e+02 1.257239999998883917e+02 3.708173039999999787e+02 3.715919999999999845e+02 1.515599999999955685e+02
6.190000000000000000e+02 1.863388080000000002e+02 2.491579999999999870e+02 1.258599999998880747e+02 3.714173319999999876e+02 3.721499999999999773e+02 1.512299999999939928e+02
6.200000000000000000e+02 1.866398399999999924e+02 2.494079999999999870e+02 1.257519999998883264e+02 3.720173599999999965e+02 3.727200000000000273e+02 1.508599999999922261e+02
6.210000000000000000e+02 1.869408720000000130e+02 2.495360000000000014e+02 1.254039999998891375e+02 3.726173880000000054e+02 3.733340000000000032e+02 1.504859999999904403e+02
6.220000000000000000e+02 1.872419040000000052e+02 2.497179999999999893e+02 1.252139999998895803e+02 3.732174160000000143e+02 3.739340000000000259e+02 1.500739999999884731e+02
6.230000000000000000e+02 1.875429359999999974e+02 2.499159999999999968e+02 1.250499999998899625e+02 3.738174440000000232e+02 3.745179999999999723e+02 1.496739999999865631e+02
6.240000000000000000e+02 1.878439679999999896e+02 2.501579999999999870e+02 1.249619999998901676e+02 3.744174719999999752e+02 3.751019999999999754e+02 1.492539999999845577e+02
6.250000000000000000e+02 1.881450000000000102e+02 2.504399999999999977e+02 1.248879999998903401e+02 3.750174999999999841e+02 3.756999999999999886e+02 1.490279999999834786e+02
6.260000000000000000e+02 1.884460320000000024e+02 2.505680000000000121e+02 1.245119999998912164e+02 3.756175279999999930e+02 3.762660000000000196e+02 1.488859999999828005e+02
6.270000000000000000e+02 1.887470639999999946e+02 2.506639999999999873e+02 1.241079999998921579e+02 3.762175560000000019e+02 3.768519999999999754e+02 1.485039999999809766e+02
6.280000000000000000e+02 1.890480959999999868e+02 2.507599999999999909e+02 1.237019999998931041e+02 3.768175840000000107e+02 3.774279999999999973e+02 1.481319999999792003e+02
6.290000000000000000e+02 1.893491280000000074e+02 2.508979999999999961e+02 1.234159999998937707e+02 3.774176120000000196e+02 3.780280000000000200e+02 1.477399999999773286e+02
6.300000000000000000e+02 1.896501599999999996e+02 2.510039999999999907e+02 1.230439999998946377e+02 3.780176399999999717e+02 3.786159999999999854e+02 1.474919999999761444e+02
6.310000000000000000e+02 1.899511919999999918e+02 2.511980000000000075e+02 1.228579999998950711e+02 3.786176679999999806e+02 3.792359999999999900e+02 1.473519999999754759e+02
6.320000000000000000e+02 1.902522240000000124e+02 2.514079999999999870e+02 1.226759999998954953e+02 3.792176959999999895e+02 3.798100000000000023e+02 1.469579999999735946e+02
6.330000000000000000e+02 1.905532560000000046e+02 2.514979999999999905e+02 1.222659999998964508e+02 3.798177239999999983e+02 3.804039999999999964e+02 1.464959999999713887e+02
6.340000000000000000e+02 1.908542879999999968e+02 2.516040000000000134e+02 1.218619999998973924e+02 3.804177520000000072e+02 3.810099999999999909e+02 1.460619999999693164e+02
6.350000000000000000e+02 1.911553199999999890e+02 2.516939999999999884e+02 1.214299999998983992e+02 3.810177800000000161e+02 3.816220000000000141e+02 1.458299999999682086e+02
6.360000000000000000e+02 1.914563520000000096e+02 2.517779999999999916e+02 1.210139999998993687e+02 3.816178080000000250e+02 3.822180000000000177e+02 1.456179999999671963e+02
6.370000000000000000e+02 1.917573840000000018e+02 2.518820000000000050e+02 1.206359999999002497e+02 3.822178359999999770e+02 3.828179999999999836e+02 1.452979999999656684e+02
6.380000000000000000e+02 1.920584159999999940e+02 2.520000000000000000e+02 1.202899999999010561e+02 3.828178639999999859e+02 3.834139999999999873e+02 1.450939999999646943e+02
6.390000000000000000e+02 1.923594479999999862e+02 2.521579999999999870e+02 1.199979999999017366e+02 3.834178919999999948e+02 3.839820000000000277e+02 1.448819999999636821e+02
6.400000000000000000e+02 1.926604800000000068e+02 2.523760000000000048e+02 1.198299999999021281e+02 3.840179200000000037e+02 3.845779999999999745e+02 1.444939999999618294e+02
6.410000000000000000e+02 1.929615119999999990e+02 2.525339999999999918e+02 1.195459999999027900e+02 3.846179480000000126e+02 3.851480000000000246e+02 1.440999999999599481e+02
6.420000000000000000e+02 1.932625439999999912e+02 2.528060000000000116e+02 1.194819999999029392e+02 3.852179760000000215e+02 3.857819999999999823e+02 1.436579999999578376e+02
6.430000000000000000e+02 1.935635760000000118e+02 2.529219999999999970e+02 1.191479999999037176e+02 3.858180039999999735e+02 3.863999999999999773e+02 1.431999999999556508e+02
6.440000000000000000e+02 1.938646080000000040e+02 2.530180000000000007e+02 1.187479999999046498e+02 3.864180319999999824e+02 3.870199999999999818e+02 1.427759999999536262e+02
6.450000000000000000e+02 1.941656399999999962e+02 2.531899999999999977e+02 1.184479999999053490e+02 3.870180599999999913e+02 3.876379999999999768e+02 1.423659999999516685e+02
6.460000000000000000e+02 1.944666719999999884e+02 2.534139999999999873e+02 1.182999999999056939e+02 3.876180880000000002e+02 3.882500000000000000e+02 1.419459999999496631e+02
6.470000000000000000e+02 1.947677040000000090e+02 2.535020000000000095e+02 1.178839999999066634e+02 3.882181160000000091e+02 3.888299999999999841e+02 1.415739999999478869e+02
6.480000000000000000e+02 1.950687360000000012e+02 2.536220000000000141e+02 1.175499999999074419e+02 3.888181440000000180e+02 3.894460000000000264e+02 1.411419999999458241e+02
6.490000000000000000e+02 1.953697679999999934e+02 2.537419999999999902e+02 1.172199999999082110e+02 3.894181720000000269e+02 3.900480000000000018e+02 1.407519999999439619e+02
6.500000000000000000e+02 1.956708000000000141e+02 2.538379999999999939e+02 1.167939999999092038e+02 3.900181999999999789e+02 3.906739999999999782e+02 1.404019999999422907e+02
6.510000000000000000e+02 1.959718320000000062e+02 2.539379999999999882e+02 1.164559999999099915e+02 3.906182279999999878e+02 3.912599999999999909e+02 1.400479999999406004e+02
6.520000000000000000e+02 1.962728639999999984e+02 2.540440000000000111e+02 1.160779999999108725e+02 3.912182559999999967e+02 3.918620000000000232e+02 1.396339999999386237e+02
6.530000000000000000e+02 1.965738959999999906e+02 2.541699999999999875e+02 1.157499999999116369e+02 3.918182840000000056e+02 3.924719999999999800e+02 1.392559999999368188e+02
6.540000000000000000e+02 1.968749280000000113e+02 2.542719999999999914e+02 1.154099999999124293e+02 3.924183120000000145e+02 3.930520000000000209e+02 1.388759999999350043e+02
6.550000000000000000e+02 1.971759600000000034e+02 2.545200000000000102e+02 1.152759999999127416e+02 3.930183400000000233e+02 3.936759999999999877e+02 1.384319999999328843e+02
6.560000000000000000e+02 1.974769919999999956e+02 2.546699999999999875e+02 1.149159999999135806e+02 3.936183679999999754e+02 3.942699999999999818e+02 1.379819999999307356e+02
6.570000000000000000e+02 1.977780239999999878e+02 2.547800000000000011e+02 1.144819999999145921e+02 3.942183959999999843e+02 3.948419999999999845e+02 1.376219999999290167e+02
6.580000000000000000e+02 1.980790560000000085e+02 2.549159999999999968e+02 1.141659999999153285e+02 3.948184239999999932e+02 3.954479999999999791e+02 1.371919999999269635e+02
6.590000000000000000e+02 1.983800880000000006e+02 2.550980000000000132e+02 1.139359999999158646e+02 3.954184520000000020e+02 3.960720000000000027e+02 1.368239999999252063e+02
6.600000000000000000e+02 1.986811199999999928e+02 2.553199999999999932e+02 1.138099999999161582e+02 3.960184800000000109e+02 3.966499999999999773e+02 1.364259999999233059e+02
6.610000000000000000e+02 1.989821520000000135e+02 2.554259999999999877e+02 1.134139999999170811e+02 3.966185080000000198e+02 3.972640000000000100e+02 1.360639999999215775e+02
6.620000000000000000e+02 1.992831840000000057e+02 2.555600000000000023e+02 1.130859999999178456e+02 3.972185359999999719e+02 3.978360000000000127e+02 1.356999999999198394e+02
6.630000000000000000e+02 1.995842159999999978e+02 2.556879999999999882e+02 1.127419999999186473e+02 3.978185639999999808e+02 3.984359999999999786e+02 1.353039999999179486e+02
6.640000000000000000e+02 1.998852479999999900e+02 2.558979999999999961e+02 1.125639999999190621e+02 3.984185919999999896e+02 3.990380000000000109e+02 1.348699999999158763e+02
6.650000000000000000e+02 2.001862800000000107e+02 2.561979999999999791e+02 1.125639999999190621e+02 3.990186199999999985e+02 3.996320000000000050e+02 1.344799999999140141e+02
6.660000000000000000e+02 2.004873120000000029e+02 2.563059999999999832e+02 1.121639999999199944e+02 3.996186480000000074e+02 4.002400000000000091e+02 1.340879999999121424e+02
6.670000000000000000e+02 2.007883439999999950e+02 2.564159999999999968e+02 1.117699999999209126e+02 4.002186760000000163e+02 4.008620000000000232e+02 1.336859999999102229e+02
6.680000000000000000e+02 2.010893759999999872e+02 2.565140000000000100e+02 1.113699999999218448e+02 4.008187040000000252e+02 4.014540000000000077e+02 1.333139999999084466e+02
6.690000000000000000e+02 2.013904080000000079e+02 2.566240000000000236e+02 1.109719999999227724e+02 4.014187319999999772e+02 4.020360000000000014e+02 1.329319999999066226e+02
6.700000000000000000e+02 2.016914400000000001e+02 2.567459999999999809e+02 1.106019999999236347e+02 4.020187599999999861e+02 4.026259999999999764e+02 1.325699999999048941e+02
6.710000000000000000e+02 2.019924719999999922e+02 2.568620000000000232e+02 1.102359999999244877e+02 4.026187879999999950e+02 4.032239999999999895e+02 1.321639999999029556e+02
6.720000000000000000e+02 2.022935040000000129e+02 2.570260000000000105e+02 1.100119999999250098e+02 4.032188160000000039e+02 4.038480000000000132e+02 1.317159999999008164e+02
6.730000000000000000e+02 2.025945360000000051e+02 2.572239999999999895e+02 1.098159999999254666e+02 4.038188440000000128e+02 4.044420000000000073e+02 1.313139999998988969e+02
6.740000000000000000e+02 2.028955679999999973e+02 2.573919999999999959e+02 1.095699999999260399e+02 4.044188720000000217e+02 4.050439999999999827e+02 1.309079999998969583e+02
6.750000000000000000e+02 2.031965999999999894e+02 2.576560000000000059e+02 1.095419999999261051e+02 4.050188999999999737e+02 4.056179999999999950e+02 1.305219999998951153e+02
6.760000000000000000e+02 2.034976320000000101e+02 2.578899999999999864e+02 1.094099999999264128e+02 4.056189279999999826e+02 4.062379999999999995e+02 1.301379999998932817e+02
6.770000000000000000e+02 2.037986640000000023e+02 2.579940000000000282e+02 1.089939999999273823e+02 4.062189559999999915e+02 4.068340000000000032e+02 1.297339999998913527e+02
6.780000000000000000e+02 2.040996959999999945e+02 2.581059999999999945e+02 1.086439999999281980e+02 4.068189840000000004e+02 4.074279999999999973e+02 1.293479999998895096e+02
6.790000000000000000e+02 2.044007279999999867e+02 2.581979999999999791e+02 1.082419999999291349e+02 4.074190120000000093e+02 4.080140000000000100e+02 1.289659999998876856e+02
6.800000000000000000e+02 2.047017600000000073e+02 2.583539999999999850e+02 1.079199999999298853e+02 4.080190400000000182e+02 4.086100000000000136e+02 1.285619999998857566e+02
6.810000000000000000e+02 2.050027919999999995e+02 2.586139999999999759e+02 1.078079999999301464e+02 4.086190680000000270e+02 4.092060000000000173e+02 1.281739999998839039e+02
6.820000000000000000e+02 2.053038239999999917e+02 2.588960000000000150e+02 1.077939999999301790e+02 4.092190959999999791e+02 4.097660000000000196e+02 1.278019999998835488e+02
6.830000000000000000e+02 2.056048560000000123e+02 2.591539999999999964e+02 1.077039999999303888e+02 4.098191239999999880e+02 4.103639999999999759e+02 1.273839999998845229e+02
6.840000000000000000e+02 2.059058880000000045e+02 2.592939999999999827e+02 1.073559999999311998e+02 4.104191519999999969e+02 4.109879999999999995e+02 1.269919999998854365e+02
6.850000000000000000e+02 2.062069199999999967e+02 2.594460000000000264e+02 1.070479999999319176e+02 4.110191800000000057e+02 4.115659999999999741e+02 1.265939999998863641e+02
6.860000000000000000e+02 2.065079519999999889e+02 2.597040000000000077e+02 1.069539999999321367e+02 4.116192080000000146e+02 4.121820000000000164e+02 1.261539999998873895e+02
6.870000000000000000e+02 2.068089840000000095e+02 2.599399999999999977e+02 1.067719999999325609e+02 4.122192360000000235e+02 4.127679999999999723e+02 1.257759999998882705e+02
6.880000000000000000e+02 2.071100160000000017e+02 2.601560000000000059e+02 1.065819999999330037e+02 4.128192639999999756e+02 4.133700000000000045e+02 1.253859999998891794e+02
6.890000000000000000e+02 2.074110479999999939e+02 2.602479999999999905e+02 1.061899999999339173e+02 4.134192919999999845e+02 4.139920000000000186e+02 1.249799999998901257e+02
6.900000000000000000e+02 2.077120799999999861e+02 2.603380000000000223e+02 1.057699999999348961e+02 4.140193199999999933e+02 4.145840000000000032e+02 1.246039999998910019e+02
6.910000000000000000e+02 2.080131120000000067e+02 2.604379999999999882e+02 1.053579999999358563e+02 4.146193480000000022e+02 4.151619999999999777e+02 1.242579999998918083e+02
6.920000000000000000e+02 2.083141439999999989e+02 2.606600000000000250e+02 1.051939999999362385e+02 4.152193760000000111e+02 4.157760000000000105e+02 1.238479999998927639e+02
6.930000000000000000e+02 2.086151759999999911e+02 2.607500000000000000e+02 1.047819999999371987e+02 4.158194040000000200e+02 4.163140000000000214e+02 1.234659999998936541e+02
6.940000000000000000e+02 2.089162080000000117e+02 2.608500000000000227e+02 1.044139999999380564e+02 4.164194319999999720e+02 4.169080000000000155e+02 1.230799999998945538e+02
6.950000000000000000e+02 2.092172400000000039e+02 2.610299999999999727e+02 1.042239999999384992e+02 4.170194599999999809e+02 4.175079999999999814e+02 1.226759999998954953e+02
6.960000000000000000e+02 2.095182719999999961e+02 2.611920000000000073e+02 1.039819999999390632e+02 4.176194879999999898e+02 4.181240000000000236e+02 1.222599999998964648e+02
6.970000000000000000e+02 2.098193039999999883e+02 2.615219999999999914e+02 1.040519999999389000e+02 4.182195159999999987e+02 4.187440000000000282e+02 1.218439999998974343e+02
6.980000000000000000e+02 2.101203360000000089e+02 2.617500000000000000e+02 1.038599999999393475e+02 4.188195440000000076e+02 4.193639999999999759e+02 1.214439999998983666e+02
6.990000000000000000e+02 2.104213680000000011e+02 2.618779999999999859e+02 1.035139999999401539e+02 4.194195720000000165e+02 4.199580000000000268e+02 1.210899999998991916e+02
7.000000000000000000e+02 2.107223999999999933e+02 2.621179999999999950e+02 1.034059999999404056e+02 4.200196000000000254e+02 4.205600000000000023e+02 1.206439999999002310e+02
7.010000000000000000e+02 2.110234320000000139e+02 2.622119999999999891e+02 1.029999999999413518e+02 4.206196279999999774e+02 4.211840000000000259e+02 1.201999999999012658e+02
7.020000000000000000e+02 2.113244640000000061e+02 2.623159999999999741e+02 1.025839999999423213e+02 4.212196559999999863e+02 4.217640000000000100e+02 1.198359999999021142e+02
7.030000000000000000e+02 2.116254959999999983e+02 2.624139999999999873e+02 1.021779999999432675e+02 4.218196839999999952e+02 4.223519999999999754e+02 1.194279999999030650e+02
7.040000000000000000e+02 2.119265279999999905e+02 2.625260000000000105e+02 1.018159999999441112e+02 4.224197120000000041e+02 4.229320000000000164e+02 1.190399999999039693e+02
7.050000000000000000e+02 2.122275600000000111e+02 2.626440000000000055e+02 1.014539999999449549e+02 4.230197400000000130e+02 4.235500000000000114e+02 1.186859999999047943e+02
7.060000000000000000e+02 2.125285920000000033e+02 2.627860000000000014e+02 1.011319999999457053e+02 4.236197680000000219e+02 4.241720000000000255e+02 1.182799999999057405e+02
7.070000000000000000e+02 2.128296239999999955e+02 2.630099999999999909e+02 1.010319999999459384e+02 4.242197959999999739e+02 4.248159999999999741e+02 1.178919999999066448e+02
7.080000000000000000e+02 2.131306559999999877e+02 2.632320000000000277e+02 1.009119999999462181e+02 4.248198239999999828e+02 4.254159999999999968e+02 1.174759999999076143e+02
7.090000000000000000e+02 2.134316880000000083e+02 2.634460000000000264e+02 1.007599999999465723e+02 4.254198519999999917e+02 4.260059999999999718e+02 1.171019999999084860e+02
7.100000000000000000e+02 2.137327200000000005e+02 2.636700000000000159e+02 1.006039999999469359e+02 4.260198800000000006e+02 4.266259999999999764e+02 1.167259999999093623e+02
7.110000000000000000e+02 2.140337519999999927e+02 2.638240000000000123e+02 1.002779999999476956e+02 4.266199080000000095e+02 4.272200000000000273e+02 1.163039999999103458e+02
7.120000000000000000e+02 2.143347840000000133e+02 2.639119999999999777e+02 9.984199999994871177e+01 4.272199360000000183e+02 4.278240000000000123e+02 1.158599999999113805e+02
7.130000000000000000e+02 2.146358160000000055e+02 2.641059999999999945e+02 9.961399999994924315e+01 4.278199640000000272e+02 4.284220000000000255e+02 1.154699999999122895e+02
7.140000000000000000e+02 2.149368479999999977e+02 2.643199999999999932e+02 9.943599999994965799e+01 4.284199919999999793e+02 4.290059999999999718e+02 1.150659999999132310e+02
7.150000000000000000e+02 2.152378799999999899e+02 2.645120000000000005e+02 9.922999999995013809e+01 4.290200199999999882e+02 4.296159999999999854e+02 1.146279999999142518e+02
7.160000000000000000e+02 2.155389120000000105e+02 2.647119999999999891e+02 9.904599999995056692e+01 4.296200479999999970e+02 4.301639999999999873e+02 1.142639999999151001e+02
7.170000000000000000e+02 2.158399440000000027e+02 2.648159999999999741e+02 9.863999999995151313e+01 4.302200760000000059e+02 4.308000000000000114e+02 1.138679999999160231e+02
7.180000000000000000e+02 2.161409759999999949e+02 2.649259999999999877e+02 9.825199999995241740e+01 4.308201040000000148e+02 4.313980000000000246e+02 1.134819999999169227e+02
7.190000000000000000e+02 2.164420079999999871e+02 2.650260000000000105e+02 9.784999999995335429e+01 4.314201320000000237e+02 4.320040000000000191e+02 1.130759999999178689e+02
7.200000000000000000e+02 2.167430400000000077e+02 2.651480000000000246e+02 9.749399999995418398e+01 4.320201599999999758e+02 4.325819999999999936e+02 1.127539999999186193e+02
7.210000000000000000e+02 2.170440719999999999e+02 2.653319999999999936e+02 9.726999999995470603e+01 4.326201879999999846e+02 4.331700000000000159e+02 1.123259999999196168e+02
7.220000000000000000e+02 2.173451039999999921e+02 2.655480000000000018e+02 9.711999999995505561e+01 4.332202159999999935e+02 4.338039999999999736e+02 1.118999999999206096e+02
7.230000000000000000e+02 2.176461360000000127e+02 2.657520000000000095e+02 9.691399999995553571e+01 4.338202440000000024e+02 4.344100000000000250e+02 1.114899999999215652e+02
7.240000000000000000e+02 2.179471680000000049e+02 2.660099999999999909e+02 9.683199999995572682e+01 4.344202720000000113e+02 4.350160000000000196e+02 1.111119999999224461e+02
7.250000000000000000e+02 2.182481999999999971e+02 2.663319999999999936e+02 9.688799999995559631e+01 4.350203000000000202e+02 4.355880000000000223e+02 1.107239999999233504e+02
7.260000000000000000e+02 2.185492319999999893e+02 2.667379999999999995e+02 9.705799999995520011e+01 4.356203279999999722e+02 4.361700000000000159e+02 1.103659999999241847e+02
7.270000000000000000e+02 2.188502640000000099e+02 2.670860000000000127e+02 9.713399999995502299e+01 4.362203559999999811e+02 4.367679999999999723e+02 1.099199999999252242e+02
7.280000000000000000e+02 2.191512960000000021e+02 2.673319999999999936e+02 9.699999999995533528e+01 4.368203839999999900e+02 4.374019999999999868e+02 1.094739999999262636e+02
7.290000000000000000e+02 2.194523279999999943e+02 2.674479999999999791e+02 9.663999999995617429e+01 4.374204119999999989e+02 4.379879999999999995e+02 1.090639999999272192e+02
7.300000000000000000e+02 2.197533599999999865e+02 2.675419999999999732e+02 9.624799999995708788e+01 4.380204400000000078e+02 4.385439999999999827e+02 1.087319999999279929e+02
7.310000000000000000e+02 2.200543920000000071e+02 2.676619999999999777e+02 9.592199999995784765e+01 4.386204680000000167e+02 4.391320000000000050e+02 1.083039999999289904e+02
7.320000000000000000e+02 2.203554239999999993e+02 2.678260000000000218e+02 9.565799999995846292e+01 4.392204960000000256e+02 4.397740000000000009e+02 1.078979999999299366e+02
7.330000000000000000e+02 2.206564559999999915e+02 2.680319999999999823e+02 9.548599999995886378e+01 4.398205239999999776e+02 4.403380000000000223e+02 1.075459999999307570e+02
7.340000000000000000e+02 2.209574880000000121e+02 2.682520000000000095e+02 9.534199999995919939e+01 4.404205519999999865e+02 4.408879999999999768e+02 1.071479999999316846e+02
7.350000000000000000e+02 2.212585200000000043e+02 2.685579999999999927e+02 9.529399999995931125e+01 4.410205799999999954e+02 4.414599999999999795e+02 1.067599999999325888e+02
7.360000000000000000e+02 2.215595519999999965e+02 2.686619999999999777e+02 9.492199999996017823e+01 4.416206080000000043e+02 4.420600000000000023e+02 1.063319999999335863e+02
7.370000000000000000e+02 2.218605839999999887e+02 2.689159999999999968e+02 9.485399999996033671e+01 4.422206360000000132e+02 4.426580000000000155e+02 1.058979999999345978e+02
7.380000000000000000e+02 2.221616160000000093e+02 2.691399999999999864e+02 9.475999999996055578e+01 4.428206640000000220e+02 4.431920000000000073e+02 1.055159999999354881e+02
7.390000000000000000e+02 2.224626480000000015e+02 2.692839999999999918e+02 9.441199999996136683e+01 4.434206919999999741e+02 4.437620000000000005e+02 1.051739999999362851e+02
7.400000000000000000e+02 2.227636799999999937e+02 2.693940000000000055e+02 9.400399999996231770e+01 4.440207199999999830e+02 4.443659999999999854e+02 1.047459999999372826e+02
7.410000000000000000e+02 2.230647119999999859e+02 2.694940000000000282e+02 9.361599999996322197e+01 4.446207479999999919e+02 4.449399999999999977e+02 1.043319999999382475e+02
7.420000000000000000e+02 2.233657440000000065e+02 2.695939999999999941e+02 9.319799999996419615e+01 4.452207760000000007e+02 4.455419999999999732e+02 1.039379999999391657e+02
7.430000000000000000e+02 2.236667759999999987e+02 2.697060000000000173e+02 9.283999999996503050e+01 4.458208040000000096e+02 4.461240000000000236e+02 1.035999999999399535e+02
7.440000000000000000e+02 2.239678079999999909e+02 2.698199999999999932e+02 9.247599999996587883e+01 4.464208320000000185e+02 4.467420000000000186e+02 1.031899999999409090e+02
7.450000000000000000e+02 2.242688400000000115e+02 2.699680000000000177e+02 9.215199999996663394e+01 4.470208600000000274e+02 4.473580000000000041e+02 1.027419999999419531e+02
7.460000000000000000e+02 2.245698720000000037e+02 2.702019999999999982e+02 9.199399999996700217e+01 4.476208879999999795e+02 4.479700000000000273e+02 1.023379999999428946e+02
7.470000000000000000e+02 2.248709039999999959e+02 2.703260000000000218e+02 9.164999999996780389e+01 4.482209159999999883e+02 4.485740000000000123e+02 1.019619999999437709e+02
7.480000000000000000e+02 2.251719359999999881e+02 2.704879999999999995e+02 9.139999999996838653e+01 4.488209439999999972e+02 4.492040000000000077e+02 1.015639999999446985e+02
7.490000000000000000e+02 2.254729680000000087e+02 2.707459999999999809e+02 9.135799999996848442e+01 4.494209720000000061e+02 4.498220000000000027e+02 1.011579999999456447e+02
7.500000000000000000e+02 2.257740000000000009e+02 2.708940000000000055e+02 9.106199999996917427e+01 4.500210000000000150e+02 4.504519999999999982e+02 1.007559999999465816e+02
7.510000000000000000e+02 2.260750319999999931e+02 2.711080000000000041e+02 9.088399999996958911e+01 4.506210280000000239e+02 4.510480000000000018e+02 1.003639999999474952e+02
7.520000000000000000e+02 2.263760640000000137e+02 2.712200000000000273e+02 9.051399999997045143e+01 4.512210559999999759e+02 4.516700000000000159e+02 9.993399999994849736e+01
7.530000000000000000e+02 2.266770960000000059e+02 2.714599999999999795e+02 9.035999999997081034e+01 4.518210839999999848e+02 4.522420000000000186e+02 9.954999999994939230e+01
7.540000000000000000e+02 2.269781279999999981e+02 2.717760000000000105e+02 9.041199999997068915e+01 4.524211119999999937e+02 4.528519999999999754e+02 9.916799999995028259e+01
7.550000000000000000e+02 2.272791599999999903e+02 2.718960000000000150e+02 9.006999999997148620e+01 4.530211400000000026e+02 4.534259999999999877e+02 9.878599999995117287e+01
7.560000000000000000e+02 2.275801920000000109e+02 2.720020000000000095e+02 8.968999999997237182e+01 4.536211680000000115e+02 4.540280000000000200e+02 9.838399999995210976e+01
7.570000000000000000e+02 2.278812240000000031e+02 2.721159999999999854e+02 8.933199999997320617e+01 4.542211960000000204e+02 4.546220000000000141e+02 9.798599999995303733e+01
7.580000000000000000e+02 2.281822559999999953e+02 2.722379999999999995e+02 8.901799999997393797e+01 4.548212239999999724e+02 4.552219999999999800e+02 9.763399999995385770e+01
7.590000000000000000e+02 2.284832879999999875e+02 2.724100000000000250e+02 8.876199999997453460e+01 4.554212519999999813e+02 4.558419999999999845e+02 9.725399999995474332e+01
7.600000000000000000e+02 2.287843200000000081e+02 2.726619999999999777e+02 8.867799999997473037e+01 4.560212799999999902e+02 4.564580000000000268e+02 9.683399999995572216e+01
7.610000000000000000e+02 2.290853520000000003e+02 2.728779999999999859e+02 8.852999999997507530e+01 4.566213079999999991e+02 4.570400000000000205e+02 9.642399999995667770e+01
7.620000000000000000e+02 2.293863839999999925e+02 2.730079999999999814e+02 8.817399999997590498e+01 4.572213360000000080e+02 4.576600000000000250e+02 9.603999999995757264e+01
7.630000000000000000e+02 2.296874160000000131e+02 2.731440000000000055e+02 8.784999999997666009e+01 4.578213640000000169e+02 4.582599999999999909e+02 9.568399999995840233e+01
7.640000000000000000e+02 2.299884480000000053e+02 2.733319999999999936e+02 8.759599999997725206e+01 4.584213920000000257e+02 4.588279999999999745e+02 9.530399999995928795e+01
7.650000000000000000e+02 2.302894799999999975e+02 2.735500000000000114e+02 8.743999999997761563e+01 4.590214199999999778e+02 4.594379999999999882e+02 9.490999999996020620e+01
7.660000000000000000e+02 2.305905119999999897e+02 2.736379999999999768e+02 8.701399999997860846e+01 4.596214479999999867e+02 4.600339999999999918e+02 9.456199999996101724e+01
7.670000000000000000e+02 2.308915440000000103e+02 2.737599999999999909e+02 8.663199999997949874e+01 4.602214759999999956e+02 4.606480000000000246e+02 9.415999999996195413e+01
7.680000000000000000e+02 2.311925760000000025e+02 2.738419999999999845e+02 8.619999999998050555e+01 4.608215040000000045e+02 4.612559999999999718e+02 9.376399999996287704e+01
7.690000000000000000e+02 2.314936079999999947e+02 2.739399999999999977e+02 8.578599999998147041e+01 4.614215320000000133e+02 4.618380000000000223e+02 9.338199999996376732e+01
7.700000000000000000e+02 2.317946399999999869e+02 2.740339999999999918e+02 8.540799999998235137e+01 4.620215600000000222e+02 4.624700000000000273e+02 9.296199999996474617e+01
7.710000000000000000e+02 2.320956720000000075e+02 2.741639999999999873e+02 8.503799999998321368e+01 4.626215879999999743e+02 4.631379999999999768e+02 9.259399999996560382e+01
7.720000000000000000e+02 2.323967039999999997e+02 2.742780000000000200e+02 8.468199999998404337e+01 4.632216159999999832e+02 4.637379999999999995e+02 9.220999999996649876e+01
7.730000000000000000e+02 2.326977359999999919e+02 2.744259999999999877e+02 8.439599999998470992e+01 4.638216439999999920e+02 4.643360000000000127e+02 9.179999999996745430e+01
7.740000000000000000e+02 2.329987680000000125e+02 2.746680000000000064e+02 8.427199999998499891e+01 4.644216720000000009e+02 4.649540000000000077e+02 9.140999999996836323e+01
7.750000000000000000e+02 2.332998000000000047e+02 2.749060000000000059e+02 8.416599999998524595e+01 4.650217000000000098e+02 4.655339999999999918e+02 9.103799999996923020e+01
7.760000000000000000e+02 2.336008319999999969e+02 2.750600000000000023e+02 8.388799999998589385e+01 4.656217280000000187e+02 4.661240000000000236e+02 9.066399999997010184e+01
7.770000000000000000e+02 2.339018639999999891e+02 2.751639999999999873e+02 8.347599999998685405e+01 4.662217560000000276e+02 4.667359999999999900e+02 9.027199999997101543e+01
7.780000000000000000e+02 2.342028960000000097e+02 2.752839999999999918e+02 8.310399999998772103e+01 4.668217839999999796e+02 4.673240000000000123e+02 8.989199999997190105e+01
7.790000000000000000e+02 2.345039280000000019e+02 2.753600000000000136e+02 8.264399999998879309e+01 4.674218119999999885e+02 4.679200000000000159e+02 8.952799999997274938e+01
7.800000000000000000e+02 2.348049599999999941e+02 2.754800000000000182e+02 8.226999999998966473e+01 4.680218399999999974e+02 4.685260000000000105e+02 8.912199999997369559e+01
7.810000000000000000e+02 2.351059919999999863e+02 2.756100000000000136e+02 8.191799999999048509e+01 4.686218680000000063e+02 4.691379999999999768e+02 8.872199999997462783e+01
7.820000000000000000e+02 2.354070240000000069e+02 2.757900000000000205e+02 8.171599999999095587e+01 4.692218960000000152e+02 4.697139999999999986e+02 8.830199999997560667e+01
7.830000000000000000e+02 2.357080559999999991e+02 2.759780000000000086e+02 8.148199999999150123e+01 4.698219240000000241e+02 4.703500000000000227e+02 8.789799999997654822e+01
7.840000000000000000e+02 2.360090879999999913e+02 2.761680000000000064e+02 8.126199999999201395e+01 4.704219519999999761e+02 4.709379999999999882e+02 8.752199999997742452e+01
7.850000000000000000e+02 2.363101200000000119e+02 2.764399999999999977e+02 8.119999999999215845e+01 4.710219799999999850e+02 4.715339999999999918e+02 8.713399999997832879e+01
7.860000000000000000e+02 2.366111520000000041e+02 2.766200000000000045e+02 8.092999999999278771e+01 4.716220079999999939e+02 4.721299999999999955e+02 8.670199999997933560e+01
7.870000000000000000e+02 2.369121839999999963e+02 2.767080000000000268e+02 8.051399999999375723e+01 4.722220360000000028e+02 4.727719999999999914e+02 8.631999999998022588e+01
7.880000000000000000e+02 2.372132159999999885e+02 2.767819999999999823e+02 8.007599999999477802e+01 4.728220640000000117e+02 4.733260000000000218e+02 8.595399999998107887e+01
7.890000000000000000e+02 2.375142480000000091e+02 2.768879999999999768e+02 7.968399999999569161e+01 4.734220920000000206e+02 4.739119999999999777e+02 8.557599999998195983e+01
7.900000000000000000e+02 2.378152800000000013e+02 2.769719999999999800e+02 7.923199999999674503e+01 4.740221199999999726e+02 4.744920000000000186e+02 8.519999999998283613e+01
7.910000000000000000e+02 2.381163119999999935e+02 2.770559999999999832e+02 7.885199999999763065e+01 4.746221479999999815e+02 4.750840000000000032e+02 8.477199999998383362e+01
7.920000000000000000e+02 2.384173440000000141e+02 2.771720000000000255e+02 7.845199999999856288e+01 4.752221759999999904e+02 4.757259999999999991e+02 8.436999999998477051e+01
7.930000000000000000e+02 2.387183760000000063e+02 2.773340000000000032e+02 7.817599999999920612e+01 4.758222039999999993e+02 4.763500000000000227e+02 8.388999999998588919e+01
7.940000000000000000e+02 2.390194079999999985e+02 2.775679999999999836e+02 7.803599999999953241e+01 4.764222320000000082e+02 4.769560000000000173e+02 8.347599999998685405e+01
7.950000000000000000e+02 2.393204399999999907e+02 2.777559999999999718e+02 7.783799999999999386e+01 4.770222600000000170e+02 4.775339999999999918e+02 8.310199999998772569e+01
7.960000000000000000e+02 2.396214720000000113e+02 2.779619999999999891e+02 7.763800000000045998e+01 4.776222880000000259e+02 4.781859999999999786e+02 8.274999999998854605e+01
7.970000000000000000e+02 2.399225040000000035e+02 2.780840000000000032e+02 7.728400000000128500e+01 4.782223159999999780e+02 4.788120000000000118e+02 8.237599999998941769e+01
7.980000000000000000e+02 2.402235359999999957e+02 2.782540000000000191e+02 7.701600000000190960e+01 4.788223439999999869e+02 4.793799999999999955e+02 8.201199999999026602e+01
7.990000000000000000e+02 2.405245679999999879e+02 2.784920000000000186e+02 7.686400000000226385e+01 4.794223719999999958e+02 4.799800000000000182e+02 8.158799999999125419e+01
8.000000000000000000e+02 2.408256000000000085e+02 2.786039999999999850e+02 7.646000000000320540e+01 4.800224000000000046e+02 4.805559999999999832e+02 8.123199999999208387e+01
8.010000000000000000e+02 2.411266320000000007e+02 2.787180000000000177e+02 7.610800000000402576e+01 4.806224280000000135e+02 4.811480000000000246e+02 8.085999999999295085e+01
8.020000000000000000e+02 2.414276639999999929e+02 2.789239999999999782e+02 7.591200000000448256e+01 4.812224560000000224e+02 4.817160000000000082e+02 8.047999999999383647e+01
8.030000000000000000e+02 2.417286960000000136e+02 2.791879999999999882e+02 7.586000000000460375e+01 4.818224839999999745e+02 4.822880000000000109e+02 8.012399999999466615e+01
8.040000000000000000e+02 2.420297280000000057e+02 2.793840000000000146e+02 7.564800000000509783e+01 4.824225119999999833e+02 4.828559999999999945e+02 7.977199999999548652e+01
8.050000000000000000e+02 2.423307599999999979e+02 2.795040000000000191e+02 7.523800000000605337e+01 4.830225399999999922e+02 4.834479999999999791e+02 7.935599999999645604e+01
8.060000000000000000e+02 2.426317919999999901e+02 2.796179999999999950e+02 7.491000000000681780e+01 4.836225680000000011e+02 4.840459999999999923e+02 7.893399999999743955e+01
8.070000000000000000e+02 2.429328240000000108e+02 2.797500000000000000e+02 7.456800000000761486e+01 4.842225960000000100e+02 4.846460000000000150e+02 7.852599999999839042e+01
8.080000000000000000e+02 2.432338560000000030e+02 2.799780000000000086e+02 7.440800000000798775e+01 4.848226240000000189e+02 4.852540000000000191e+02 7.812599999999932265e+01
8.090000000000000000e+02 2.435348879999999951e+02 2.800860000000000127e+02 7.403000000000886871e+01 4.854226520000000278e+02 4.858319999999999936e+02 7.775600000000018497e+01
8.100000000000000000e+02 2.438359199999999873e+02 2.801800000000000068e+02 7.361400000000983823e+01 4.860226799999999798e+02 4.864279999999999973e+02 7.738000000000106127e+01
8.110000000000000000e+02 2.441369520000000080e+02 2.802679999999999723e+02 7.320200000001079843e+01 4.866227079999999887e+02 4.870179999999999723e+02 7.702600000000188629e+01
8.120000000000000000e+02 2.444379840000000002e+02 2.803679999999999950e+02 7.285600000001160481e+01 4.872227359999999976e+02 4.876379999999999768e+02 7.661000000000285581e+01
8.130000000000000000e+02 2.447390159999999923e+02 2.804879999999999995e+02 7.248200000001247645e+01 4.878227640000000065e+02 4.882259999999999991e+02 7.619400000000382533e+01
8.140000000000000000e+02 2.450400480000000130e+02 2.805819999999999936e+02 7.205000000001348326e+01 4.884227920000000154e+02 4.888380000000000223e+02 7.579800000000474824e+01
8.150000000000000000e+02 2.453410800000000052e+02 2.806800000000000068e+02 7.163600000001444812e+01 4.890228200000000243e+02 4.894340000000000259e+02 7.539400000000568980e+01
8.160000000000000000e+02 2.456421119999999974e+02 2.807719999999999914e+02 7.120000000001546425e+01 4.896228479999999763e+02 4.900559999999999832e+02 7.502400000000655211e+01
8.170000000000000000e+02 2.459431439999999895e+02 2.808620000000000232e+02 7.082000000001634987e+01 4.902228759999999852e+02 4.906539999999999964e+02 7.461800000000749833e+01
8.180000000000000000e+02 2.462441760000000102e+02 2.809839999999999804e+02 7.047600000001715159e+01 4.908229039999999941e+02 4.912660000000000196e+02 7.424200000000837463e+01
8.190000000000000000e+02 2.465452080000000024e+02 2.810860000000000127e+02 7.008600000001806052e+01 4.914229320000000030e+02 4.918639999999999759e+02 7.382000000000935813e+01
8.200000000000000000e+02 2.468462399999999946e+02 2.811920000000000073e+02 6.970600000001894614e+01 4.920229600000000119e+02 4.924560000000000173e+02 7.342000000001029036e+01
8.210000000000000000e+02 2.471472719999999867e+02 2.812919999999999732e+02 6.928800000001992032e+01 4.926229880000000207e+02 4.930219999999999914e+02 7.303400000001118997e+01
8.220000000000000000e+02 2.474483040000000074e+02 2.813840000000000146e+02 6.891200000002079662e+01 4.932230159999999728e+02 4.936080000000000041e+02 7.259200000001222008e+01
8.230000000000000000e+02 2.477493359999999996e+02 2.814800000000000182e+02 6.848400000002179411e+01 4.938230439999999817e+02 4.941940000000000168e+02 7.221800000001309172e+01
8.240000000000000000e+02 2.480503679999999918e+02 2.815860000000000127e+02 6.813600000002260515e+01 4.944230719999999906e+02 4.947479999999999905e+02 7.183200000001399133e+01
8.250000000000000000e+02 2.483514000000000124e+02 2.816979999999999791e+02 6.774800000002350941e+01 4.950230999999999995e+02 4.953559999999999945e+02 7.142000000001495152e+01
8.260000000000000000e+02 2.486524320000000046e+02 2.817900000000000205e+02 6.733400000002447428e+01 4.956231280000000083e+02 4.959440000000000168e+02 7.105600000001579986e+01
8.270000000000000000e+02 2.489534639999999968e+02 2.819019999999999868e+02 6.699600000002526201e+01 4.962231560000000172e+02 4.965319999999999823e+02 7.063600000001677870e+01
8.280000000000000000e+02 2.492544959999999890e+02 2.820160000000000196e+02 6.664600000002607771e+01 4.968231840000000261e+02 4.971340000000000146e+02 7.021000000001777153e+01
8.290000000000000000e+02 2.495555280000000096e+02 2.821800000000000068e+02 6.638600000002668367e+01 4.974232119999999782e+02 4.977599999999999909e+02 6.979200000001874571e+01
8.300000000000000000e+02 2.498565600000000018e+02 2.823519999999999754e+02 6.613000000002728029e+01 4.980232399999999870e+02 4.983159999999999741e+02 6.942000000001961268e+01
8.310000000000000000e+02 2.501575919999999940e+02 2.825140000000000100e+02 6.583800000002796082e+01 4.986232679999999959e+02 4.989379999999999882e+02 6.897800000002064280e+01
8.320000000000000000e+02 2.504586239999999862e+02 2.827219999999999800e+02 6.570400000002827312e+01 4.992232960000000048e+02 4.995500000000000114e+02 6.855800000002162164e+01
8.330000000000000000e+02 2.507596560000000068e+02 2.828319999999999936e+02 6.527400000002927527e+01 4.998233240000000137e+02 5.001399999999999864e+02 6.817200000002252125e+01
8.340000000000000000e+02 2.510606879999999990e+02 2.829180000000000064e+02 6.487400000003020750e+01 5.004233520000000226e+02 5.007180000000000177e+02 6.777000000002345814e+01
8.350000000000000000e+02 2.513617199999999912e+02 2.830099999999999909e+02 6.444800000003120033e+01 5.010233799999999746e+02 5.013140000000000214e+02 6.738200000002436241e+01
8.360000000000000000e+02 2.516627520000000118e+02 2.831039999999999850e+02 6.404600000003213722e+01 5.016234079999999835e+02 5.019039999999999964e+02 6.696800000002532727e+01
8.370000000000000000e+02 2.519637840000000040e+02 2.832160000000000082e+02 6.364600000003181179e+01 5.022234359999999924e+02 5.025299999999999727e+02 6.655800000002628281e+01
8.380000000000000000e+02 2.522648159999999962e+02 2.833419999999999845e+02 6.330200000003139138e+01 5.028234640000000013e+02 5.031259999999999764e+02 6.620200000002711249e+01
8.390000000000000000e+02 2.525658479999999884e+02 2.834460000000000264e+02 6.294000000003094897e+01 5.034234920000000102e+02 5.037300000000000182e+02 6.580600000002803540e+01
8.400000000000000000e+02 2.528668800000000090e+02 2.835339999999999918e+02 6.253800000003045767e+01 5.040235200000000191e+02 5.043260000000000218e+02 6.537800000002903289e+01
8.410000000000000000e+02 2.531679120000000012e+02 2.836320000000000050e+02 6.213000000002995904e+01 5.046235480000000280e+02 5.049300000000000068e+02 6.495800000003001173e+01
8.420000000000000000e+02 2.534689439999999934e+02 2.837259999999999991e+02 6.172400000002946285e+01 5.052235759999999800e+02 5.055699999999999932e+02 6.451400000003104651e+01
8.430000000000000000e+02 2.537699760000000140e+02 2.837980000000000018e+02 6.131800000002896667e+01 5.058236039999999889e+02 5.061779999999999973e+02 6.413400000003193213e+01
8.440000000000000000e+02 2.540710080000000062e+02 2.838840000000000146e+02 6.090200000002845826e+01 5.064236319999999978e+02 5.068179999999999836e+02 6.372600000003190956e+01
8.450000000000000000e+02 2.543720399999999984e+02 2.839800000000000182e+02 6.054800000002802562e+01 5.070236600000000067e+02 5.073879999999999768e+02 6.336000000003146226e+01
8.460000000000000000e+02 2.546730719999999906e+02 2.840960000000000036e+02 6.017600000002757099e+01 5.076236880000000156e+02 5.080140000000000100e+02 6.293400000003094164e+01
8.470000000000000000e+02 2.549741040000000112e+02 2.841979999999999791e+02 5.978200000002708947e+01 5.082237160000000245e+02 5.086080000000000041e+02 6.256000000003048456e+01
8.480000000000000000e+02 2.552751360000000034e+02 2.842860000000000014e+02 5.938200000002660062e+01 5.088237439999999765e+02 5.092180000000000177e+02 6.212600000002995415e+01
8.490000000000000000e+02 2.555761679999999956e+02 2.843860000000000241e+02 5.898200000002611176e+01 5.094237719999999854e+02 5.098240000000000123e+02 6.170800000002944330e+01
8.500000000000000000e+02 2.558771999999999878e+02 2.844859999999999900e+02 5.857600000002561558e+01 5.100237999999999943e+02 5.104279999999999973e+02 6.130400000002894956e+01
8.510000000000000000e+02 2.561782319999999800e+02 2.845880000000000223e+02 5.821600000002517561e+01 5.106238280000000032e+02 5.110260000000000105e+02 6.089000000002844359e+01
8.520000000000000000e+02 2.564792640000000006e+02 2.846920000000000073e+02 5.782800000002470142e+01 5.112238560000000120e+02 5.116379999999999768e+02 6.047000000002793030e+01
8.530000000000000000e+02 2.567802960000000212e+02 2.848100000000000023e+02 5.744400000002423212e+01 5.118238840000000209e+02 5.122380000000000564e+02 6.008200000002745611e+01
8.540000000000000000e+02 2.570813279999999850e+02 2.849119999999999777e+02 5.703600000002373349e+01 5.124239119999999730e+02 5.128319999999999936e+02 5.968800000002697459e+01
8.550000000000000000e+02 2.573823600000000056e+02 2.850000000000000000e+02 5.662400000002322997e+01 5.130239400000000387e+02 5.134220000000000255e+02 5.931000000002651262e+01
8.560000000000000000e+02 2.576833920000000262e+02 2.851100000000000136e+02 5.625800000002278267e+01 5.136239679999999908e+02 5.140059999999999718e+02 5.891800000002603355e+01
8.570000000000000000e+02 2.579844239999999900e+02 2.852339999999999804e+02 5.587800000002231826e+01 5.142239960000000565e+02 5.145979999999999563e+02 5.849000000002551047e+01
8.580000000000000000e+02 2.582854560000000106e+02 2.853380000000000223e+02 5.549000000002184407e+01 5.148240240000000085e+02 5.151779999999999973e+02 5.811400000002505095e+01
8.590000000000000000e+02 2.585864879999999744e+02 2.854340000000000259e+02 5.506200000002132100e+01 5.154240519999999606e+02 5.157680000000000291e+02 5.773200000002458410e+01
8.600000000000000000e+02 2.588875199999999950e+02 2.855579999999999927e+02 5.468000000002085415e+01 5.160240800000000263e+02 5.163600000000000136e+02 5.731600000002407569e+01
8.610000000000000000e+02 2.591885520000000156e+02 2.856580000000000155e+02 5.428800000002037507e+01 5.166241079999999783e+02 5.169579999999999700e+02 5.695800000002363817e+01
8.620000000000000000e+02 2.594895839999999794e+02 2.857500000000000000e+02 5.389000000001988866e+01 5.172241360000000441e+02 5.175439999999999827e+02 5.653600000002312242e+01
8.630000000000000000e+02 2.597906160000000000e+02 2.858340000000000032e+02 5.349200000001940225e+01 5.178241639999999961e+02 5.181699999999999591e+02 5.612600000002262135e+01
8.640000000000000000e+02 2.600916480000000206e+02 2.859560000000000173e+02 5.312200000001895006e+01 5.184241919999999482e+02 5.187839999999999918e+02 5.570800000002211050e+01
8.650000000000000000e+02 2.603926799999999844e+02 2.860679999999999836e+02 5.277200000001852231e+01 5.190242200000000139e+02 5.193880000000000337e+02 5.530000000002161187e+01
8.660000000000000000e+02 2.606937120000000050e+02 2.861539999999999964e+02 5.237000000001803102e+01 5.196242479999999659e+02 5.199779999999999518e+02 5.487400000002109124e+01
8.670000000000000000e+02 2.609947440000000256e+02 2.862500000000000000e+02 5.197200000001754461e+01 5.202242760000000317e+02 5.205639999999999645e+02 5.453200000002067327e+01
8.680000000000000000e+02 2.612957759999999894e+02 2.863559999999999945e+02 5.155800000001703864e+01 5.208243039999999837e+02 5.211739999999999782e+02 5.410600000002015264e+01
8.690000000000000000e+02 2.615968080000000100e+02 2.864300000000000068e+02 5.113600000001652290e+01 5.214243320000000494e+02 5.217559999999999718e+02 5.369600000001965157e+01
8.700000000000000000e+02 2.618978399999999738e+02 2.865380000000000109e+02 5.075200000001605360e+01 5.220243600000000015e+02 5.223179999999999836e+02 5.333800000001921404e+01
8.710000000000000000e+02 2.621988719999999944e+02 2.866220000000000141e+02 5.031600000001552075e+01 5.226243879999999535e+02 5.228999999999999773e+02 5.292400000001870808e+01
8.720000000000000000e+02 2.624999040000000150e+02 2.867339999999999804e+02 4.991600000001503190e+01 5.232244160000000193e+02 5.234980000000000473e+02 5.253800000001823634e+01
8.730000000000000000e+02 2.628009359999999788e+02 2.868419999999999845e+02 4.951800000001454549e+01 5.238244439999999713e+02 5.241319999999999482e+02 5.214400000001775481e+01
8.740000000000000000e+02 2.631019679999999994e+02 2.869379999999999882e+02 4.910400000001403953e+01 5.244244720000000370e+02 5.247480000000000473e+02 5.170400000001721708e+01
8.750000000000000000e+02 2.634030000000000200e+02 2.870140000000000100e+02 4.868600000001352868e+01 5.250244999999999891e+02 5.253640000000000327e+02 5.132800000001675755e+01
8.760000000000000000e+02 2.637040319999999838e+02 2.871440000000000055e+02 4.835000000001311804e+01 5.256245280000000548e+02 5.259460000000000264e+02 5.090600000001624181e+01
8.770000000000000000e+02 2.640050640000000044e+02 2.872359999999999900e+02 4.790600000001257541e+01 5.262245560000000069e+02 5.265679999999999836e+02 5.048800000001573096e+01
8.780000000000000000e+02 2.643060960000000250e+02 2.873539999999999850e+02 4.749200000001206945e+01 5.268245839999999589e+02 5.271860000000000355e+02 5.011000000001526899e+01
8.790000000000000000e+02 2.646071279999999888e+02 2.874599999999999795e+02 4.710400000001159526e+01 5.274246120000000246e+02 5.277580000000000382e+02 4.970200000001477036e+01
8.800000000000000000e+02 2.649081600000000094e+02 2.875539999999999736e+02 4.669800000001109908e+01 5.280246399999999767e+02 5.283600000000000136e+02 4.934400000001433284e+01
8.810000000000000000e+02 2.652091919999999732e+02 2.876600000000000250e+02 4.630600000001062000e+01 5.286246680000000424e+02 5.289800000000000182e+02 4.893200000001382932e+01
8.820000000000000000e+02 2.655102239999999938e+02 2.877839999999999918e+02 4.593800000001017025e+01 5.292246959999999945e+02 5.295960000000000036e+02 4.851200000001331603e+01
8.830000000000000000e+02 2.658112560000000144e+02 2.878980000000000246e+02 4.556400000000971318e+01 5.298247239999999465e+02 5.301920000000000073e+02 4.812000000001283695e+01
8.840000000000000000e+02 2.661122879999999782e+02 2.879920000000000186e+02 4.513600000000919010e+01 5.304247520000000122e+02 5.307680000000000291e+02 4.768400000001230410e+01
8.850000000000000000e+02 2.664133199999999988e+02 2.880880000000000223e+02 4.474400000000871103e+01 5.310247799999999643e+02 5.313519999999999754e+02 4.734800000001189346e+01
8.860000000000000000e+02 2.667143520000000194e+02 2.881899999999999977e+02 4.432200000000819529e+01 5.316248080000000300e+02 5.319400000000000546e+02 4.696800000001142905e+01
8.870000000000000000e+02 2.670153839999999832e+02 2.883000000000000114e+02 4.393400000000772110e+01 5.322248359999999821e+02 5.325439999999999827e+02 4.657600000001094998e+01
8.880000000000000000e+02 2.673164160000000038e+02 2.884259999999999877e+02 4.360400000000731779e+01 5.328248640000000478e+02 5.331280000000000427e+02 4.623600000001053445e+01
8.890000000000000000e+02 2.676174480000000244e+02 2.885500000000000114e+02 4.321000000000683627e+01 5.334248919999999998e+02 5.337060000000000173e+02 4.588200000001010181e+01
8.900000000000000000e+02 2.679184799999999882e+02 2.886680000000000064e+02 4.283000000000637186e+01 5.340249199999999519e+02 5.343300000000000409e+02 4.549400000000962763e+01
8.910000000000000000e+02 2.682195120000000088e+02 2.887620000000000005e+02 4.241000000000585857e+01 5.346249480000000176e+02 5.349439999999999600e+02 4.511600000000916566e+01
8.920000000000000000e+02 2.685205439999999726e+02 2.888559999999999945e+02 4.198000000000533305e+01 5.352249759999999696e+02 5.355620000000000118e+02 4.471000000000866947e+01
8.930000000000000000e+02 2.688215759999999932e+02 2.890380000000000109e+02 4.174200000000504218e+01 5.358250040000000354e+02 5.361580000000000155e+02 4.431400000000818551e+01
8.940000000000000000e+02 2.691226080000000138e+02 2.892559999999999718e+02 4.155000000000480753e+01 5.364250319999999874e+02 5.367820000000000391e+02 4.395400000000774554e+01
8.950000000000000000e+02 2.694236399999999776e+02 2.893439999999999941e+02 4.116200000000433334e+01 5.370250600000000532e+02 5.373880000000000337e+02 4.353600000000723469e+01
8.960000000000000000e+02 2.697246719999999982e+02 2.894479999999999791e+02 4.078800000000387627e+01 5.376250880000000052e+02 5.380080000000000382e+02 4.314400000000675561e+01
8.970000000000000000e+02 2.700257040000000188e+02 2.895419999999999732e+02 4.038000000000337764e+01 5.382251159999999572e+02 5.386059999999999945e+02 4.275000000000627409e+01
8.980000000000000000e+02 2.703267359999999826e+02 2.896279999999999859e+02 3.994800000000284967e+01 5.388251440000000230e+02 5.391599999999999682e+02 4.239600000000584146e+01
8.990000000000000000e+02 2.706277680000000032e+02 2.897579999999999814e+02 3.961600000000244393e+01 5.394251719999999750e+02 5.397799999999999727e+02 4.195200000000529883e+01
9.000000000000000000e+02 2.709288000000000238e+02 2.898439999999999941e+02 3.920200000000193796e+01 5.400252000000000407e+02 5.404239999999999782e+02 4.156000000000481975e+01
9.010000000000000000e+02 2.712298319999999876e+02 2.899300000000000068e+02 3.876800000000140756e+01 5.406252279999999928e+02 5.409919999999999618e+02 4.119600000000437490e+01
9.020000000000000000e+02 2.715308640000000082e+02 2.900179999999999723e+02 3.836600000000091626e+01 5.412252559999999448e+02 5.416100000000000136e+02 4.076600000000384938e+01
9.030000000000000000e+02 2.718318959999999720e+02 2.901100000000000136e+02 3.793400000000038830e+01 5.418252840000000106e+02 5.422179999999999609e+02 4.034200000000333119e+01
9.040000000000000000e+02 2.721329279999999926e+02 2.902200000000000273e+02 3.752599999999988967e+01 5.424253119999999626e+02 5.427920000000000300e+02 3.997200000000287901e+01
9.050000000000000000e+02 2.724339600000000132e+02 2.903419999999999845e+02 3.715999999999944237e+01 5.430253400000000283e+02 5.433680000000000518e+02 3.958800000000240971e+01
9.060000000000000000e+02 2.727349919999999770e+02 2.904420000000000073e+02 3.675999999999895351e+01 5.436253679999999804e+02 5.439759999999999991e+02 3.918800000000192085e+01
9.070000000000000000e+02 2.730360239999999976e+02 2.905400000000000205e+02 3.636599999999847199e+01 5.442253960000000461e+02 5.445760000000000218e+02 3.879200000000143689e+01
9.080000000000000000e+02 2.733370560000000182e+02 2.906440000000000055e+02 3.599199999999801491e+01 5.448254239999999982e+02 5.451879999999999882e+02 3.837200000000092359e+01
9.090000000000000000e+02 2.736380879999999820e+02 2.907379999999999995e+02 3.555199999999747718e+01 5.454254519999999502e+02 5.458060000000000400e+02 3.797400000000043718e+01
9.100000000000000000e+02 2.739391200000000026e+02 2.908360000000000127e+02 3.516199999999700054e+01 5.460254800000000159e+02 5.464320000000000164e+02 3.755199999999992144e+01
9.110000000000000000e+02 2.742401520000000232e+02 2.909300000000000068e+02 3.473799999999648236e+01 5.466255079999999680e+02 5.470320000000000391e+02 3.711599999999938859e+01
9.120000000000000000e+02 2.745411839999999870e+02 2.910260000000000105e+02 3.430399999999595195e+01 5.472255360000000337e+02 5.476680000000000064e+02 3.673999999999892907e+01
9.130000000000000000e+02 2.748422160000000076e+02 2.911360000000000241e+02 3.392399999999548754e+01 5.478255639999999858e+02 5.482799999999999727e+02 3.627599999999836200e+01
9.140000000000000000e+02 2.751432480000000282e+02 2.912420000000000186e+02 3.349599999999496447e+01 5.484255920000000515e+02 5.488880000000000337e+02 3.589599999999789759e+01
9.150000000000000000e+02 2.754442799999999920e+02 2.913299999999999841e+02 3.305799999999442917e+01 5.490256200000000035e+02 5.494500000000000455e+02 3.551399999999743073e+01
9.160000000000000000e+02 2.757453120000000126e+02 2.914139999999999873e+02 3.263399999999391099e+01 5.496256479999999556e+02 5.501140000000000327e+02 3.505399999999686855e+01
9.170000000000000000e+02 2.760463439999999764e+02 2.915299999999999727e+02 3.221799999999340258e+01 5.502256760000000213e+02 5.507100000000000364e+02 3.465399999999637970e+01
9.180000000000000000e+02 2.763473759999999970e+02 2.916360000000000241e+02 3.185799999999321841e+01 5.508257039999999733e+02 5.513339999999999463e+02 3.422999999999586151e+01
9.190000000000000000e+02 2.766484080000000176e+02 2.917440000000000282e+02 3.147199999999343234e+01 5.514257320000000391e+02 5.519299999999999500e+02 3.381799999999535800e+01
9.200000000000000000e+02 2.769494399999999814e+02 2.918620000000000232e+02 3.109399999999364184e+01 5.520257599999999911e+02 5.525480000000000018e+02 3.343999999999489603e+01
9.210000000000000000e+02 2.772504720000000020e+02 2.919420000000000073e+02 3.066199999999388126e+01 5.526257879999999432e+02 5.531240000000000236e+02 3.308399999999446095e+01
9.220000000000000000e+02 2.775515040000000226e+02 2.921440000000000055e+02 3.049399999999397437e+01 5.532258160000000089e+02 5.537100000000000364e+02 3.266199999999394521e+01
9.230000000000000000e+02 2.778525359999999864e+02 2.922980000000000018e+02 3.018599999999414507e+01 5.538258439999999609e+02 5.543220000000000027e+02 3.232199999999352968e+01
9.240000000000000000e+02 2.781535680000000070e+02 2.923759999999999764e+02 2.971599999999440556e+01 5.544258720000000267e+02 5.549139999999999873e+02 3.192999999999317851e+01
9.250000000000000000e+02 2.784546000000000276e+02 2.924940000000000282e+02 2.933399999999461727e+01 5.550258999999999787e+02 5.555259999999999536e+02 3.150999999999341128e+01
9.260000000000000000e+02 2.787556319999999914e+02 2.926080000000000041e+02 2.899199999999480681e+01 5.556259280000000444e+02 5.561559999999999491e+02 3.109199999999364294e+01
9.270000000000000000e+02 2.790566640000000120e+02 2.927019999999999982e+02 2.862399999999501077e+01 5.562259559999999965e+02 5.568160000000000309e+02 3.063599999999389567e+01
9.280000000000000000e+02 2.793576959999999758e+02 2.928100000000000023e+02 2.819399999999524908e+01 5.568259839999999485e+02 5.574339999999999691e+02 3.029799999999408300e+01
9.290000000000000000e+02 2.796587279999999964e+02 2.929100000000000250e+02 2.783399999999544860e+01 5.574260120000000143e+02 5.580420000000000300e+02 2.988999999999430912e+01
9.300000000000000000e+02 2.799597600000000170e+02 2.930020000000000095e+02 2.742999999999567251e+01 5.580260399999999663e+02 5.586459999999999582e+02 2.948599999999453303e+01
9.310000000000000000e+02 2.802607919999999808e+02 2.931399999999999864e+02 2.707399999999586981e+01 5.586260680000000320e+02 5.592419999999999618e+02 2.911399999999473920e+01
9.320000000000000000e+02 2.805618240000000014e+02 2.932320000000000277e+02 2.666399999999609705e+01 5.592260959999999841e+02 5.598519999999999754e+02 2.870399999999496643e+01
9.330000000000000000e+02 2.808628560000000220e+02 2.933260000000000218e+02 2.626599999999631763e+01 5.598261240000000498e+02 5.604900000000000091e+02 2.826199999999521140e+01
9.340000000000000000e+02 2.811638879999999858e+02 2.934279999999999973e+02 2.585399999999654597e+01 5.604261520000000019e+02 5.611200000000000045e+02 2.785599999999543641e+01
9.350000000000000000e+02 2.814649200000000064e+02 2.935199999999999818e+02 2.542399999999678428e+01 5.610261799999999539e+02 5.617000000000000455e+02 2.747999999999564480e+01
9.360000000000000000e+02 2.817659520000000271e+02 2.936619999999999777e+02 2.506399999999698380e+01 5.616262080000000196e+02 5.623139999999999645e+02 2.706599999999587425e+01
9.370000000000000000e+02 2.820669839999999908e+02 2.937420000000000186e+02 2.466399999999720549e+01 5.622262359999999717e+02 5.629400000000000546e+02 2.667999999999608818e+01
9.380000000000000000e+02 2.823680160000000114e+02 2.938539999999999850e+02 2.428999999999741277e+01 5.628262640000000374e+02 5.635439999999999827e+02 2.625199999999632539e+01
9.390000000000000000e+02 2.826690479999999752e+02 2.939680000000000177e+02 2.391799999999761894e+01 5.634262919999999895e+02 5.641159999999999854e+02 2.590399999999651826e+01
9.400000000000000000e+02 2.829700799999999958e+02 2.940919999999999845e+02 2.355199999999782179e+01 5.640263200000000552e+02 5.647200000000000273e+02 2.550799999999673773e+01
9.410000000000000000e+02 2.832711120000000165e+02 2.942180000000000177e+02 2.320199999999801577e+01 5.646263480000000072e+02 5.653079999999999927e+02 2.510399999999696163e+01
9.420000000000000000e+02 2.835721439999999802e+02 2.943199999999999932e+02 2.280799999999823413e+01 5.652263759999999593e+02 5.659160000000000537e+02 2.467599999999719884e+01
9.430000000000000000e+02 2.838731760000000008e+02 2.944039999999999964e+02 2.234399999999849129e+01 5.658264040000000250e+02 5.665220000000000482e+02 2.431799999999739725e+01
9.440000000000000000e+02 2.841742080000000215e+02 2.944920000000000186e+02 2.193199999999871963e+01 5.664264319999999771e+02 5.671620000000000346e+02 2.388599999999763668e+01
9.450000000000000000e+02 2.844752399999999852e+02 2.945779999999999745e+02 2.147999999999897014e+01 5.670264600000000428e+02 5.677939999999999827e+02 2.346999999999786723e+01
9.460000000000000000e+02 2.847762720000000058e+02 2.946960000000000264e+02 2.110599999999917742e+01 5.676264879999999948e+02 5.683920000000000528e+02 2.308799999999807895e+01
9.470000000000000000e+02 2.850773040000000265e+02 2.948100000000000023e+02 2.075999999999936918e+01 5.682265159999999469e+02 5.689800000000000182e+02 2.271599999999828512e+01
9.480000000000000000e+02 2.853783359999999902e+02 2.949060000000000059e+02 2.036399999999958865e+01 5.688265440000000126e+02 5.695739999999999554e+02 2.234199999999849240e+01
9.490000000000000000e+02 2.856793680000000109e+02 2.950219999999999914e+02 1.994599999999982032e+01 5.694265719999999646e+02 5.701799999999999500e+02 2.189599999999873958e+01
9.500000000000000000e+02 2.859803999999999746e+02 2.951340000000000146e+02 1.959600000000001430e+01 5.700266000000000304e+02 5.707899999999999636e+02 2.150599999999895573e+01
9.510000000000000000e+02 2.862814319999999952e+02 2.953419999999999845e+02 1.941000000000011738e+01 5.706266279999999824e+02 5.713799999999999955e+02 2.114799999999915414e+01
9.520000000000000000e+02 2.865824640000000159e+02 2.955099999999999909e+02 1.915200000000026037e+01 5.712266560000000482e+02 5.720040000000000191e+02 2.071599999999939357e+01
9.530000000000000000e+02 2.868834959999999796e+02 2.956399999999999864e+02 1.879600000000045767e+01 5.718266840000000002e+02 5.725679999999999836e+02 2.035999999999959087e+01
9.540000000000000000e+02 2.871845280000000002e+02 2.957440000000000282e+02 1.840200000000067604e+01 5.724267119999999522e+02 5.732079999999999700e+02 1.989599999999984803e+01
9.550000000000000000e+02 2.874855600000000209e+02 2.958539999999999850e+02 1.802400000000088554e+01 5.730267400000000180e+02 5.738179999999999836e+02 1.948200000000007748e+01
9.560000000000000000e+02 2.877865919999999846e+02 2.959680000000000177e+02 1.766800000000108284e+01 5.736267679999999700e+02 5.744080000000000155e+02 1.914000000000026702e+01
9.570000000000000000e+02 2.880876240000000053e+02 2.961539999999999964e+02 1.745800000000119923e+01 5.742267960000000357e+02 5.750080000000000382e+02 1.876400000000047541e+01
9.580000000000000000e+02 2.883886560000000259e+02 2.963399999999999750e+02 1.725600000000131118e+01 5.748268239999999878e+02 5.756059999999999945e+02 1.839800000000067826e+01
9.590000000000000000e+02 2.886896879999999896e+02 2.964560000000000173e+02 1.686600000000152733e+01 5.754268520000000535e+02 5.762140000000000555e+02 1.795800000000092211e+01
9.600000000000000000e+02 2.889907200000000103e+02 2.965539999999999736e+02 1.647200000000174569e+01 5.760268800000000056e+02 5.768099999999999454e+02 1.755800000000114380e+01
9.610000000000000000e+02 2.892917519999999740e+02 2.966619999999999777e+02 1.607400000000196627e+01 5.766269079999999576e+02 5.773799999999999955e+02 1.714000000000137547e+01
9.620000000000000000e+02 2.895927839999999946e+02 2.969100000000000250e+02 1.594200000000198791e+01 5.772269360000000233e+02 5.779819999999999709e+02 1.673800000000159827e+01
9.630000000000000000e+02 2.898938160000000153e+02 2.970980000000000132e+02 1.572400000000191511e+01 5.778269639999999754e+02 5.786059999999999945e+02 1.636600000000180444e+01
9.640000000000000000e+02 2.901948479999999790e+02 2.972040000000000077e+02 1.532600000000178220e+01 5.784269920000000411e+02 5.791900000000000546e+02 1.603800000000198622e+01
9.650000000000000000e+02 2.904958799999999997e+02 2.973260000000000218e+02 1.498800000000166932e+01 5.790270199999999932e+02 5.797580000000000382e+02 1.567400000000189841e+01
9.660000000000000000e+02 2.907969120000000203e+02 2.974399999999999977e+02 1.458800000000153574e+01 5.796270479999999452e+02 5.803440000000000509e+02 1.526800000000176283e+01
9.670000000000000000e+02 2.910979439999999840e+02 2.975199999999999818e+02 1.414600000000138813e+01 5.802270760000000109e+02 5.809500000000000455e+02 1.485000000000162323e+01
9.680000000000000000e+02 2.913989760000000047e+02 2.976299999999999955e+02 1.374800000000125522e+01 5.808271039999999630e+02 5.815539999999999736e+02 1.442200000000148030e+01
9.690000000000000000e+02 2.917000080000000253e+02 2.977160000000000082e+02 1.335600000000112431e+01 5.814271320000000287e+02 5.821180000000000518e+02 1.405000000000135607e+01
9.700000000000000000e+02 2.920010399999999890e+02 2.978380000000000223e+02 1.298600000000100074e+01 5.820271599999999808e+02 5.827319999999999709e+02 1.362800000000121514e+01
9.710000000000000000e+02 2.923020720000000097e+02 2.980360000000000014e+02 1.281400000000094330e+01 5.826271880000000465e+02 5.833379999999999654e+02 1.324200000000108624e+01
9.720000000000000000e+02 2.926031039999999734e+02 2.982040000000000077e+02 1.254800000000085447e+01 5.832272159999999985e+02 5.839099999999999682e+02 1.283000000000094865e+01
9.730000000000000000e+02 2.929041359999999941e+02 2.983000000000000114e+02 1.216200000000072556e+01 5.838272439999999506e+02 5.845059999999999718e+02 1.247000000000082842e+01
9.740000000000000000e+02 2.932051680000000147e+02 2.983860000000000241e+02 1.174400000000058597e+01 5.844272720000000163e+02 5.851180000000000518e+02 1.210200000000070553e+01
9.750000000000000000e+02 2.935061999999999784e+02 2.985079999999999814e+02 1.138600000000046641e+01 5.850272999999999683e+02 5.857219999999999800e+02 1.169400000000056927e+01
9.760000000000000000e+02 2.938072319999999991e+02 2.986000000000000227e+02 1.096400000000032549e+01 5.856273280000000341e+02 5.862839999999999918e+02 1.129600000000043636e+01
9.770000000000000000e+02 2.941082640000000197e+02 2.987040000000000077e+02 1.055200000000018790e+01 5.862273559999999861e+02 5.869260000000000446e+02 1.082600000000027940e+01
9.780000000000000000e+02 2.944092959999999835e+02 2.988380000000000223e+02 1.024000000000008370e+01 5.868273840000000519e+02 5.875380000000000109e+02 1.039800000000013647e+01
9.790000000000000000e+02 2.947103280000000041e+02 2.990299999999999727e+02 1.007600000000002893e+01 5.874274120000000039e+02 5.881159999999999854e+02 9.955999999999988859e+00
9.800000000000000000e+02 2.950113600000000247e+02 2.991859999999999786e+02 9.795999999999935426e+00 5.880274399999999559e+02 5.887219999999999800e+02 9.577999999999862624e+00
9.810000000000000000e+02 2.953123919999999885e+02 2.992980000000000018e+02 9.433999999999814534e+00 5.886274680000000217e+02 5.892939999999999827e+02 9.201999999999737057e+00
9.820000000000000000e+02 2.956134240000000091e+02 2.993840000000000146e+02 9.005999999999671601e+00 5.892274959999999737e+02 5.898780000000000427e+02 8.809999999999606146e+00
9.830000000000000000e+02 2.959144559999999728e+02 2.994719999999999800e+02 8.573999999999527333e+00 5.898275240000000395e+02 5.904519999999999982e+02 8.407999999999471896e+00
9.840000000000000000e+02 2.962154879999999935e+02 2.995699999999999932e+02 8.161999999999389743e+00 5.904275519999999915e+02 5.910499999999999545e+02 8.017999999999341654e+00
9.850000000000000000e+02 2.965165200000000141e+02 2.996639999999999873e+02 7.723999999999366928e+00 5.910275799999999435e+02 5.916359999999999673e+02 7.635999999999376620e+00
9.860000000000000000e+02 2.968175519999999779e+02 2.997579999999999814e+02 7.345999999999408558e+00 5.916276080000000093e+02 5.922480000000000473e+02 7.243999999999419792e+00
9.870000000000000000e+02 2.971185839999999985e+02 2.998500000000000227e+02 6.953999999999451731e+00 5.922276359999999613e+02 5.928319999999999936e+02 6.851999999999462965e+00
9.880000000000000000e+02 2.974196160000000191e+02 2.999479999999999791e+02 6.533999999999497987e+00 5.928276640000000270e+02 5.934339999999999691e+02 6.437999999999508560e+00
9.890000000000000000e+02 2.977206479999999829e+02 3.000699999999999932e+02 6.167999999999538296e+00 5.934276919999999791e+02 5.940420000000000300e+02 6.041999999999552173e+00
9.900000000000000000e+02 2.980216800000000035e+02 3.001840000000000259e+02 5.783999999999580588e+00 5.940277200000000448e+02 5.946200000000000045e+02 5.615999999999599090e+00
9.910000000000000000e+02 2.983227120000000241e+02 3.002620000000000005e+02 5.319999999999631690e+00 5.946277479999999969e+02 5.952619999999999436e+02 5.177999999999647329e+00
9.920000000000000000e+02 2.986237439999999879e+02 3.003519999999999754e+02 4.931999999999674422e+00 5.952277759999999489e+02 5.958700000000000045e+02 4.773999999999691823e+00
9.930000000000000000e+02 2.989247760000000085e+02 3.004580000000000268e+02 4.527999999999718916e+00 5.958278040000000146e+02 5.964759999999999991e+02 4.383999999999734776e+00
9.940000000000000000e+02 2.992258079999999723e+02 3.005520000000000209e+02 4.129999999999762750e+00 5.964278319999999667e+02 5.970720000000000027e+02 4.007999999999776186e+00
9.950000000000000000e+02 2.995268399999999929e+02 3.006360000000000241e+02 3.683999999999811870e+00 5.970278600000000324e+02 5.976760000000000446e+02 3.599999999999821121e+00
9.960000000000000000e+02 2.998278720000000135e+02 3.007420000000000186e+02 3.269999999999857465e+00 5.976278879999999845e+02 5.983120000000000118e+02 3.175999999999867818e+00
9.970000000000000000e+02 3.001289039999999773e+02 3.008519999999999754e+02 2.857999999999902840e+00 5.982279160000000502e+02 5.989139999999999873e+02 2.801999999999909008e+00
9.980000000000000000e+02 3.004299359999999979e+02 3.009460000000000264e+02 2.463999999999946233e+00 5.988279440000000022e+02 5.994299999999999500e+02 2.453999999999947335e+00
9.990000000000000000e+02 3.007309680000000185e+02 3.010319999999999823e+02 2.035999999999993371e+00 5.994279719999999543e+02 6.000280000000000200e+02 2.035999999999993371e+00


==> OneClassKNN/results/comp_rnd_exploration_1000x1000.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.249999999999999778e-01 -1.786000000000000920e-01 2.225999999999999646e-01 -7.020000000000005402e-02
2.000000000000000000e+00 3.990000000000000213e-01 -4.268000000000002903e-01 4.753999999999999893e-01 -5.780000000000004579e-02
3.000000000000000000e+00 6.686000000000000831e-01 -4.790000000000003144e-01 7.072000000000001618e-01 -1.536000000000001253e-01
4.000000000000000000e+00 1.014800000000000146e+00 -4.300000000000003264e-01 9.690000000000000835e-01 -2.096000000000001751e-01
5.000000000000000000e+00 1.330600000000000005e+00 -4.556000000000002825e-01 1.231999999999999984e+00 -3.929999999999976290e-01
6.000000000000000000e+00 1.596200000000000063e+00 -5.064000000000004054e-01 1.456399999999999917e+00 -4.693999999999995953e-01
7.000000000000000000e+00 1.940000000000000169e+00 -4.533999999999974162e-01 1.828199999999999825e+00 -4.619999999999990226e-01
8.000000000000000000e+00 2.272400000000000198e+00 -4.887999999999914635e-01 2.106200000000000294e+00 -5.629999999999877325e-01
9.000000000000000000e+00 2.547800000000000065e+00 -5.417999999999904004e-01 2.431000000000000050e+00 -5.259999999999851461e-01
1.000000000000000000e+01 2.837000000000000188e+00 -6.353999999999955239e-01 2.728200000000000180e+00 -4.919999999999883356e-01
1.100000000000000000e+01 3.246400000000000396e+00 -4.535999999999993371e-01 3.000000000000000000e+00 -5.505999999999819927e-01
1.200000000000000000e+01 3.501199999999999868e+00 -5.503999999999973358e-01 3.244799999999999685e+00 -6.351999999999784485e-01
1.300000000000000000e+01 3.807399999999999896e+00 -5.179999999999977955e-01 3.571399999999999686e+00 -5.477999999999823011e-01
1.400000000000000000e+01 4.171799999999999287e+00 -4.510000000000002895e-01 3.883000000000000007e+00 -5.057999999999915897e-01
1.500000000000000000e+01 4.458400000000000141e+00 -4.948000000000003507e-01 4.181199999999999584e+00 -5.377999999999940606e-01
1.600000000000000000e+01 4.879599999999999937e+00 -2.862000000000001210e-01 4.548199999999999577e+00 -4.555999999999982841e-01
1.700000000000000000e+01 5.180799999999999628e+00 -3.530000000000002025e-01 4.895999999999999908e+00 -4.300000000000003819e-01
1.800000000000000000e+01 5.462000000000000632e+00 -4.068000000000002170e-01 5.271599999999999397e+00 -3.206000000000002181e-01
1.900000000000000000e+01 5.828200000000000713e+00 -3.184000000000001274e-01 5.646800000000000708e+00 -2.350000000000001255e-01
2.000000000000000000e+01 6.307400000000001228e+00 -9.719999999999999474e-02 6.020799999999999486e+00 -1.666000000000001091e-01
2.100000000000000000e+01 6.583800000000000097e+00 -1.524000000000000354e-01 6.419200000000000905e+00 -5.020000000000091056e-02
2.200000000000000000e+01 7.097000000000000419e+00 6.480000000000010751e-02 6.801800000000000956e+00 5.079999999999493254e-02
2.300000000000000000e+01 7.573999999999998956e+00 2.662000000000002697e-01 7.162600000000000300e+00 1.245999999999966995e-01
2.400000000000000000e+01 7.824400000000000688e+00 1.714000000000002188e-01 7.564000000000000057e+00 2.677999999999931546e-01
2.500000000000000000e+01 8.198199999999999932e+00 2.051999999999995772e-01 7.944000000000000838e+00 3.469999999999916485e-01
2.600000000000000000e+01 8.556800000000000850e+00 2.823999999999932120e-01 8.329800000000000537e+00 4.747999999999963916e-01
2.700000000000000000e+01 8.838800000000000878e+00 2.299999999999954303e-01 8.745999999999998664e+00 6.241999999999974236e-01
2.800000000000000000e+01 9.262000000000000455e+00 3.505999999999953043e-01 9.061999999999999389e+00 5.975999999999913603e-01
2.900000000000000000e+01 9.734200000000001296e+00 5.815999999999872383e-01 9.475400000000000489e+00 6.909999999999870690e-01
3.000000000000000000e+01 1.001120000000000054e+01 5.197999999999894927e-01 9.929200000000001580e+00 8.827999999999822656e-01
3.100000000000000000e+01 1.045780000000000065e+01 6.985999999999848997e-01 1.033360000000000056e+01 9.845999999999743846e-01
3.200000000000000000e+01 1.088640000000000008e+01 8.147999999999750997e-01 1.070699999999999896e+01 1.074999999999974865e+00
3.300000000000000000e+01 1.116559999999999953e+01 7.673999999999786548e-01 1.112560000000000038e+01 1.216599999999961490e+00
3.400000000000000000e+01 1.160800000000000054e+01 9.271999999999647191e-01 1.158040000000000092e+01 1.386999999999949829e+00
3.500000000000000000e+01 1.202200000000000024e+01 1.037799999999958755e+00 1.201119999999999877e+01 1.545599999999938579e+00
3.600000000000000000e+01 1.226500000000000057e+01 9.311999999999664990e-01 1.243960000000000043e+01 1.699199999999923882e+00
3.700000000000000000e+01 1.281199999999999939e+01 1.229799999999942495e+00 1.269800000000000040e+01 1.620399999999930785e+00
3.800000000000000000e+01 1.328459999999999752e+01 1.451399999999918977e+00 1.313840000000000074e+01 1.760999999999917076e+00
3.900000000000000000e+01 1.353679999999999950e+01 1.364599999999926316e+00 1.354480000000000040e+01 1.860399999999906129e+00
4.000000000000000000e+01 1.389939999999999998e+01 1.438599999999923718e+00 1.382579999999999920e+01 1.790199999999913860e+00
4.100000000000000000e+01 1.443299999999999983e+01 1.728599999999897330e+00 1.416900000000000048e+01 1.789599999999910152e+00
4.200000000000000000e+01 1.468820000000000014e+01 1.657399999999903173e+00 1.460699999999999932e+01 1.950199999999896239e+00
4.300000000000000000e+01 1.507040000000000113e+01 1.740199999999898495e+00 1.508619999999999806e+01 2.147399999999874520e+00
4.400000000000000000e+01 1.559759999999999991e+01 2.008199999999872531e+00 1.552299999999999969e+01 2.307399999999856899e+00
4.500000000000000000e+01 1.586899999999999977e+01 1.942799999999877958e+00 1.591459999999999830e+01 2.388199999999848000e+00
4.600000000000000000e+01 1.638880000000000337e+01 2.211399999999852817e+00 1.634700000000000131e+01 2.534999999999831832e+00
4.700000000000000000e+01 1.683640000000000114e+01 2.397799999999837617e+00 1.681859999999999999e+01 2.725599999999810841e+00
4.800000000000000000e+01 1.708960000000000079e+01 2.320399999999846141e+00 1.719639999999999702e+01 2.808199999999801744e+00
4.900000000000000000e+01 1.754359999999999786e+01 2.499599999999826849e+00 1.765739999999999910e+01 2.987999999999804146e+00
5.000000000000000000e+01 1.805039999999999978e+01 2.750799999999815615e+00 1.790879999999999939e+01 2.857599999999802520e+00
5.100000000000000000e+01 1.831960000000000122e+01 2.695599999999814589e+00 1.821320000000000050e+01 2.797599999999802911e+00
5.200000000000000000e+01 1.877100000000000080e+01 2.884199999999817798e+00 1.857999999999999829e+01 2.880999999999793726e+00
5.300000000000000000e+01 1.927240000000000109e+01 3.136399999999840205e+00 1.900059999999999860e+01 3.020199999999793938e+00
5.400000000000000000e+01 1.952119999999999678e+01 3.051599999999828672e+00 1.929480000000000217e+01 3.036199999999794397e+00
5.500000000000000000e+01 2.004119999999999990e+01 3.322399999999842812e+00 1.972799999999999798e+01 3.190799999999776482e+00
5.600000000000000000e+01 2.046600000000000108e+01 3.483799999999871666e+00 2.015099999999999625e+01 3.375599999999773448e+00
5.700000000000000000e+01 2.072619999999999862e+01 3.403599999999862291e+00 2.043779999999999575e+01 3.342199999999790005e+00
5.800000000000000000e+01 2.123999999999999844e+01 3.671399999999884312e+00 2.088380000000000081e+01 3.515999999999783299e+00
5.900000000000000000e+01 2.175160000000000338e+01 3.932799999999926577e+00 2.129179999999999851e+01 3.690799999999789804e+00
6.000000000000000000e+01 2.199739999999999895e+01 3.842799999999909843e+00 2.173799999999999955e+01 3.871599999999803643e+00
6.100000000000000000e+01 2.241760000000000019e+01 4.017799999999930094e+00 2.208100000000000307e+01 3.903799999999844950e+00
6.200000000000000000e+01 2.286319999999999908e+01 4.194399999999943063e+00 2.245919999999999916e+01 4.002199999999844771e+00
6.300000000000000000e+01 2.309419999999999717e+01 4.077799999999930591e+00 2.286879999999999669e+01 4.150199999999865774e+00
6.400000000000000000e+01 2.361799999999999855e+01 4.341999999999974769e+00 2.327080000000000126e+01 4.285799999999894361e+00
6.500000000000000000e+01 2.414880000000000138e+01 4.628000000000018765e+00 2.368580000000000041e+01 4.439799999999927138e+00
6.600000000000000000e+01 2.442060000000000031e+01 4.578200000000011372e+00 2.410820000000000007e+01 4.597999999999961673e+00
6.700000000000000000e+01 2.481080000000000041e+01 4.650800000000010925e+00 2.442520000000000380e+01 4.616599999999962733e+00
6.800000000000000000e+01 2.524280000000000257e+01 4.791600000000029169e+00 2.480679999999999552e+01 4.726800000000004331e+00
6.900000000000000000e+01 2.549460000000000193e+01 4.705200000000002269e+00 2.513500000000000156e+01 4.762400000000022615e+00
7.000000000000000000e+01 2.602539999999999765e+01 4.990000000000074820e+00 2.556940000000000168e+01 4.936600000000066046e+00
7.100000000000000000e+01 2.643320000000000292e+01 5.088200000000085765e+00 2.601019999999999754e+01 5.120200000000107110e+00
7.200000000000000000e+01 2.667920000000000158e+01 5.000600000000064327e+00 2.630139999999999745e+01 5.094800000000135221e+00
7.300000000000000000e+01 2.722079999999999700e+01 5.292400000000135663e+00 2.662680000000000291e+01 5.122000000000122455e+00
7.400000000000000000e+01 2.774239999999999640e+01 5.560400000000202070e+00 2.707039999999999935e+01 5.312200000000170341e+00
7.500000000000000000e+01 2.802220000000000155e+01 5.517200000000189064e+00 2.744580000000000197e+01 5.412200000000224165e+00
7.600000000000000000e+01 2.855140000000000100e+01 5.793200000000269689e+00 2.787219999999999942e+01 5.589400000000272151e+00
7.700000000000000000e+01 2.902980000000000160e+01 5.985400000000333343e+00 2.817759999999999820e+01 5.609600000000266817e+00
7.800000000000000000e+01 2.928840000000000288e+01 5.915000000000310898e+00 2.853040000000000020e+01 5.656000000000270589e+00
7.900000000000000000e+01 2.981340000000000146e+01 6.190800000000401759e+00 2.897359999999999758e+01 5.819200000000305906e+00
8.000000000000000000e+01 3.031940000000000168e+01 6.435400000000483622e+00 2.930719999999999814e+01 5.836400000000293353e+00
8.100000000000000000e+01 3.058500000000000085e+01 6.369600000000462003e+00 2.970559999999999690e+01 5.946000000000320362e+00
8.200000000000000000e+01 3.108659999999999712e+01 6.612600000000542266e+00 3.012800000000000011e+01 6.088400000000368628e+00
8.300000000000000000e+01 3.157039999999999935e+01 6.826000000000573387e+00 3.047619999999999862e+01 6.144400000000386441e+00
8.400000000000000000e+01 3.181859999999999644e+01 6.743000000000558103e+00 3.089419999999999789e+01 6.280800000000431815e+00
8.500000000000000000e+01 3.222459999999999525e+01 6.843600000000620298e+00 3.122459999999999880e+01 6.307000000000440920e+00
8.600000000000000000e+01 3.267300000000000182e+01 7.001000000000653145e+00 3.150420000000000087e+01 6.299000000000438249e+00
8.700000000000000000e+01 3.292719999999999914e+01 6.932800000000632679e+00 3.180739999999999768e+01 6.309800000000429065e+00
8.800000000000000000e+01 3.342419999999999902e+01 7.177400000000685232e+00 3.217060000000000031e+01 6.370000000000418439e+00
8.900000000000000000e+01 3.386200000000000188e+01 7.340400000000776970e+00 3.253960000000000008e+01 6.458000000000431839e+00
9.000000000000000000e+01 3.412839999999999918e+01 7.267200000000761051e+00 3.281479999999999819e+01 6.415000000000427249e+00
9.100000000000000000e+01 3.458319999999999794e+01 7.445800000000776464e+00 3.317900000000000205e+01 6.502200000000485147e+00
9.200000000000000000e+01 3.510600000000000165e+01 7.720600000000779950e+00 3.356719999999999970e+01 6.607800000000503715e+00
9.300000000000000000e+01 3.533959999999999724e+01 7.598000000000784127e+00 3.387659999999999627e+01 6.595000000000485585e+00
9.400000000000000000e+01 3.584539999999999793e+01 7.847400000000789078e+00 3.425240000000000151e+01 6.672000000000537057e+00
9.500000000000000000e+01 3.633979999999999677e+01 8.072200000000783859e+00 3.463179999999999836e+01 6.796600000000565522e+00
9.600000000000000000e+01 3.661459999999999582e+01 8.020400000000780238e+00 3.484640000000000271e+01 6.689200000000498747e+00
9.700000000000000000e+01 3.711199999999999477e+01 8.256400000000740036e+00 3.512720000000000198e+01 6.639000000000518931e+00
9.800000000000000000e+01 3.744839999999999947e+01 8.276800000000729796e+00 3.552700000000000102e+01 6.760400000000521104e+00
9.900000000000000000e+01 3.774099999999999966e+01 8.234800000000749520e+00 3.594579999999999842e+01 6.905400000000513572e+00
1.000000000000000000e+02 3.813340000000000174e+01 8.332200000000767659e+00 3.634640000000000271e+01 7.019200000000514805e+00
1.010000000000000000e+02 3.862500000000000000e+01 8.562800000000693856e+00 3.671359999999999957e+01 7.083600000000461527e+00
1.020000000000000000e+02 3.910859999999999559e+01 8.768400000000578842e+00 3.709279999999999688e+01 7.144200000000500594e+00
1.030000000000000000e+02 3.959660000000000224e+01 8.984600000000460440e+00 3.749859999999999616e+01 7.249400000000508548e+00
1.040000000000000000e+02 4.003959999999999297e+01 9.155600000000365668e+00 3.786720000000000397e+01 7.340800000000470504e+00
1.050000000000000000e+02 4.054819999999999425e+01 9.413600000000222678e+00 3.826060000000000372e+01 7.471600000000447217e+00
1.060000000000000000e+02 4.093139999999999645e+01 9.500600000000174461e+00 3.866860000000000497e+01 7.618000000000433758e+00
1.070000000000000000e+02 4.139979999999999905e+01 9.691600000000066828e+00 3.905299999999999727e+01 7.691800000000375448e+00
1.080000000000000000e+02 4.186639999999999873e+01 9.882399999999963214e+00 3.941839999999999833e+01 7.754400000000417847e+00
1.090000000000000000e+02 4.239539999999999509e+01 1.016059999999980690e+01 3.970340000000000202e+01 7.641800000000460891e+00
1.100000000000000000e+02 4.285000000000000142e+01 1.033719999999970973e+01 4.013199999999999790e+01 7.783800000000438146e+00
1.110000000000000000e+02 4.331000000000000227e+01 1.051799999999960988e+01 4.053719999999999857e+01 7.889200000000414548e+00
1.120000000000000000e+02 4.369959999999998956e+01 1.063799999999954338e+01 4.094800000000000750e+01 7.990600000000416259e+00
1.130000000000000000e+02 4.418399999999999750e+01 1.086799999999941591e+01 4.131320000000000192e+01 8.048200000000448995e+00
1.140000000000000000e+02 4.468840000000000146e+01 1.112099999999927569e+01 4.174260000000000304e+01 8.202000000000442270e+00
1.150000000000000000e+02 4.519140000000000157e+01 1.136359999999914017e+01 4.213779999999999859e+01 8.307000000000469342e+00
1.160000000000000000e+02 4.568680000000000518e+01 1.159859999999900992e+01 4.249139999999999873e+01 8.351000000000475154e+00
1.170000000000000000e+02 4.611680000000000490e+01 1.173899999999893495e+01 4.284140000000000725e+01 8.394800000000405049e+00
1.180000000000000000e+02 4.660940000000000083e+01 1.195559999999881207e+01 4.313360000000000127e+01 8.378400000000404191e+00
1.190000000000000000e+02 4.708939999999999770e+01 1.216579999999869699e+01 4.345820000000000505e+01 8.393200000000412331e+00
1.200000000000000000e+02 4.752259999999999707e+01 1.231219999999861514e+01 4.377339999999999520e+01 8.386800000000414812e+00
1.210000000000000000e+02 4.800900000000000034e+01 1.252519999999849709e+01 4.412380000000000280e+01 8.442400000000388260e+00
1.220000000000000000e+02 4.842119999999999891e+01 1.263559999999843519e+01 4.441440000000000055e+01 8.413200000000323087e+00
1.230000000000000000e+02 4.877419999999999334e+01 1.265779999999842431e+01 4.483299999999999841e+01 8.552800000000313929e+00
1.240000000000000000e+02 4.926380000000000337e+01 1.288139999999829932e+01 4.517439999999999856e+01 8.600400000000263390e+00
1.250000000000000000e+02 4.975400000000000489e+01 1.310139999999817917e+01 4.563980000000000103e+01 8.806600000000241124e+00
1.260000000000000000e+02 5.010960000000000036e+01 1.314579999999815207e+01 4.604980000000000473e+01 8.934800000000205245e+00
1.270000000000000000e+02 5.057860000000000156e+01 1.333859999999804558e+01 4.639820000000000277e+01 8.948400000000143351e+00
1.280000000000000000e+02 5.097999999999999687e+01 1.343559999999799182e+01 4.677400000000000091e+01 9.048200000000132803e+00
1.290000000000000000e+02 5.145320000000000249e+01 1.363559999999788275e+01 4.703560000000000230e+01 8.970200000000163598e+00
1.300000000000000000e+02 5.191740000000000066e+01 1.382799999999777540e+01 4.738100000000000023e+01 9.056600000000177175e+00
1.310000000000000000e+02 5.238179999999999836e+01 1.402639999999767539e+01 4.777580000000000382e+01 9.159200000000170760e+00
1.320000000000000000e+02 5.272200000000000131e+01 1.403739999999773858e+01 4.815259999999999252e+01 9.262600000000125178e+00
1.330000000000000000e+02 5.321340000000000714e+01 1.427659999999768203e+01 4.849500000000000455e+01 9.308600000000101460e+00
1.340000000000000000e+02 5.363420000000000698e+01 1.440199999999767755e+01 4.879479999999999507e+01 9.298200000000150567e+00
1.350000000000000000e+02 5.412559999999999150e+01 1.464099999999764457e+01 4.921859999999999502e+01 9.463200000000117740e+00
1.360000000000000000e+02 5.461299999999999955e+01 1.487419999999760378e+01 4.959579999999999700e+01 9.579000000000084114e+00
1.370000000000000000e+02 5.507899999999999352e+01 1.508479999999756060e+01 4.993959999999999866e+01 9.667600000000049931e+00
1.380000000000000000e+02 5.547579999999999956e+01 1.520119999999753801e+01 5.030100000000000193e+01 9.737400000000027589e+00
1.390000000000000000e+02 5.588980000000000103e+01 1.534759999999750235e+01 5.065460000000000207e+01 9.817599999999998772e+00
1.400000000000000000e+02 5.636039999999999850e+01 1.555239999999744249e+01 5.101500000000000057e+01 9.888799999999957180e+00
1.410000000000000000e+02 5.683319999999999794e+01 1.576099999999738621e+01 5.138179999999999836e+01 9.992399999999900473e+00
1.420000000000000000e+02 5.728719999999999857e+01 1.594119999999739790e+01 5.180500000000000682e+01 1.014919999999981215e+01
1.430000000000000000e+02 5.770579999999999643e+01 1.605899999999741468e+01 5.221760000000000446e+01 1.029519999999973479e+01
1.440000000000000000e+02 5.815459999999999496e+01 1.623459999999750636e+01 5.264200000000000301e+01 1.045379999999964582e+01
1.450000000000000000e+02 5.848659999999999570e+01 1.625159999999740990e+01 5.295200000000000529e+01 1.045479999999964704e+01
1.460000000000000000e+02 5.888959999999999440e+01 1.634519999999741913e+01 5.330939999999999657e+01 1.049659999999962068e+01
1.470000000000000000e+02 5.932939999999999259e+01 1.650699999999756074e+01 5.358779999999999433e+01 1.049119999999962438e+01
1.480000000000000000e+02 5.973619999999999663e+01 1.661539999999762784e+01 5.394939999999999714e+01 1.057739999999957803e+01
1.490000000000000000e+02 6.008379999999999654e+01 1.664479999999760551e+01 5.434000000000000341e+01 1.067239999999952360e+01
1.500000000000000000e+02 6.052120000000000033e+01 1.679339999999770683e+01 5.475639999999999930e+01 1.079179999999945849e+01
1.510000000000000000e+02 6.097179999999999467e+01 1.696579999999782729e+01 5.519760000000000133e+01 1.094439999999937285e+01
1.520000000000000000e+02 6.141100000000000847e+01 1.713459999999795613e+01 5.565980000000000416e+01 1.113779999999926673e+01
1.530000000000000000e+02 6.179999999999999716e+01 1.722919999999807317e+01 5.610839999999999606e+01 1.130819999999922487e+01
1.540000000000000000e+02 6.223920000000001096e+01 1.739299999999827406e+01 5.657579999999999387e+01 1.150999999999919865e+01
1.550000000000000000e+02 6.264079999999999870e+01 1.751339999999842334e+01 5.703999999999999915e+01 1.169759999999918065e+01
1.560000000000000000e+02 6.298120000000000118e+01 1.754759999999846087e+01 5.738560000000000372e+01 1.176459999999923411e+01
1.570000000000000000e+02 6.338620000000000232e+01 1.766359999999860619e+01 5.778700000000000614e+01 1.188319999999925258e+01
1.580000000000000000e+02 6.380859999999999843e+01 1.779239999999876432e+01 5.812359999999999616e+01 1.191699999999931059e+01
1.590000000000000000e+02 6.423599999999999000e+01 1.794679999999895159e+01 5.852779999999999916e+01 1.204619999999930613e+01
1.600000000000000000e+02 6.460739999999999839e+01 1.800679999999902492e+01 5.888899999999999579e+01 1.211439999999934258e+01
1.610000000000000000e+02 6.499499999999999034e+01 1.808839999999912607e+01 5.916120000000000090e+01 1.205999999999927752e+01
1.620000000000000000e+02 6.543160000000000309e+01 1.825199999999932388e+01 5.956099999999999994e+01 1.217979999999925056e+01
1.630000000000000000e+02 6.586079999999999757e+01 1.839779999999950277e+01 5.996020000000000039e+01 1.231159999999922761e+01
1.640000000000000000e+02 6.630440000000000111e+01 1.857179999999971542e+01 6.026979999999999649e+01 1.228259999999914776e+01
1.650000000000000000e+02 6.669719999999999516e+01 1.865219999999981226e+01 6.066099999999998715e+01 1.237759999999905958e+01
1.660000000000000000e+02 6.717119999999999891e+01 1.887000000000007915e+01 6.096959999999999980e+01 1.230119999999914171e+01
1.670000000000000000e+02 6.761959999999999127e+01 1.904400000000029181e+01 6.132959999999999923e+01 1.234759999999907976e+01
1.680000000000000000e+02 6.806980000000000075e+01 1.923680000000052814e+01 6.171640000000000015e+01 1.245859999999906975e+01
1.690000000000000000e+02 6.850860000000000127e+01 1.940860000000073882e+01 6.216060000000000230e+01 1.262519999999902787e+01
1.700000000000000000e+02 6.889920000000000755e+01 1.950120000000084985e+01 6.258899999999999864e+01 1.276079999999901204e+01
1.710000000000000000e+02 6.934360000000000923e+01 1.968040000000106815e+01 6.300060000000000571e+01 1.287639999999899132e+01
1.720000000000000000e+02 6.973760000000000048e+01 1.978080000000119298e+01 6.339740000000000464e+01 1.299639999999897810e+01
1.730000000000000000e+02 7.019480000000000075e+01 1.997340000000142624e+01 6.379480000000000217e+01 1.311359999999897852e+01
1.740000000000000000e+02 7.056960000000000832e+01 2.008740000000156556e+01 6.415939999999999088e+01 1.318179999999898655e+01
1.750000000000000000e+02 7.100719999999999743e+01 2.026340000000178421e+01 6.454259999999999309e+01 1.327799999999899505e+01
1.760000000000000000e+02 7.144220000000001392e+01 2.041720000000196933e+01 6.488600000000000989e+01 1.327119999999886701e+01
1.770000000000000000e+02 7.187139999999999418e+01 2.057280000000216091e+01 6.525860000000000127e+01 1.335799999999886367e+01
1.780000000000000000e+02 7.219700000000000273e+01 2.058220000000217098e+01 6.556600000000000250e+01 1.338619999999889032e+01
1.790000000000000000e+02 7.263540000000000418e+01 2.074680000000237357e+01 6.590260000000000673e+01 1.346139999999890158e+01
1.800000000000000000e+02 7.305299999999999727e+01 2.088680000000254111e+01 6.624800000000000466e+01 1.350979999999891845e+01
1.810000000000000000e+02 7.346340000000000714e+01 2.102300000000271041e+01 6.664159999999999684e+01 1.362519999999888753e+01
1.820000000000000000e+02 7.390019999999999811e+01 2.118640000000291224e+01 6.701480000000000814e+01 1.370879999999887389e+01
1.830000000000000000e+02 7.426539999999999964e+01 2.125900000000299883e+01 6.742280000000000939e+01 1.383239999999883629e+01
1.840000000000000000e+02 7.474760000000000559e+01 2.146320000000324768e+01 6.770459999999999923e+01 1.378459999999889618e+01
1.850000000000000000e+02 7.516359999999998820e+01 2.157900000000338991e+01 6.808440000000000225e+01 1.388139999999884644e+01
1.860000000000000000e+02 7.560340000000000771e+01 2.171480000000355659e+01 6.841379999999999484e+01 1.390919999999886336e+01
1.870000000000000000e+02 7.603320000000000789e+01 2.184720000000371698e+01 6.870040000000000191e+01 1.390099999999891089e+01
1.880000000000000000e+02 7.647520000000000095e+01 2.200960000000391759e+01 6.900419999999999732e+01 1.389619999999886168e+01
1.890000000000000000e+02 7.684799999999999898e+01 2.205640000000397194e+01 6.941660000000000252e+01 1.406179999999885410e+01
1.900000000000000000e+02 7.725500000000000966e+01 2.217800000000412197e+01 6.974200000000000443e+01 1.412319999999890285e+01
1.910000000000000000e+02 7.769440000000000168e+01 2.235060000000433433e+01 7.015439999999999543e+01 1.428179999999890093e+01
1.920000000000000000e+02 7.811860000000000070e+01 2.249540000000450846e+01 7.057000000000000739e+01 1.445099999999888851e+01
1.930000000000000000e+02 7.839240000000000919e+01 2.244480000000444875e+01 7.096820000000001016e+01 1.457939999999877756e+01
1.940000000000000000e+02 7.881180000000000518e+01 2.258440000000462078e+01 7.139780000000000371e+01 1.476759999999880435e+01
1.950000000000000000e+02 7.914860000000000184e+01 2.261680000000465540e+01 7.177500000000000568e+01 1.485139999999890570e+01
1.960000000000000000e+02 7.957519999999999527e+01 2.275880000000483250e+01 7.214679999999999893e+01 1.490739999999892440e+01
1.970000000000000000e+02 7.996320000000000050e+01 2.283940000000492887e+01 7.251539999999999964e+01 1.502039999999893638e+01
1.980000000000000000e+02 8.034419999999998652e+01 2.292840000000504119e+01 7.293240000000000123e+01 1.519559999999895972e+01
1.990000000000000000e+02 8.070000000000000284e+01 2.295400000000506679e+01 7.336679999999999779e+01 1.539439999999895470e+01
2.000000000000000000e+02 8.112180000000000746e+01 2.308500000000523045e+01 7.374020000000000152e+01 1.550479999999890524e+01
2.010000000000000000e+02 8.147520000000000095e+01 2.313800000000529522e+01 7.412399999999999523e+01 1.563799999999891810e+01
2.020000000000000000e+02 8.189719999999999800e+01 2.326380000000545323e+01 7.450240000000000862e+01 1.576199999999880497e+01
2.030000000000000000e+02 8.221200000000000330e+01 2.327960000000546970e+01 7.489239999999999498e+01 1.587539999999872720e+01
2.040000000000000000e+02 8.258520000000001460e+01 2.330760000000550392e+01 7.529579999999999984e+01 1.601879999999873405e+01
2.050000000000000000e+02 8.294440000000000168e+01 2.338040000000559360e+01 7.568319999999999936e+01 1.613459999999881234e+01
2.060000000000000000e+02 8.333340000000001169e+01 2.347240000000570603e+01 7.608379999999999654e+01 1.629739999999885924e+01
2.070000000000000000e+02 8.376140000000000896e+01 2.361140000000587236e+01 7.648000000000000398e+01 1.645599999999890883e+01
2.080000000000000000e+02 8.415200000000000102e+01 2.373700000000602728e+01 7.687040000000000362e+01 1.660739999999895034e+01
2.090000000000000000e+02 8.454879999999999995e+01 2.387320000000619302e+01 7.726940000000000452e+01 1.673399999999899279e+01
2.100000000000000000e+02 8.491079999999999472e+01 2.392760000000625809e+01 7.768339999999999179e+01 1.688279999999909720e+01
2.110000000000000000e+02 8.528980000000001382e+01 2.402120000000637390e+01 7.810179999999999723e+01 1.702879999999924721e+01
2.120000000000000000e+02 8.560179999999999723e+01 2.401200000000636692e+01 7.847180000000000177e+01 1.712859999999923133e+01
2.130000000000000000e+02 8.592660000000000764e+01 2.402940000000638321e+01 7.890059999999999718e+01 1.730219999999936675e+01
2.140000000000000000e+02 8.631539999999999679e+01 2.413060000000650973e+01 7.933499999999999375e+01 1.745619999999942706e+01
2.150000000000000000e+02 8.664359999999999218e+01 2.416340000000654697e+01 7.971040000000000703e+01 1.755159999999951026e+01
2.160000000000000000e+02 8.702880000000000393e+01 2.428140000000669474e+01 8.002320000000000277e+01 1.753959999999949915e+01
2.170000000000000000e+02 8.739760000000001128e+01 2.437820000000681375e+01 8.048220000000000596e+01 1.775019999999951636e+01
2.180000000000000000e+02 8.772479999999998768e+01 2.440980000000684669e+01 8.087839999999999918e+01 1.787759999999952143e+01
2.190000000000000000e+02 8.810999999999998522e+01 2.451980000000698467e+01 8.123139999999999361e+01 1.793079999999948271e+01
2.200000000000000000e+02 8.850520000000000209e+01 2.463880000000712656e+01 8.162279999999998381e+01 1.802879999999951366e+01
2.210000000000000000e+02 8.877279999999998950e+01 2.458980000000706667e+01 8.194499999999999318e+01 1.800399999999948619e+01
2.220000000000000000e+02 8.916980000000000928e+01 2.472680000000723766e+01 8.226380000000000337e+01 1.800539999999963214e+01
2.230000000000000000e+02 8.959080000000000155e+01 2.488500000000743029e+01 8.259140000000000725e+01 1.800619999999975818e+01
2.240000000000000000e+02 8.998319999999999652e+01 2.501340000000758579e+01 8.294979999999999620e+01 1.806299999999981409e+01
2.250000000000000000e+02 9.033580000000000609e+01 2.509440000000768833e+01 8.325300000000000011e+01 1.804939999999989908e+01
2.260000000000000000e+02 9.070839999999999748e+01 2.522420000000784768e+01 8.361620000000002051e+01 1.813519999999999754e+01
2.270000000000000000e+02 9.105459999999999354e+01 2.530680000000794294e+01 8.397960000000000491e+01 1.822760000000009128e+01
2.280000000000000000e+02 9.142000000000001592e+01 2.539660000000805695e+01 8.434559999999999036e+01 1.832740000000016423e+01
2.290000000000000000e+02 9.182739999999998304e+01 2.551260000000819872e+01 8.465399999999999636e+01 1.831280000000008812e+01
2.300000000000000000e+02 9.223859999999999104e+01 2.561800000000832611e+01 8.504760000000000275e+01 1.842360000000014963e+01
2.310000000000000000e+02 9.263320000000000221e+01 2.570780000000843302e+01 8.541939999999999600e+01 1.849920000000021147e+01
2.320000000000000000e+02 9.301639999999999020e+01 2.579420000000853719e+01 8.571360000000001378e+01 1.850000000000016342e+01
2.330000000000000000e+02 9.341660000000000252e+01 2.591760000000869368e+01 8.597999999999998977e+01 1.842440000000011935e+01
2.340000000000000000e+02 9.378440000000000509e+01 2.599920000000879483e+01 8.632800000000000296e+01 1.848120000000012197e+01
2.350000000000000000e+02 9.420160000000001332e+01 2.612920000000895016e+01 8.676319999999998345e+01 1.863520000000020360e+01
2.360000000000000000e+02 9.461260000000001469e+01 2.624760000000909343e+01 8.715579999999999927e+01 1.873680000000029011e+01
2.370000000000000000e+02 9.503119999999999834e+01 2.638000000000926093e+01 8.749800000000000466e+01 1.878120000000024703e+01
2.380000000000000000e+02 9.544540000000000646e+01 2.651400000000942114e+01 8.784119999999998640e+01 1.880700000000028638e+01
2.390000000000000000e+02 9.583780000000000143e+01 2.664820000000958444e+01 8.821800000000001774e+01 1.889300000000032753e+01
2.400000000000000000e+02 9.616860000000001207e+01 2.667280000000961593e+01 8.860599999999999454e+01 1.899840000000037321e+01
2.410000000000000000e+02 9.650419999999999732e+01 2.666580000000960382e+01 8.897480000000000189e+01 1.908640000000040970e+01
2.420000000000000000e+02 9.688540000000000418e+01 2.674500000000970346e+01 8.934120000000000061e+01 1.918520000000046366e+01
2.430000000000000000e+02 9.730959999999998900e+01 2.687480000000986280e+01 8.962100000000000932e+01 1.914460000000041617e+01
2.440000000000000000e+02 9.766339999999999577e+01 2.692960000000993048e+01 8.993960000000001287e+01 1.912700000000039324e+01
2.450000000000000000e+02 9.807099999999999795e+01 2.706300000001009209e+01 9.031279999999999575e+01 1.920780000000049270e+01
2.460000000000000000e+02 9.845699999999999363e+01 2.716060000001021280e+01 9.071240000000000236e+01 1.933720000000064942e+01
2.470000000000000000e+02 9.877760000000000673e+01 2.718280000001023566e+01 9.099760000000000559e+01 1.928200000000058267e+01
2.480000000000000000e+02 9.914959999999999241e+01 2.727140000001034537e+01 9.137680000000000291e+01 1.937020000000069331e+01
2.490000000000000000e+02 9.941979999999998086e+01 2.720600000001026686e+01 9.176380000000000337e+01 1.945500000000079410e+01
2.500000000000000000e+02 9.976700000000001012e+01 2.723160000001029601e+01 9.216479999999999961e+01 1.956900000000094408e+01
2.510000000000000000e+02 1.001519999999999868e+02 2.733120000001041916e+01 9.258799999999999386e+01 1.971120000000112071e+01
2.520000000000000000e+02 1.005369999999999919e+02 2.742600000001053928e+01 9.302280000000000371e+01 1.988900000000132451e+01
2.530000000000000000e+02 1.009383999999999872e+02 2.755640000001069723e+01 9.339199999999999591e+01 1.997140000000142379e+01
2.540000000000000000e+02 1.012297999999999973e+02 2.748240000001060324e+01 9.378799999999999670e+01 2.011980000000161084e+01
2.550000000000000000e+02 1.016167999999999836e+02 2.760460000001075542e+01 9.417799999999999727e+01 2.026720000000178601e+01
2.560000000000000000e+02 1.019853999999999985e+02 2.768280000001085028e+01 9.452400000000000091e+01 2.033100000000186469e+01
2.570000000000000000e+02 1.023088000000000051e+02 2.771780000001089306e+01 9.483859999999998536e+01 2.029980000000182727e+01
2.580000000000000000e+02 1.027006000000000085e+02 2.783560000001103418e+01 9.521980000000000643e+01 2.041640000000197119e+01
2.590000000000000000e+02 1.030849999999999937e+02 2.793700000001116024e+01 9.555939999999999657e+01 2.046800000000203212e+01
2.600000000000000000e+02 1.034091999999999985e+02 2.795900000001118357e+01 9.596299999999999386e+01 2.060800000000220322e+01
2.610000000000000000e+02 1.036742000000000132e+02 2.791240000001113231e+01 9.636979999999999791e+01 2.074520000000237019e+01
2.620000000000000000e+02 1.040015999999999821e+02 2.792440000001113987e+01 9.672380000000001132e+01 2.080440000000244538e+01
2.630000000000000000e+02 1.043246000000000038e+02 2.794960000001117706e+01 9.711260000000001469e+01 2.089400000000255275e+01
2.640000000000000000e+02 1.047142000000000053e+02 2.806320000001131376e+01 9.746240000000000236e+01 2.094280000000261310e+01
2.650000000000000000e+02 1.050713999999999970e+02 2.813440000001140362e+01 9.779380000000000450e+01 2.093640000000260670e+01
2.660000000000000000e+02 1.054410000000000025e+02 2.822080000001150779e+01 9.809239999999999782e+01 2.089080000000254955e+01
2.670000000000000000e+02 1.057820000000000107e+02 2.824580000001153834e+01 9.849280000000000257e+01 2.100060000000268445e+01
2.680000000000000000e+02 1.061628000000000043e+02 2.834460000001165980e+01 9.892579999999998108e+01 2.113100000000284240e+01
2.690000000000000000e+02 1.065302000000000078e+02 2.842800000001176031e+01 9.923799999999998533e+01 2.110580000000281231e+01
2.700000000000000000e+02 1.068593999999999937e+02 2.848000000001182030e+01 9.961360000000000525e+01 2.119360000000291677e+01
2.710000000000000000e+02 1.071521999999999935e+02 2.845140000001178748e+01 9.993280000000000030e+01 2.123220000000296537e+01
2.720000000000000000e+02 1.075036000000000058e+02 2.848600000001183119e+01 1.002923999999999864e+02 2.132320000000307658e+01
2.730000000000000000e+02 1.078640000000000043e+02 2.855480000001191243e+01 1.005723999999999876e+02 2.126600000000300383e+01
2.740000000000000000e+02 1.082531999999999925e+02 2.865180000001203453e+01 1.009475999999999942e+02 2.138920000000315724e+01
2.750000000000000000e+02 1.085953999999999979e+02 2.868900000001208284e+01 1.013258000000000010e+02 2.146660000000325397e+01
2.760000000000000000e+02 1.089471999999999809e+02 2.875700000001216239e+01 1.017183999999999884e+02 2.156400000000336803e+01
2.770000000000000000e+02 1.093136000000000081e+02 2.883200000001225760e+01 1.020806000000000040e+02 2.163300000000345591e+01
2.780000000000000000e+02 1.096701999999999941e+02 2.889240000001233000e+01 1.024224000000000103e+02 2.166520000000349455e+01
2.790000000000000000e+02 1.100445999999999884e+02 2.897720000001243079e+01 1.027554000000000087e+02 2.166380000000349071e+01
2.800000000000000000e+02 1.103713999999999942e+02 2.902000000001248026e+01 1.031756000000000029e+02 2.180700000000366856e+01
2.810000000000000000e+02 1.107249999999999943e+02 2.906100000001253392e+01 1.035960000000000036e+02 2.194960000000384426e+01
2.820000000000000000e+02 1.110678000000000054e+02 2.910320000001258478e+01 1.040060000000000002e+02 2.207420000000399796e+01
2.830000000000000000e+02 1.114303999999999917e+02 2.917460000001267417e+01 1.043768000000000029e+02 2.216680000000410899e+01
2.840000000000000000e+02 1.117599999999999909e+02 2.916900000001266591e+01 1.047680000000000007e+02 2.228420000000425105e+01
2.850000000000000000e+02 1.121148000000000025e+02 2.924460000001275972e+01 1.051513999999999953e+02 2.238400000000437728e+01
2.860000000000000000e+02 1.123937999999999988e+02 2.922060000001272684e+01 1.054715999999999951e+02 2.237540000000436535e+01
2.870000000000000000e+02 1.127425999999999817e+02 2.930180000001282536e+01 1.058642000000000110e+02 2.252640000000454990e+01
2.880000000000000000e+02 1.130927999999999969e+02 2.937500000001291767e+01 1.063027999999999906e+02 2.269460000000475475e+01
2.890000000000000000e+02 1.134347999999999956e+02 2.941800000001296667e+01 1.067163999999999930e+02 2.283000000000491880e+01
2.900000000000000000e+02 1.138027999999999906e+02 2.949440000001306572e+01 1.070012000000000114e+02 2.284940000000494109e+01
2.910000000000000000e+02 1.141696000000000026e+02 2.958340000001317094e+01 1.073201999999999856e+02 2.283400000000492369e+01
2.920000000000000000e+02 1.145264000000000237e+02 2.966080000001326411e+01 1.076487999999999943e+02 2.286980000000496815e+01
2.930000000000000000e+02 1.148881999999999977e+02 2.976040000001338370e+01 1.080480000000000018e+02 2.299640000000512430e+01
2.940000000000000000e+02 1.152421999999999969e+02 2.984680000001349143e+01 1.084639999999999986e+02 2.313200000000528789e+01
2.950000000000000000e+02 1.155823999999999927e+02 2.990780000001356953e+01 1.087837999999999994e+02 2.314680000000530669e+01
2.960000000000000000e+02 1.159293999999999869e+02 2.997280000001364897e+01 1.091685999999999979e+02 2.327500000000546265e+01
2.970000000000000000e+02 1.161999999999999886e+02 2.994120000001360893e+01 1.095323999999999955e+02 2.339200000000560564e+01
2.980000000000000000e+02 1.165468000000000046e+02 3.000640000001369145e+01 1.098045999999999935e+02 2.337560000000558702e+01
2.990000000000000000e+02 1.168332000000000050e+02 2.997440000001365235e+01 1.101719999999999970e+02 2.348740000000572081e+01
3.000000000000000000e+02 1.171828000000000003e+02 3.003420000001372614e+01 1.105913999999999930e+02 2.367520000000595459e+01
3.010000000000000000e+02 1.175032000000000068e+02 3.004600000001373417e+01 1.110006000000000057e+02 2.384240000000615467e+01
3.020000000000000000e+02 1.177300000000000040e+02 2.994220000001361015e+01 1.113567999999999927e+02 2.394800000000628870e+01
3.030000000000000000e+02 1.180634000000000015e+02 2.998560000001366888e+01 1.116738000000000000e+02 2.396900000000631081e+01
3.040000000000000000e+02 1.184026000000000067e+02 3.004300000001373405e+01 1.119677999999999827e+02 2.394420000000627624e+01
3.050000000000000000e+02 1.187443999999999846e+02 3.010180000001380307e+01 1.122635999999999967e+02 2.392280000000625506e+01
3.060000000000000000e+02 1.190958000000000112e+02 3.015920000001387535e+01 1.126346000000000060e+02 2.400560000000635341e+01
3.070000000000000000e+02 1.194492000000000047e+02 3.022340000001395310e+01 1.129996000000000009e+02 2.408040000000644554e+01
3.080000000000000000e+02 1.197650000000000006e+02 3.025120000001398779e+01 1.133230000000000075e+02 2.411620000000649000e+01
3.090000000000000000e+02 1.201008000000000067e+02 3.028560000001403196e+01 1.136959999999999980e+02 2.422160000000662095e+01
3.100000000000000000e+02 1.203723999999999990e+02 3.023860000001397452e+01 1.140631999999999948e+02 2.431720000000673565e+01
3.110000000000000000e+02 1.207009999999999934e+02 3.028600000001402748e+01 1.144182000000000130e+02 2.439400000000682667e+01
3.120000000000000000e+02 1.210000000000000000e+02 3.030320000001405134e+01 1.147901999999999987e+02 2.448780000000694557e+01
3.130000000000000000e+02 1.213393999999999835e+02 3.035780000001411949e+01 1.151449999999999960e+02 2.458260000000706214e+01
3.140000000000000000e+02 1.216405999999999779e+02 3.035100000001410692e+01 1.153543999999999841e+02 2.446540000000691961e+01
3.150000000000000000e+02 1.219800000000000040e+02 3.040400000001417880e+01 1.157013999999999925e+02 2.453440000000699683e+01
3.160000000000000000e+02 1.223030000000000115e+02 3.042180000001419415e+01 1.159607999999999919e+02 2.444120000000689075e+01
3.170000000000000000e+02 1.226343999999999994e+02 3.043940000001422064e+01 1.163224000000000018e+02 2.451160000000697181e+01
3.180000000000000000e+02 1.229662000000000006e+02 3.048660000001427761e+01 1.166302000000000021e+02 2.448740000000694295e+01
3.190000000000000000e+02 1.232486000000000104e+02 3.046060000001424228e+01 1.168840000000000003e+02 2.442700000000687055e+01
3.200000000000000000e+02 1.235623999999999967e+02 3.048520000001427732e+01 1.172002000000000095e+02 2.444280000000689057e+01
3.210000000000000000e+02 1.238846000000000060e+02 3.052540000001432219e+01 1.175120000000000147e+02 2.445480000000690168e+01
3.220000000000000000e+02 1.242273999999999887e+02 3.059360000001440838e+01 1.178249999999999886e+02 2.448420000000693975e+01
3.230000000000000000e+02 1.245116000000000156e+02 3.057380000001437992e+01 1.181638000000000090e+02 2.454160000000701203e+01
3.240000000000000000e+02 1.248461999999999819e+02 3.064920000001447775e+01 1.184899999999999949e+02 2.455820000000702663e+01
3.250000000000000000e+02 1.252044000000000068e+02 3.073740000001458128e+01 1.188537999999999926e+02 2.462060000000710502e+01
3.260000000000000000e+02 1.255516000000000076e+02 3.080620000001466252e+01 1.191816000000000031e+02 2.464260000000713546e+01
3.270000000000000000e+02 1.258919999999999959e+02 3.087700000001475331e+01 1.195224000000000188e+02 2.466020000000715484e+01
3.280000000000000000e+02 1.262445999999999913e+02 3.094320000001480508e+01 1.198805999999999727e+02 2.473680000000724988e+01
3.290000000000000000e+02 1.265911999999999864e+02 3.099300000001482758e+01 1.202192000000000007e+02 2.479260000000731878e+01
3.300000000000000000e+02 1.269179999999999922e+02 3.103020000001485101e+01 1.205575999999999937e+02 2.484320000000737849e+01
3.310000000000000000e+02 1.272356000000000051e+02 3.105740000001490841e+01 1.208633999999999986e+02 2.479800000000732751e+01
3.320000000000000000e+02 1.275768000000000200e+02 3.113680000001496495e+01 1.212038000000000153e+02 2.483980000000737576e+01
3.330000000000000000e+02 1.279114000000000146e+02 3.120540000001498981e+01 1.215466000000000122e+02 2.489140000000743669e+01
3.340000000000000000e+02 1.282401999999999873e+02 3.127720000001502143e+01 1.218447999999999922e+02 2.484920000000738582e+01
3.350000000000000000e+02 1.285660000000000025e+02 3.133440000001506576e+01 1.222049999999999841e+02 2.488600000000743151e+01
3.360000000000000000e+02 1.288682000000000016e+02 3.134680000001501199e+01 1.225827999999999918e+02 2.494300000000750117e+01
3.370000000000000000e+02 1.291947999999999865e+02 3.138820000001496169e+01 1.229378000000000100e+02 2.498460000000755343e+01
3.380000000000000000e+02 1.294359999999999786e+02 3.133980000001501764e+01 1.232716000000000065e+02 2.501880000000759452e+01
3.390000000000000000e+02 1.297112000000000194e+02 3.127840000001487297e+01 1.236209999999999951e+02 2.509280000000768496e+01
3.400000000000000000e+02 1.299907999999999788e+02 3.125260000001475547e+01 1.239632000000000005e+02 2.515560000000775887e+01
3.410000000000000000e+02 1.303299999999999841e+02 3.128480000001471950e+01 1.243223999999999876e+02 2.524620000000787101e+01
3.420000000000000000e+02 1.306640000000000157e+02 3.131440000001465052e+01 1.246697999999999951e+02 2.532660000000796785e+01
3.430000000000000000e+02 1.310190000000000055e+02 3.137620000001462373e+01 1.250280000000000058e+02 2.541120000000807266e+01
3.440000000000000000e+02 1.313541999999999916e+02 3.143040000001450096e+01 1.253204000000000065e+02 2.539980000000806015e+01
3.450000000000000000e+02 1.316985999999999990e+02 3.149500000001442146e+01 1.256759999999999877e+02 2.546960000000814617e+01
3.460000000000000000e+02 1.320464000000000055e+02 3.155980000001433083e+01 1.260392000000000081e+02 2.556300000000826245e+01
3.470000000000000000e+02 1.323935999999999922e+02 3.160020000001424023e+01 1.264222000000000037e+02 2.566320000000838064e+01
3.480000000000000000e+02 1.327239999999999895e+02 3.160620000001426178e+01 1.267118000000000109e+02 2.564700000000836511e+01
3.490000000000000000e+02 1.330818000000000154e+02 3.164140000001418684e+01 1.270764000000000067e+02 2.573240000000846450e+01
3.500000000000000000e+02 1.333473999999999933e+02 3.157760000001401579e+01 1.274091999999999985e+02 2.577060000000851403e+01
3.510000000000000000e+02 1.337030000000000030e+02 3.162640000001393048e+01 1.277407999999999930e+02 2.580920000000855907e+01
3.520000000000000000e+02 1.340543999999999869e+02 3.168260000001387056e+01 1.280957999999999970e+02 2.589940000000866860e+01
3.530000000000000000e+02 1.343580000000000041e+02 3.169940000001387403e+01 1.283708000000000027e+02 2.586560000000863013e+01
3.540000000000000000e+02 1.346760000000000161e+02 3.171760000001392399e+01 1.287173999999999978e+02 2.593620000000871784e+01
3.550000000000000000e+02 1.349929999999999950e+02 3.173480000001398338e+01 1.290829999999999984e+02 2.603500000000883574e+01
3.560000000000000000e+02 1.353055999999999983e+02 3.174340000001407347e+01 1.294139999999999873e+02 2.604220000000884383e+01
3.570000000000000000e+02 1.355740000000000123e+02 3.172680000001417611e+01 1.297518000000000029e+02 2.606700000000887485e+01
3.580000000000000000e+02 1.358966000000000065e+02 3.175040000001419926e+01 1.300143999999999949e+02 2.606480000000887287e+01
3.590000000000000000e+02 1.361928000000000054e+02 3.173400000001417354e+01 1.303350000000000080e+02 2.613440000000895935e+01
3.600000000000000000e+02 1.365314000000000192e+02 3.176580000001414206e+01 1.306397999999999797e+02 2.615740000000898391e+01
3.610000000000000000e+02 1.368362000000000194e+02 3.175840000001402430e+01 1.309483999999999924e+02 2.619060000000902733e+01
3.620000000000000000e+02 1.371819999999999879e+02 3.183000000001391783e+01 1.312280000000000086e+02 2.619160000000903210e+01
3.630000000000000000e+02 1.375295999999999879e+02 3.189200000001381952e+01 1.315548000000000002e+02 2.622960000000907144e+01
3.640000000000000000e+02 1.378678000000000168e+02 3.196380000001371258e+01 1.319161999999999750e+02 2.630720000000916770e+01
3.650000000000000000e+02 1.381511999999999887e+02 3.195740000001375947e+01 1.322693999999999903e+02 2.637120000000924946e+01
3.660000000000000000e+02 1.384869999999999948e+02 3.202000000001363844e+01 1.325581999999999994e+02 2.635900000000923171e+01
3.670000000000000000e+02 1.387657999999999845e+02 3.201260000001369121e+01 1.327672000000000025e+02 2.621560000000905433e+01
3.680000000000000000e+02 1.390723999999999876e+02 3.203460000001360442e+01 1.330928000000000111e+02 2.624340000000908901e+01
3.690000000000000000e+02 1.393768000000000029e+02 3.204220000001356539e+01 1.333610000000000184e+02 2.614680000000897309e+01
3.700000000000000000e+02 1.396954000000000065e+02 3.205800000001352856e+01 1.336946000000000083e+02 2.617920000000901126e+01
3.710000000000000000e+02 1.400362000000000080e+02 3.209900000001344722e+01 1.340129999999999768e+02 2.618960000000902255e+01
3.720000000000000000e+02 1.403738000000000170e+02 3.213120000001339349e+01 1.343058000000000050e+02 2.611320000000893060e+01
3.730000000000000000e+02 1.406924000000000206e+02 3.214380000001339965e+01 1.346204000000000178e+02 2.607360000000888434e+01
3.740000000000000000e+02 1.409867999999999881e+02 3.214360000001336459e+01 1.349932000000000016e+02 2.613720000000895993e+01
3.750000000000000000e+02 1.413378000000000156e+02 3.220960000001332446e+01 1.353198000000000150e+02 2.612180000000893898e+01
3.760000000000000000e+02 1.416806000000000267e+02 3.222720000001342555e+01 1.356918000000000006e+02 2.618260000000901755e+01
3.770000000000000000e+02 1.419084000000000003e+02 3.212300000001349787e+01 1.360381999999999891e+02 2.621220000000905515e+01
3.780000000000000000e+02 1.421317999999999984e+02 3.203160000001349772e+01 1.363457999999999970e+02 2.620520000000904304e+01
3.790000000000000000e+02 1.423569999999999993e+02 3.196280000001334543e+01 1.366446000000000254e+02 2.618740000000902057e+01
3.800000000000000000e+02 1.426475999999999829e+02 3.198200000001328647e+01 1.369729999999999848e+02 2.618860000000902488e+01
3.810000000000000000e+02 1.429185999999999979e+02 3.197440000001326865e+01 1.372961999999999989e+02 2.617940000000901080e+01
3.820000000000000000e+02 1.432249999999999943e+02 3.200740000001320595e+01 1.376508000000000038e+02 2.624640000000909268e+01
3.830000000000000000e+02 1.435354000000000099e+02 3.204300000001313720e+01 1.379963999999999942e+02 2.631360000000917410e+01
3.840000000000000000e+02 1.438569999999999993e+02 3.207140000001308522e+01 1.383611999999999966e+02 2.640020000000928135e+01
3.850000000000000000e+02 1.442116000000000042e+02 3.213720000001294608e+01 1.387257999999999925e+02 2.649460000000939885e+01
3.860000000000000000e+02 1.445673999999999921e+02 3.219800000001283991e+01 1.389738000000000113e+02 2.642220000000931179e+01
3.870000000000000000e+02 1.449128000000000043e+02 3.225360000001278848e+01 1.392870000000000061e+02 2.641880000000930551e+01
3.880000000000000000e+02 1.452432000000000016e+02 3.227700000001279079e+01 1.396235999999999819e+02 2.646620000000935846e+01
3.890000000000000000e+02 1.455759999999999934e+02 3.229120000001277901e+01 1.399627999999999872e+02 2.650160000000940741e+01
3.900000000000000000e+02 1.458558000000000163e+02 3.225380000001291592e+01 1.403052000000000135e+02 2.653040000000944332e+01
3.910000000000000000e+02 1.461962000000000046e+02 3.228720000001290202e+01 1.406582000000000221e+02 2.659060000000951618e+01
3.920000000000000000e+02 1.465340000000000202e+02 3.231900000001287054e+01 1.409875999999999863e+02 2.662960000000956029e+01
3.930000000000000000e+02 1.468748000000000218e+02 3.235840000001282135e+01 1.413502000000000010e+02 2.672460000000967995e+01
3.940000000000000000e+02 1.471910000000000025e+02 3.236700000001280841e+01 1.416628000000000043e+02 2.670960000000966161e+01
3.950000000000000000e+02 1.474752000000000010e+02 3.233980000001271549e+01 1.420072000000000116e+02 2.675500000000971568e+01
3.960000000000000000e+02 1.477656000000000063e+02 3.231080000001281860e+01 1.423903999999999996e+02 2.686280000000984813e+01
3.970000000000000000e+02 1.480973999999999933e+02 3.235020000001276230e+01 1.426775999999999840e+02 2.682040000000979774e+01
3.980000000000000000e+02 1.484258000000000095e+02 3.237120000001272757e+01 1.430338000000000136e+02 2.688940000000987851e+01
3.990000000000000000e+02 1.487661999999999978e+02 3.241600000001271553e+01 1.433663999999999987e+02 2.690820000000990220e+01
4.000000000000000000e+02 1.490506000000000029e+02 3.238760000001261119e+01 1.436764000000000010e+02 2.689160000000988049e+01
4.010000000000000000e+02 1.493398000000000252e+02 3.237360000001272908e+01 1.440407999999999902e+02 2.695160000000995382e+01
4.020000000000000000e+02 1.496623999999999910e+02 3.239740000001278020e+01 1.443956000000000017e+02 2.702200000001004199e+01
4.030000000000000000e+02 1.499598000000000013e+02 3.239400000001278812e+01 1.446469999999999914e+02 2.696940000000997983e+01
4.040000000000000000e+02 1.502129999999999939e+02 3.234240000001285154e+01 1.449595999999999947e+02 2.699840000001001172e+01
4.050000000000000000e+02 1.505031999999999925e+02 3.230040000001272915e+01 1.452641999999999882e+02 2.703960000001006847e+01
4.060000000000000000e+02 1.508295999999999992e+02 3.231260000001265809e+01 1.455957999999999970e+02 2.707520000001010629e+01
4.070000000000000000e+02 1.511161999999999921e+02 3.228520000001275747e+01 1.459055999999999926e+02 2.706640000001009838e+01
4.080000000000000000e+02 1.514389999999999930e+02 3.231500000001274486e+01 1.461904000000000110e+02 2.703680000001005723e+01
4.090000000000000000e+02 1.517712000000000216e+02 3.234620000001277162e+01 1.464934000000000083e+02 2.704800000001007731e+01
4.100000000000000000e+02 1.520997999999999877e+02 3.238700000001270496e+01 1.468074000000000012e+02 2.706920000001009541e+01
4.110000000000000000e+02 1.523699999999999761e+02 3.231840000001262325e+01 1.470803999999999974e+02 2.704500000001007010e+01
4.120000000000000000e+02 1.526479999999999961e+02 3.229880000001264051e+01 1.473645999999999958e+02 2.698600000000999799e+01
4.130000000000000000e+02 1.529406000000000176e+02 3.227460000001264717e+01 1.476417999999999893e+02 2.695580000000996179e+01
4.140000000000000000e+02 1.532432000000000016e+02 3.224680000001265512e+01 1.478802000000000021e+02 2.685020000000983487e+01
4.150000000000000000e+02 1.535361999999999796e+02 3.220820000001268824e+01 1.481471999999999980e+02 2.682000000000979867e+01
4.160000000000000000e+02 1.538032000000000039e+02 3.213400000001259116e+01 1.484611999999999910e+02 2.683260000000981194e+01
4.170000000000000000e+02 1.541072000000000060e+02 3.212620000001260223e+01 1.487867999999999995e+02 2.689260000000988171e+01
4.180000000000000000e+02 1.544112000000000080e+02 3.211820000001264930e+01 1.491255999999999915e+02 2.694680000000994724e+01
4.190000000000000000e+02 1.546839999999999975e+02 3.207340000001271108e+01 1.494480000000000075e+02 2.700540000001002383e+01
4.200000000000000000e+02 1.549831999999999823e+02 3.205180000001271878e+01 1.497121999999999957e+02 2.696720000000997430e+01
4.210000000000000000e+02 1.552719999999999914e+02 3.202240000001270204e+01 1.500266000000000020e+02 2.699680000001001190e+01
4.220000000000000000e+02 1.555827999999999918e+02 3.203080000001263983e+01 1.503247999999999820e+02 2.699460000001000992e+01
4.230000000000000000e+02 1.558825999999999965e+02 3.203840000001261501e+01 1.506364000000000090e+02 2.699580000001001068e+01
4.240000000000000000e+02 1.561511999999999887e+02 3.194020000001248860e+01 1.508976000000000113e+02 2.694500000000994788e+01
4.250000000000000000e+02 1.564560000000000173e+02 3.192740000001257528e+01 1.511884000000000015e+02 2.691940000000991517e+01
4.260000000000000000e+02 1.568048000000000002e+02 3.198860000001251080e+01 1.514416000000000224e+02 2.683740000000981851e+01
4.270000000000000000e+02 1.571218000000000075e+02 3.202580000001241700e+01 1.517751999999999839e+02 2.685840000000984418e+01
4.280000000000000000e+02 1.574264000000000010e+02 3.204940000001231226e+01 1.520472000000000037e+02 2.680300000000977434e+01
4.290000000000000000e+02 1.577340000000000089e+02 3.208300000001229080e+01 1.523387999999999920e+02 2.677820000000974687e+01
4.300000000000000000e+02 1.580512000000000228e+02 3.212600000001228295e+01 1.526411999999999978e+02 2.676620000000973221e+01
4.310000000000000000e+02 1.583179999999999836e+02 3.208680000001224641e+01 1.529561999999999955e+02 2.676740000000973296e+01
4.320000000000000000e+02 1.586003999999999792e+02 3.204220000001224378e+01 1.532966000000000122e+02 2.680820000000978354e+01
4.330000000000000000e+02 1.588967999999999847e+02 3.203640000001230703e+01 1.536020000000000039e+02 2.679060000000975705e+01
4.340000000000000000e+02 1.591793999999999869e+02 3.201040000001236763e+01 1.538959999999999866e+02 2.677920000000974454e+01
4.350000000000000000e+02 1.594131999999999891e+02 3.190560000001258345e+01 1.541742000000000132e+02 2.673940000000969874e+01
4.360000000000000000e+02 1.596706000000000074e+02 3.185720000001258256e+01 1.544772000000000105e+02 2.672160000000967628e+01
4.370000000000000000e+02 1.599695999999999856e+02 3.187520000001262588e+01 1.547178000000000111e+02 2.661360000000954074e+01
4.380000000000000000e+02 1.602750000000000057e+02 3.189500000001264368e+01 1.549867999999999881e+02 2.651900000000942725e+01
4.390000000000000000e+02 1.605784000000000162e+02 3.191400000001264914e+01 1.552718000000000131e+02 2.647920000000937790e+01
4.400000000000000000e+02 1.608055999999999983e+02 3.183120000001286343e+01 1.555811999999999955e+02 2.645580000000935073e+01
4.410000000000000000e+02 1.610715999999999894e+02 3.180020000001292146e+01 1.558932000000000073e+02 2.644920000000934124e+01
4.420000000000000000e+02 1.613076000000000079e+02 3.172640000001305438e+01 1.561367999999999938e+02 2.634800000000922182e+01
4.430000000000000000e+02 1.615516000000000076e+02 3.166900000001311710e+01 1.564159999999999968e+02 2.630840000000917200e+01
4.440000000000000000e+02 1.618074000000000012e+02 3.161920000001317987e+01 1.567479999999999905e+02 2.631520000000918103e+01
4.450000000000000000e+02 1.620545999999999935e+02 3.154840000001325251e+01 1.570374000000000194e+02 2.626780000000912096e+01
4.460000000000000000e+02 1.623095999999999890e+02 3.149820000001322740e+01 1.573477999999999781e+02 2.626920000000912125e+01
4.470000000000000000e+02 1.625816000000000372e+02 3.146660000001320867e+01 1.576468000000000131e+02 2.626800000000912050e+01
4.480000000000000000e+02 1.628326000000000136e+02 3.138860000001330874e+01 1.579318000000000097e+02 2.623880000000908552e+01
4.490000000000000000e+02 1.630907999999999731e+02 3.130440000001318168e+01 1.582630000000000052e+02 2.626840000000912312e+01
4.500000000000000000e+02 1.634001999999999839e+02 3.131280000001310171e+01 1.585911999999999864e+02 2.627960000000913610e+01
4.510000000000000000e+02 1.637022000000000048e+02 3.130400000001311867e+01 1.589034000000000049e+02 2.627580000000912719e+01
4.520000000000000000e+02 1.640107999999999890e+02 3.130240000001310108e+01 1.591610000000000014e+02 2.619540000000903390e+01
4.530000000000000000e+02 1.643165999999999940e+02 3.129640000001305111e+01 1.594524000000000115e+02 2.618460000000901999e+01
4.540000000000000000e+02 1.646322000000000116e+02 3.131500000001297224e+01 1.597803999999999860e+02 2.623500000000908017e+01
4.550000000000000000e+02 1.648546000000000049e+02 3.121160000001305335e+01 1.600843999999999880e+02 2.626320000000911392e+01
4.560000000000000000e+02 1.651544000000000096e+02 3.121220000001301997e+01 1.603396000000000186e+02 2.623360000000907633e+01
4.570000000000000000e+02 1.654689999999999657e+02 3.123600000001297161e+01 1.606088000000000022e+02 2.620940000000905101e+01
4.580000000000000000e+02 1.657098000000000013e+02 3.115640000001312870e+01 1.608774000000000228e+02 2.616020000000898804e+01
4.590000000000000000e+02 1.659859999999999900e+02 3.111240000001309980e+01 1.611460000000000150e+02 2.611900000000893840e+01
4.600000000000000000e+02 1.662622000000000071e+02 3.107620000001311666e+01 1.614528000000000247e+02 2.614020000000896360e+01
4.610000000000000000e+02 1.665179999999999723e+02 3.102880000001306726e+01 1.617803999999999860e+02 2.616420000000899293e+01
4.620000000000000000e+02 1.667626000000000204e+02 3.092620000001319980e+01 1.620630000000000166e+02 2.613660000000896133e+01
4.630000000000000000e+02 1.670158000000000129e+02 3.080800000001336869e+01 1.623799999999999955e+02 2.615360000000898211e+01
4.640000000000000000e+02 1.672740000000000009e+02 3.072860000001344716e+01 1.627049999999999841e+02 2.619780000000903541e+01
4.650000000000000000e+02 1.675495999999999981e+02 3.067660000001341913e+01 1.630344000000000051e+02 2.624560000000909099e+01
4.660000000000000000e+02 1.678158000000000243e+02 3.060180000001343359e+01 1.633563999999999794e+02 2.627860000000913132e+01
4.670000000000000000e+02 1.680623999999999967e+02 3.050280000001355063e+01 1.636834000000000060e+02 2.630180000000915896e+01
4.680000000000000000e+02 1.683366000000000042e+02 3.046000000001352603e+01 1.639572000000000003e+02 2.618960000000902610e+01
4.690000000000000000e+02 1.685699999999999932e+02 3.036960000001349158e+01 1.642989999999999782e+02 2.623560000000907877e+01
4.700000000000000000e+02 1.688042000000000087e+02 3.026700000001351043e+01 1.646415999999999826e+02 2.628500000000914127e+01
4.710000000000000000e+02 1.690579999999999927e+02 3.020500000001342045e+01 1.649150000000000205e+02 2.624620000000909670e+01
4.720000000000000000e+02 1.692853999999999814e+02 3.009600000001351461e+01 1.652416000000000054e+02 2.629080000000914907e+01
4.730000000000000000e+02 1.695312000000000126e+02 2.998940000001335449e+01 1.654935999999999865e+02 2.621580000000905741e+01
4.740000000000000000e+02 1.697910000000000252e+02 2.990920000001322876e+01 1.657769999999999868e+02 2.616580000000899631e+01
4.750000000000000000e+02 1.700855999999999995e+02 2.989120000001322097e+01 1.659696000000000140e+02 2.600920000000880350e+01
4.760000000000000000e+02 1.703413999999999930e+02 2.979540000001329503e+01 1.662335999999999956e+02 2.596180000000874344e+01
4.770000000000000000e+02 1.706499999999999773e+02 2.979360000001331343e+01 1.665362000000000080e+02 2.594680000000872866e+01
4.780000000000000000e+02 1.709407999999999674e+02 2.979020000001330004e+01 1.668491999999999962e+02 2.593960000000872057e+01
4.790000000000000000e+02 1.712135999999999854e+02 2.969500000001320927e+01 1.671628000000000043e+02 2.597100000000876108e+01
4.800000000000000000e+02 1.715153999999999996e+02 2.969580000001321451e+01 1.674891999999999825e+02 2.600880000000880088e+01
4.810000000000000000e+02 1.718196000000000083e+02 2.969820000001319116e+01 1.677961999999999989e+02 2.601120000000880594e+01
4.820000000000000000e+02 1.720548000000000002e+02 2.960720000001320074e+01 1.680923999999999978e+02 2.598660000000877801e+01
4.830000000000000000e+02 1.723332000000000050e+02 2.960100000001319032e+01 1.683413999999999646e+02 2.591880000000869444e+01
4.840000000000000000e+02 1.726034000000000219e+02 2.958060000001316325e+01 1.686191999999999780e+02 2.589020000000865807e+01
4.850000000000000000e+02 1.728632000000000062e+02 2.951960000001309226e+01 1.688892000000000166e+02 2.585160000000860947e+01
4.860000000000000000e+02 1.731510000000000105e+02 2.951460000001308259e+01 1.691637999999999806e+02 2.582900000000858398e+01
4.870000000000000000e+02 1.734506000000000085e+02 2.952780000001310512e+01 1.693925999999999874e+02 2.572200000000845321e+01
4.880000000000000000e+02 1.737357999999999834e+02 2.950380000001307224e+01 1.696519999999999868e+02 2.565920000000837575e+01
4.890000000000000000e+02 1.739725999999999999e+02 2.940020000001294420e+01 1.699132000000000176e+02 2.559720000000829998e+01
4.900000000000000000e+02 1.742581999999999880e+02 2.936000000001289578e+01 1.701189999999999998e+02 2.541220000000807389e+01
4.910000000000000000e+02 1.745151999999999930e+02 2.928880000001280948e+01 1.703819999999999766e+02 2.534520000000799556e+01
4.920000000000000000e+02 1.747622000000000071e+02 2.919280000001269570e+01 1.706171999999999969e+02 2.524560000000787596e+01
4.930000000000000000e+02 1.750348000000000184e+02 2.915580000001265049e+01 1.707952000000000226e+02 2.506440000000765167e+01
4.940000000000000000e+02 1.753043999999999869e+02 2.912300000001260614e+01 1.711013999999999839e+02 2.505720000000764358e+01
4.950000000000000000e+02 1.755209999999999582e+02 2.905000000001251692e+01 1.713605999999999767e+02 2.502160000000759510e+01
4.960000000000000000e+02 1.757853999999999814e+02 2.900840000001247176e+01 1.716537999999999897e+02 2.501020000000758259e+01
4.970000000000000000e+02 1.760595999999999890e+02 2.897700000001243126e+01 1.718986000000000161e+02 2.491040000000746346e+01
4.980000000000000000e+02 1.762939999999999827e+02 2.889260000001232598e+01 1.721228000000000122e+02 2.481480000000734520e+01
4.990000000000000000e+02 1.765555999999999983e+02 2.884260000001226487e+01 1.723840000000000146e+02 2.476320000000728072e+01
5.000000000000000000e+02 1.768068000000000097e+02 2.875800000001216361e+01 1.726492000000000075e+02 2.470520000000720984e+01
5.010000000000000000e+02 1.770748000000000104e+02 2.871860000001210977e+01 1.728772000000000162e+02 2.457820000000705818e+01
5.020000000000000000e+02 1.773539999999999850e+02 2.870400000001209406e+01 1.731845999999999890e+02 2.455780000000702756e+01
5.030000000000000000e+02 1.776216000000000008e+02 2.868440000001206869e+01 1.734643999999999835e+02 2.450220000000696174e+01
5.040000000000000000e+02 1.778636000000000195e+02 2.861680000001198465e+01 1.737236000000000047e+02 2.440020000000683709e+01
5.050000000000000000e+02 1.781528000000000134e+02 2.862020000001199449e+01 1.739748000000000161e+02 2.433640000000676196e+01
5.060000000000000000e+02 1.784206000000000074e+02 2.859020000001196138e+01 1.742711999999999932e+02 2.431920000000673809e+01
5.070000000000000000e+02 1.786518000000000086e+02 2.849500000001184219e+01 1.745594000000000108e+02 2.428320000000669765e+01
5.080000000000000000e+02 1.789235999999999933e+02 2.846180000001179877e+01 1.748387999999999920e+02 2.422860000000662950e+01
5.090000000000000000e+02 1.791872000000000185e+02 2.842620000001175740e+01 1.751413999999999760e+02 2.421480000000661192e+01
5.100000000000000000e+02 1.793883999999999901e+02 2.829300000001159532e+01 1.754396000000000129e+02 2.419480000000658748e+01
5.110000000000000000e+02 1.796033999999999935e+02 2.816280000001143335e+01 1.757147999999999968e+02 2.411700000000649169e+01
5.120000000000000000e+02 1.798168000000000006e+02 2.806400000001131190e+01 1.760313999999999908e+02 2.409960000000647184e+01
5.130000000000000000e+02 1.800620000000000118e+02 2.799180000001122792e+01 1.763932000000000073e+02 2.414100000000652102e+01
5.140000000000000000e+02 1.802957999999999856e+02 2.790840000001112031e+01 1.767792000000000030e+02 2.421140000000660564e+01
5.150000000000000000e+02 1.805244000000000142e+02 2.784060000001104385e+01 1.770596000000000174e+02 2.415960000000654162e+01
5.160000000000000000e+02 1.807607999999999606e+02 2.779020000001098012e+01 1.773345999999999947e+02 2.410320000000647411e+01
5.170000000000000000e+02 1.809891999999999825e+02 2.770840000001087944e+01 1.774941999999999780e+02 2.391020000000624179e+01
5.180000000000000000e+02 1.812402000000000157e+02 2.765160000001080931e+01 1.777712000000000216e+02 2.386000000000618115e+01
5.190000000000000000e+02 1.815375999999999976e+02 2.766800000001082793e+01 1.780323999999999955e+02 2.380220000000610980e+01
5.200000000000000000e+02 1.817851999999999748e+02 2.760880000001075985e+01 1.783104000000000156e+02 2.377180000000606697e+01
5.210000000000000000e+02 1.820384000000000242e+02 2.755940000001069734e+01 1.785754000000000019e+02 2.372840000000601890e+01
5.220000000000000000e+02 1.822714000000000283e+02 2.748600000001060550e+01 1.788291999999999859e+02 2.364460000000591222e+01
5.230000000000000000e+02 1.825310000000000059e+02 2.742380000001053375e+01 1.791372000000000071e+02 2.364860000000591711e+01
5.240000000000000000e+02 1.827695999999999685e+02 2.733700000001042696e+01 1.794497999999999820e+02 2.364080000000590687e+01
5.250000000000000000e+02 1.830520000000000209e+02 2.728360000001036312e+01 1.797351999999999919e+02 2.359140000000584791e+01
5.260000000000000000e+02 1.833372000000000241e+02 2.725340000001032337e+01 1.800372000000000412e+02 2.357780000000583343e+01
5.270000000000000000e+02 1.836022000000000389e+02 2.720740000001026715e+01 1.803009999999999877e+02 2.350820000000574694e+01
5.280000000000000000e+02 1.838757999999999981e+02 2.718000000001023153e+01 1.805777999999999679e+02 2.346700000000569730e+01
5.290000000000000000e+02 1.841351999999999975e+02 2.714380000001018800e+01 1.808233999999999924e+02 2.339260000000560780e+01
5.300000000000000000e+02 1.844044000000000096e+02 2.710540000001014249e+01 1.811216000000000008e+02 2.339040000000560227e+01
5.310000000000000000e+02 1.846327999999999747e+02 2.701480000001003035e+01 1.813934000000000140e+02 2.332240000000552271e+01
5.320000000000000000e+02 1.848222000000000094e+02 2.687540000000986140e+01 1.816875999999999749e+02 2.328580000000547656e+01
5.330000000000000000e+02 1.850574000000000296e+02 2.676860000000973017e+01 1.819533999999999878e+02 2.321600000000539410e+01
5.340000000000000000e+02 1.852988000000000000e+02 2.666060000000959818e+01 1.821970000000000027e+02 2.311980000000527369e+01
5.350000000000000000e+02 1.855318000000000040e+02 2.654500000000945548e+01 1.825047999999999888e+02 2.310020000000525187e+01
5.360000000000000000e+02 1.857607999999999606e+02 2.644540000000933944e+01 1.827774000000000001e+02 2.302980000000516370e+01
5.370000000000000000e+02 1.860100000000000193e+02 2.636600000000923671e+01 1.830558000000000334e+02 2.296520000000508333e+01
5.380000000000000000e+02 1.862631999999999834e+02 2.629260000000914843e+01 1.833434000000000026e+02 2.291520000000502222e+01
5.390000000000000000e+02 1.864852000000000203e+02 2.618120000000901371e+01 1.836012000000000057e+02 2.281980000000490705e+01
5.400000000000000000e+02 1.867413999999999987e+02 2.610820000000892094e+01 1.838830000000000098e+02 2.275200000000481992e+01
5.410000000000000000e+02 1.869724000000000217e+02 2.601140000000880548e+01 1.841614000000000146e+02 2.265600000000470970e+01
5.420000000000000000e+02 1.872372000000000014e+02 2.594460000000872313e+01 1.844594000000000165e+02 2.261820000000465569e+01
5.430000000000000000e+02 1.875029999999999859e+02 2.587440000000863449e+01 1.847222000000000151e+02 2.255520000000458225e+01
5.440000000000000000e+02 1.877540000000000191e+02 2.578580000000852834e+01 1.849753999999999792e+02 2.249440000000451079e+01
5.450000000000000000e+02 1.879572000000000003e+02 2.566660000000838338e+01 1.852638000000000034e+02 2.247100000000448006e+01
5.460000000000000000e+02 1.881986000000000274e+02 2.557960000000827705e+01 1.855480000000000018e+02 2.243720000000444159e+01
5.470000000000000000e+02 1.884532000000000096e+02 2.552200000000820523e+01 1.858297999999999774e+02 2.239820000000439038e+01
5.480000000000000000e+02 1.886759999999999877e+02 2.542880000000808849e+01 1.861073999999999842e+02 2.236020000000434749e+01
5.490000000000000000e+02 1.889183999999999912e+02 2.534340000000798909e+01 1.863128000000000100e+02 2.221660000000417057e+01
5.500000000000000000e+02 1.891338000000000079e+02 2.524260000000786519e+01 1.865928000000000111e+02 2.216280000000410411e+01
5.510000000000000000e+02 1.893851999999999975e+02 2.517100000000777982e+01 1.868750000000000000e+02 2.211740000000404649e+01
5.520000000000000000e+02 1.896603999999999814e+02 2.511360000000771109e+01 1.871403999999999996e+02 2.204940000000396338e+01
5.530000000000000000e+02 1.899060000000000059e+02 2.500820000000757659e+01 1.874363999999999919e+02 2.201040000000391572e+01
5.540000000000000000e+02 1.901690000000000111e+02 2.492960000000748266e+01 1.877580000000000098e+02 2.199740000000389983e+01
5.550000000000000000e+02 1.903893999999999949e+02 2.483340000000736580e+01 1.881111999999999966e+02 2.205120000000396985e+01
5.560000000000000000e+02 1.905744000000000256e+02 2.469640000000720192e+01 1.883053999999999917e+02 2.190720000000379031e+01
5.570000000000000000e+02 1.907903999999999769e+02 2.458160000000706091e+01 1.885985999999999763e+02 2.190620000000378909e+01
5.580000000000000000e+02 1.910404000000000053e+02 2.448980000000694446e+01 1.888791999999999689e+02 2.187240000000375062e+01
5.590000000000000000e+02 1.913041999999999803e+02 2.443600000000687800e+01 1.891736000000000217e+02 2.183820000000370598e+01
5.600000000000000000e+02 1.915045999999999822e+02 2.426160000000666983e+01 1.894886000000000195e+02 2.183380000000370202e+01
5.610000000000000000e+02 1.917701999999999884e+02 2.422040000000661308e+01 1.897823999999999955e+02 2.179580000000365203e+01
5.620000000000000000e+02 1.919975999999999772e+02 2.411200000000648203e+01 1.900331999999999653e+02 2.173060000000357661e+01
5.630000000000000000e+02 1.922530000000000143e+02 2.405160000000640963e+01 1.903027999999999906e+02 2.170860000000354972e+01
5.640000000000000000e+02 1.924782000000000153e+02 2.393720000000627124e+01 1.905046000000000390e+02 2.154680000000334772e+01
5.650000000000000000e+02 1.927459999999999809e+02 2.389140000000621455e+01 1.907839999999999918e+02 2.152160000000333184e+01
5.660000000000000000e+02 1.929764000000000124e+02 2.378760000000608699e+01 1.910691999999999666e+02 2.150440000000332930e+01
5.670000000000000000e+02 1.932446000000000197e+02 2.375020000000603915e+01 1.913224000000000160e+02 2.145160000000334577e+01
5.680000000000000000e+02 1.935063999999999851e+02 2.371300000000599795e+01 1.915832000000000050e+02 2.138820000000328747e+01
5.690000000000000000e+02 1.937638000000000034e+02 2.366580000000594097e+01 1.918209999999999980e+02 2.129300000000318960e+01
5.700000000000000000e+02 1.940326000000000022e+02 2.361220000000587405e+01 1.920748000000000104e+02 2.122700000000312315e+01
5.710000000000000000e+02 1.943094000000000108e+02 2.357000000000581963e+01 1.923213999999999828e+02 2.114700000000303604e+01
5.720000000000000000e+02 1.945449999999999875e+02 2.347400000000570586e+01 1.925774000000000115e+02 2.108660000000301693e+01
5.730000000000000000e+02 1.947830000000000155e+02 2.338360000000559324e+01 1.928705999999999676e+02 2.103580000000300743e+01
5.740000000000000000e+02 1.950353999999999814e+02 2.331800000000551165e+01 1.931672000000000082e+02 2.098420000000296426e+01
5.750000000000000000e+02 1.952908000000000186e+02 2.326840000000544961e+01 1.934728000000000065e+02 2.095500000000292573e+01
5.760000000000000000e+02 1.955412000000000319e+02 2.319900000000536622e+01 1.937751999999999839e+02 2.092920000000289704e+01
5.770000000000000000e+02 1.957438000000000216e+02 2.306640000000520629e+01 1.940042000000000257e+02 2.079660000000275843e+01
5.780000000000000000e+02 1.959937999999999931e+02 2.298100000000510335e+01 1.942309999999999945e+02 2.068660000000264887e+01
5.790000000000000000e+02 1.961924000000000206e+02 2.278860000000486963e+01 1.945031999999999925e+02 2.060440000000256333e+01
5.800000000000000000e+02 1.964480000000000359e+02 2.268520000000473757e+01 1.947653999999999996e+02 2.052200000000252800e+01
5.810000000000000000e+02 1.966983999999999924e+02 2.258720000000462136e+01 1.950154000000000281e+02 2.042800000000242022e+01
5.820000000000000000e+02 1.969105999999999881e+02 2.245680000000445986e+01 1.952732000000000312e+02 2.034420000000229578e+01
5.830000000000000000e+02 1.971680000000000064e+02 2.235200000000433107e+01 1.955498000000000332e+02 2.030120000000225744e+01
5.840000000000000000e+02 1.974168000000000234e+02 2.225940000000422003e+01 1.958222000000000094e+02 2.025980000000221537e+01
5.850000000000000000e+02 1.976696000000000026e+02 2.216300000000410364e+01 1.961214000000000226e+02 2.024280000000218394e+01
5.860000000000000000e+02 1.979337999999999909e+02 2.206840000000398661e+01 1.963850000000000193e+02 2.019760000000212230e+01
5.870000000000000000e+02 1.981910000000000025e+02 2.196020000000385153e+01 1.966367999999999938e+02 2.012500000000202860e+01
5.880000000000000000e+02 1.984428000000000054e+02 2.185420000000372553e+01 1.969313999999999965e+02 2.010440000000200911e+01
5.890000000000000000e+02 1.986290000000000191e+02 2.165620000000348000e+01 1.972198000000000206e+02 2.007440000000199376e+01
5.900000000000000000e+02 1.988703999999999894e+02 2.154380000000334405e+01 1.974458000000000197e+02 1.993420000000186931e+01
5.910000000000000000e+02 1.990834000000000117e+02 2.142020000000319513e+01 1.977304000000000030e+02 1.989020000000189370e+01
5.920000000000000000e+02 1.993141999999999712e+02 2.130880000000306040e+01 1.979443999999999733e+02 1.977000000000183277e+01
5.930000000000000000e+02 1.995226000000000113e+02 2.118200000000290117e+01 1.982359999999999900e+02 1.974080000000181911e+01
5.940000000000000000e+02 1.997701999999999884e+02 2.110300000000280463e+01 1.985284000000000049e+02 1.972860000000180491e+01
5.950000000000000000e+02 2.000157999999999845e+02 2.102220000000270517e+01 1.987841999999999985e+02 1.967160000000173881e+01
5.960000000000000000e+02 2.002673999999999808e+02 2.096600000000263719e+01 1.990191999999999837e+02 1.960240000000165850e+01
5.970000000000000000e+02 2.004581999999999766e+02 2.082740000000246994e+01 1.992860000000000014e+02 1.956160000000161148e+01
5.980000000000000000e+02 2.006895999999999844e+02 2.073740000000235995e+01 1.995464000000000055e+02 1.949980000000156366e+01
5.990000000000000000e+02 2.009173999999999864e+02 2.064320000000224198e+01 1.997711999999999648e+02 1.934520000000144790e+01
6.000000000000000000e+02 2.011184000000000083e+02 2.053260000000210539e+01 2.000346000000000117e+02 1.928160000000139362e+01
6.010000000000000000e+02 2.013366000000000042e+02 2.043620000000199255e+01 2.002815999999999974e+02 1.918560000000128696e+01
6.020000000000000000e+02 2.015772000000000048e+02 2.036160000000190351e+01 2.005023999999999944e+02 1.908400000000118624e+01
6.030000000000000000e+02 2.018220000000000027e+02 2.029120000000181534e+01 2.006992000000000189e+02 1.894700000000104723e+01
6.040000000000000000e+02 2.020600000000000023e+02 2.021820000000172612e+01 2.009051999999999794e+02 1.881500000000090012e+01
6.050000000000000000e+02 2.022784000000000049e+02 2.011760000000160176e+01 2.011662000000000035e+02 1.876740000000084763e+01
6.060000000000000000e+02 2.025003999999999849e+02 2.002160000000148443e+01 2.013890000000000100e+02 1.861620000000082342e+01
6.070000000000000000e+02 2.027114000000000260e+02 1.993580000000137886e+01 2.016399999999999864e+02 1.853960000000076391e+01
6.080000000000000000e+02 2.029365999999999985e+02 1.983300000000125252e+01 2.019207999999999856e+02 1.847220000000072559e+01
6.090000000000000000e+02 2.031754000000000246e+02 1.974300000000114608e+01 2.021635999999999740e+02 1.835800000000061161e+01
6.100000000000000000e+02 2.034081999999999937e+02 1.965840000000103771e+01 2.023833999999999946e+02 1.822580000000057865e+01
6.110000000000000000e+02 2.036511999999999887e+02 1.959660000000096503e+01 2.026437999999999988e+02 1.815320000000052758e+01
6.120000000000000000e+02 2.038802000000000021e+02 1.949360000000083915e+01 2.028645999999999958e+02 1.803340000000041243e+01
6.130000000000000000e+02 2.041046000000000049e+02 1.940240000000072840e+01 2.031247999999999934e+02 1.795400000000034879e+01
6.140000000000000000e+02 2.043231999999999857e+02 1.928900000000058768e+01 2.033415999999999713e+02 1.779940000000014777e+01
6.150000000000000000e+02 2.045514000000000010e+02 1.917400000000044713e+01 2.035822000000000003e+02 1.769979999999997489e+01
6.160000000000000000e+02 2.047627999999999986e+02 1.901880000000026172e+01 2.038393999999999835e+02 1.761819999999990216e+01
6.170000000000000000e+02 2.049408000000000243e+02 1.882080000000001618e+01 2.040610000000000070e+02 1.745339999999972136e+01
6.180000000000000000e+02 2.051850000000000023e+02 1.869139999999986657e+01 2.042909999999999968e+02 1.731159999999955801e+01
6.190000000000000000e+02 2.054381999999999948e+02 1.858919999999977080e+01 2.045312000000000126e+02 1.719359999999943867e+01
6.200000000000000000e+02 2.056743999999999915e+02 1.845899999999961238e+01 2.047724000000000046e+02 1.709159999999936375e+01
6.210000000000000000e+02 2.059210000000000207e+02 1.834739999999951721e+01 2.049788000000000068e+02 1.695639999999926317e+01
6.220000000000000000e+02 2.061677999999999997e+02 1.823619999999942465e+01 2.052202000000000339e+02 1.685159999999916280e+01
6.230000000000000000e+02 2.064089999999999918e+02 1.811819999999932307e+01 2.053948000000000036e+02 1.664479999999896265e+01
6.240000000000000000e+02 2.066225999999999772e+02 1.794499999999914763e+01 2.056555999999999926e+02 1.654339999999887212e+01
6.250000000000000000e+02 2.068546000000000333e+02 1.782679999999903231e+01 2.059498000000000104e+02 1.648879999999882529e+01
6.260000000000000000e+02 2.070673999999999921e+02 1.771039999999892700e+01 2.062547999999999888e+02 1.643159999999875609e+01
6.270000000000000000e+02 2.072778000000000134e+02 1.759319999999883422e+01 2.065424000000000149e+02 1.636299999999867438e+01
6.280000000000000000e+02 2.074715999999999951e+02 1.741119999999864376e+01 2.068285999999999945e+02 1.632099999999863016e+01
6.290000000000000000e+02 2.076490000000000009e+02 1.722919999999856344e+01 2.070803999999999974e+02 1.623539999999853833e+01
6.300000000000000000e+02 2.078483999999999980e+02 1.705839999999837175e+01 2.073344000000000165e+02 1.616099999999850212e+01
6.310000000000000000e+02 2.080797999999999774e+02 1.694879999999827902e+01 2.076082000000000107e+02 1.609059999999846013e+01
6.320000000000000000e+02 2.083274000000000115e+02 1.685619999999824969e+01 2.078791999999999973e+02 1.602759999999843288e+01
6.330000000000000000e+02 2.085713999999999828e+02 1.674859999999821625e+01 2.081108000000000118e+02 1.593099999999834182e+01
6.340000000000000000e+02 2.088040000000000305e+02 1.662159999999818893e+01 2.083499999999999943e+02 1.583399999999832275e+01
6.350000000000000000e+02 2.090488000000000000e+02 1.651879999999815851e+01 2.085964000000000169e+02 1.572199999999829956e+01
6.360000000000000000e+02 2.092887999999999806e+02 1.642159999999810083e+01 2.088420000000000130e+02 1.565119999999827272e+01
6.370000000000000000e+02 2.095208000000000084e+02 1.631479999999803354e+01 2.091004000000000076e+02 1.561859999999826698e+01
6.380000000000000000e+02 2.097580000000000098e+02 1.621959999999797830e+01 2.093163999999999589e+02 1.551539999999828723e+01
6.390000000000000000e+02 2.100148000000000081e+02 1.616359999999795605e+01 2.095895999999999617e+02 1.547539999999825966e+01
6.400000000000000000e+02 2.102391999999999825e+02 1.604959999999789844e+01 2.098195999999999799e+02 1.537019999999816200e+01
6.410000000000000000e+02 2.104952000000000112e+02 1.595759999999788015e+01 2.100695999999999799e+02 1.531939999999811164e+01
6.420000000000000000e+02 2.107471999999999923e+02 1.586859999999784065e+01 2.103048000000000002e+02 1.522099999999807451e+01
6.430000000000000000e+02 2.110274000000000001e+02 1.580799999999782912e+01 2.105657999999999959e+02 1.514539999999799491e+01
6.440000000000000000e+02 2.112804000000000144e+02 1.572619999999778884e+01 2.108002000000000180e+02 1.502599999999796587e+01
6.450000000000000000e+02 2.115183999999999855e+02 1.564659999999777540e+01 2.110826000000000136e+02 1.495999999999794028e+01
6.460000000000000000e+02 2.117792000000000030e+02 1.558879999999775912e+01 2.113580000000000041e+02 1.488359999999786254e+01
6.470000000000000000e+02 2.119895999999999958e+02 1.543899999999769079e+01 2.116433999999999855e+02 1.483619999999783978e+01
6.480000000000000000e+02 2.122457999999999743e+02 1.535619999999772389e+01 2.118822000000000116e+02 1.471679999999782495e+01
6.490000000000000000e+02 2.124395999999999844e+02 1.516919999999767299e+01 2.121584000000000287e+02 1.466779999999779882e+01
6.500000000000000000e+02 2.126401999999999930e+02 1.500119999999768794e+01 2.124282000000000039e+02 1.459379999999779187e+01
6.510000000000000000e+02 2.128487999999999829e+02 1.486459999999769899e+01 2.126735999999999933e+02 1.447879999999778100e+01
6.520000000000000000e+02 2.130670000000000357e+02 1.473779999999773693e+01 2.128857999999999890e+02 1.430979999999780006e+01
6.530000000000000000e+02 2.132822000000000173e+02 1.462019999999776054e+01 2.131254000000000133e+02 1.418499999999785111e+01
6.540000000000000000e+02 2.134866000000000099e+02 1.447819999999779661e+01 2.133188000000000102e+02 1.401079999999790360e+01
6.550000000000000000e+02 2.137101999999999862e+02 1.437319999999780862e+01 2.135216000000000065e+02 1.382959999999795642e+01
6.560000000000000000e+02 2.139302000000000135e+02 1.425519999999782783e+01 2.137604000000000042e+02 1.371859999999796997e+01
6.570000000000000000e+02 2.141160000000000139e+02 1.408059999999787415e+01 2.139772000000000105e+02 1.358679999999793964e+01
6.580000000000000000e+02 2.143248000000000104e+02 1.394579999999789166e+01 2.141721999999999753e+02 1.342079999999800322e+01
6.590000000000000000e+02 2.145390000000000157e+02 1.382019999999789839e+01 2.144076000000000022e+02 1.333579999999805032e+01
6.600000000000000000e+02 2.147158000000000015e+02 1.362879999999791991e+01 2.146504000000000190e+02 1.325239999999809548e+01
6.610000000000000000e+02 2.149040000000000248e+02 1.347039999999797288e+01 2.148795999999999822e+02 1.315879999999814842e+01
6.620000000000000000e+02 2.150985999999999763e+02 1.331039999999806156e+01 2.151207999999999743e+02 1.306259999999820209e+01
6.630000000000000000e+02 2.153017999999999859e+02 1.315059999999814977e+01 2.153670000000000186e+02 1.296619999999825623e+01
6.640000000000000000e+02 2.155574000000000012e+02 1.306979999999819597e+01 2.156191999999999780e+02 1.287919999999829557e+01
6.650000000000000000e+02 2.157973999999999819e+02 1.295439999999825886e+01 2.158697999999999979e+02 1.280079999999833085e+01
6.660000000000000000e+02 2.160206000000000017e+02 1.284299999999832131e+01 2.161077999999999975e+02 1.269099999999838957e+01
6.670000000000000000e+02 2.161976000000000226e+02 1.266739999999841793e+01 2.163140000000000214e+02 1.253699999999846426e+01
6.680000000000000000e+02 2.164022000000000219e+02 1.251239999999850383e+01 2.165544000000000153e+02 1.242239999999852174e+01
6.690000000000000000e+02 2.166206000000000245e+02 1.237919999999857623e+01 2.168120000000000118e+02 1.232699999999856999e+01
6.700000000000000000e+02 2.168358000000000061e+02 1.223219999999865948e+01 2.170697999999999865e+02 1.222779999999860934e+01
6.710000000000000000e+02 2.170407999999999902e+02 1.207099999999874917e+01 2.172339999999999804e+02 1.198839999999871964e+01
6.720000000000000000e+02 2.172711999999999932e+02 1.195139999999881475e+01 2.175046000000000390e+02 1.192359999999873921e+01
6.730000000000000000e+02 2.174650000000000034e+02 1.177359999999891471e+01 2.177058000000000106e+02 1.174859999999877047e+01
6.740000000000000000e+02 2.176826000000000079e+02 1.163519999999899213e+01 2.179579999999999984e+02 1.165359999999879292e+01
6.750000000000000000e+02 2.179089999999999918e+02 1.149519999999906794e+01 2.181665999999999599e+02 1.150959999999885675e+01
6.760000000000000000e+02 2.181229999999999905e+02 1.135939999999914285e+01 2.184085999999999785e+02 1.142099999999890159e+01
6.770000000000000000e+02 2.183337999999999965e+02 1.121799999999921127e+01 2.186447999999999752e+02 1.132859999999895173e+01
6.780000000000000000e+02 2.185565999999999747e+02 1.109259999999924950e+01 2.188868000000000222e+02 1.124579999999898661e+01
6.790000000000000000e+02 2.187772000000000219e+02 1.095619999999930450e+01 2.190591999999999757e+02 1.106519999999906112e+01
6.800000000000000000e+02 2.190057999999999936e+02 1.083639999999934744e+01 2.192812000000000126e+02 1.095279999999909393e+01
6.810000000000000000e+02 2.192256000000000142e+02 1.071539999999938786e+01 2.194701999999999771e+02 1.080079999999916573e+01
6.820000000000000000e+02 2.194466000000000179e+02 1.060059999999942448e+01 2.196894000000000062e+02 1.071419999999920236e+01
6.830000000000000000e+02 2.196655999999999835e+02 1.045919999999947869e+01 2.198791999999999689e+02 1.057799999999925689e+01
6.840000000000000000e+02 2.198726000000000340e+02 1.029499999999955229e+01 2.200883999999999787e+02 1.045999999999928143e+01
6.850000000000000000e+02 2.200929999999999893e+02 1.016279999999960104e+01 2.203147999999999911e+02 1.034839999999930171e+01
6.860000000000000000e+02 2.202956000000000074e+02 9.997999999999667153e+00 2.205536000000000172e+02 1.023979999999934876e+01
6.870000000000000000e+02 2.204937999999999931e+02 9.831799999999727646e+00 2.207813999999999908e+02 1.013059999999938654e+01
6.880000000000000000e+02 2.206953999999999780e+02 9.660599999999798015e+00 2.210030000000000427e+02 1.001799999999943580e+01
6.890000000000000000e+02 2.208840000000000146e+02 9.480399999999873373e+00 2.212042000000000144e+02 9.871399999999503905e+00
6.900000000000000000e+02 2.210514000000000010e+02 9.288799999999955759e+00 2.214150000000000205e+02 9.751799999999557045e+00
6.910000000000000000e+02 2.212577999999999747e+02 9.159800000000016595e+00 2.216356000000000108e+02 9.623199999999595633e+00
6.920000000000000000e+02 2.214376000000000317e+02 8.992600000000061655e+00 2.218303999999999974e+02 9.433999999999667097e+00
6.930000000000000000e+02 2.216085999999999672e+02 8.800600000000128986e+00 2.220185999999999922e+02 9.267799999999715155e+00
6.940000000000000000e+02 2.218122000000000185e+02 8.664000000000186219e+00 2.222447999999999979e+02 9.146999999999756881e+00
6.950000000000000000e+02 2.220216000000000349e+02 8.523400000000243892e+00 2.224578000000000202e+02 8.998399999999811882e+00
6.960000000000000000e+02 2.222124000000000024e+02 8.378800000000305559e+00 2.226723999999999819e+02 8.836999999999878952e+00
6.970000000000000000e+02 2.224051999999999794e+02 8.239600000000359969e+00 2.229132000000000176e+02 8.704799999999934812e+00
6.980000000000000000e+02 2.225745999999999754e+02 8.025000000000368061e+00 2.231236000000000104e+02 8.554400000000006443e+00
6.990000000000000000e+02 2.227645999999999731e+02 7.866600000000387283e+00 2.233484000000000265e+02 8.429600000000055715e+00
7.000000000000000000e+02 2.229388000000000147e+02 7.694200000000407158e+00 2.235453999999999724e+02 8.299000000000120281e+00
7.010000000000000000e+02 2.231396000000000299e+02 7.543400000000420214e+00 2.237554000000000087e+02 8.161800000000198452e+00
7.020000000000000000e+02 2.233509999999999991e+02 7.411000000000424137e+00 2.240052000000000021e+02 8.081800000000242790e+00
7.030000000000000000e+02 2.235371999999999844e+02 7.239600000000438129e+00 2.241936000000000035e+02 7.926000000000288814e+00
7.040000000000000000e+02 2.237250000000000227e+02 7.092800000000451632e+00 2.244110000000000014e+02 7.787200000000357392e+00
7.050000000000000000e+02 2.239121999999999844e+02 6.957000000000475026e+00 2.246497999999999990e+02 7.682000000000402729e+00
7.060000000000000000e+02 2.240464000000000055e+02 6.712600000000498390e+00 2.248258000000000436e+02 7.489600000000411484e+00
7.070000000000000000e+02 2.242300000000000182e+02 6.550200000000496736e+00 2.250143999999999949e+02 7.322000000000437936e+00
7.080000000000000000e+02 2.244000000000000057e+02 6.359000000000474273e+00 2.252129999999999939e+02 7.167000000000475879e+00
7.090000000000000000e+02 2.245678000000000054e+02 6.172400000000432208e+00 2.254281999999999471e+02 7.038000000000520728e+00
7.100000000000000000e+02 2.247415999999999485e+02 5.986400000000383415e+00 2.256320000000000050e+02 6.891600000000559945e+00
7.110000000000000000e+02 2.249155999999999835e+02 5.814400000000338409e+00 2.258065999999999747e+02 6.709200000000578257e+00
7.120000000000000000e+02 2.250929999999999893e+02 5.654000000000296566e+00 2.260177999999999940e+02 6.548200000000572452e+00
7.130000000000000000e+02 2.252398000000000025e+02 5.455400000000250493e+00 2.262378000000000213e+02 6.404000000000561243e+00
7.140000000000000000e+02 2.254155999999999835e+02 5.268400000000210248e+00 2.264368000000000052e+02 6.243400000000541183e+00
7.150000000000000000e+02 2.256039999999999850e+02 5.091200000000170256e+00 2.266485999999999592e+02 6.110600000000535381e+00
7.160000000000000000e+02 2.257908000000000470e+02 4.930800000000131966e+00 2.268687999999999931e+02 5.986600000000509070e+00
7.170000000000000000e+02 2.259547999999999774e+02 4.709000000000075126e+00 2.270863999999999976e+02 5.876200000000476820e+00
7.180000000000000000e+02 2.261393999999999949e+02 4.522600000000031706e+00 2.272934000000000196e+02 5.760600000000439813e+00
7.190000000000000000e+02 2.263229999999999791e+02 4.340400000000003367e+00 2.275061999999999784e+02 5.637000000000401023e+00
7.200000000000000000e+02 2.265141999999999882e+02 4.172399999999979237e+00 2.277311999999999728e+02 5.533000000000370733e+00
7.210000000000000000e+02 2.266900000000000261e+02 3.999599999999947197e+00 2.279409999999999741e+02 5.390800000000330883e+00
7.220000000000000000e+02 2.268765999999999963e+02 3.816599999999912729e+00 2.281721999999999753e+02 5.281200000000300321e+00
7.230000000000000000e+02 2.270574000000000296e+02 3.634599999999878595e+00 2.283737999999999886e+02 5.152200000000265234e+00
7.240000000000000000e+02 2.272713999999999714e+02 3.515399999999856639e+00 2.285576000000000363e+02 4.988000000000234024e+00
7.250000000000000000e+02 2.274660000000000082e+02 3.374799999999848144e+00 2.287357999999999834e+02 4.811800000000183708e+00
7.260000000000000000e+02 2.276521999999999935e+02 3.220599999999845586e+00 2.289113999999999862e+02 4.599400000000145816e+00
7.270000000000000000e+02 2.278369999999999891e+02 3.053399999999836911e+00 2.290871999999999957e+02 4.399800000000089639e+00
7.280000000000000000e+02 2.280177999999999940e+02 2.895799999999830288e+00 2.292687999999999988e+02 4.206200000000036354e+00
7.290000000000000000e+02 2.281788000000000238e+02 2.702399999999824942e+00 2.294506000000000085e+02 4.041599999999984760e+00
7.300000000000000000e+02 2.283429999999999609e+02 2.491799999999826820e+00 2.296467999999999847e+02 3.889399999999939794e+00
7.310000000000000000e+02 2.285217999999999847e+02 2.261599999999832189e+00 2.298435999999999808e+02 3.742199999999900495e+00
7.320000000000000000e+02 2.287030000000000030e+02 2.065399999999844916e+00 2.300114000000000374e+02 3.549799999999880384e+00
7.330000000000000000e+02 2.288823999999999614e+02 1.865599999999864700e+00 2.302077999999999918e+02 3.398399999999862420e+00
7.340000000000000000e+02 2.290848000000000297e+02 1.696999999999881936e+00 2.303454000000000121e+02 3.146799999999826625e+00
7.350000000000000000e+02 2.292890000000000157e+02 1.528599999999900039e+00 2.305420000000000300e+02 2.980999999999808914e+00
7.360000000000000000e+02 2.294679999999999893e+02 1.361199999999916699e+00 2.307695999999999970e+02 2.861599999999790978e+00
7.370000000000000000e+02 2.296698000000000093e+02 1.206199999999932881e+00 2.309702000000000339e+02 2.674599999999776490e+00
7.380000000000000000e+02 2.298622000000000298e+02 1.033799999999951424e+00 2.311721999999999753e+02 2.473599999999795074e+00
7.390000000000000000e+02 2.300487999999999715e+02 8.385999999999693699e-01 2.313384000000000071e+02 2.245999999999820140e+00
7.400000000000000000e+02 2.302475999999999772e+02 6.745999999999845453e-01 2.315533999999999821e+02 2.055199999999841154e+00
7.410000000000000000e+02 2.304433999999999969e+02 5.175999999999980616e-01 2.317654000000000281e+02 1.880799999999860583e+00
7.420000000000000000e+02 2.306175999999999817e+02 3.162000000000108058e-01 2.319632000000000005e+02 1.704599999999879989e+00
7.430000000000000000e+02 2.307932000000000130e+02 1.234000000000197439e-01 2.321328000000000316e+02 1.486999999999904176e+00
7.440000000000000000e+02 2.309600000000000364e+02 -7.599999999997086864e-02 2.323168000000000006e+02 1.293999999999925432e+00
7.450000000000000000e+02 2.311191999999999780e+02 -2.943999999999641348e-01 2.325169999999999959e+02 1.126599999999943869e+00
7.460000000000000000e+02 2.312898000000000138e+02 -4.983999999999594865e-01 2.327126000000000090e+02 9.557999999999609031e-01
7.470000000000000000e+02 2.314552000000000476e+02 -7.145999999999543828e-01 2.328995999999999640e+02 7.915999999999759895e-01
7.480000000000000000e+02 2.316089999999999804e+02 -9.615999999999431669e-01 2.330613999999999919e+02 5.921999999999938424e-01
7.490000000000000000e+02 2.317546000000000106e+02 -1.211599999999930954e+00 2.332379999999999995e+02 4.198000000000086107e-01
7.500000000000000000e+02 2.318913999999999760e+02 -1.475999999999922485e+00 2.333914000000000044e+02 2.124000000000259569e-01
7.510000000000000000e+02 2.320581999999999994e+02 -1.701999999999913360e+00 2.335880000000000223e+02 7.100000000003781064e-02
7.520000000000000000e+02 2.322176000000000045e+02 -1.932399999999902862e+00 2.337867999999999995e+02 -6.939999999995455360e-02
7.530000000000000000e+02 2.323709999999999809e+02 -2.160999999999895227e+00 2.339635999999999854e+02 -2.429999999999482574e-01
7.540000000000000000e+02 2.325377999999999759e+02 -2.364399999999890145e+00 2.341265999999999963e+02 -4.413999999999446144e-01
7.550000000000000000e+02 2.326718000000000188e+02 -2.626199999999880408e+00 2.343126000000000033e+02 -6.289999999999411617e-01
7.560000000000000000e+02 2.328332000000000050e+02 -2.840199999999877267e+00 2.344787999999999784e+02 -8.437999999999346024e-01
7.570000000000000000e+02 2.330042000000000257e+02 -3.055199999999868243e+00 2.346878000000000100e+02 -1.017399999999927696e+00
7.580000000000000000e+02 2.331831999999999994e+02 -3.237799999999860123e+00 2.348950000000000102e+02 -1.176599999999930368e+00
7.590000000000000000e+02 2.333657999999999788e+02 -3.413799999999860280e+00 2.350903999999999883e+02 -1.350399999999933431e+00
7.600000000000000000e+02 2.335561999999999898e+02 -3.598399999999863930e+00 2.352783999999999764e+02 -1.510599999999936882e+00
7.610000000000000000e+02 2.337690000000000055e+02 -3.758799999999867580e+00 2.354660000000000366e+02 -1.699199999999943866e+00
7.620000000000000000e+02 2.339658000000000015e+02 -3.939599999999885860e+00 2.356548000000000229e+02 -1.890599999999953207e+00
7.630000000000000000e+02 2.341521999999999935e+02 -4.123399999999913135e+00 2.357844000000000051e+02 -2.156999999999944517e+00
7.640000000000000000e+02 2.343206000000000131e+02 -4.322999999999938225e+00 2.359628000000000156e+02 -2.324199999999942090e+00
7.650000000000000000e+02 2.344612000000000194e+02 -4.554399999999970916e+00 2.361351999999999975e+02 -2.518199999999937155e+00
7.660000000000000000e+02 2.345824000000000069e+02 -4.814000000000008939e+00 2.362864000000000146e+02 -2.699799999999934030e+00
7.670000000000000000e+02 2.347108000000000061e+02 -5.053400000000059400e+00 2.364600000000000364e+02 -2.881199999999925598e+00
7.680000000000000000e+02 2.348323999999999785e+02 -5.328000000000128189e+00 2.366414000000000328e+02 -3.041399999999917725e+00
7.690000000000000000e+02 2.349524000000000115e+02 -5.627000000000213831e+00 2.368160000000000025e+02 -3.236399999999906907e+00
7.700000000000000000e+02 2.350914000000000215e+02 -5.869400000000295492e+00 2.369770000000000039e+02 -3.433799999999911812e+00
7.710000000000000000e+02 2.352040000000000077e+02 -6.119400000000349671e+00 2.371488000000000511e+02 -3.638799999999928758e+00
7.720000000000000000e+02 2.353383999999999787e+02 -6.345600000000389151e+00 2.373208000000000197e+02 -3.859199999999954223e+00
7.730000000000000000e+02 2.354718000000000302e+02 -6.618400000000439043e+00 2.374936000000000149e+02 -4.047599999999971665e+00
7.740000000000000000e+02 2.356002000000000010e+02 -6.870000000000493046e+00 2.376620000000000061e+02 -4.235599999999982934e+00
7.750000000000000000e+02 2.357230000000000132e+02 -7.120800000000515162e+00 2.378755999999999915e+02 -4.384199999999995434e+00
7.760000000000000000e+02 2.358772000000000162e+02 -7.336800000000541999e+00 2.380735999999999990e+02 -4.537200000000018996e+00
7.770000000000000000e+02 2.360127999999999986e+02 -7.585600000000544796e+00 2.382411999999999921e+02 -4.763400000000058476e+00
7.780000000000000000e+02 2.361617999999999711e+02 -7.826400000000518276e+00 2.383981999999999744e+02 -5.000000000000077272e+00
7.790000000000000000e+02 2.363196000000000083e+02 -8.071200000000491315e+00 2.385860000000000127e+02 -5.175000000000104627e+00
7.800000000000000000e+02 2.364638000000000204e+02 -8.334400000000428577e+00 2.387650000000000148e+02 -5.381400000000146733e+00
7.810000000000000000e+02 2.366349999999999909e+02 -8.568600000000394346e+00 2.389589999999999748e+02 -5.544000000000157691e+00
7.820000000000000000e+02 2.367988000000000000e+02 -8.810000000000368203e+00 2.391096000000000004e+02 -5.794200000000184758e+00
7.830000000000000000e+02 2.369526000000000181e+02 -9.080200000000317573e+00 2.392831999999999653e+02 -5.999400000000218114e+00
7.840000000000000000e+02 2.371195999999999913e+02 -9.325400000000236389e+00 2.394431999999999903e+02 -6.237600000000258049e+00
7.850000000000000000e+02 2.372747999999999706e+02 -9.589800000000124669e+00 2.396191999999999780e+02 -6.448600000000295651e+00
7.860000000000000000e+02 2.374329999999999927e+02 -9.830999999999990635e+00 2.397818000000000325e+02 -6.673800000000330357e+00
7.870000000000000000e+02 2.375477999999999952e+02 -1.015919999999981016e+01 2.399874000000000080e+02 -6.853400000000360315e+00
7.880000000000000000e+02 2.376693999999999960e+02 -1.041459999999966790e+01 2.401617999999999995e+02 -7.070000000000391083e+00
7.890000000000000000e+02 2.378176000000000272e+02 -1.064619999999953848e+01 2.403293999999999926e+02 -7.278600000000413850e+00
7.900000000000000000e+02 2.379496000000000038e+02 -1.090139999999939846e+01 2.405101999999999975e+02 -7.460000000000432507e+00
7.910000000000000000e+02 2.381076000000000192e+02 -1.113439999999926755e+01 2.406988000000000056e+02 -7.617000000000434312e+00
7.920000000000000000e+02 2.382765999999999735e+02 -1.134259999999915358e+01 2.408518000000000256e+02 -7.859200000000461372e+00
7.930000000000000000e+02 2.384361999999999853e+02 -1.157059999999902722e+01 2.410206000000000017e+02 -8.049000000000471999e+00
7.940000000000000000e+02 2.385912000000000148e+02 -1.179879999999890217e+01 2.411701999999999941e+02 -8.279800000000458127e+00
7.950000000000000000e+02 2.387408000000000357e+02 -1.204739999999876332e+01 2.413154000000000110e+02 -8.535000000000380282e+00
7.960000000000000000e+02 2.388821999999999832e+02 -1.231539999999861479e+01 2.414814000000000078e+02 -8.735400000000332454e+00
7.970000000000000000e+02 2.390210000000000150e+02 -1.258819999999846218e+01 2.416403999999999712e+02 -8.946600000000298536e+00
7.980000000000000000e+02 2.391489999999999725e+02 -1.287899999999830314e+01 2.418026000000000124e+02 -9.145400000000222462e+00
7.990000000000000000e+02 2.392608000000000175e+02 -1.316119999999814638e+01 2.419820000000000277e+02 -9.336600000000156996e+00
8.000000000000000000e+02 2.393996000000000208e+02 -1.340099999999801206e+01 2.421544000000000096e+02 -9.535400000000070264e+00
8.010000000000000000e+02 2.395296000000000163e+02 -1.364459999999787776e+01 2.423176000000000272e+02 -9.712200000000006384e+00
8.020000000000000000e+02 2.396639999999999873e+02 -1.387599999999774880e+01 2.424357999999999720e+02 -9.965599999999914971e+00
8.030000000000000000e+02 2.397977999999999952e+02 -1.409319999999762807e+01 2.425596000000000174e+02 -1.020519999999978289e+01
8.040000000000000000e+02 2.399174000000000149e+02 -1.432559999999753586e+01 2.427109999999999843e+02 -1.042479999999966012e+01
8.050000000000000000e+02 2.400468000000000188e+02 -1.455379999999746232e+01 2.428731999999999971e+02 -1.063679999999954084e+01
8.060000000000000000e+02 2.401764000000000010e+02 -1.480479999999739604e+01 2.430443999999999960e+02 -1.084639999999942539e+01
8.070000000000000000e+02 2.403173999999999921e+02 -1.505659999999734744e+01 2.432163999999999646e+02 -1.106039999999930501e+01
8.080000000000000000e+02 2.404465999999999894e+02 -1.531939999999728563e+01 2.433791999999999973e+02 -1.129959999999917564e+01
8.090000000000000000e+02 2.405718000000000245e+02 -1.558179999999731891e+01 2.435326000000000022e+02 -1.155779999999903218e+01
8.100000000000000000e+02 2.407111999999999910e+02 -1.583379999999737464e+01 2.436726000000000170e+02 -1.181219999999889048e+01
8.110000000000000000e+02 2.408255999999999801e+02 -1.611659999999745096e+01 2.438042000000000371e+02 -1.206839999999874991e+01
8.120000000000000000e+02 2.409809999999999945e+02 -1.633399999999755536e+01 2.439678000000000111e+02 -1.228239999999863130e+01
8.130000000000000000e+02 2.411484000000000094e+02 -1.651999999999763702e+01 2.441289999999999623e+02 -1.247399999999852227e+01
8.140000000000000000e+02 2.413050000000000068e+02 -1.672779999999779932e+01 2.442520000000000095e+02 -1.269799999999839812e+01
8.150000000000000000e+02 2.414527999999999963e+02 -1.695559999999797185e+01 2.443663999999999987e+02 -1.297039999999825000e+01
8.160000000000000000e+02 2.415915999999999713e+02 -1.720539999999818903e+01 2.445018000000000029e+02 -1.321899999999811115e+01
8.170000000000000000e+02 2.417368000000000166e+02 -1.746139999999841663e+01 2.446397999999999797e+02 -1.345419999999798222e+01
8.180000000000000000e+02 2.418795999999999822e+02 -1.770299999999864937e+01 2.447792000000000030e+02 -1.372039999999783255e+01
8.190000000000000000e+02 2.420310000000000059e+02 -1.792639999999892453e+01 2.449320000000000164e+02 -1.396679999999769706e+01
8.200000000000000000e+02 2.421632000000000176e+02 -1.817279999999922424e+01 2.450568000000000097e+02 -1.422919999999755092e+01
8.210000000000000000e+02 2.422933999999999912e+02 -1.843879999999954933e+01 2.451902000000000044e+02 -1.447459999999741420e+01
8.220000000000000000e+02 2.424228000000000236e+02 -1.868659999999985644e+01 2.453428000000000111e+02 -1.469599999999729256e+01
8.230000000000000000e+02 2.425600000000000023e+02 -1.892300000000014037e+01 2.454962000000000160e+02 -1.491499999999723158e+01
8.240000000000000000e+02 2.427212000000000103e+02 -1.913200000000039935e+01 2.456207999999999743e+02 -1.514879999999720894e+01
8.250000000000000000e+02 2.428958000000000084e+02 -1.932840000000063796e+01 2.457508000000000266e+02 -1.540359999999725815e+01
8.260000000000000000e+02 2.430354000000000383e+02 -1.960020000000097085e+01 2.458953999999999951e+02 -1.563419999999726784e+01
8.270000000000000000e+02 2.431919999999999789e+02 -1.981840000000123680e+01 2.460100000000000193e+02 -1.590779999999737626e+01
8.280000000000000000e+02 2.433549999999999613e+02 -2.002520000000149025e+01 2.461393999999999949e+02 -1.616879999999751760e+01
8.290000000000000000e+02 2.435334000000000003e+02 -2.021000000000171681e+01 2.462869999999999777e+02 -1.640559999999762653e+01
8.300000000000000000e+02 2.436876000000000033e+02 -2.040540000000195420e+01 2.464175999999999931e+02 -1.665779999999774930e+01
8.310000000000000000e+02 2.438132000000000232e+02 -2.065800000000226078e+01 2.465629999999999882e+02 -1.690799999999790515e+01
8.320000000000000000e+02 2.439615999999999758e+02 -2.088760000000254280e+01 2.467199999999999989e+02 -1.715639999999812204e+01
8.330000000000000000e+02 2.441119999999999948e+02 -2.112100000000282662e+01 2.468883999999999901e+02 -1.738459999999829719e+01
8.340000000000000000e+02 2.442153999999999883e+02 -2.138840000000315200e+01 2.470323999999999955e+02 -1.762519999999855358e+01
8.350000000000000000e+02 2.443357999999999777e+02 -2.164640000000347442e+01 2.471632000000000176e+02 -1.787499999999885958e+01
8.360000000000000000e+02 2.444567999999999870e+02 -2.191260000000379193e+01 2.472880000000000109e+02 -1.814179999999918635e+01
8.370000000000000000e+02 2.445884000000000356e+02 -2.217060000000411435e+01 2.474253999999999678e+02 -1.840059999999949980e+01
8.380000000000000000e+02 2.447239999999999895e+02 -2.242480000000442431e+01 2.475584000000000060e+02 -1.866619999999982582e+01
8.390000000000000000e+02 2.448589999999999804e+02 -2.267540000000472844e+01 2.476674000000000433e+02 -1.893680000000015795e+01
8.400000000000000000e+02 2.449936000000000149e+02 -2.294040000000505231e+01 2.478014000000000010e+02 -1.920660000000048484e+01
8.410000000000000000e+02 2.451054000000000030e+02 -2.322620000000539875e+01 2.479180000000000064e+02 -1.947660000000081837e+01
8.420000000000000000e+02 2.452567999999999984e+02 -2.347120000000570172e+01 2.480579999999999927e+02 -1.974000000000113886e+01
8.430000000000000000e+02 2.454111999999999796e+02 -2.370000000000597851e+01 2.481918000000000006e+02 -2.000580000000146441e+01
8.440000000000000000e+02 2.455593999999999824e+02 -2.394620000000628224e+01 2.483201999999999998e+02 -2.028160000000180219e+01
8.450000000000000000e+02 2.456879999999999882e+02 -2.423020000000662577e+01 2.484549999999999841e+02 -2.055580000000213658e+01
8.460000000000000000e+02 2.458188000000000102e+02 -2.449940000000695761e+01 2.485880000000000223e+02 -2.083000000000246743e+01
8.470000000000000000e+02 2.459180000000000064e+02 -2.482520000000735649e+01 2.487045999999999992e+02 -2.112200000000282785e+01
8.480000000000000000e+02 2.460466000000000122e+02 -2.511520000000771091e+01 2.488515999999999906e+02 -2.136400000000312360e+01
8.490000000000000000e+02 2.461735999999999649e+02 -2.540360000000806195e+01 2.489852000000000203e+02 -2.162980000000344916e+01
8.500000000000000000e+02 2.462983999999999867e+02 -2.570160000000842615e+01 2.491453999999999951e+02 -2.186300000000373345e+01
8.510000000000000000e+02 2.464370000000000118e+02 -2.596000000000874053e+01 2.492966000000000122e+02 -2.210500000000402920e+01
8.520000000000000000e+02 2.465585999999999842e+02 -2.627980000000913208e+01 2.494319999999999879e+02 -2.236360000000434312e+01
8.530000000000000000e+02 2.466809999999999832e+02 -2.656060000000947596e+01 2.495724000000000160e+02 -2.262360000000466442e+01
8.540000000000000000e+02 2.468124000000000251e+02 -2.684580000000982380e+01 2.496907999999999674e+02 -2.291760000000502373e+01
8.550000000000000000e+02 2.469442000000000235e+02 -2.710680000001014278e+01 2.498313999999999737e+02 -2.318080000000534469e+01
8.560000000000000000e+02 2.471076000000000192e+02 -2.732240000001041125e+01 2.499501999999999953e+02 -2.346800000000569497e+01
8.570000000000000000e+02 2.472468000000000075e+02 -2.755000000001068372e+01 2.500717999999999961e+02 -2.374740000000603857e+01
8.580000000000000000e+02 2.473748000000000218e+02 -2.780340000001099554e+01 2.501961999999999762e+02 -2.401320000000636057e+01
8.590000000000000000e+02 2.475196000000000254e+02 -2.803540000001127908e+01 2.503034000000000106e+02 -2.430120000000671610e+01
8.600000000000000000e+02 2.476611999999999512e+02 -2.827620000001157408e+01 2.504253999999999962e+02 -2.457400000000704665e+01
8.610000000000000000e+02 2.478039999999999736e+02 -2.849000000001183608e+01 2.505578000000000429e+02 -2.483540000000736114e+01
8.620000000000000000e+02 2.479490000000000123e+02 -2.874560000001214632e+01 2.506605999999999881e+02 -2.514320000000773803e+01
8.630000000000000000e+02 2.480875999999999806e+02 -2.900380000001246117e+01 2.507869999999999777e+02 -2.540560000000806440e+01
8.640000000000000000e+02 2.482053999999999974e+02 -2.929700000001282234e+01 2.509104000000000099e+02 -2.565760000000837238e+01
8.650000000000000000e+02 2.483369999999999891e+02 -2.954340000001312205e+01 2.510464000000000055e+02 -2.591140000000868326e+01
8.660000000000000000e+02 2.484693999999999789e+02 -2.979920000001343539e+01 2.511714000000000055e+02 -2.621360000000905188e+01
8.670000000000000000e+02 2.486012000000000057e+02 -3.007620000001377392e+01 2.512966000000000122e+02 -2.650060000000940263e+01
8.680000000000000000e+02 2.487218000000000302e+02 -3.035680000001411472e+01 2.514202000000000226e+02 -2.678340000000974896e+01
8.690000000000000000e+02 2.488316000000000088e+02 -3.065620000001447920e+01 2.515433999999999912e+02 -2.706560000001009314e+01
8.700000000000000000e+02 2.489389999999999930e+02 -3.096600000001485853e+01 2.516474000000000046e+02 -2.735780000001044598e+01
8.710000000000000000e+02 2.490547999999999718e+02 -3.126060000001515959e+01 2.517753999999999905e+02 -2.763220000001078347e+01
8.720000000000000000e+02 2.491633999999999958e+02 -3.156680000001519204e+01 2.518956000000000017e+02 -2.792480000001114604e+01
8.730000000000000000e+02 2.492732000000000028e+02 -3.183440000001515102e+01 2.519920000000000186e+02 -2.822020000001150208e+01
8.740000000000000000e+02 2.493694000000000131e+02 -3.213820000001499011e+01 2.520954000000000121e+02 -2.852960000001188234e+01
8.750000000000000000e+02 2.494857999999999834e+02 -3.242640000001459555e+01 2.522179999999999893e+02 -2.880900000001222239e+01
8.760000000000000000e+02 2.495850000000000080e+02 -3.273200000001411780e+01 2.523389999999999986e+02 -2.908080000001255883e+01
8.770000000000000000e+02 2.496972000000000094e+02 -3.302900000001363168e+01 2.524685999999999808e+02 -2.934800000001288112e+01
8.780000000000000000e+02 2.498170000000000073e+02 -3.333260000001301648e+01 2.525940000000000225e+02 -2.960500000001319876e+01
8.790000000000000000e+02 2.499227999999999952e+02 -3.364760000001228235e+01 2.527100000000000080e+02 -2.989340000001354980e+01
8.800000000000000000e+02 2.500337999999999852e+02 -3.394080000001159902e+01 2.528210000000000264e+02 -3.017980000001389840e+01
8.810000000000000000e+02 2.501407999999999845e+02 -3.422960000001092595e+01 2.529394000000000062e+02 -3.045240000001422942e+01
8.820000000000000000e+02 2.502533999999999992e+02 -3.449720000001030229e+01 2.530371999999999844e+02 -3.075200000001459699e+01
8.830000000000000000e+02 2.503728000000000122e+02 -3.478100000000964087e+01 2.531419999999999959e+02 -3.105060000001496334e+01
8.840000000000000000e+02 2.505028000000000077e+02 -3.504480000000902606e+01 2.532456000000000245e+02 -3.134400000001529207e+01
8.850000000000000000e+02 2.506367999999999938e+02 -3.531060000000840660e+01 2.533619999999999948e+02 -3.161580000001548285e+01
8.860000000000000000e+02 2.507570000000000050e+02 -3.558380000000776988e+01 2.534678000000000111e+02 -3.192280000001546725e+01
8.870000000000000000e+02 2.508828000000000316e+02 -3.587060000000710147e+01 2.536019999999999754e+02 -3.218400000001540207e+01
8.880000000000000000e+02 2.509922000000000253e+02 -3.617820000000638458e+01 2.537218000000000302e+02 -3.244980000001507392e+01
8.890000000000000000e+02 2.511019999999999754e+02 -3.647580000000569100e+01 2.538199999999999932e+02 -3.273600000001440691e+01
8.900000000000000000e+02 2.511911999999999807e+02 -3.678580000000496852e+01 2.539302000000000135e+02 -3.301440000001375807e+01
8.910000000000000000e+02 2.512976000000000170e+02 -3.706440000000431922e+01 2.540268000000000086e+02 -3.331520000001305704e+01
8.920000000000000000e+02 2.513935999999999922e+02 -3.736640000000361539e+01 2.541243999999999801e+02 -3.363640000001230845e+01
8.930000000000000000e+02 2.514936000000000149e+02 -3.766580000000291761e+01 2.542274000000000171e+02 -3.395480000001156640e+01
8.940000000000000000e+02 2.516354000000000042e+02 -3.790860000000235175e+01 2.543322000000000003e+02 -3.424380000001089286e+01
8.950000000000000000e+02 2.517583999999999946e+02 -3.817000000000174254e+01 2.544389999999999645e+02 -3.452920000001022771e+01
8.960000000000000000e+02 2.518704000000000178e+02 -3.843700000000112027e+01 2.545333999999999719e+02 -3.483840000000950710e+01
8.970000000000000000e+02 2.519698000000000206e+02 -3.873400000000042809e+01 2.546329999999999814e+02 -3.514420000000879440e+01
8.980000000000000000e+02 2.520832000000000335e+02 -3.904779999999969675e+01 2.547315999999999860e+02 -3.545600000000806773e+01
8.990000000000000000e+02 2.521879999999999882e+02 -3.935879999999897194e+01 2.548340000000000032e+02 -3.574080000000740398e+01
9.000000000000000000e+02 2.522693999999999903e+02 -3.970499999999816509e+01 2.549293999999999869e+02 -3.605940000000666146e+01
9.010000000000000000e+02 2.523730000000000189e+02 -4.001359999999744588e+01 2.550232000000000028e+02 -3.637140000000593432e+01
9.020000000000000000e+02 2.524843999999999937e+02 -4.031899999999673412e+01 2.551350000000000477e+02 -3.666480000000525052e+01
9.030000000000000000e+02 2.525948000000000206e+02 -4.062659999999601723e+01 2.552261999999999773e+02 -3.699260000000448656e+01
9.040000000000000000e+02 2.526971999999999809e+02 -4.093279999999530361e+01 2.553210000000000264e+02 -3.730120000000376734e+01
9.050000000000000000e+02 2.528138000000000147e+02 -4.119899999999468321e+01 2.554362000000000137e+02 -3.762300000000301736e+01
9.060000000000000000e+02 2.529216000000000122e+02 -4.146779999999405675e+01 2.555546000000000220e+02 -3.792100000000232285e+01
9.070000000000000000e+02 2.530241999999999791e+02 -4.176479999999336457e+01 2.556633999999999673e+02 -3.823000000000160270e+01
9.080000000000000000e+02 2.531205999999999676e+02 -4.207739999999263603e+01 2.557680000000000291e+02 -3.854820000000086111e+01
9.090000000000000000e+02 2.532158000000000015e+02 -4.237919999999193266e+01 2.558593999999999937e+02 -3.886640000000011952e+01
9.100000000000000000e+02 2.532956000000000074e+02 -4.270539999999117242e+01 2.559543999999999926e+02 -3.919959999999934297e+01
9.110000000000000000e+02 2.533826000000000249e+02 -4.303019999999041545e+01 2.560575999999999794e+02 -3.951939999999859765e+01
9.120000000000000000e+02 2.534723999999999933e+02 -4.335179999998966593e+01 2.561568000000000325e+02 -3.985279999999782063e+01
9.130000000000000000e+02 2.535717999999999961e+02 -4.364999999998897096e+01 2.562436000000000149e+02 -4.015619999999711354e+01
9.140000000000000000e+02 2.536735999999999933e+02 -4.396859999998822843e+01 2.563333999999999833e+02 -4.046279999999639898e+01
9.150000000000000000e+02 2.537837999999999852e+02 -4.427659999998751061e+01 2.564266000000000076e+02 -4.078759999999564201e+01
9.160000000000000000e+02 2.539012000000000171e+02 -4.457159999998682309e+01 2.565183999999999855e+02 -4.109379999999492838e+01
9.170000000000000000e+02 2.540213999999999999e+02 -4.486059999998614956e+01 2.566039999999999850e+02 -4.140499999999420311e+01
9.180000000000000000e+02 2.541519999999999868e+02 -4.513279999998551517e+01 2.566929999999999836e+02 -4.171259999999348622e+01
9.190000000000000000e+02 2.542690000000000055e+02 -4.538979999998491621e+01 2.567807999999999993e+02 -4.204819999999270408e+01
9.200000000000000000e+02 2.543739999999999668e+02 -4.566559999998427344e+01 2.568654000000000224e+02 -4.236779999999195923e+01
9.210000000000000000e+02 2.544706000000000472e+02 -4.595219999998360549e+01 2.569465999999999894e+02 -4.269099999999120598e+01
9.220000000000000000e+02 2.545535999999999888e+02 -4.627079999998286297e+01 2.570443999999999960e+02 -4.300199999999048117e+01
9.230000000000000000e+02 2.546213999999999942e+02 -4.662459999998203841e+01 2.571392000000000166e+02 -4.331119999998976056e+01
9.240000000000000000e+02 2.547076000000000136e+02 -4.693059999998132525e+01 2.572210000000000036e+02 -4.365199999998896629e+01
9.250000000000000000e+02 2.548063999999999965e+02 -4.726179999998055337e+01 2.573123999999999683e+02 -4.397319999998821771e+01
9.260000000000000000e+02 2.548940000000000055e+02 -4.759779999997977029e+01 2.573951999999999884e+02 -4.430999999998743277e+01
9.270000000000000000e+02 2.549891999999999825e+02 -4.791399999997903336e+01 2.574850000000000136e+02 -4.462179999998670610e+01
9.280000000000000000e+02 2.550602000000000089e+02 -4.826359999997821859e+01 2.575880000000000223e+02 -4.492019999998601065e+01
9.290000000000000000e+02 2.551442000000000405e+02 -4.858619999997746675e+01 2.576906000000000176e+02 -4.521979999998531241e+01
9.300000000000000000e+02 2.552269999999999754e+02 -4.891939999997669020e+01 2.577834000000000287e+02 -4.553099999998458713e+01
9.310000000000000000e+02 2.553405999999999949e+02 -4.922679999997597378e+01 2.578691999999999780e+02 -4.583799999998387165e+01
9.320000000000000000e+02 2.554408000000000243e+02 -4.955599999997520655e+01 2.579545999999999708e+02 -4.614779999998314963e+01
9.330000000000000000e+02 2.555216000000000065e+02 -4.990619999997439038e+01 2.580249999999999773e+02 -4.648779999998235724e+01
9.340000000000000000e+02 2.556075999999999908e+02 -5.023739999997361849e+01 2.581057999999999879e+02 -4.678159999998167251e+01
9.350000000000000000e+02 2.557066000000000372e+02 -5.055059999997288855e+01 2.581881999999999948e+02 -4.711379999998089829e+01
9.360000000000000000e+02 2.557907999999999902e+02 -5.086279999997216095e+01 2.582771999999999935e+02 -4.742739999998016742e+01
9.370000000000000000e+02 2.558716000000000008e+02 -5.119819999997137927e+01 2.583621999999999730e+02 -4.774659999997942350e+01
9.380000000000000000e+02 2.559573999999999785e+02 -5.152519999997061717e+01 2.584479999999999791e+02 -4.805419999997870661e+01
9.390000000000000000e+02 2.560556000000000267e+02 -5.184539999996987092e+01 2.585314000000000192e+02 -4.837699999997795430e+01
9.400000000000000000e+02 2.561312000000000353e+02 -5.218479999996907992e+01 2.586234000000000037e+02 -4.868199999997724348e+01
9.410000000000000000e+02 2.562474000000000274e+02 -5.248579999996837842e+01 2.586979999999999791e+02 -4.903279999997642591e+01
9.420000000000000000e+02 2.563718000000000075e+02 -5.274679999996777013e+01 2.587687999999999988e+02 -4.937879999997561953e+01
9.430000000000000000e+02 2.564676000000000045e+02 -5.304919999996706537e+01 2.588600000000000136e+02 -4.968339999997490963e+01
9.440000000000000000e+02 2.566046000000000049e+02 -5.329159999996650043e+01 2.589580000000000268e+02 -4.999359999997418669e+01
9.450000000000000000e+02 2.567336000000000240e+02 -5.354879999996590101e+01 2.590504000000000246e+02 -5.030679999997345675e+01
9.460000000000000000e+02 2.568645999999999958e+02 -5.382539999996525637e+01 2.591388000000000034e+02 -5.062219999997272168e+01
9.470000000000000000e+02 2.570049999999999955e+02 -5.407739999996466906e+01 2.592194000000000074e+02 -5.094719999997196425e+01
9.480000000000000000e+02 2.571657999999999902e+02 -5.430239999996414468e+01 2.593020000000000209e+02 -5.127939999997119003e+01
9.490000000000000000e+02 2.572559999999999718e+02 -5.460219999996344598e+01 2.593770000000000095e+02 -5.161019999997041907e+01
9.500000000000000000e+02 2.573686000000000149e+02 -5.488359999996279015e+01 2.594608000000000061e+02 -5.192419999996968727e+01
9.510000000000000000e+02 2.574605999999999995e+02 -5.519859999996205602e+01 2.595435999999999694e+02 -5.224099999996894894e+01
9.520000000000000000e+02 2.575457999999999856e+02 -5.554319999996125290e+01 2.596257999999999697e+02 -5.255659999996821341e+01
9.530000000000000000e+02 2.576309999999999718e+02 -5.586839999996049499e+01 2.597098000000000297e+02 -5.286559999996749326e+01
9.540000000000000000e+02 2.577264000000000124e+02 -5.615959999995981633e+01 2.597885999999999740e+02 -5.318599999996674654e+01
9.550000000000000000e+02 2.577988000000000284e+02 -5.646879999995909571e+01 2.598718000000000075e+02 -5.349319999996603059e+01
9.560000000000000000e+02 2.578934000000000424e+02 -5.675239999995843476e+01 2.599572000000000003e+02 -5.381219999996528713e+01
9.570000000000000000e+02 2.579827999999999975e+02 -5.707239999995768898e+01 2.600156000000000063e+02 -5.416219999996447143e+01
9.580000000000000000e+02 2.580607999999999720e+02 -5.739759999995693107e+01 2.600804000000000542e+02 -5.449099999996370514e+01
9.590000000000000000e+02 2.581458000000000084e+02 -5.771359999995619461e+01 2.601578000000000088e+02 -5.482779999996292020e+01
9.600000000000000000e+02 2.582805999999999926e+02 -5.796539999995560777e+01 2.602316000000000145e+02 -5.515279999996216276e+01
9.610000000000000000e+02 2.584014000000000237e+02 -5.822259999995500834e+01 2.603058000000000334e+02 -5.548499999996138854e+01
9.620000000000000000e+02 2.584932000000000016e+02 -5.852639999995430031e+01 2.603761999999999830e+02 -5.581619999996061665e+01
9.630000000000000000e+02 2.585788000000000011e+02 -5.885339999995353821e+01 2.604467999999999961e+02 -5.614119999995985921e+01
9.640000000000000000e+02 2.586664000000000101e+02 -5.915959999995282459e+01 2.605237999999999943e+02 -5.645799999995912088e+01
9.650000000000000000e+02 2.587343999999999937e+02 -5.949519999995204245e+01 2.605903999999999883e+02 -5.682539999995826463e+01
9.660000000000000000e+02 2.587991999999999848e+02 -5.983499999995125052e+01 2.606607999999999947e+02 -5.715559999995749507e+01
9.670000000000000000e+02 2.588718000000000075e+02 -6.019019999995042269e+01 2.607246000000000095e+02 -5.749979999995669289e+01
9.680000000000000000e+02 2.589331999999999994e+02 -6.054759999994958974e+01 2.607834000000000287e+02 -5.784639999995588511e+01
9.690000000000000000e+02 2.590310000000000059e+02 -6.087619999994882392e+01 2.608467999999999734e+02 -5.818679999995509178e+01
9.700000000000000000e+02 2.591177999999999884e+02 -6.121019999994804550e+01 2.609030000000000200e+02 -5.853999999995426862e+01
9.710000000000000000e+02 2.591951999999999998e+02 -6.154979999994725404e+01 2.609651999999999816e+02 -5.887579999995348601e+01
9.720000000000000000e+02 2.592774000000000001e+02 -6.186979999994650825e+01 2.610191999999999553e+02 -5.922719999995266704e+01
9.730000000000000000e+02 2.593582000000000107e+02 -6.220279999994573217e+01 2.610819999999999936e+02 -5.957779999995184994e+01
9.740000000000000000e+02 2.594449999999999932e+02 -6.250939999994501761e+01 2.611451999999999884e+02 -5.992899999995103144e+01
9.750000000000000000e+02 2.595489999999999782e+02 -6.280239999994433475e+01 2.612067999999999870e+02 -6.029439999995017985e+01
9.760000000000000000e+02 2.596356000000000108e+02 -6.310519999994362905e+01 2.612715999999999781e+02 -6.065579999994933758e+01
9.770000000000000000e+02 2.597350000000000136e+02 -6.341099999994291636e+01 2.613426000000000613e+02 -6.101459999994850136e+01
9.780000000000000000e+02 2.598478000000000065e+02 -6.370719999994251026e+01 2.614082000000000221e+02 -6.137079999994767121e+01
9.790000000000000000e+02 2.599687999999999874e+02 -6.400139999994289042e+01 2.614793999999999983e+02 -6.171259999994687462e+01
9.800000000000000000e+02 2.600894000000000119e+02 -6.429779999994356388e+01 2.615368000000000279e+02 -6.209699999994597874e+01
9.810000000000000000e+02 2.602389999999999759e+02 -6.454719999994436819e+01 2.615933999999999742e+02 -6.246559999994511969e+01
9.820000000000000000e+02 2.603481999999999630e+02 -6.484439999994563664e+01 2.616596000000000117e+02 -6.280459999994432962e+01
9.830000000000000000e+02 2.604504000000000019e+02 -6.514999999994702762e+01 2.617167999999999779e+02 -6.316639999994348642e+01
9.840000000000000000e+02 2.605588000000000193e+02 -6.543139999994838263e+01 2.617785999999999831e+02 -6.353299999994263203e+01
9.850000000000000000e+02 2.606651999999999703e+02 -6.572859999994979319e+01 2.618319999999999936e+02 -6.391259999994188945e+01
9.860000000000000000e+02 2.607849999999999682e+02 -6.603499999995125336e+01 2.618810000000000286e+02 -6.430479999994298623e+01
9.870000000000000000e+02 2.609112000000000080e+02 -6.633679999995268872e+01 2.619356000000000222e+02 -6.468759999994482257e+01
9.880000000000000000e+02 2.609895999999999958e+02 -6.668339999995434653e+01 2.619858000000000402e+02 -6.507679999994668663e+01
9.890000000000000000e+02 2.611248000000000502e+02 -6.694759999995561373e+01 2.620353999999999814e+02 -6.545779999994850584e+01
9.900000000000000000e+02 2.612155999999999949e+02 -6.727859999995717999e+01 2.620798000000000343e+02 -6.585399999995038911e+01
9.910000000000000000e+02 2.613163999999999874e+02 -6.759499999995870212e+01 2.621265999999999963e+02 -6.623839999995222172e+01
9.920000000000000000e+02 2.614558000000000106e+02 -6.784079999995987009e+01 2.621685999999999694e+02 -6.664079999995415449e+01
9.930000000000000000e+02 2.616498000000000275e+02 -6.799639999996061590e+01 2.622137999999999920e+02 -6.703159999995601481e+01
9.940000000000000000e+02 2.617948000000000093e+02 -6.822659999996172075e+01 2.622588000000000079e+02 -6.742479999995789797e+01
9.950000000000000000e+02 2.618840000000000146e+02 -6.853719999996320666e+01 2.623003999999999678e+02 -6.781199999995973826e+01
9.960000000000000000e+02 2.619507999999999583e+02 -6.887999999996483780e+01 2.623401999999999816e+02 -6.819819999996157378e+01
9.970000000000000000e+02 2.621025999999999954e+02 -6.911439999996595418e+01 2.623747999999999934e+02 -6.859619999996348838e+01
9.980000000000000000e+02 2.623001999999999612e+02 -6.923059999996651470e+01 2.624166000000000167e+02 -6.897919999996531715e+01
9.990000000000000000e+02 2.624298000000000002e+02 -6.945059999996756517e+01 2.624512000000000285e+02 -6.938059999996723093e+01


==> OneClassKNN/results/comp_rnd_exploration_1000x1000_3.dat <==
0.000000000000000000e+00 2.540000000000000036e-01 -7.500000000000005274e-02 2.246666666666666812e-01 -1.463333333333334263e-01 2.550000000000000044e-01 -7.666666666666671626e-02
1.000000000000000000e+00 4.736666666666666803e-01 -1.640000000000001179e-01 4.846666666666666901e-01 -2.580000000000002292e-01 6.233333333333332948e-01 -2.233333333333333698e-02
2.000000000000000000e+00 6.470000000000000195e-01 -3.913333333333335884e-01 8.076666666666667549e-01 -1.456666666666667775e-01 9.679999999999999716e-01 6.933333333333341342e-02
3.000000000000000000e+00 8.830000000000000071e-01 -4.766666666666670160e-01 1.028666666666666618e+00 -2.906666666666668508e-01 1.306000000000000050e+00 1.806666666666668086e-01
4.000000000000000000e+00 1.207999999999999963e+00 -4.236666666666669689e-01 1.211666666666666670e+00 -4.663333333333336550e-01 1.641999999999999904e+00 1.770000000000001295e-01
5.000000000000000000e+00 1.576666666666666661e+00 -3.083333333333335702e-01 1.456999999999999851e+00 -5.920000000000004148e-01 1.925666666666666638e+00 2.003333333333335298e-01
6.000000000000000000e+00 1.814333333333333353e+00 -4.123333333333336070e-01 1.668999999999999817e+00 -7.143333333333339308e-01 2.434999999999999609e+00 3.576666666666670213e-01
7.000000000000000000e+00 2.157333333333333325e+00 -3.396666666666668943e-01 1.955000000000000071e+00 -7.100000000000006306e-01 2.636666666666666714e+00 1.666666666666674623e-02
8.000000000000000000e+00 2.450999999999999623e+00 -3.630000000000002114e-01 2.281333333333333435e+00 -6.813333333333339015e-01 2.937333333333333130e+00 -3.033333333333332327e-02
9.000000000000000000e+00 2.716666666666666785e+00 -4.403333333333336319e-01 2.664666666666666739e+00 -5.970000000000004192e-01 3.202999999999999847e+00 -9.666666666666670626e-02
1.000000000000000000e+01 3.088333333333332931e+00 -3.180000000000001714e-01 2.871666666666667034e+00 -7.583333333333339699e-01 3.685333333333333350e+00 1.410000000000001807e-01
1.100000000000000000e+01 3.347999999999999865e+00 -4.343333333333336821e-01 3.268000000000000238e+00 -6.116666666666671359e-01 4.036666666666667069e+00 1.616666666666668473e-01
1.200000000000000000e+01 3.636666666666666714e+00 -4.766666666666669050e-01 3.652000000000000135e+00 -5.330000000000003624e-01 4.356333333333333613e+00 1.703333333333334754e-01
1.300000000000000000e+01 4.089333333333333265e+00 -2.873333333333334405e-01 4.080333333333332924e+00 -3.720000000000002749e-01 4.613333333333333286e+00 1.236666666666680070e-01
1.400000000000000000e+01 4.586333333333333151e+00 -5.133333333333330029e-02 4.405999999999999694e+00 -3.466666666666669006e-01 5.050666666666667304e+00 2.796666666666669521e-01
1.500000000000000000e+01 4.866000000000000547e+00 -1.203333333333333477e-01 4.744999999999999218e+00 -3.206666666666668775e-01 5.344666666666666011e+00 3.346666666666636702e-01
1.600000000000000000e+01 5.140666666666666273e+00 -1.506666666666667265e-01 5.112666666666666693e+00 -2.520000000000001128e-01 5.692000000000000171e+00 3.659999999999857812e-01
1.700000000000000000e+01 5.602333333333333165e+00 2.100000000000007416e-02 5.496333333333332405e+00 -1.426666666666667194e-01 6.156333333333333435e+00 5.503333333333125799e-01
1.800000000000000000e+01 5.907000000000000028e+00 3.066666666666675867e-02 5.941333333333332689e+00 1.633333333333339410e-02 6.414333333333333442e+00 4.769999999999825491e-01
1.900000000000000000e+01 6.278666666666666174e+00 1.370000000000002049e-01 6.379999999999999893e+00 2.106666666666668630e-01 6.815666666666666984e+00 6.216666666666400554e-01
2.000000000000000000e+01 6.703999999999998849e+00 3.136666666666654280e-01 6.787333333333333663e+00 3.280000000000002913e-01 7.195333333333334025e+00 6.213333333333141972e-01
2.100000000000000000e+01 6.967000000000000526e+00 2.426666666666669192e-01 7.147000000000000242e+00 3.356666666666670018e-01 7.615000000000000213e+00 7.456666666666451615e-01
2.200000000000000000e+01 7.478666666666667240e+00 5.106666666666623833e-01 7.511000000000000121e+00 4.283333333333337323e-01 8.003333333333333854e+00 8.899999999999681499e-01
2.300000000000000000e+01 7.834333333333333371e+00 5.956666666666526888e-01 7.957666666666666444e+00 6.166666666666608121e-01 8.300666666666666416e+00 8.779999999999601457e-01
2.400000000000000000e+01 8.084666666666667112e+00 5.193333333333207680e-01 8.240000000000000213e+00 5.649999999999900657e-01 8.665333333333332888e+00 9.266666666666112384e-01
2.500000000000000000e+01 8.503666666666667595e+00 6.646666666666442014e-01 8.615999999999999659e+00 6.743333333333189072e-01 9.237000000000000099e+00 1.269333333333252378e+00
2.600000000000000000e+01 8.870333333333332959e+00 7.343333333333006419e-01 9.006999999999999673e+00 7.933333333333196791e-01 9.726333333333332831e+00 1.484666666666570434e+00
2.700000000000000000e+01 9.123333333333333073e+00 6.156666666666376075e-01 9.434333333333333016e+00 9.113333333333200059e-01 9.983666666666668021e+00 1.415333333333241850e+00
2.800000000000000000e+01 9.641666666666667496e+00 8.849999999999607070e-01 9.764666666666666828e+00 8.613333333333235142e-01 1.049966666666666804e+01 1.701666666666554306e+00
2.900000000000000000e+01 1.004666666666666686e+01 1.117666666666621511e+00 9.995333333333332959e+00 7.709999999999903597e-01 1.086433333333333451e+01 1.749333333333217944e+00
3.000000000000000000e+01 1.030000000000000071e+01 1.027999999999955616e+00 1.028333333333333321e+01 7.369999999999827800e-01 1.133633333333333404e+01 1.926999999999874813e+00
3.100000000000000000e+01 1.082600000000000051e+01 1.307666666666611688e+00 1.054533333333333367e+01 6.436666666666415182e-01 1.188433333333333408e+01 2.223333333333186168e+00
3.200000000000000000e+01 1.134499999999999886e+01 1.561333333333263962e+00 1.096666666666666679e+01 8.166666666666331231e-01 1.240399999999999991e+01 2.482333333333165193e+00
3.300000000000000000e+01 1.160800000000000054e+01 1.494999999999935270e+00 1.148099999999999987e+01 1.070333333333289616e+00 1.288833333333333542e+01 2.720333333333145198e+00
3.400000000000000000e+01 1.188033333333333275e+01 1.515333333333259702e+00 1.201666666666666572e+01 1.352666666666609618e+00 1.335733333333333306e+01 2.964666666666451178e+00
3.500000000000000000e+01 1.233600000000000030e+01 1.708999999999911701e+00 1.255333333333333456e+01 1.651999999999926194e+00 1.385666666666666558e+01 3.221999999999767272e+00
3.600000000000000000e+01 1.262166666666666615e+01 1.679999999999913785e+00 1.308999999999999986e+01 1.939666666666564065e+00 1.412199999999999989e+01 3.152666666666430473e+00
3.700000000000000000e+01 1.313899999999999935e+01 1.949666666666561632e+00 1.360333333333333350e+01 2.204333333333201583e+00 1.461333333333333329e+01 3.387333333333124585e+00
3.800000000000000000e+01 1.365966666666666818e+01 2.231666666666531906e+00 1.407933333333333437e+01 2.429999999999843396e+00 1.505566666666666720e+01 3.560333333333168149e+00
3.900000000000000000e+01 1.390200000000000102e+01 2.141999999999875115e+00 1.453733333333333277e+01 2.629666666666488073e+00 1.548600000000000065e+01 3.731666666666525245e+00
4.000000000000000000e+01 1.419366666666666532e+01 2.094666666666546995e+00 1.481166666666666742e+01 2.610333333333189287e+00 1.582533333333333303e+01 3.797333333333234862e+00
4.100000000000000000e+01 1.465200000000000102e+01 2.300333333333191010e+00 1.529533333333333367e+01 2.859999999999859099e+00 1.628399999999999892e+01 4.003666666666608087e+00
4.200000000000000000e+01 1.493533333333333246e+01 2.268666666666527831e+00 1.564466666666666583e+01 2.902999999999801961e+00 1.674233333333333462e+01 4.197333333333301830e+00
4.300000000000000000e+01 1.541499999999999915e+01 2.452333333333174270e+00 1.601166666666666671e+01 3.008333333333147674e+00 1.718466666666666853e+01 4.378999999999987125e+00
4.400000000000000000e+01 1.595166666666666799e+01 2.742666666666475628e+00 1.639433333333333209e+01 3.111666666666487391e+00 1.760766666666666680e+01 4.530333333333333101e+00
4.500000000000000000e+01 1.619699999999999918e+01 2.657333333333151693e+00 1.685233333333333405e+01 3.318333333333146395e+00 1.785866666666666802e+01 4.428999999999979842e+00
4.600000000000000000e+01 1.675333333333333030e+01 2.978333333333116784e+00 1.733233333333333448e+01 3.555999999999807759e+00 1.830366666666666475e+01 4.614999999999998437e+00
4.700000000000000000e+01 1.730566666666666720e+01 3.299999999999750244e+00 1.775799999999999912e+01 3.651666666666432803e+00 1.875066666666666393e+01 4.783000000000018126e+00
4.800000000000000000e+01 1.757900000000000063e+01 3.224999999999756284e+00 1.821499999999999986e+01 3.842999999999770822e+00 1.904733333333333434e+01 4.772333333333318883e+00
4.900000000000000000e+01 1.793900000000000006e+01 3.275666666666417370e+00 1.869933333333333181e+01 4.088999999999770374e+00 1.943599999999999994e+01 4.866333333333312972e+00
5.000000000000000000e+01 1.836833333333333229e+01 3.427999999999756575e+00 1.918800000000000239e+01 4.335666666666458724e+00 1.989866666666666717e+01 5.047666666666687618e+00
5.100000000000000000e+01 1.864466666666666583e+01 3.386333333333086948e+00 1.955766666666666609e+01 4.443999999999818762e+00 2.035966666666666569e+01 5.226333333333413655e+00
5.200000000000000000e+01 1.916033333333333388e+01 3.646666666666471990e+00 1.990333333333333599e+01 4.467333333333164624e+00 2.083233333333333448e+01 5.435333333333483452e+00
5.300000000000000000e+01 1.968900000000000006e+01 3.931333333333206781e+00 2.033599999999999852e+01 4.623666666666545133e+00 2.129766666666666808e+01 5.622000000000211273e+00
5.400000000000000000e+01 1.995866666666666589e+01 3.891333333333199640e+00 2.066633333333333411e+01 4.646999999999886555e+00 2.155499999999999972e+01 5.542666666666852038e+00
5.500000000000000000e+01 2.048000000000000043e+01 4.164666666666597905e+00 2.091133333333333155e+01 4.538999999999850488e+00 2.198233333333333306e+01 5.712666666666908810e+00
5.600000000000000000e+01 2.089566666666666350e+01 4.337333333333295293e+00 2.123133333333333184e+01 4.537666666666519077e+00 2.245299999999999940e+01 5.956666666666990295e+00
5.700000000000000000e+01 2.114833333333333343e+01 4.234999999999937259e+00 2.167133333333333312e+01 4.700999999999904588e+00 2.285733333333333306e+01 6.093333333333703195e+00
5.800000000000000000e+01 2.166099999999999781e+01 4.506666666666665044e+00 2.208066666666666578e+01 4.816999999999943327e+00 2.332066666666666421e+01 6.293333333333769986e+00
5.900000000000000000e+01 2.194733333333333292e+01 4.437333333333294938e+00 2.250233333333333618e+01 4.953999999999989079e+00 2.378999999999999915e+01 6.515333333333844124e+00
6.000000000000000000e+01 2.220833333333333215e+01 4.367333333333276002e+00 2.290833333333333499e+01 5.086333333333366902e+00 2.425800000000000267e+01 6.718666666667244769e+00
6.100000000000000000e+01 2.254366666666666674e+01 4.449333333333279406e+00 2.315900000000000247e+01 5.021333333333345195e+00 2.473233333333332951e+01 6.947666666667320357e+00
6.200000000000000000e+01 2.283566666666666833e+01 4.426333333333294817e+00 2.356933333333333280e+01 5.154000000000055870e+00 2.499566666666666492e+01 6.861666666667293413e+00
6.300000000000000000e+01 2.309133333333333127e+01 4.364666666666615846e+00 2.398533333333332962e+01 5.302666666666771889e+00 2.523166666666666913e+01 6.762333333333927499e+00
6.400000000000000000e+01 2.363333333333333286e+01 4.653333333333344868e+00 2.430400000000000205e+01 5.323666666666778902e+00 2.570933333333333337e+01 6.981666666667333487e+00
6.500000000000000000e+01 2.415566666666666862e+01 4.933000000000056673e+00 2.470000000000000284e+01 5.448000000000154053e+00 2.622833333333333528e+01 7.264666666667427108e+00
6.600000000000000000e+01 2.441733333333333178e+01 4.849000000000043720e+00 2.505166666666666231e+01 5.516333333333510502e+00 2.660966666666666924e+01 7.345333333334121306e+00
6.700000000000000000e+01 2.485200000000000387e+01 5.026000000000103718e+00 2.539999999999999858e+01 5.575666666666863946e+00 2.704899999999999949e+01 7.539666666667519834e+00
6.800000000000000000e+01 2.538066666666666293e+01 5.308666666666823630e+00 2.565366666666666617e+01 5.521666666666845025e+00 2.755033333333333445e+01 7.801333333334268261e+00
6.900000000000000000e+01 2.567166666666666686e+01 5.274000000000151900e+00 2.592833333333333456e+01 5.464333333333492249e+00 2.793699999999999761e+01 7.901000000000854229e+00
7.000000000000000000e+01 2.606600000000000250e+01 5.399666666666819381e+00 2.625033333333333729e+01 5.493000000000169081e+00 2.830233333333333334e+01 7.980333333334181489e+00
7.100000000000000000e+01 2.662166666666666970e+01 5.728666666666914153e+00 2.662933333333333508e+01 5.608000000000207486e+00 2.872033333333332905e+01 8.140333333334151433e+00
7.200000000000000000e+01 2.691000000000000369e+01 5.699333333333571616e+00 2.703900000000000148e+01 5.763333333333592989e+00 2.896333333333333115e+01 8.046333333334185767e+00
7.300000000000000000e+01 2.741366666666666418e+01 5.953666666666989293e+00 2.737199999999999989e+01 5.830666666666948217e+00 2.943999999999999773e+01 8.263000000000788603e+00
7.400000000000000000e+01 2.793099999999999739e+01 6.218333333333742274e+00 2.763100000000000023e+01 5.740666666666918161e+00 2.992466666666666697e+01 8.486333333334057372e+00
7.500000000000000000e+01 2.818599999999999994e+01 6.130666666667048403e+00 2.795899999999999608e+01 5.786333333333600670e+00 3.027466666666666839e+01 8.528666666667378493e+00
7.600000000000000000e+01 2.872600000000000264e+01 6.415666666667121376e+00 2.823366666666666447e+01 5.760000000000259135e+00 3.063066666666666293e+01 8.604666666667338148e+00
7.700000000000000000e+01 2.922566666666666535e+01 6.604000000000502801e+00 2.862166666666666970e+01 5.882333333333632730e+00 3.100133333333333496e+01 8.688333333333957853e+00
7.800000000000000000e+01 2.947866666666666902e+01 6.528000000000503178e+00 2.899733333333333363e+01 5.966666666666993635e+00 3.143500000000000227e+01 8.861333333333861972e+00
7.900000000000000000e+01 2.990599999999999881e+01 6.687000000000447031e+00 2.933933333333333593e+01 6.029666666667015562e+00 3.189033333333333431e+01 9.045666666667091960e+00
8.000000000000000000e+01 3.045100000000000051e+01 6.983000000000428642e+00 2.960499999999999687e+01 5.990333333333667909e+00 3.236333333333333684e+01 9.242333333333650813e+00
8.100000000000000000e+01 3.070033333333333303e+01 6.900666666667074622e+00 2.992599999999999483e+01 6.059666666667025581e+00 3.261633333333332985e+01 9.172333333333689609e+00
8.200000000000000000e+01 3.124600000000000222e+01 7.204000000000387871e+00 3.028433333333333621e+01 6.141666666667052965e+00 3.297366666666666646e+01 9.242666666666984554e+00
8.300000000000000000e+01 3.167433333333332968e+01 7.368333333333687563e+00 3.064633333333333098e+01 6.194666666667069777e+00 3.345100000000000051e+01 9.456000000000198469e+00
8.400000000000000000e+01 3.192999999999999972e+01 7.314000000000353552e+00 3.104433333333333422e+01 6.302333333333772103e+00 3.383566666666666123e+01 9.530666666666823161e+00
8.500000000000000000e+01 3.243599999999999994e+01 7.549666666667016912e+00 3.143866666666666987e+01 6.414333333333811282e+00 3.436066666666666691e+01 9.799333333333340335e+00
8.600000000000000000e+01 3.295766666666666822e+01 7.832333333333679981e+00 3.168766666666666509e+01 6.247333333333754624e+00 3.474333333333333229e+01 9.881333333333294888e+00
8.700000000000000000e+01 3.318033333333332990e+01 7.715333333333683541e+00 3.203000000000000114e+01 6.280333333333764756e+00 3.526300000000000523e+01 1.013566666666648786e+01
8.800000000000000000e+01 3.351566666666666805e+01 7.734666666667102675e+00 3.232200000000000273e+01 6.196333333333736704e+00 3.575133333333333496e+01 1.035233333333303563e+01
8.900000000000000000e+01 3.396933333333333138e+01 7.904666666667145236e+00 3.259966666666666413e+01 6.162000000000391609e+00 3.614466666666666583e+01 1.040733333333300514e+01
9.000000000000000000e+01 3.425766666666666538e+01 7.856666666667159404e+00 3.294700000000000273e+01 6.199666666667071446e+00 3.639600000000000080e+01 1.030333333333306278e+01
9.100000000000000000e+01 3.482533333333333303e+01 8.185333333333710826e+00 3.321433333333332882e+01 6.167000000000394166e+00 3.689266666666667049e+01 1.053866666666626628e+01
9.200000000000000000e+01 3.538100000000000023e+01 8.514666666666952821e+00 3.357766666666666566e+01 6.244333333333752734e+00 3.741199999999999903e+01 1.081699999999944417e+01
9.300000000000000000e+01 3.563133333333333752e+01 8.421666666666979495e+00 3.397899999999999920e+01 6.371000000000462293e+00 3.791233333333333633e+01 1.107199999999930284e+01
9.400000000000000000e+01 3.618099999999999739e+01 8.735000000000237463e+00 3.430499999999999972e+01 6.338000000000451273e+00 3.831633333333333269e+01 1.120599999999922858e+01
9.500000000000000000e+01 3.664333333333333087e+01 8.910666666666891444e+00 3.445733333333333093e+01 6.101000000000372125e+00 3.883066666666666578e+01 1.147833333333241157e+01
9.600000000000000000e+01 3.691100000000000136e+01 8.836666666666909364e+00 3.486966666666666725e+01 6.241333333333752620e+00 3.933733333333333348e+01 1.173599999999893484e+01
9.700000000000000000e+01 3.743833333333333258e+01 9.117666666666810471e+00 3.518366666666666021e+01 6.266333333333760969e+00 3.986399999999999721e+01 1.201866666666544603e+01
9.800000000000000000e+01 3.785300000000000153e+01 9.234666666666743851e+00 3.559000000000000341e+01 6.399000000000471644e+00 4.034733333333333860e+01 1.224366666666531955e+01
9.900000000000000000e+01 3.816400000000000148e+01 9.242666666666742969e+00 3.603999999999999915e+01 6.598666666667131864e+00 4.059300000000000352e+01 1.213966666666537719e+01
1.000000000000000000e+02 3.869633333333332814e+01 9.538333333333319786e+00 3.642900000000000205e+01 6.726666666667082239e+00 4.097599999999999909e+01 1.222166666666533175e+01
1.010000000000000000e+02 3.918900000000000006e+01 9.767666666666558584e+00 3.672266666666666879e+01 6.694333333333664982e+00 4.126166666666667027e+01 1.220733333333200754e+01
1.020000000000000000e+02 3.968900000000000006e+01 9.991999999999826798e+00 3.708333333333333570e+01 6.782666666666953503e+00 4.155399999999999494e+01 1.215733333333203525e+01
1.030000000000000000e+02 4.020133333333333781e+01 1.023933333333308049e+01 3.750400000000000489e+01 6.928333333333601018e+00 4.205533333333333701e+01 1.241499999999855675e+01
1.040000000000000000e+02 4.071633333333333837e+01 1.049133333333295681e+01 3.785133333333332928e+01 6.964000000000194035e+00 4.249900000000000233e+01 1.261899999999844724e+01
1.050000000000000000e+02 4.121000000000000085e+01 1.071333333333283377e+01 3.829366666666665964e+01 7.133000000000165208e+00 4.288733333333333775e+01 1.274399999999837618e+01
1.060000000000000000e+02 4.170233333333333547e+01 1.093299999999937810e+01 3.874799999999999756e+01 7.334000000000147068e+00 4.338233333333333519e+01 1.299499999999823885e+01
1.070000000000000000e+02 4.219966666666666555e+01 1.116299999999925241e+01 3.919766666666666310e+01 7.526666666666798733e+00 4.376566666666666094e+01 1.307866666666485855e+01
1.080000000000000000e+02 4.258966666666666612e+01 1.121199999999922525e+01 3.952533333333333587e+01 7.524333333333560248e+00 4.401966666666666583e+01 1.301233333333155961e+01
1.090000000000000000e+02 4.309633333333333383e+01 1.147166666666574741e+01 3.994166666666666998e+01 7.699666666666876047e+00 4.442000000000000171e+01 1.314266666666481953e+01
1.100000000000000000e+02 4.361666666666666714e+01 1.174066666666560010e+01 4.029933333333333678e+01 7.782333333333593117e+00 4.481033333333333246e+01 1.326766666666475381e+01
1.110000000000000000e+02 4.409433333333333138e+01 1.197366666666546919e+01 4.075400000000000489e+01 7.968333333333575297e+00 4.521999999999999886e+01 1.338733333333135356e+01
1.120000000000000000e+02 4.459933333333333394e+01 1.222433333333199812e+01 4.118933333333333735e+01 8.128333333333577215e+00 4.557833333333334025e+01 1.347499999999797282e+01
1.130000000000000000e+02 4.507533333333333303e+01 1.242666666666521991e+01 4.153566666666666407e+01 8.178333333333622335e+00 4.600133333333333496e+01 1.361499999999789345e+01
1.140000000000000000e+02 4.550666666666666771e+01 1.258033333333180082e+01 4.195433333333333792e+01 8.331666666666947663e+00 4.641199999999999903e+01 1.373833333333115903e+01
1.150000000000000000e+02 4.598966666666666470e+01 1.278566666666502094e+01 4.234799999999999898e+01 8.434666666666917223e+00 4.673633333333333439e+01 1.375299999999781697e+01
1.160000000000000000e+02 4.648900000000000432e+01 1.302499999999822222e+01 4.274599999999999511e+01 8.545333333333521963e+00 4.698366666666666447e+01 1.366566666666453145e+01
1.170000000000000000e+02 4.683766666666666367e+01 1.303533333333154864e+01 4.320300000000000296e+01 8.735333333333452188e+00 4.721699999999999875e+01 1.355966666666459020e+01
1.180000000000000000e+02 4.730366666666667186e+01 1.324766666666476311e+01 4.365466666666666384e+01 8.926666666666733363e+00 4.762899999999999778e+01 1.369066666666451937e+01
1.190000000000000000e+02 4.763566666666666549e+01 1.327999999999807912e+01 4.402466666666666839e+01 9.008666666666659495e+00 4.800666666666666771e+01 1.371633333333117122e+01
1.200000000000000000e+02 4.812733333333333974e+01 1.352366666666461015e+01 4.442699999999999960e+01 9.138333333333315878e+00 4.843099999999999739e+01 1.385066666666443069e+01
1.210000000000000000e+02 4.863866666666666561e+01 1.378933333333112898e+01 4.484966666666666413e+01 9.300999999999953971e+00 4.876600000000000534e+01 1.386299999999775423e+01
1.220000000000000000e+02 4.913666666666667027e+01 1.404499999999765691e+01 4.527299999999999613e+01 9.463999999999932911e+00 4.906700000000000728e+01 1.385766666666442504e+01
1.230000000000000000e+02 4.960266666666666424e+01 1.425133333333087293e+01 4.565133333333333354e+01 9.568999999999892481e+00 4.946766666666667334e+01 1.398566666666435410e+01
1.240000000000000000e+02 5.011433333333333451e+01 1.453033333333076982e+01 4.605799999999999983e+01 9.719999999999846096e+00 4.979366666666666674e+01 1.406733333333097491e+01
1.250000000000000000e+02 5.062333333333333485e+01 1.481033333333076740e+01 4.637866666666666760e+01 9.754666666666423680e+00 5.015966666666666640e+01 1.415733333333092503e+01
1.260000000000000000e+02 5.114033333333333076e+01 1.510433333333075723e+01 4.674299999999999500e+01 9.866999999999698900e+00 5.041300000000000381e+01 1.407699999999763563e+01
1.270000000000000000e+02 5.163133333333333042e+01 1.536233333333079898e+01 4.700433333333333508e+01 9.825666666666366567e+00 5.073366666666666447e+01 1.412333333333094387e+01
1.280000000000000000e+02 5.203000000000000114e+01 1.548433333333095518e+01 4.736866666666666958e+01 9.940666666666292173e+00 5.107699999999999818e+01 1.418299999999757688e+01
1.290000000000000000e+02 5.251500000000000057e+01 1.571866666666440793e+01 4.774233333333333462e+01 1.005099999999955784e+01 5.144899999999999807e+01 1.427799999999752600e+01
1.300000000000000000e+02 5.285900000000000176e+01 1.572766666666465341e+01 4.812133333333333240e+01 1.015166666666616990e+01 5.177100000000000080e+01 1.431333333333083857e+01
1.310000000000000000e+02 5.318766666666665799e+01 1.574933333333126129e+01 4.846233333333333348e+01 1.020166666666618305e+01 5.211133333333333439e+01 1.438533333333080044e+01
1.320000000000000000e+02 5.365166666666667084e+01 1.593599999999806371e+01 4.889133333333333553e+01 1.036999999999945743e+01 5.242533333333334156e+01 1.440566666666412132e+01
1.330000000000000000e+02 5.413100000000000023e+01 1.613066666666489013e+01 4.927033333333334042e+01 1.045033333333276460e+01 5.281366666666666276e+01 1.453666666666405050e+01
1.340000000000000000e+02 5.459799999999999898e+01 1.632199999999836137e+01 4.962399999999999523e+01 1.052333333333275078e+01 5.317933333333333223e+01 1.462833333333066577e+01
1.350000000000000000e+02 5.496466666666666612e+01 1.632666666666496269e+01 5.003133333333333610e+01 1.063366666666605553e+01 5.342999999999999972e+01 1.453866666666404761e+01
1.360000000000000000e+02 5.531566666666667231e+01 1.640166666666491579e+01 5.048999999999999488e+01 1.080899999999934735e+01 5.367466666666666697e+01 1.446966666666408585e+01
1.370000000000000000e+02 5.578733333333333633e+01 1.658199999999833096e+01 5.090099999999999625e+01 1.092599999999932869e+01 5.409266666666666623e+01 1.463733333333065900e+01
1.380000000000000000e+02 5.629299999999999216e+01 1.682566666666511779e+01 5.127866666666666617e+01 1.103399999999931680e+01 5.451966666666666583e+01 1.480733333333056478e+01
1.390000000000000000e+02 5.684133333333332416e+01 1.712966666666525484e+01 5.168366666666666731e+01 1.118466666666590825e+01 5.494299999999999784e+01 1.499333333333046170e+01
1.400000000000000000e+02 5.727466666666666839e+01 1.732366666666528943e+01 5.208199999999999363e+01 1.131566666666583387e+01 5.535999999999999943e+01 1.516133333333037037e+01
1.410000000000000000e+02 5.767133333333333667e+01 1.746099999999887586e+01 5.254833333333333201e+01 1.153866666666571028e+01 5.575366666666666049e+01 1.529999999999695959e+01
1.420000000000000000e+02 5.820066666666667032e+01 1.775999999999906009e+01 5.299666666666666970e+01 1.174866666666559389e+01 5.616033333333334099e+01 1.544833333333021130e+01
1.430000000000000000e+02 5.870299999999998875e+01 1.801633333333256815e+01 5.344600000000001216e+01 1.195533333333214543e+01 5.657500000000000284e+01 1.560033333333012706e+01
1.440000000000000000e+02 5.918800000000000239e+01 1.824266666666602887e+01 5.392233333333332723e+01 1.218333333333202084e+01 5.682266666666667732e+01 1.550633333333017916e+01
1.450000000000000000e+02 5.967766666666666708e+01 1.848299999999960619e+01 5.426300000000000523e+01 1.226499999999863988e+01 5.724866666666666504e+01 1.568666666666341136e+01
1.460000000000000000e+02 6.017600000000000193e+01 1.872699999999990439e+01 5.471766666666667334e+01 1.247533333333185901e+01 5.767733333333333690e+01 1.586166666666332858e+01
1.470000000000000000e+02 6.051166666666667027e+01 1.874866666666659754e+01 5.514566666666667061e+01 1.262833333333177421e+01 5.811133333333333439e+01 1.605033333333005885e+01
1.480000000000000000e+02 6.095033333333333303e+01 1.890866666666679308e+01 5.543933333333332314e+01 1.264166666666509897e+01 5.852366666666666362e+01 1.619933333333016989e+01
1.490000000000000000e+02 6.144099999999999540e+01 1.913866666666707417e+01 5.586533333333333928e+01 1.280133333333167833e+01 5.894099999999999540e+01 1.634833333333033067e+01
1.500000000000000000e+02 6.193166666666665776e+01 1.937666666666736504e+01 5.617733333333333690e+01 1.281099999999833905e+01 5.928399999999999181e+01 1.640599999999706782e+01
1.510000000000000000e+02 6.239600000000000080e+01 1.957933333333427939e+01 5.655033333333333445e+01 1.288833333333163012e+01 5.970399999999999352e+01 1.656433333333059466e+01
1.520000000000000000e+02 6.286100000000000421e+01 1.979200000000120596e+01 5.696933333333333849e+01 1.302833333333155252e+01 6.005466666666666242e+01 1.665533333333070587e+01
1.530000000000000000e+02 6.330500000000000682e+01 1.999933333333479268e+01 5.735666666666666913e+01 1.311466666666483682e+01 6.029933333333333678e+01 1.656633333333059710e+01
1.540000000000000000e+02 6.377066666666667061e+01 2.022100000000173026e+01 5.766766666666666197e+01 1.310999999999817334e+01 6.071966666666666868e+01 1.673533333333080364e+01
1.550000000000000000e+02 6.423966666666666470e+01 2.042200000000197591e+01 5.803266666666666396e+01 1.317066666666480756e+01 6.117099999999999937e+01 1.695033333333106640e+01
1.560000000000000000e+02 6.471066666666666833e+01 2.063966666666890859e+01 5.831633333333333269e+01 1.315366666666483653e+01 6.150366666666666049e+01 1.695799999999774244e+01
1.570000000000000000e+02 6.516833333333333655e+01 2.084733333333582905e+01 5.869533333333333758e+01 1.324566666666490278e+01 6.195199999999999818e+01 1.716799999999799908e+01
1.580000000000000000e+02 6.566199999999999193e+01 2.110633333333614559e+01 5.902233333333332865e+01 1.327233333333162690e+01 6.226233333333333064e+01 1.715833333333132060e+01
1.590000000000000000e+02 6.602533333333333587e+01 2.120666666666960154e+01 5.943299999999999272e+01 1.340733333333165334e+01 6.270066666666666322e+01 1.735199999999822396e+01
1.600000000000000000e+02 6.637266666666666026e+01 2.122166666666961987e+01 5.980166666666666231e+01 1.348233333333168105e+01 6.304533333333333189e+01 1.739466666666494277e+01
1.610000000000000000e+02 6.681166666666666742e+01 2.142433333333653422e+01 6.019799999999999329e+01 1.361366666666506831e+01 6.352533333333333587e+01 1.762066666666521897e+01
1.620000000000000000e+02 6.714300000000000068e+01 2.147166666666992541e+01 6.062900000000000489e+01 1.378399999999844638e+01 6.376033333333333530e+01 1.750866666666508209e+01
1.630000000000000000e+02 6.745266666666667277e+01 2.147800000000326648e+01 6.097899999999999920e+01 1.387899999999853051e+01 6.422233333333333860e+01 1.771333333333199889e+01
1.640000000000000000e+02 6.780733333333333235e+01 2.159466666667007573e+01 6.128099999999999170e+01 1.386666666666526382e+01 6.464766666666668016e+01 1.789233333333221765e+01
1.650000000000000000e+02 6.812233333333333007e+01 2.162466666667011239e+01 6.170066666666666322e+01 1.402933333333195520e+01 6.498399999999999466e+01 1.797599999999898657e+01
1.660000000000000000e+02 6.857699999999999818e+01 2.182866666667036171e+01 6.203333333333333144e+01 1.402666666666543094e+01 6.539300000000000068e+01 1.812499999999916866e+01
1.670000000000000000e+02 6.903866666666665708e+01 2.202100000000393010e+01 6.247833333333332462e+01 1.419699999999880191e+01 6.581533333333334213e+01 1.827366666666601702e+01
1.680000000000000000e+02 6.951533333333333076e+01 2.225066666667087745e+01 6.281833333333334224e+01 1.423966666666560243e+01 6.624300000000000921e+01 1.843433333333288004e+01
1.690000000000000000e+02 6.984266666666665913e+01 2.228566666667092022e+01 6.328133333333333610e+01 1.440899999999900061e+01 6.668966666666666754e+01 1.863533333333312569e+01
1.700000000000000000e+02 7.019133333333333269e+01 2.235133333333766714e+01 6.362099999999999511e+01 1.443466666666572706e+01 6.715933333333333621e+01 1.887866666666675641e+01
1.710000000000000000e+02 7.062366666666666504e+01 2.252133333333787490e+01 6.406033333333333246e+01 1.458366666666575995e+01 6.740000000000000568e+01 1.877399999999996183e+01
1.720000000000000000e+02 7.105600000000001160e+01 2.268900000000474648e+01 6.444200000000000728e+01 1.466999999999918813e+01 6.775833333333332575e+01 1.881200000000000827e+01
1.730000000000000000e+02 7.150066666666666038e+01 2.285866666667162050e+01 6.479566666666667629e+01 1.474033333333256124e+01 6.803333333333333144e+01 1.875233333333326868e+01
1.740000000000000000e+02 7.185400000000001342e+01 2.293200000000504346e+01 6.502533333333333587e+01 1.463499999999911694e+01 6.840999999999999659e+01 1.885100000000005593e+01
1.750000000000000000e+02 7.224200000000000443e+01 2.301166666667180749e+01 6.529833333333333201e+01 1.463366666666587435e+01 6.877033333333332621e+01 1.892866666666681752e+01
1.760000000000000000e+02 7.269166666666666288e+01 2.321633333333872429e+01 6.559966666666666413e+01 1.463499999999912760e+01 6.915933333333333621e+01 1.904800000000029669e+01
1.770000000000000000e+02 7.316200000000000614e+01 2.343033333333898582e+01 6.596533333333333360e+01 1.470833333333246529e+01 6.948199999999999932e+01 1.903533333333361455e+01
1.780000000000000000e+02 7.363500000000000512e+01 2.364700000000591729e+01 6.635033333333333871e+01 1.480366666666580855e+01 6.984666666666666401e+01 1.914366666666708028e+01
1.790000000000000000e+02 7.399399999999999977e+01 2.369800000000597962e+01 6.661866666666666958e+01 1.464899999999908786e+01 7.011400000000000432e+01 1.910333333333369765e+01
1.800000000000000000e+02 7.434933333333331973e+01 2.377333333333940502e+01 6.701466666666667038e+01 1.474533333333243945e+01 7.034466666666666868e+01 1.899433333333356444e+01
1.810000000000000000e+02 7.483466666666666356e+01 2.399533333333967633e+01 6.738433333333333053e+01 1.479833333333234435e+01 7.061899999999999977e+01 1.897500000000020748e+01
1.820000000000000000e+02 7.531300000000000239e+01 2.421166666667327405e+01 6.775333333333334451e+01 1.487533333333237451e+01 7.101099999999999568e+01 1.911066666666703995e+01
1.830000000000000000e+02 7.578000000000000114e+01 2.442500000000686811e+01 6.814099999999999113e+01 1.498566666666577518e+01 7.138133333333334463e+01 1.921400000000049957e+01
1.840000000000000000e+02 7.620433333333333792e+01 2.459966666667374824e+01 6.856700000000000728e+01 1.515266666666581230e+01 7.169333333333332803e+01 1.922066666666717438e+01
1.850000000000000000e+02 7.661100000000000421e+01 2.475233333334060148e+01 6.892166666666666686e+01 1.521999999999919950e+01 7.200533333333333985e+01 1.923200000000052157e+01
1.860000000000000000e+02 7.699299999999999500e+01 2.485833333334073103e+01 6.927433333333334531e+01 1.528433333333255462e+01 7.238033333333333985e+01 1.934233333333398974e+01
1.870000000000000000e+02 7.742833333333332746e+01 2.503266666667427387e+01 6.970266666666667277e+01 1.543566666666590592e+01 7.272433333333333394e+01 1.942700000000075988e+01
1.880000000000000000e+02 7.789733333333333576e+01 2.525133333334120778e+01 7.014900000000000091e+01 1.560666666666596214e+01 7.304399999999999693e+01 1.946033333333413395e+01
1.890000000000000000e+02 7.819166666666666288e+01 2.520500000000782137e+01 7.058133333333333326e+01 1.575499999999932044e+01 7.327500000000000568e+01 1.934000000000065356e+01
1.900000000000000000e+02 7.849299999999999500e+01 2.520000000000781171e+01 7.098066666666666436e+01 1.588733333333262365e+01 7.363200000000000500e+01 1.936933333333402274e+01
1.910000000000000000e+02 7.887199999999999989e+01 2.528066666667457696e+01 7.136799999999999500e+01 1.600966666666592531e+01 7.406233333333334201e+01 1.953800000000089554e+01
1.920000000000000000e+02 7.932299999999999329e+01 2.543866666667477006e+01 7.154366666666666674e+01 1.578366666666606832e+01 7.452366666666667072e+01 1.976833333333451037e+01
1.930000000000000000e+02 7.964833333333332632e+01 2.544433333334144720e+01 7.197733333333333405e+01 1.595066666666605570e+01 7.498499999999999943e+01 2.000133333333479513e+01
1.940000000000000000e+02 8.011599999999998545e+01 2.563200000000833967e+01 7.240666666666666629e+01 1.608966666666604439e+01 7.524833333333333485e+01 1.992366666666803354e+01
1.950000000000000000e+02 8.047266666666666879e+01 2.564033333334168674e+01 7.276666666666666572e+01 1.612999999999944833e+01 7.570033333333333303e+01 2.014200000000163371e+01
1.960000000000000000e+02 8.086166666666667879e+01 2.573700000000847155e+01 7.319499999999999318e+01 1.629399999999946047e+01 7.611299999999999955e+01 2.029166666666848329e+01
1.970000000000000000e+02 8.122733333333333405e+01 2.577466666667518069e+01 7.363400000000000034e+01 1.645966666666609157e+01 7.651333333333333542e+01 2.042700000000198202e+01
1.980000000000000000e+02 8.168166666666667197e+01 2.594966666667539812e+01 7.396933333333332428e+01 1.650466666666601157e+01 7.674833333333333485e+01 2.031766666666851506e+01
1.990000000000000000e+02 8.206033333333333246e+01 2.603766666667550567e+01 7.424699999999999989e+01 1.649899999999941613e+01 7.717266666666665742e+01 2.047233333333537075e+01
2.000000000000000000e+02 8.243666666666666742e+01 2.613766666667562788e+01 7.463500000000000512e+01 1.663399999999944967e+01 7.761199999999999477e+01 2.065666666666892937e+01
2.010000000000000000e+02 8.268066666666666720e+01 2.607066666667554244e+01 7.503966666666666185e+01 1.677699999999945746e+01 7.808199999999999363e+01 2.088933333333588038e+01
2.020000000000000000e+02 8.303433333333333621e+01 2.613100000000895307e+01 7.539000000000000057e+01 1.685166666666601998e+01 7.850366666666666049e+01 2.104800000000274096e+01
2.030000000000000000e+02 8.340133333333332644e+01 2.624366666667575743e+01 7.578633333333333155e+01 1.701033333333280950e+01 7.889133333333333553e+01 2.118566666666957587e+01
2.040000000000000000e+02 8.375166666666666515e+01 2.633033333334253001e+01 7.621399999999999864e+01 1.720033333333288894e+01 7.929699999999999704e+01 2.131333333333639857e+01
2.050000000000000000e+02 8.408999999999998920e+01 2.642766666667598230e+01 7.654966666666666697e+01 1.726966666666616135e+01 7.971933333333333849e+01 2.145166666666990096e+01
2.060000000000000000e+02 8.448633333333333439e+01 2.658800000000950803e+01 7.681166666666666742e+01 1.722733333333294681e+01 8.013033333333333985e+01 2.159633333333674443e+01
2.070000000000000000e+02 8.490633333333333610e+01 2.677333333334306786e+01 7.719533333333332337e+01 1.734066666666630496e+01 8.036799999999999500e+01 2.150233333333662955e+01
2.080000000000000000e+02 8.532466666666665844e+01 2.692700000000992588e+01 7.757399999999999807e+01 1.742899999999960770e+01 8.078933333333333167e+01 2.165400000000348157e+01
2.090000000000000000e+02 8.573266666666667390e+01 2.707200000001009954e+01 7.786766666666666481e+01 1.735133333333294559e+01 8.114300000000000068e+01 2.173600000000358179e+01
2.100000000000000000e+02 8.616333333333334110e+01 2.723633333334363726e+01 7.829533333333333189e+01 1.748333333333291861e+01 8.146733333333332894e+01 2.170233333333687398e+01
2.110000000000000000e+02 8.649266666666666481e+01 2.723966666667697467e+01 7.875299999999998590e+01 1.766066666666624840e+01 8.193666666666666742e+01 2.190700000000379077e+01
2.120000000000000000e+02 8.691166666666667595e+01 2.738200000001047840e+01 7.921399999999999864e+01 1.786966666666626224e+01 8.239499999999999602e+01 2.211366666667071001e+01
2.130000000000000000e+02 8.721266666666667788e+01 2.731766666667707000e+01 7.952166666666667538e+01 1.783366666666602995e+01 8.278166666666666629e+01 2.224833333333754126e+01
2.140000000000000000e+02 8.766633333333334122e+01 2.749633333334395502e+01 7.994033333333332791e+01 1.798799999999943466e+01 8.319700000000000273e+01 2.241866666667108277e+01
2.150000000000000000e+02 8.812166666666666970e+01 2.766800000001082793e+01 8.033133333333333326e+01 1.811166666666617786e+01 8.362833333333333030e+01 2.259000000000462549e+01
2.160000000000000000e+02 8.858866666666666845e+01 2.786233333334440232e+01 8.060600000000000875e+01 1.809533333333279259e+01 8.385766666666665969e+01 2.247666666667115365e+01
2.170000000000000000e+02 8.903533333333332678e+01 2.802766666667793771e+01 8.099633333333333951e+01 1.822099999999952047e+01 8.422299999999999898e+01 2.259466666667129786e+01
2.180000000000000000e+02 8.944500000000000739e+01 2.815000000001141700e+01 8.133500000000000796e+01 1.828099999999947300e+01 8.461433333333333451e+01 2.275233333333815722e+01
2.190000000000000000e+02 8.979500000000000171e+01 2.821800000001150011e+01 8.173933333333333451e+01 1.843166666666621012e+01 8.503166666666666629e+01 2.292533333333836865e+01
2.200000000000000000e+02 9.015933333333333621e+01 2.830333333334493773e+01 8.216633333333332700e+01 1.859966666666641544e+01 8.545199999999999818e+01 2.308400000000522923e+01
2.210000000000000000e+02 9.034600000000000364e+01 2.812200000001138278e+01 8.256100000000000705e+01 1.862133333333310858e+01 8.580699999999998795e+01 2.311033333333859474e+01
2.220000000000000000e+02 9.065733333333334087e+01 2.814866666667808204e+01 8.300966666666666072e+01 1.878699999999997772e+01 8.624500000000000455e+01 2.328800000000547854e+01
2.230000000000000000e+02 9.093299999999999272e+01 2.809500000001135334e+01 8.338733333333333064e+01 1.881766666666668186e+01 8.664733333333333576e+01 2.342166666667230857e+01
2.240000000000000000e+02 9.121266666666666367e+01 2.809533333334468352e+01 8.376766666666667049e+01 1.893900000000016348e+01 8.705966666666665787e+01 2.356433333333914959e+01
2.250000000000000000e+02 9.146033333333332394e+01 2.804700000001129467e+01 8.408200000000000784e+01 1.900266666666690796e+01 8.726699999999999591e+01 2.341233333333896383e+01
2.260000000000000000e+02 9.176933333333332143e+01 2.805466666667796716e+01 8.445699999999999363e+01 1.909633333333368910e+01 8.750400000000000489e+01 2.328200000000547121e+01
2.270000000000000000e+02 9.218066666666666720e+01 2.816033333334476652e+01 8.482633333333332359e+01 1.923500000000052523e+01 8.790800000000000125e+01 2.341800000000563742e+01
2.280000000000000000e+02 9.249499999999999034e+01 2.812333333334471774e+01 8.524866666666666504e+01 1.937966666666736870e+01 8.834700000000000841e+01 2.361466666667254444e+01
2.290000000000000000e+02 9.285266666666666424e+01 2.822433333334484473e+01 8.559799999999999898e+01 1.939933333333405940e+01 8.858933333333332882e+01 2.357666666667249800e+01
2.300000000000000000e+02 9.322433333333333394e+01 2.834200000001165165e+01 8.600500000000000966e+01 1.953466666666755813e+01 8.900000000000000000e+01 2.374566666667270454e+01
2.310000000000000000e+02 9.362399999999999523e+01 2.844600000001177875e+01 8.639566666666665640e+01 1.967566666666773045e+01 8.935866666666666447e+01 2.384633333333949423e+01
2.320000000000000000e+02 9.403466666666666640e+01 2.854833333334524070e+01 8.673799999999999955e+01 1.969800000000109108e+01 8.974833333333333485e+01 2.397266666667297841e+01
2.330000000000000000e+02 9.446666666666665435e+01 2.866100000001204506e+01 8.696766666666667334e+01 1.957666666666760946e+01 9.006833333333332803e+01 2.402266666667303951e+01
2.340000000000000000e+02 9.493766666666667220e+01 2.883066666667891553e+01 8.732333333333333769e+01 1.959133333333429405e+01 9.029899999999999238e+01 2.390900000000623749e+01
2.350000000000000000e+02 9.537033333333333474e+01 2.896333333334574434e+01 8.778933333333333167e+01 1.983733333333459470e+01 9.070133333333333781e+01 2.405266666667307618e+01
2.360000000000000000e+02 9.577299999999999613e+01 2.906133333334586411e+01 8.827666666666667084e+01 2.007433333333488434e+01 9.100066666666666038e+01 2.399100000000633770e+01
2.370000000000000000e+02 9.617500000000001137e+01 2.915466666667931150e+01 8.859800000000001319e+01 2.008466666666823031e+01 9.141899999999999693e+01 2.411466666667315195e+01
2.380000000000000000e+02 9.650933333333333053e+01 2.919600000001269535e+01 8.893133333333332757e+01 2.011933333333493934e+01 9.178266666666667106e+01 2.417800000000656269e+01
2.390000000000000000e+02 9.690266666666664719e+01 2.927733333334612809e+01 8.933833333333333826e+01 2.023433333333507989e+01 9.218033333333332280e+01 2.427400000000668001e+01
2.400000000000000000e+02 9.728266666666667106e+01 2.935566666667956071e+01 8.963800000000000523e+01 2.018600000000168748e+01 9.260066666666666890e+01 2.439900000000683633e+01
2.410000000000000000e+02 9.768600000000000705e+01 2.947466666667970259e+01 8.997833333333332462e+01 2.019066666666835985e+01 9.290166666666667084e+01 2.439300000000682900e+01
2.420000000000000000e+02 9.803100000000000591e+01 2.954100000001312054e+01 9.035800000000000409e+01 2.030400000000183169e+01 9.331466666666666754e+01 2.451133333334030340e+01
2.430000000000000000e+02 9.841166666666666174e+01 2.964566666667991512e+01 9.075099999999999056e+01 2.044766666666867394e+01 9.353433333333333621e+01 2.437033333334013463e+01
2.440000000000000000e+02 9.878200000000001069e+01 2.973500000001335763e+01 9.104266666666666197e+01 2.042833333333531698e+01 9.384733333333332439e+01 2.436000000000678511e+01
2.450000000000000000e+02 9.914066666666664673e+01 2.981366666668012044e+01 9.139300000000000068e+01 2.052233333333543186e+01 9.431366666666666276e+01 2.452400000000698554e+01
2.460000000000000000e+02 9.949933333333333962e+01 2.988833333334687836e+01 9.174866666666666504e+01 2.060500000000219956e+01 9.475333333333333030e+01 2.465933333334048427e+01
2.470000000000000000e+02 9.986433333333333451e+01 2.996566666668030621e+01 9.213200000000000500e+01 2.071666666666900269e+01 9.514466666666666583e+01 2.473133333334057227e+01
2.480000000000000000e+02 1.002306666666666786e+02 3.004833333334706325e+01 9.248066666666666436e+01 2.078466666666908580e+01 9.551500000000000057e+01 2.478966666667398044e+01
2.490000000000000000e+02 1.006043333333333294e+02 3.016366666668042029e+01 9.276500000000001478e+01 2.074033333333569828e+01 9.590833333333333144e+01 2.490500000000745473e+01
2.500000000000000000e+02 1.009440000000000026e+02 3.023133333334702399e+01 9.316366666666667129e+01 2.087400000000252831e+01 9.626333333333332121e+01 2.494166666667416621e+01
2.510000000000000000e+02 1.012766666666666708e+02 3.027966666668032758e+01 9.348633333333333439e+01 2.093066666666926423e+01 9.668999999999999773e+01 2.510666666667436431e+01
2.520000000000000000e+02 1.016263333333333208e+02 3.036200000001368338e+01 9.384866666666665935e+01 2.101366666666936567e+01 9.691566666666666663e+01 2.498233333334088258e+01
2.530000000000000000e+02 1.019926666666666790e+02 3.044700000001372331e+01 9.418000000000000682e+01 2.105200000000274585e+01 9.720633333333334747e+01 2.493566666667415888e+01
2.540000000000000000e+02 1.023703333333333205e+02 3.053866666668040608e+01 9.447633333333334349e+01 2.103966666666939744e+01 9.761299999999999955e+01 2.508066666667433253e+01
2.550000000000000000e+02 1.027413333333333298e+02 3.062366666668029325e+01 9.486799999999999500e+01 2.113766666666951721e+01 9.793933333333333735e+01 2.513966666667440819e+01
2.560000000000000000e+02 1.030746666666666727e+02 3.064666666668008332e+01 9.525800000000000978e+01 2.123233333333629957e+01 9.837566666666666038e+01 2.533033333334130788e+01
2.570000000000000000e+02 1.034629999999999939e+02 3.073033333334670658e+01 9.563566666666666549e+01 2.132700000000308194e+01 9.882166666666665833e+01 2.553366666667488971e+01
2.580000000000000000e+02 1.038220000000000027e+02 3.079966666667998965e+01 9.602366666666667072e+01 2.143933333333655256e+01 9.926599999999999113e+01 2.572933333334179196e+01
2.590000000000000000e+02 1.041579999999999870e+02 3.083400000001331165e+01 9.631033333333331825e+01 2.139000000000315893e+01 9.967266666666665742e+01 2.589733333334199727e+01
2.600000000000000000e+02 1.044896666666666647e+02 3.088966666667996819e+01 9.671633333333333837e+01 2.151866666666998285e+01 9.999833333333333485e+01 2.591466666667535179e+01
2.610000000000000000e+02 1.048023333333333227e+02 3.091966666668000485e+01 9.714933333333334531e+01 2.167166666667016983e+01 1.002150000000000034e+02 2.577366666667518302e+01
2.620000000000000000e+02 1.051183333333333394e+02 3.094266666668004717e+01 9.753933333333333167e+01 2.177133333333695830e+01 1.005996666666666783e+02 2.590300000000867442e+01
2.630000000000000000e+02 1.054743333333333339e+02 3.101333333334681441e+01 9.794233333333335167e+01 2.188500000000376389e+01 1.009736666666666594e+02 2.601066666667546912e+01
2.640000000000000000e+02 1.057703333333333262e+02 3.096900000001340203e+01 9.827066666666667061e+01 2.188800000000376755e+01 1.013140000000000072e+02 2.607866666667555222e+01
2.650000000000000000e+02 1.061653333333333364e+02 3.108366666668004896e+01 9.870199999999999818e+01 2.200966666667058291e+01 1.016066666666666691e+02 2.602700000000882596e+01
2.660000000000000000e+02 1.064843333333333248e+02 3.109600000001317710e+01 9.911833333333333940e+01 2.216166666667076868e+01 1.020216666666666470e+02 2.616433333334232714e+01
2.670000000000000000e+02 1.068866666666666561e+02 3.123766666667980729e+01 9.952299999999999613e+01 2.225500000000421608e+01 1.023343333333333476e+02 2.617200000000899962e+01
2.680000000000000000e+02 1.072346666666666692e+02 3.131233333334632363e+01 9.992333333333333201e+01 2.234500000000432607e+01 1.025986666666666736e+02 2.614133333334229548e+01
2.690000000000000000e+02 1.076396666666666704e+02 3.148666666667963199e+01 1.003426666666666733e+02 2.247266666667114876e+01 1.029633333333333383e+02 2.619833333334236869e+01
2.700000000000000000e+02 1.079660000000000082e+02 3.149033333334610063e+01 1.006113333333333344e+02 2.243066666667109743e+01 1.031783333333333417e+02 2.605433333334219270e+01
2.710000000000000000e+02 1.083336666666666588e+02 3.162133333334607244e+01 1.008950000000000102e+02 2.239766666667105710e+01 1.035383333333333269e+02 2.611866666667560111e+01
2.720000000000000000e+02 1.086853333333333467e+02 3.173000000001272980e+01 1.012973333333333414e+02 2.250800000000452528e+01 1.039003333333333359e+02 2.619166666667569388e+01
2.730000000000000000e+02 1.090126666666666608e+02 3.179833333334606493e+01 1.016723333333333414e+02 2.259833333333796901e+01 1.042776666666666756e+02 2.628533333334247146e+01
2.740000000000000000e+02 1.093523333333333483e+02 3.188066666667927507e+01 1.020726666666666631e+02 2.271400000000477704e+01 1.046743333333333510e+02 2.639366666667594075e+01
2.750000000000000000e+02 1.096846666666666579e+02 3.194066666667915655e+01 1.024573333333333380e+02 2.280433333333822077e+01 1.050696666666666772e+02 2.649400000000939315e+01
2.760000000000000000e+02 1.099873333333333392e+02 3.199400000001240585e+01 1.028370000000000033e+02 2.290066666667167183e+01 1.054339999999999975e+02 2.657133333334282099e+01
2.770000000000000000e+02 1.103209999999999980e+02 3.198466666667911085e+01 1.031950000000000074e+02 2.296100000000507890e+01 1.057946666666666715e+02 2.665533333334292365e+01
2.780000000000000000e+02 1.106073333333333153e+02 3.197233333334589389e+01 1.035536666666666719e+02 2.301900000000514979e+01 1.061599999999999966e+02 2.675133333334304098e+01
2.790000000000000000e+02 1.109806666666666786e+02 3.207500000001243734e+01 1.038829999999999956e+02 2.306266666667186982e+01 1.063689999999999998e+02 2.660533333334286255e+01
2.800000000000000000e+02 1.113369999999999891e+02 3.216733333334568101e+01 1.042756666666666661e+02 2.315966666667198837e+01 1.066523333333333312e+02 2.655266666667613151e+01
2.810000000000000000e+02 1.116929999999999836e+02 3.224266666667896430e+01 1.045893333333333430e+02 2.316433333333866074e+01 1.070696666666666630e+02 2.670566666667632205e+01
2.820000000000000000e+02 1.120670000000000073e+02 3.233466666667887779e+01 1.049393333333333374e+02 2.324233333333875606e+01 1.075163333333333355e+02 2.687900000000986722e+01
2.830000000000000000e+02 1.124180000000000064e+02 3.239466666667883743e+01 1.052973333333333414e+02 2.331533333333884528e+01 1.078226666666666631e+02 2.688233333334320463e+01
2.840000000000000000e+02 1.127613333333333401e+02 3.246400000001207076e+01 1.056636666666666429e+02 2.341800000000563742e+01 1.082703333333333262e+02 2.706766666667676446e+01
2.850000000000000000e+02 1.130769999999999982e+02 3.250366666667880367e+01 1.060513333333333321e+02 2.354166666667245522e+01 1.086976666666666631e+02 2.720800000001026575e+01
2.860000000000000000e+02 1.134843333333333248e+02 3.264600000001200186e+01 1.064536666666666633e+02 2.367233333333928158e+01 1.089979999999999905e+02 2.716833333334355416e+01
2.870000000000000000e+02 1.137069999999999936e+02 3.254966666667861119e+01 1.068596666666666550e+02 2.379833333333943557e+01 1.093259999999999934e+02 2.721466666667694057e+01
2.880000000000000000e+02 1.140903333333333194e+02 3.264533333334517096e+01 1.071333333333333258e+02 2.377833333333941113e+01 1.097323333333333437e+02 2.733066666667708233e+01
2.890000000000000000e+02 1.144479999999999933e+02 3.270500000001182883e+01 1.074240000000000066e+02 2.375366666667271431e+01 1.101163333333333298e+02 2.744133333334388425e+01
2.900000000000000000e+02 1.147953333333333319e+02 3.275466666667844606e+01 1.078220000000000027e+02 2.389766666667289030e+01 1.103913333333333355e+02 2.742366666667719954e+01
2.910000000000000000e+02 1.151560000000000059e+02 3.282633333334506887e+01 1.081140000000000043e+02 2.390233333333956267e+01 1.106803333333333228e+02 2.743933333334388180e+01
2.920000000000000000e+02 1.155123333333333306e+02 3.290466666667832385e+01 1.085023333333333255e+02 2.403933333333973010e+01 1.110516666666666765e+02 2.753066666667732676e+01
2.930000000000000000e+02 1.158613333333333202e+02 3.297866666667817270e+01 1.089196666666666715e+02 2.419633333333992198e+01 1.114240000000000066e+02 2.760566666667742197e+01
2.940000000000000000e+02 1.162249999999999943e+02 3.304400000001141535e+01 1.092519999999999953e+02 2.424933333333998675e+01 1.118029999999999973e+02 2.771033333334421656e+01
2.950000000000000000e+02 1.165079999999999814e+02 3.299900000001152733e+01 1.096796666666666624e+02 2.443066666667354170e+01 1.121519999999999868e+02 2.777333333334429000e+01
2.960000000000000000e+02 1.168499999999999943e+02 3.304966666667805697e+01 1.100126666666666608e+02 2.448600000000694266e+01 1.125433333333333223e+02 2.788666666667776184e+01
2.970000000000000000e+02 1.171986666666666679e+02 3.312733333334463737e+01 1.104259999999999877e+02 2.461533333334043405e+01 1.129213333333333367e+02 2.797733333334453931e+01
2.980000000000000000e+02 1.173766666666666652e+02 3.295300000001137164e+01 1.108153333333333421e+02 2.470000000000720419e+01 1.132909999999999968e+02 2.803833333334461742e+01
2.990000000000000000e+02 1.177243333333333339e+02 3.304033333334453459e+01 1.111726666666666574e+02 2.477433333334062837e+01 1.136340000000000146e+02 2.807300000001132645e+01
3.000000000000000000e+02 1.180279999999999916e+02 3.307500000001110152e+01 1.115776666666666586e+02 2.487533333334075181e+01 1.140020000000000095e+02 2.812533333334472019e+01
3.010000000000000000e+02 1.182770000000000152e+02 3.304933333334454204e+01 1.119183333333333366e+02 2.486700000000740829e+01 1.143213333333333424e+02 2.814433333334474696e+01
3.020000000000000000e+02 1.186163333333333298e+02 3.311733333334449014e+01 1.123149999999999977e+02 2.493566666667415888e+01 1.147283333333333246e+02 2.825933333334488395e+01
3.030000000000000000e+02 1.189590000000000032e+02 3.319966666667766475e+01 1.126783333333333275e+02 2.498866666667422365e+01 1.151289999999999907e+02 2.839066666667837779e+01
3.040000000000000000e+02 1.193209999999999980e+02 3.329633333334422929e+01 1.130326666666666711e+02 2.503100000000760872e+01 1.155200000000000102e+02 2.851700000001186908e+01
3.050000000000000000e+02 1.197103333333333239e+02 3.340366666667756590e+01 1.132933333333333223e+02 2.496900000000753295e+01 1.158986666666666565e+02 2.861900000001199373e+01
3.060000000000000000e+02 1.200593333333333277e+02 3.347466666667750701e+01 1.136493333333333169e+02 2.502800000000760505e+01 1.162630000000000052e+02 2.869466666667874932e+01
3.070000000000000000e+02 1.203813333333333446e+02 3.351100000001085277e+01 1.140250000000000057e+02 2.512266666667438741e+01 1.166446666666666658e+02 2.877433333334551691e+01
3.080000000000000000e+02 1.207026666666666586e+02 3.354266666667757590e+01 1.143743333333333396e+02 2.516533333334110623e+01 1.169523333333333426e+02 2.877733333334551702e+01
3.090000000000000000e+02 1.210420000000000016e+02 3.359666666667752821e+01 1.147246666666666783e+02 2.519833333334114656e+01 1.172980000000000018e+02 2.873600000001213317e+01
3.100000000000000000e+02 1.213346666666666636e+02 3.357333333334402425e+01 1.151139999999999901e+02 2.528233333334124922e+01 1.176826666666666767e+02 2.881433333334556579e+01
3.110000000000000000e+02 1.216293333333333351e+02 3.352500000001056435e+01 1.154420000000000073e+02 2.527533333334124066e+01 1.180409999999999968e+02 2.888633333334565378e+01
3.120000000000000000e+02 1.219446666666666772e+02 3.354333333334391654e+01 1.158083333333333371e+02 2.534566666667465995e+01 1.183810000000000002e+02 2.891433333334568800e+01
3.130000000000000000e+02 1.221800000000000068e+02 3.346333333334408877e+01 1.161876666666666722e+02 2.542500000000809024e+01 1.187210000000000036e+02 2.894600000001238982e+01
3.140000000000000000e+02 1.225126666666666608e+02 3.347800000001070231e+01 1.165070000000000050e+02 2.542500000000809024e+01 1.190000000000000000e+02 2.893400000001237515e+01
3.150000000000000000e+02 1.228689999999999998e+02 3.349366666667734194e+01 1.167676666666666847e+02 2.538333333334137265e+01 1.192719999999999914e+02 2.890433333334567578e+01
3.160000000000000000e+02 1.232060000000000031e+02 3.350066666667733273e+01 1.170543333333333180e+02 2.531866666667462695e+01 1.196653333333333364e+02 2.901433333334581022e+01
3.170000000000000000e+02 1.235463333333333367e+02 3.351666666667730965e+01 1.173906666666666752e+02 2.537366666667469417e+01 1.200706666666666678e+02 2.915200000001264158e+01
3.180000000000000000e+02 1.238943333333333356e+02 3.353000000001063796e+01 1.177429999999999950e+02 2.544900000000811957e+01 1.203633333333333297e+02 2.915933333334598387e+01
3.190000000000000000e+02 1.242370000000000232e+02 3.354266666667720642e+01 1.180680000000000121e+02 2.546566666667480661e+01 1.206563333333333361e+02 2.909666666667924062e+01
3.200000000000000000e+02 1.245713333333333424e+02 3.354500000001051774e+01 1.184509999999999934e+02 2.557000000000826745e+01 1.209583333333333428e+02 2.909733333334590810e+01
3.210000000000000000e+02 1.247946666666666715e+02 3.343300000001040218e+01 1.188413333333333242e+02 2.568566666667507548e+01 1.212763333333333406e+02 2.915233333334597887e+01
3.220000000000000000e+02 1.250186666666666611e+02 3.332800000001029872e+01 1.191633333333333269e+02 2.571900000000844955e+01 1.216556666666666615e+02 2.927266666667945572e+01
3.230000000000000000e+02 1.253473333333333386e+02 3.331633333334363556e+01 1.194620000000000175e+02 2.571500000000844466e+01 1.219736666666666736e+02 2.929900000001282478e+01
3.240000000000000000e+02 1.257013333333333378e+02 3.335800000001042065e+01 1.198666666666666742e+02 2.586766666667529790e+01 1.222779999999999916e+02 2.928166666667947027e+01
3.250000000000000000e+02 1.260510000000000019e+02 3.342833333334378665e+01 1.202496666666666698e+02 2.597600000000876364e+01 1.226403333333333308e+02 2.935466666667955593e+01
3.260000000000000000e+02 1.264009999999999962e+02 3.349900000001035494e+01 1.206466666666666754e+02 2.610833333334225870e+01 1.230280000000000200e+02 2.947100000001303499e+01
3.270000000000000000e+02 1.266733333333333178e+02 3.342733333334395240e+01 1.209850000000000136e+02 2.614866666667564132e+01 1.233953333333333404e+02 2.956966666667982224e+01
3.280000000000000000e+02 1.270593333333333419e+02 3.352566666667705420e+01 1.212929999999999922e+02 2.613700000000896040e+01 1.237716666666666470e+02 2.966566666667993957e+01
3.290000000000000000e+02 1.274206666666666763e+02 3.360500000001023579e+01 1.216733333333333320e+02 2.625366666667576965e+01 1.240206666666666706e+02 2.956766666667981980e+01
3.300000000000000000e+02 1.276863333333333230e+02 3.353700000001047243e+01 1.218923333333333403e+02 2.603866666667550689e+01 1.243609999999999900e+02 2.960800000001319887e+01
3.310000000000000000e+02 1.280423333333333176e+02 3.361966666667706960e+01 1.222860000000000014e+02 2.615833333334231980e+01 1.247139999999999986e+02 2.967833333334662171e+01
3.320000000000000000e+02 1.282966666666666811e+02 3.356533333334401448e+01 1.225633333333333326e+02 2.604066666667550933e+01 1.250436666666666667e+02 2.970566666667998845e+01
3.330000000000000000e+02 1.286096666666666692e+02 3.360033333334400396e+01 1.229689999999999941e+02 2.617633333334234180e+01 1.254089999999999918e+02 2.979333333334675871e+01
3.340000000000000000e+02 1.288586666666666645e+02 3.351566666667718408e+01 1.233646666666666647e+02 2.629833333334249090e+01 1.257803333333333455e+02 2.987166666668019133e+01
3.350000000000000000e+02 1.291756666666666717e+02 3.355100000001050375e+01 1.236613333333333316e+02 2.625666666667576976e+01 1.261446666666666658e+02 2.994633333334694925e+01
3.360000000000000000e+02 1.295156666666666752e+02 3.360833333334382189e+01 1.240453333333333319e+02 2.635800000000922694e+01 1.265116666666666703e+02 3.002366666668037709e+01
3.370000000000000000e+02 1.297566666666666606e+02 3.346566666667766299e+01 1.242999999999999829e+02 2.625533333334243480e+01 1.268699999999999903e+02 3.010800000001380994e+01
3.380000000000000000e+02 1.300976666666666688e+02 3.352000000001098101e+01 1.246773333333333369e+02 2.636366666667590408e+01 1.271599999999999966e+02 3.008866666668045298e+01
3.390000000000000000e+02 1.304666666666666686e+02 3.360166666667755209e+01 1.250816666666666492e+02 2.649866666667606552e+01 1.275109999999999957e+02 3.012200000001382705e+01
3.400000000000000000e+02 1.308493333333333339e+02 3.370166666667742561e+01 1.254793333333333294e+02 2.660033333334285999e+01 1.278393333333333288e+02 3.012033333334716190e+01
3.410000000000000000e+02 1.312236666666666736e+02 3.378300000001067360e+01 1.258636666666666599e+02 2.666133333334293098e+01 1.281956666666666536e+02 3.015366666668053597e+01
3.420000000000000000e+02 1.315876666666666779e+02 3.384100000001069475e+01 1.261863333333333230e+02 2.668000000000962046e+01 1.284889999999999759e+02 3.012066666668049209e+01
3.430000000000000000e+02 1.319593333333333192e+02 3.390833333334403221e+01 1.265353333333333410e+02 2.670166666667631716e+01 1.288433333333333053e+02 3.019033333334724745e+01
3.440000000000000000e+02 1.323486666666666736e+02 3.399466666667724724e+01 1.269050000000000011e+02 2.678066666667641016e+01 1.291909999999999741e+02 3.025733333334732578e+01
3.450000000000000000e+02 1.327039999999999793e+02 3.402733333334386856e+01 1.272966666666666811e+02 2.687666666667652748e+01 1.295393333333333601e+02 3.034200000001409592e+01
3.460000000000000000e+02 1.330279999999999916e+02 3.401333333334394382e+01 1.276740000000000066e+02 2.693800000000993577e+01 1.298780000000000143e+02 3.041200000001418147e+01
3.470000000000000000e+02 1.333029999999999973e+02 3.396233333334406268e+01 1.279906666666666695e+02 2.693133333334326096e+01 1.301843333333333419e+02 3.044600000001422302e+01
3.480000000000000000e+02 1.336106666666666456e+02 3.395200000001069895e+01 1.283606666666666740e+02 2.699533333334333918e+01 1.304350000000000023e+02 3.038300000001414958e+01
3.490000000000000000e+02 1.338816666666666606e+02 3.387533333334410912e+01 1.286479999999999961e+02 2.693066666667659348e+01 1.307786666666666520e+02 3.048200000001426702e+01
3.500000000000000000e+02 1.341329999999999814e+02 3.378433333334433541e+01 1.289866666666666788e+02 2.697800000000998466e+01 1.311203333333333489e+02 3.057466666668104693e+01
3.510000000000000000e+02 1.344530000000000030e+02 3.380333333334433377e+01 1.292393333333333487e+02 2.690233333334322907e+01 1.314880000000000280e+02 3.064300000001446733e+01
3.520000000000000000e+02 1.347493333333333396e+02 3.380433333334429591e+01 1.295856666666666683e+02 2.697800000000998466e+01 1.318793333333333351e+02 3.075700000001460666e+01
3.530000000000000000e+02 1.349846666666666692e+02 3.366200000001125403e+01 1.299890000000000043e+02 2.712200000001016065e+01 1.322893333333333317e+02 3.089933333334811039e+01
3.540000000000000000e+02 1.352146666666666590e+02 3.354266666667813013e+01 1.303333333333333144e+02 2.718166666667690379e+01 1.326739999999999782e+02 3.100266666668157001e+01
3.550000000000000000e+02 1.355183333333333451e+02 3.356300000001142791e+01 1.307239999999999895e+02 2.731500000001040007e+01 1.330533333333333417e+02 3.110966666668166170e+01
3.560000000000000000e+02 1.357413333333333298e+02 3.347666666667823421e+01 1.311119999999999948e+02 2.742066666667719232e+01 1.333916666666666515e+02 3.117900000001495187e+01
3.570000000000000000e+02 1.360119999999999720e+02 3.343400000001147987e+01 1.314836666666666929e+02 2.750433333334396480e+01 1.337276666666666642e+02 3.125000000001496403e+01
3.580000000000000000e+02 1.362690000000000055e+02 3.334800000001130371e+01 1.317973333333333414e+02 2.752566666667732420e+01 1.340739999999999839e+02 3.131600000001504469e+01
3.590000000000000000e+02 1.365979999999999848e+02 3.338133333334459252e+01 1.320736666666666679e+02 2.751933333334397958e+01 1.344203333333333319e+02 3.136633333334841467e+01
3.600000000000000000e+02 1.369236666666666622e+02 3.341900000001118798e+01 1.323679999999999950e+02 2.748333333334393558e+01 1.347496666666666840e+02 3.138700000001507107e+01
3.610000000000000000e+02 1.372366666666666788e+02 3.342133333334450640e+01 1.327363333333333344e+02 2.754466666667734387e+01 1.350799999999999841e+02 3.141100000001502224e+01
3.620000000000000000e+02 1.375476666666666574e+02 3.342066666667787445e+01 1.331263333333333492e+02 2.764933333334413845e+01 1.353893333333333260e+02 3.141100000001505066e+01
3.630000000000000000e+02 1.378566666666666833e+02 3.345333333334453840e+01 1.334713333333333480e+02 2.767400000001083527e+01 1.357239999999999895e+02 3.145833333334842763e+01
3.640000000000000000e+02 1.381569999999999823e+02 3.347633333334445638e+01 1.338489999999999895e+02 2.776100000001094514e+01 1.360589999999999975e+02 3.151266666668183092e+01
3.650000000000000000e+02 1.383926666666666563e+02 3.340066666667801343e+01 1.342000000000000171e+02 2.783233333334436566e+01 1.363903333333333308e+02 3.154866666668184649e+01
3.660000000000000000e+02 1.386930000000000121e+02 3.343100000001133765e+01 1.344786666666666690e+02 2.780733333334433155e+01 1.364646666666666590e+02 3.123766666668186076e+01
3.670000000000000000e+02 1.390126666666666893e+02 3.346500000001137209e+01 1.348156666666666581e+02 2.784866666667771540e+01 1.367956666666666479e+02 3.125800000001520118e+01
3.680000000000000000e+02 1.393316666666666777e+02 3.349900000001136391e+01 1.351756666666666717e+02 2.792233333334447565e+01 1.371223333333333301e+02 3.128266666668188378e+01
3.690000000000000000e+02 1.396466666666666754e+02 3.353100000001129644e+01 1.354106666666666570e+02 2.780866666667766651e+01 1.374070000000000107e+02 3.126166666668189009e+01
3.700000000000000000e+02 1.399716666666666924e+02 3.354233333334447309e+01 1.357596666666666465e+02 2.787200000001107725e+01 1.377436666666666838e+02 3.131133333334861391e+01
3.710000000000000000e+02 1.403016666666666765e+02 3.354866666667764719e+01 1.361179999999999950e+02 2.795833333334451964e+01 1.381033333333333530e+02 3.139000000001537671e+01
3.720000000000000000e+02 1.406209999999999809e+02 3.353633333334425259e+01 1.364759999999999991e+02 2.806133333334464197e+01 1.384499999999999886e+02 3.144633333334878245e+01
3.730000000000000000e+02 1.408559999999999945e+02 3.342733333334448531e+01 1.368283333333333474e+02 2.815900000001143155e+01 1.388246666666666727e+02 3.153233333334888755e+01
3.740000000000000000e+02 1.411486666666666565e+02 3.342900000001105809e+01 1.371089999999999804e+02 2.817366666667811614e+01 1.391096666666666692e+02 3.154200000001556248e+01
3.750000000000000000e+02 1.414653333333333478e+02 3.345166666667772404e+01 1.373506666666666547e+02 2.809033333334468097e+01 1.394053333333333455e+02 3.152600000001554292e+01
3.760000000000000000e+02 1.417943333333333555e+02 3.348400000001103649e+01 1.376899999999999977e+02 2.814566666667808192e+01 1.397383333333333439e+02 3.156033333334892177e+01
3.770000000000000000e+02 1.421273333333333539e+02 3.352033333334433252e+01 1.380716666666666868e+02 2.824833333334487406e+01 1.401226666666666745e+02 3.167566666668239606e+01
3.780000000000000000e+02 1.424499999999999886e+02 3.353200000001096726e+01 1.384406666666666865e+02 2.832000000001162476e+01 1.404856666666666740e+02 3.173500000001580190e+01
3.790000000000000000e+02 1.427446666666666886e+02 3.353733333334415079e+01 1.387610000000000241e+02 2.836466666667834602e+01 1.408370000000000175e+02 3.179233333334920530e+01
3.800000000000000000e+02 1.430460000000000207e+02 3.357966666667741151e+01 1.390873333333333335e+02 2.839166666667838257e+01 1.410993333333333339e+02 3.174700000001581657e+01
3.810000000000000000e+02 1.432490000000000236e+02 3.347800000001060283e+01 1.393130000000000166e+02 2.826866666667822869e+01 1.414243333333333510e+02 3.177366666668251582e+01
3.820000000000000000e+02 1.435559999999999832e+02 3.353166666667727469e+01 1.396339999999999861e+02 2.829966666667827013e+01 1.416790000000000020e+02 3.168766666668241072e+01
3.830000000000000000e+02 1.438653333333333251e+02 3.358733333334399873e+01 1.398693333333333157e+02 2.822500000001151221e+01 1.420223333333333358e+02 3.172566666668245716e+01
3.840000000000000000e+02 1.441853333333333467e+02 3.364133333334396525e+01 1.402126666666666779e+02 2.828133333334491084e+01 1.423520000000000039e+02 3.175000000001581668e+01
3.850000000000000000e+02 1.444989999999999952e+02 3.366633333334392830e+01 1.405060000000000002e+02 2.827266666667813411e+01 1.426966666666666868e+02 3.177133333334917609e+01
3.860000000000000000e+02 1.448270000000000266e+02 3.369800000001055196e+01 1.408493333333333339e+02 2.832866666667809241e+01 1.430293333333333408e+02 3.176466666668250127e+01
3.870000000000000000e+02 1.451683333333333508e+02 3.372666666667727497e+01 1.411856666666666626e+02 2.838400000001144718e+01 1.433723333333333017e+02 3.177533333334918098e+01
3.880000000000000000e+02 1.454629999999999939e+02 3.371933333334399663e+01 1.414333333333333371e+02 2.832433333334465431e+01 1.437079999999999984e+02 3.180533333334910395e+01
3.890000000000000000e+02 1.457673333333333403e+02 3.373300000001057697e+01 1.418083333333333371e+02 2.844666666667807675e+01 1.440430000000000064e+02 3.183733333334909688e+01
3.900000000000000000e+02 1.460663333333333469e+02 3.373500000001048704e+01 1.421133333333333439e+02 2.844166666667844368e+01 1.443596666666666692e+02 3.186200000001583987e+01
3.910000000000000000e+02 1.463783333333333303e+02 3.374233333334376539e+01 1.424596666666666920e+02 2.850600000001185208e+01 1.446853333333333467e+02 3.190733333334919308e+01
3.920000000000000000e+02 1.466843333333333135e+02 3.374933333334373486e+01 1.427553333333333399e+02 2.851666666667853178e+01 1.450376666666666665e+02 3.194133333334927372e+01
3.930000000000000000e+02 1.470179999999999723e+02 3.378133333334375266e+01 1.430180000000000007e+02 2.844066666667843890e+01 1.452876666666666665e+02 3.186733333334923657e+01
3.940000000000000000e+02 1.472746666666666897e+02 3.370500000001037222e+01 1.432923333333333176e+02 2.835133333334499639e+01 1.456119999999999948e+02 3.188133333334926078e+01
3.950000000000000000e+02 1.476049999999999898e+02 3.374700000001041644e+01 1.435639999999999930e+02 2.832000000001162476e+01 1.459356666666666626e+02 3.191733333334921952e+01
3.960000000000000000e+02 1.479319999999999879e+02 3.377566666667703998e+01 1.439033333333333360e+02 2.837300000001169309e+01 1.461109999999999900e+02 3.177600000001584846e+01
3.970000000000000000e+02 1.482466666666666697e+02 3.378233333334372901e+01 1.441966666666666868e+02 2.835533333334500128e+01 1.464146666666666761e+02 3.173033333334907269e+01
3.980000000000000000e+02 1.485679999999999836e+02 3.379133333334377909e+01 1.445493333333333226e+02 2.843233333334509894e+01 1.466490000000000293e+02 3.164866666668235951e+01
3.990000000000000000e+02 1.488996666666666613e+02 3.380066666667718778e+01 1.449193333333333271e+02 2.849666666667850734e+01 1.470263333333333264e+02 3.174300000001581168e+01
4.000000000000000000e+02 1.492400000000000091e+02 3.381966666667725008e+01 1.452673333333333403e+02 2.854166666667856589e+01 1.473363333333333287e+02 3.167266666668238884e+01
4.010000000000000000e+02 1.494230000000000018e+02 3.367600000001056060e+01 1.456126666666666551e+02 2.860000000001196696e+01 1.477169999999999845e+02 3.174400000001565303e+01
4.020000000000000000e+02 1.497606666666666513e+02 3.370266666667722433e+01 1.459340000000000259e+02 2.864300000001202307e+01 1.480516666666666765e+02 3.176733333334895093e+01
4.030000000000000000e+02 1.501076666666666597e+02 3.375300000001050904e+01 1.461500000000000057e+02 2.852600000001187652e+01 1.483410000000000082e+02 3.176700000001562785e+01
4.040000000000000000e+02 1.503810000000000002e+02 3.371366666667704237e+01 1.464206666666666763e+02 2.841566666667841190e+01 1.486459999999999866e+02 3.178833333334898015e+01
4.050000000000000000e+02 1.507030000000000030e+02 3.371866666667708046e+01 1.467479999999999905e+02 2.848033333334515760e+01 1.488719999999999857e+02 3.166866666668213526e+01
4.060000000000000000e+02 1.510316666666666379e+02 3.373500000001043020e+01 1.470176666666666563e+02 2.841066666667840224e+01 1.491740000000000066e+02 3.165000000001556657e+01
4.070000000000000000e+02 1.513223333333333471e+02 3.369366666667723109e+01 1.473666666666666742e+02 2.850166666667851700e+01 1.493936666666666611e+02 3.152933333334883770e+01
4.080000000000000000e+02 1.516213333333333253e+02 3.367466666667731090e+01 1.477076666666666540e+02 2.857300000001193752e+01 1.497306666666666786e+02 3.154600000001556737e+01
4.090000000000000000e+02 1.518656666666666695e+02 3.364100000001067770e+01 1.480756666666666774e+02 2.868333333334540214e+01 1.500743333333333283e+02 3.157700000001555196e+01
4.100000000000000000e+02 1.521633333333333269e+02 3.367533333334405654e+01 1.484526666666666586e+02 2.879200000001220161e+01 1.504266666666666765e+02 3.158633333334888960e+01
4.110000000000000000e+02 1.523876666666666608e+02 3.357100000001101137e+01 1.488213333333333424e+02 2.889433333334566356e+01 1.506866666666666674e+02 3.149466666668212156e+01
4.120000000000000000e+02 1.526913333333333469e+02 3.360033333334438765e+01 1.491846666666666579e+02 2.899500000001245326e+01 1.510383333333333269e+02 3.150333333334879882e+01
4.130000000000000000e+02 1.529953333333333489e+02 3.360966666667772529e+01 1.494996666666666556e+02 2.901866666667914529e+01 1.513863333333333401e+02 3.152366666668215700e+01
4.140000000000000000e+02 1.532973333333333414e+02 3.358933333334448434e+01 1.497713333333333310e+02 2.903133333334582744e+01 1.516560000000000059e+02 3.140966666668206386e+01
4.150000000000000000e+02 1.535230000000000246e+02 3.347166666667786217e+01 1.500693333333333328e+02 2.906266666667919907e+01 1.518793333333333067e+02 3.131566666668195609e+01
4.160000000000000000e+02 1.537913333333333412e+02 3.344100000001137118e+01 1.503570000000000277e+02 2.904400000001250959e+01 1.521353333333333353e+02 3.126333333334855524e+01
4.170000000000000000e+02 1.540879999999999939e+02 3.345666666667812450e+01 1.506730000000000018e+02 2.904433333334584688e+01 1.524470000000000027e+02 3.129400000001525939e+01
4.180000000000000000e+02 1.544053333333333171e+02 3.349200000001145838e+01 1.508746666666666556e+02 2.892100000001236282e+01 1.527673333333333403e+02 3.131933333334862368e+01
4.190000000000000000e+02 1.547203333333333433e+02 3.351800000001146174e+01 1.511359999999999957e+02 2.884466666667893264e+01 1.530216666666666754e+02 3.128533333334858213e+01
4.200000000000000000e+02 1.550536666666666576e+02 3.355466666667803111e+01 1.513919999999999959e+02 2.876300000001216972e+01 1.533343333333333476e+02 3.128766666668192187e+01
4.210000000000000000e+02 1.553553333333333342e+02 3.354100000001135129e+01 1.516633333333333553e+02 2.871733333334544369e+01 1.536536666666666520e+02 3.131333333334861635e+01
4.220000000000000000e+02 1.556806666666666672e+02 3.354933333334462731e+01 1.520183333333333451e+02 2.876933333334550724e+01 1.539066666666666663e+02 3.120166666668181676e+01
4.230000000000000000e+02 1.560273333333333312e+02 3.357666666667791588e+01 1.523233333333333235e+02 2.876833333334550957e+01 1.541873333333333562e+02 3.118100000001512484e+01
4.240000000000000000e+02 1.563709999999999809e+02 3.359933333334459604e+01 1.526186666666666838e+02 2.877066666667884220e+01 1.545060000000000002e+02 3.119700000001514439e+01
4.250000000000000000e+02 1.566156666666666695e+02 3.349200000001147970e+01 1.529333333333333371e+02 2.879633333334554379e+01 1.548110000000000070e+02 3.118533333334843149e+01
4.260000000000000000e+02 1.569033333333333360e+02 3.347300000001146003e+01 1.532079999999999984e+02 2.877200000001217717e+01 1.551306666666666843e+02 3.120500000001509022e+01
4.270000000000000000e+02 1.571756666666666717e+02 3.342366666667813746e+01 1.534610000000000127e+02 2.871600000001210873e+01 1.554739999999999895e+02 3.125833333334842834e+01
4.280000000000000000e+02 1.574149999999999920e+02 3.332800000001164875e+01 1.537653333333333308e+02 2.875200000001215273e+01 1.557466666666666697e+02 3.117100000001511262e+01
4.290000000000000000e+02 1.576923333333333233e+02 3.328500000001169923e+01 1.540629999999999882e+02 2.876333333334549991e+01 1.560919999999999845e+02 3.119766666668181188e+01
4.300000000000000000e+02 1.579660000000000082e+02 3.324966666667838666e+01 1.543593333333333248e+02 2.875800000001216006e+01 1.563386666666666542e+02 3.111700000001504662e+01
4.310000000000000000e+02 1.581533333333333360e+02 3.310933333334497775e+01 1.545926666666666733e+02 2.864933333334536059e+01 1.566406666666666752e+02 3.112000000001504674e+01
4.320000000000000000e+02 1.584499999999999886e+02 3.307533333334495040e+01 1.548203333333333376e+02 2.856433333334526026e+01 1.569360000000000070e+02 3.113300000001506618e+01
4.330000000000000000e+02 1.587489999999999952e+02 3.302600000001160652e+01 1.550889999999999986e+02 2.852600000001187652e+01 1.571596666666666522e+02 3.105166666668163344e+01
4.340000000000000000e+02 1.589413333333333469e+02 3.284466666667831447e+01 1.553733333333333348e+02 2.855100000001185379e+01 1.574070000000000107e+02 3.094566666668150390e+01
4.350000000000000000e+02 1.592016666666666538e+02 3.274400000001173794e+01 1.556959999999999980e+02 2.860500000001173504e+01 1.577173333333333289e+02 3.099633333334823249e+01
4.360000000000000000e+02 1.594770000000000039e+02 3.267466666667842645e+01 1.559633333333333098e+02 2.855966666667816867e+01 1.579503333333333330e+02 3.092100000001480709e+01
4.370000000000000000e+02 1.597633333333333212e+02 3.263033333334511354e+01 1.562123333333333335e+02 2.849866666667806214e+01 1.582699999999999818e+02 3.094666666668150157e+01
4.380000000000000000e+02 1.600629999999999882e+02 3.259400000001176778e+01 1.564473333333333187e+02 2.841466666667837160e+01 1.585993333333333339e+02 3.097333333334820082e+01
4.390000000000000000e+02 1.602303333333333342e+02 3.238866666667854588e+01 1.566569999999999823e+02 2.826233333334488407e+01 1.588936666666666611e+02 3.097133333334819838e+01
4.400000000000000000e+02 1.604823333333333437e+02 3.229400000001200510e+01 1.569289999999999736e+02 2.817566666667811859e+01 1.591220000000000141e+02 3.087100000001474598e+01
4.410000000000000000e+02 1.607690000000000055e+02 3.222700000001209020e+01 1.572713333333333310e+02 2.819966666667814792e+01 1.593936666666666611e+02 3.083666666668136713e+01
4.420000000000000000e+02 1.610763333333333094e+02 3.218433333334548507e+01 1.574969999999999857e+02 2.808266666667800138e+01 1.596889999999999930e+02 3.082500000001468976e+01
4.430000000000000000e+02 1.613496666666666783e+02 3.209633333334561911e+01 1.577280000000000086e+02 2.798466666667788161e+01 1.599306666666666672e+02 3.068533333334784885e+01
4.440000000000000000e+02 1.615563333333333276e+02 3.192933333334598700e+01 1.579376666666666722e+02 2.782733333334435599e+01 1.602359999999999900e+02 3.064866666668113737e+01
4.450000000000000000e+02 1.617723333333333358e+02 3.184166666667943701e+01 1.583066666666666720e+02 2.790866666667778873e+01 1.604626666666666779e+02 3.054366666668101260e+01
4.460000000000000000e+02 1.619756666666666547e+02 3.170200000001273821e+01 1.585969999999999800e+02 2.789300000001110647e+01 1.607663333333333355e+02 3.049766666668095638e+01
4.470000000000000000e+02 1.622500000000000000e+02 3.166900000001275473e+01 1.589766666666666595e+02 2.798833333334455631e+01 1.610416666666666572e+02 3.037000000001413014e+01
4.480000000000000000e+02 1.624966666666666413e+02 3.158733333334612325e+01 1.593436666666666781e+02 2.805866666667797205e+01 1.613369999999999891e+02 3.032533333334740888e+01
4.490000000000000000e+02 1.627690000000000055e+02 3.151800000001277624e+01 1.596800000000000068e+02 2.807133333334465419e+01 1.616519999999999868e+02 3.031766666668073640e+01
4.500000000000000000e+02 1.630546666666666624e+02 3.148633333334610995e+01 1.600036666666666747e+02 2.805500000001130445e+01 1.619639999999999986e+02 3.030300000001405181e+01
4.510000000000000000e+02 1.633556666666666786e+02 3.147300000001276032e+01 1.603410000000000082e+02 2.807233333334465897e+01 1.622756666666666661e+02 3.030400000001404948e+01
4.520000000000000000e+02 1.636793333333333180e+02 3.149133333334601303e+01 1.606006666666666547e+02 2.798366666667788394e+01 1.625786666666666633e+02 3.030500000001405425e+01
4.530000000000000000e+02 1.640320000000000107e+02 3.156000000001253625e+01 1.609346666666666579e+02 2.800733333334457598e+01 1.628900000000000148e+02 3.032433333334741121e+01
4.540000000000000000e+02 1.643656666666666695e+02 3.160000000001247145e+01 1.612019999999999982e+02 2.795066666667784006e+01 1.631836666666666815e+02 3.035200000001410814e+01
4.550000000000000000e+02 1.646516666666666708e+02 3.158700000001244135e+01 1.615150000000000148e+02 2.795100000001117735e+01 1.634703333333333433e+02 3.036333333334745532e+01
4.560000000000000000e+02 1.649543333333333521e+02 3.161133333334572626e+01 1.618243333333333283e+02 2.796233333334452453e+01 1.637613333333333401e+02 3.036900000001413247e+01
4.570000000000000000e+02 1.652933333333333508e+02 3.163600000001240176e+01 1.621253333333333444e+02 2.797733333334453931e+01 1.640646666666666817e+02 3.037866666668080740e+01
4.580000000000000000e+02 1.656216666666666697e+02 3.164433333334567777e+01 1.623700000000000045e+02 2.789300000001110647e+01 1.643726666666666461e+02 3.038266666668081228e+01
4.590000000000000000e+02 1.658276666666666870e+02 3.156800000001251760e+01 1.626819999999999879e+02 2.791033333334446098e+01 1.646123333333333392e+02 3.032233333334740877e+01
4.600000000000000000e+02 1.661469999999999914e+02 3.160500000001251664e+01 1.629996666666666840e+02 2.792133333334447087e+01 1.649243333333333226e+02 3.031766666668073640e+01
4.610000000000000000e+02 1.663716666666666697e+02 3.152333333334576793e+01 1.633200000000000216e+02 2.794033333334449765e+01 1.651756666666666433e+02 3.021466666668060697e+01
4.620000000000000000e+02 1.666096666666666692e+02 3.140533333334563793e+01 1.636163333333333298e+02 2.794366666667783505e+01 1.654893333333333487e+02 3.022400000001395171e+01
4.630000000000000000e+02 1.669443333333333612e+02 3.144400000001229500e+01 1.639243333333333226e+02 2.793233333334448787e+01 1.657719999999999914e+02 3.019500000001391982e+01
4.640000000000000000e+02 1.672526666666666415e+02 3.145333333334566817e+01 1.641786666666666576e+02 2.783400000001103081e+01 1.660296666666666852e+02 3.015233333334720101e+01
4.650000000000000000e+02 1.675473333333333130e+02 3.147800000001227971e+01 1.644876666666666551e+02 2.781966666667768351e+01 1.663103333333333467e+02 3.012400000001382949e+01
4.660000000000000000e+02 1.678156666666666581e+02 3.148100000001236509e+01 1.647773333333333312e+02 2.779666666667765185e+01 1.665229999999999961e+02 3.001466666668036254e+01
4.670000000000000000e+02 1.680289999999999964e+02 3.134833333334562866e+01 1.651389999999999816e+02 2.785800000001106014e+01 1.668303333333333285e+02 3.003600000001372194e+01
4.680000000000000000e+02 1.682246666666666783e+02 3.118066666667898090e+01 1.655229999999999961e+02 2.792833333334448298e+01 1.671536666666666804e+02 3.007333333334710090e+01
4.690000000000000000e+02 1.684966666666666697e+02 3.113066666667912585e+01 1.658796666666666511e+02 2.796666666667785961e+01 1.674896666666666647e+02 3.011800000001382216e+01
4.700000000000000000e+02 1.687783333333333360e+02 3.109166666667925227e+01 1.661340000000000146e+02 2.788833333334443410e+01 1.678383333333333098e+02 3.015000000001386127e+01
4.710000000000000000e+02 1.690610000000000070e+02 3.107133333334599001e+01 1.663820000000000050e+02 2.780400000001099414e+01 1.681776666666666813e+02 3.016466666668054586e+01
4.720000000000000000e+02 1.693706666666666649e+02 3.110266666667931190e+01 1.667106666666666683e+02 2.782400000001101859e+01 1.684896666666666647e+02 3.017000000001388571e+01
4.730000000000000000e+02 1.696713333333333367e+02 3.111333333334595608e+01 1.669966666666666697e+02 2.779966666667765907e+01 1.687146666666666874e+02 3.008933333334712046e+01
4.740000000000000000e+02 1.698713333333333253e+02 3.096700000001250430e+01 1.673043333333333180e+02 2.781066666667766896e+01 1.689660000000000082e+02 2.999800000001367550e+01
4.750000000000000000e+02 1.700436666666666667e+02 3.073566666667962011e+01 1.676176666666666790e+02 2.783300000001103314e+01 1.693263333333333378e+02 3.005233333334707879e+01
4.760000000000000000e+02 1.702900000000000205e+02 3.067233333334623779e+01 1.679259999999999877e+02 2.783633333334437054e+01 1.695889999999999986e+02 2.995533333334695669e+01
4.770000000000000000e+02 1.705406666666666524e+02 3.062966666667954030e+01 1.681659999999999968e+02 2.771333333334421667e+01 1.699056666666666615e+02 2.992900000001359473e+01
4.780000000000000000e+02 1.708206666666666820e+02 3.061233333334615025e+01 1.684653333333333194e+02 2.771866666667755652e+01 1.700753333333333330e+02 2.974966666668004223e+01
4.790000000000000000e+02 1.710326666666666711e+02 3.049866666667936954e+01 1.687213333333333196e+02 2.765533333334414579e+01 1.703509999999999991e+02 2.970833333334665838e+01
4.800000000000000000e+02 1.713446666666666545e+02 3.048766666667945913e+01 1.690043333333333351e+02 2.762433333334411145e+01 1.706086666666666645e+02 2.965433333334659238e+01
4.810000000000000000e+02 1.716560000000000059e+02 3.050566666667945270e+01 1.692896666666666761e+02 2.762466666667744164e+01 1.709003333333333217e+02 2.965133333334658516e+01
4.820000000000000000e+02 1.719389999999999930e+02 3.049333333334607232e+01 1.694909999999999854e+02 2.750033333334395991e+01 1.711876666666666438e+02 2.965866666667992746e+01
4.830000000000000000e+02 1.722463333333333253e+02 3.053333333334600042e+01 1.697776666666666756e+02 2.750733333334396491e+01 1.714720000000000084e+02 2.964000000001323798e+01
4.840000000000000000e+02 1.724919999999999902e+02 3.045566666667919975e+01 1.700413333333333412e+02 2.747833333334393302e+01 1.717563333333333162e+02 2.963100000001323053e+01
4.850000000000000000e+02 1.728140000000000214e+02 3.048166666667921731e+01 1.703710000000000093e+02 2.755566666667736087e+01 1.720256666666666661e+02 2.960933333334653383e+01
4.860000000000000000e+02 1.731359999999999957e+02 3.051700000001260804e+01 1.707023333333333426e+02 2.763566666667745864e+01 1.722470000000000141e+02 2.951866666667975636e+01
4.870000000000000000e+02 1.734590000000000032e+02 3.054366666667926467e+01 1.710486666666666906e+02 2.770433333334420922e+01 1.724696666666666545e+02 2.940800000001295444e+01
4.880000000000000000e+02 1.737386666666666599e+02 3.054900000001253346e+01 1.713163333333333469e+02 2.765166666667747819e+01 1.726913333333333469e+02 2.931000000001283468e+01
4.890000000000000000e+02 1.739890000000000043e+02 3.049833333334586172e+01 1.716399999999999864e+02 2.766233333334415789e+01 1.730166666666666515e+02 2.933766666667953871e+01
4.900000000000000000e+02 1.742603333333333353e+02 3.048000000001259480e+01 1.719773333333333198e+02 2.771500000001088893e+01 1.733503333333333387e+02 2.939800000001294222e+01
4.910000000000000000e+02 1.745539999999999736e+02 3.049433333334587815e+01 1.722383333333333439e+02 2.763633333334412612e+01 1.736620000000000061e+02 2.944000000001299355e+01
4.920000000000000000e+02 1.748559999999999945e+02 3.053500000001248793e+01 1.725389999999999873e+02 2.767500000001084004e+01 1.739843333333333248e+02 2.950066666667973436e+01
4.930000000000000000e+02 1.751033333333333246e+02 3.047633333334592720e+01 1.728016666666666765e+02 2.767333333334416778e+01 1.742873333333333221e+02 2.951666666667975392e+01
4.940000000000000000e+02 1.753903333333333308e+02 3.043700000001256001e+01 1.731080000000000041e+02 2.771266666667754919e+01 1.745949999999999989e+02 2.952933333334643606e+01
4.950000000000000000e+02 1.757106666666666683e+02 3.043500000001248651e+01 1.733990000000000009e+02 2.771533333334421911e+01 1.749329999999999927e+02 2.957366666667982713e+01
4.960000000000000000e+02 1.758803333333333399e+02 3.028233333334566169e+01 1.736276666666666699e+02 2.761966666667743908e+01 1.751189999999999998e+02 2.942966666667965114e+01
4.970000000000000000e+02 1.761839999999999975e+02 3.026866666667897476e+01 1.739523333333333426e+02 2.767866666667750764e+01 1.754493333333333283e+02 2.944566666667967070e+01
4.980000000000000000e+02 1.764536666666666633e+02 3.021666666667891832e+01 1.742196666666666829e+02 2.764266666667746364e+01 1.757579999999999814e+02 2.943900000001299588e+01
4.990000000000000000e+02 1.767270000000000039e+02 3.018400000001223304e+01 1.745496666666666670e+02 2.767633333334417500e+01 1.760756666666666774e+02 2.942766666667964870e+01
5.000000000000000000e+02 1.769719999999999800e+02 3.014100000001227642e+01 1.748843333333333305e+02 2.769733333334419711e+01 1.762426666666666506e+02 2.918533333334601565e+01
5.010000000000000000e+02 1.772383333333333439e+02 3.011466666667893577e+01 1.750923333333333289e+02 2.759433333334407479e+01 1.765703333333333376e+02 2.917866666667934084e+01
5.020000000000000000e+02 1.774766666666666595e+02 3.007766666667881594e+01 1.753696666666666601e+02 2.753266666667732920e+01 1.768359999999999843e+02 2.910033333334591532e+01
5.030000000000000000e+02 1.777726666666666802e+02 3.008666666667873102e+01 1.756380000000000052e+02 2.747766666667726554e+01 1.771776666666666529e+02 2.910666666667925284e+01
5.040000000000000000e+02 1.780516666666666765e+02 3.003900000001208070e+01 1.759519999999999982e+02 2.746733333334391602e+01 1.774823333333333153e+02 2.909666666667924062e+01
5.050000000000000000e+02 1.783413333333333526e+02 3.000333333334540242e+01 1.762039999999999793e+02 2.741333333334385003e+01 1.777920000000000016e+02 2.912600000001260980e+01
5.060000000000000000e+02 1.786016666666666595e+02 2.992533333334536394e+01 1.764536666666666918e+02 2.733166666667708711e+01 1.780709999999999980e+02 2.908333333334589099e+01
5.070000000000000000e+02 1.788493333333333339e+02 2.982333333334537429e+01 1.767363333333333344e+02 2.729133333334370093e+01 1.783040000000000020e+02 2.889466666667899375e+01
5.080000000000000000e+02 1.791073333333333437e+02 2.972266666667875512e+01 1.770163333333333355e+02 2.726500000001033897e+01 1.785613333333333230e+02 2.883200000001225050e+01
5.090000000000000000e+02 1.793936666666666611e+02 2.966133333334540367e+01 1.772976666666666574e+02 2.724100000001030963e+01 1.788350000000000080e+02 2.879000000001219917e+01
5.100000000000000000e+02 1.795949999999999989e+02 2.946766666667861756e+01 1.776083333333333201e+02 2.725433333334365926e+01 1.791246666666666556e+02 2.876300000001216972e+01
5.110000000000000000e+02 1.798706666666666933e+02 2.940000000001202096e+01 1.778743333333333396e+02 2.719966666667692579e+01 1.794190000000000111e+02 2.874700000001215017e+01
5.120000000000000000e+02 1.801430000000000007e+02 2.934933333334542738e+01 1.781203333333333205e+02 2.711700000001015809e+01 1.797236666666666451e+02 2.874200000001214050e+01
5.130000000000000000e+02 1.804116666666666617e+02 2.928266666667884266e+01 1.784563333333333333e+02 2.714466666667685502e+01 1.800023333333333255e+02 2.868766666667874432e+01
5.140000000000000000e+02 1.806386666666666656e+02 2.909600000001212550e+01 1.787723333333333358e+02 2.714400000001018753e+01 1.802876666666666665e+02 2.866433333334538247e+01
5.150000000000000000e+02 1.809246666666666670e+02 2.906533333334550662e+01 1.790993333333333339e+02 2.715933333334353961e+01 1.805866666666666731e+02 2.867300000001205973e+01
5.160000000000000000e+02 1.812106666666666683e+02 2.904633333334555800e+01 1.793563333333333389e+02 2.708866666667678658e+01 1.809293333333333464e+02 2.873500000001213550e+01
5.170000000000000000e+02 1.814786666666666690e+02 2.901066666667890814e+01 1.796846666666666579e+02 2.710700000001014587e+01 1.812419999999999902e+02 2.874933333334548280e+01
5.180000000000000000e+02 1.817479999999999905e+02 2.899700000001225675e+01 1.799923333333333346e+02 2.709400000001012643e+01 1.815303333333333455e+02 2.873500000001213550e+01
5.190000000000000000e+02 1.820163333333333355e+02 2.899766666667897397e+01 1.802400000000000091e+02 2.700233333334335128e+01 1.818170000000000073e+02 2.867900000001206706e+01
5.200000000000000000e+02 1.822756666666666661e+02 2.897933333334567862e+01 1.805383333333333553e+02 2.696266666667663259e+01 1.821229999999999905e+02 2.864933333334536059e+01
5.210000000000000000e+02 1.825383333333333269e+02 2.894500000001237794e+01 1.807866666666666902e+02 2.686833333334318752e+01 1.824176666666666620e+02 2.862866666667866866e+01
5.220000000000000000e+02 1.828196666666666488e+02 2.891600000001235315e+01 1.810779999999999745e+02 2.682733333334313386e+01 1.826793333333333180e+02 2.858300000001194974e+01
5.230000000000000000e+02 1.831663333333333412e+02 2.897100000001242392e+01 1.813763333333333492e+02 2.679566666667643204e+01 1.828659999999999854e+02 2.844400000001177631e+01
5.240000000000000000e+02 1.834209999999999923e+02 2.890133333334566856e+01 1.816146666666666647e+02 2.673100000000968635e+01 1.831113333333333344e+02 2.838900000001171264e+01
5.250000000000000000e+02 1.837296666666666738e+02 2.886000000001228472e+01 1.819073333333333267e+02 2.672533333334300920e+01 1.833426666666666733e+02 2.828933333334492062e+01
5.260000000000000000e+02 1.840256666666666661e+02 2.880866666667888865e+01 1.821373333333333164e+02 2.662066666667621462e+01 1.836116666666666788e+02 2.821800000001150011e+01
5.270000000000000000e+02 1.843093333333333135e+02 2.875400000001215517e+01 1.823896666666666704e+02 2.655266666667613151e+01 1.838776666666666699e+02 2.814800000001141456e+01
5.280000000000000000e+02 1.845173333333333403e+02 2.856533333334525793e+01 1.826893333333333374e+02 2.655933333334280633e+01 1.841556666666666615e+02 2.808833333334467852e+01
5.290000000000000000e+02 1.847736666666666565e+02 2.851166666667852923e+01 1.828936666666666611e+02 2.642900000000931726e+01 1.844503333333333330e+02 2.806266666667797693e+01
5.300000000000000000e+02 1.849670000000000130e+02 2.834566666667832635e+01 1.831876666666666722e+02 2.646033333334268889e+01 1.847433333333333394e+02 2.804166666667795482e+01
5.310000000000000000e+02 1.852170000000000130e+02 2.827066666667823114e+01 1.834586666666666588e+02 2.644333333334266456e+01 1.849950000000000045e+02 2.796533333334452465e+01
5.320000000000000000e+02 1.854776666666666642e+02 2.823466666667818714e+01 1.837436666666666554e+02 2.641466666667596286e+01 1.852826666666666711e+02 2.794133333334449532e+01
5.330000000000000000e+02 1.856933333333333280e+02 2.810300000001136311e+01 1.839926666666666790e+02 2.633566666667586986e+01 1.855756666666666774e+02 2.794933333334450509e+01
5.340000000000000000e+02 1.858976666666666517e+02 2.797633333334454164e+01 1.842733333333333405e+02 2.629300000000915105e+01 1.858460000000000036e+02 2.794066666667782783e+01
5.350000000000000000e+02 1.861293333333333351e+02 2.786833333334440965e+01 1.845523333333333369e+02 2.623533333334241036e+01 1.861006666666666547e+02 2.791066666667779117e+01
5.360000000000000000e+02 1.863900000000000148e+02 2.779000000001097703e+01 1.848466666666666640e+02 2.621166666667571832e+01 1.863460000000000036e+02 2.785766666667772995e+01
5.370000000000000000e+02 1.865476666666666574e+02 2.754233333334401124e+01 1.851476666666666517e+02 2.620433333334237602e+01 1.865736666666666679e+02 2.777100000001095736e+01
5.380000000000000000e+02 1.867926666666666620e+02 2.747366666667726065e+01 1.854130000000000109e+02 2.614600000000896785e+01 1.868100000000000023e+02 2.769033333334419211e+01
5.390000000000000000e+02 1.869823333333333153e+02 2.727066666667700900e+01 1.857150000000000034e+02 2.614066666667562799e+01 1.870613333333333514e+02 2.763600000001078882e+01
5.400000000000000000e+02 1.872363333333333344e+02 2.720466666667692834e+01 1.860049999999999955e+02 2.612666666667561088e+01 1.873263333333333378e+02 2.761000000001075705e+01
5.410000000000000000e+02 1.874486666666666679e+02 2.708033333334344661e+01 1.862976666666666574e+02 2.613266666667561822e+01 1.875910000000000082e+02 2.754800000001068128e+01
5.420000000000000000e+02 1.877133333333333383e+02 2.701966666667670580e+01 1.865616666666666674e+02 2.609100000000890418e+01 1.878169999999999789e+02 2.741733333334385492e+01
5.430000000000000000e+02 1.879216666666666526e+02 2.687733333334319497e+01 1.868410000000000082e+02 2.608066666667555467e+01 1.880906666666666638e+02 2.734133333334376204e+01
5.440000000000000000e+02 1.880896666666666874e+02 2.670500000000965457e+01 1.871250000000000284e+02 2.608033333334222448e+01 1.883653333333333251e+02 2.728133333334368871e+01
5.450000000000000000e+02 1.883463333333333480e+02 2.663066666667622684e+01 1.874016666666666424e+02 2.606933333334220748e+01 1.886350000000000193e+02 2.722833333334362749e+01
5.460000000000000000e+02 1.886003333333333103e+02 2.658466666667617062e+01 1.876379999999999768e+02 2.596433333334208271e+01 1.887599999999999909e+02 2.698100000000999188e+01
5.470000000000000000e+02 1.888553333333333342e+02 2.652266666667609485e+01 1.879536666666666633e+02 2.596600000000874786e+01 1.890226666666666802e+02 2.690333333334322674e+01
5.480000000000000000e+02 1.891356666666666797e+02 2.646600000000935893e+01 1.882163333333333242e+02 2.588666666667531757e+01 1.892920000000000016e+02 2.687200000000985511e+01
5.490000000000000000e+02 1.894173333333333176e+02 2.643666666667598975e+01 1.884883333333333439e+02 2.578066666667518803e+01 1.895653333333333421e+02 2.682566666667646871e+01
5.500000000000000000e+02 1.895946666666666829e+02 2.622966666667574032e+01 1.887560000000000002e+02 2.568966666667508036e+01 1.898516666666666595e+02 2.679133333334308986e+01
5.510000000000000000e+02 1.898356666666666683e+02 2.614233333334230025e+01 1.891136666666666599e+02 2.572266666667511714e+01 1.901329999999999814e+02 2.675266666667637594e+01
5.520000000000000000e+02 1.900819999999999936e+02 2.605466666667552289e+01 1.894573333333333380e+02 2.573866666667513670e+01 1.904073333333333551e+02 2.671466666667632950e+01
5.530000000000000000e+02 1.903043333333333464e+02 2.590700000000867931e+01 1.896499999999999773e+02 2.555366666667491415e+01 1.906246666666666556e+02 2.660533333334286255e+01
5.540000000000000000e+02 1.905639999999999930e+02 2.583466666667525402e+01 1.899976666666666745e+02 2.558833333334162319e+01 1.908859999999999957e+02 2.655600000000946892e+01
5.550000000000000000e+02 1.908329999999999984e+02 2.576766666667517569e+01 1.902099999999999795e+02 2.545933333334146198e+01 1.911066666666666549e+02 2.645000000000933937e+01
5.560000000000000000e+02 1.910963333333333480e+02 2.572000000000844722e+01 1.905273333333333312e+02 2.547966666667482372e+01 1.913610000000000184e+02 2.638800000000926360e+01
5.570000000000000000e+02 1.913496666666666783e+02 2.568700000000841044e+01 1.908290000000000077e+02 2.551366666667486527e+01 1.916046666666666738e+02 2.630766666667583564e+01
5.580000000000000000e+02 1.916069999999999709e+02 2.565200000000836411e+01 1.910613333333333230e+02 2.549033333334150342e+01 1.918683333333333394e+02 2.624333333334242013e+01
5.590000000000000000e+02 1.918886666666666656e+02 2.564000000000834945e+01 1.913300000000000125e+02 2.546000000000812946e+01 1.921140000000000043e+02 2.614700000000897262e+01
5.600000000000000000e+02 1.921410000000000196e+02 2.558366666667495082e+01 1.914716666666666924e+02 2.523666666667452319e+01 1.923533333333333246e+02 2.605066666667551800e+01
5.610000000000000000e+02 1.924186666666666952e+02 2.555233333334157919e+01 1.917496666666666556e+02 2.520900000000782626e+01 1.926060000000000230e+02 2.598766666667544456e+01
5.620000000000000000e+02 1.926916666666666629e+02 2.551166666667486282e+01 1.919466666666666583e+02 2.504133333334095468e+01 1.928970000000000198e+02 2.596700000000875264e+01
5.630000000000000000e+02 1.929529999999999745e+02 2.545733333334145954e+01 1.922313333333333389e+02 2.500500000000757694e+01 1.932366666666666788e+02 2.598400000000876986e+01
5.640000000000000000e+02 1.932083333333333144e+02 2.537666666667469428e+01 1.925103333333333353e+02 2.497133333334086913e+01 1.935473333333333130e+02 2.596533333334208038e+01
5.650000000000000000e+02 1.934359999999999786e+02 2.526466666667455740e+01 1.927993333333333226e+02 2.494066666667416499e+01 1.938040000000000020e+02 2.590300000000867442e+01
5.660000000000000000e+02 1.936550000000000011e+02 2.514600000000774571e+01 1.930353333333333126e+02 2.481300000000734229e+01 1.940543333333333180e+02 2.581000000000855721e+01
5.670000000000000000e+02 1.937853333333333410e+02 2.481033333334067237e+01 1.933079999999999927e+02 2.475733333334060760e+01 1.942543333333333351e+02 2.567333333334172352e+01
5.680000000000000000e+02 1.940076666666666938e+02 2.471533333334055271e+01 1.935856666666666683e+02 2.469866666667386923e+01 1.944596666666666351e+02 2.554766666667490327e+01
5.690000000000000000e+02 1.942536666666666747e+02 2.464166666667379957e+01 1.938676666666666506e+02 2.463733333334046094e+01 1.946756666666666433e+02 2.539433333334138254e+01
5.700000000000000000e+02 1.945190000000000055e+02 2.455833333334036439e+01 1.941003333333333103e+02 2.450200000000696221e+01 1.949406666666666865e+02 2.533566666667464418e+01
5.710000000000000000e+02 1.947693333333333214e+02 2.444266666667355281e+01 1.943129999999999882e+02 2.438600000000682044e+01 1.952263333333333435e+02 2.530266666667460385e+01
5.720000000000000000e+02 1.950299999999999727e+02 2.433133333334008341e+01 1.945529999999999973e+02 2.431500000000673367e+01 1.954983333333333348e+02 2.524733333334120289e+01
5.730000000000000000e+02 1.952883333333333553e+02 2.419900000000659190e+01 1.948223333333332903e+02 2.424966666667332049e+01 1.957559999999999718e+02 2.517500000000778115e+01
5.740000000000000000e+02 1.955646666666666533e+02 2.407866666667310795e+01 1.950726666666666347e+02 2.418600000000657602e+01 1.959863333333333344e+02 2.508333333334100246e+01
5.750000000000000000e+02 1.956976666666666631e+02 2.378666666667275109e+01 1.953466666666666640e+02 2.414433333333985843e+01 1.961933333333333280e+02 2.495566666667417977e+01
5.760000000000000000e+02 1.959849999999999852e+02 2.372700000000601506e+01 1.956206666666666933e+02 2.410633333333981199e+01 1.964220000000000255e+02 2.487600000000741574e+01
5.770000000000000000e+02 1.962570000000000050e+02 2.367700000000595395e+01 1.958873333333333449e+02 2.405633333333975088e+01 1.966536666666666520e+02 2.479066666667397811e+01
5.780000000000000000e+02 1.964396666666666533e+02 2.351366666667242100e+01 1.961559999999999775e+02 2.400233333333968488e+01 1.968993333333333453e+02 2.473233333334057349e+01
5.790000000000000000e+02 1.966940000000000168e+02 2.344000000000566075e+01 1.964230000000000018e+02 2.393666666667293796e+01 1.970729999999999791e+02 2.458866666667373124e+01
5.800000000000000000e+02 1.969383333333333326e+02 2.335066666667221824e+01 1.966713333333333367e+02 2.384200000000615560e+01 1.973186666666666724e+02 2.453066666667366036e+01
5.810000000000000000e+02 1.971390000000000100e+02 2.316433333333866074e+01 1.969300000000000068e+02 2.375500000000604928e+01 1.975619999999999550e+02 2.444666666667355770e+01
5.820000000000000000e+02 1.973823333333333494e+02 2.309433333333857519e+01 1.971963333333333139e+02 2.369633333333931091e+01 1.978063333333333276e+02 2.437800000000680711e+01
5.830000000000000000e+02 1.976089999999999804e+02 2.301466666667180760e+01 1.973666666666666742e+02 2.349233333333906160e+01 1.980456666666666479e+02 2.430033333334004553e+01
5.840000000000000000e+02 1.978693333333333157e+02 2.297366666667176105e+01 1.976069999999999709e+02 2.340333333333895283e+01 1.982986666666666906e+02 2.422900000000662502e+01
5.850000000000000000e+02 1.981013333333333435e+02 2.289466666667166095e+01 1.978799999999999955e+02 2.336600000000557387e+01 1.985433333333333508e+02 2.415033333333986221e+01
5.860000000000000000e+02 1.983489999999999895e+02 2.279433333333820855e+01 1.981779999999999973e+02 2.335866666667223157e+01 1.988023333333333085e+02 2.405100000000640748e+01
5.870000000000000000e+02 1.986196666666666601e+02 2.272466666667145319e+01 1.984706666666666592e+02 2.333300000000553354e+01 1.990840000000000032e+02 2.398900000000633170e+01
5.880000000000000000e+02 1.988716666666666697e+02 2.264433333333802523e+01 1.987066666666666777e+02 2.321766666667205925e+01 1.993486666666666451e+02 2.389000000000621071e+01
5.890000000000000000e+02 1.991246666666666556e+02 2.255900000000458760e+01 1.989923333333333630e+02 2.317933333333867907e+01 1.996240000000000236e+02 2.385100000000616305e+01
5.900000000000000000e+02 1.993856666666666797e+02 2.250233333333785168e+01 1.992773333333333312e+02 2.315166666667197859e+01 1.998900000000000148e+02 2.378833333333941980e+01
5.910000000000000000e+02 1.995933333333333621e+02 2.238766666667104488e+01 1.995913333333332957e+02 2.315000000000530989e+01 2.001629999999999541e+02 2.375266666667270954e+01
5.920000000000000000e+02 1.997946666666666715e+02 2.228433333333758171e+01 1.998673333333333346e+02 2.309833333333858008e+01 2.003816666666666606e+02 2.361433333333920714e+01
5.930000000000000000e+02 1.999616666666666731e+02 2.206000000000397421e+01 2.001456666666666706e+02 2.306666666667187471e+01 2.006253333333333160e+02 2.355566666667246878e+01
5.940000000000000000e+02 2.002009999999999650e+02 2.197833333333720773e+01 2.004560000000000173e+02 2.306233333333853608e+01 2.008886666666666656e+02 2.352566666667243211e+01
5.950000000000000000e+02 2.004393333333333658e+02 2.188800000000376400e+01 2.007586666666666702e+02 2.302300000000515467e+01 2.011473333333333358e+02 2.347800000000570719e+01
5.960000000000000000e+02 2.006490000000000009e+02 2.177033333333695353e+01 2.010563333333333276e+02 2.297500000000509601e+01 2.014076666666666711e+02 2.342566666667230990e+01
5.970000000000000000e+02 2.008643333333333203e+02 2.165166666667014184e+01 2.012359999999999900e+02 2.281166666667156306e+01 2.016459999999999582e+02 2.334633333333887961e+01
5.980000000000000000e+02 2.010836666666666588e+02 2.154133333333667366e+01 2.014523333333332857e+02 2.269900000000475870e+01 2.019329999999999927e+02 2.330566666667216325e+01
5.990000000000000000e+02 2.013326666666666540e+02 2.148733333333660767e+01 2.017183333333333053e+02 2.262733333333800445e+01 2.022323333333333153e+02 2.327033333333878673e+01
6.000000000000000000e+02 2.014533333333333189e+02 2.119900000000292195e+01 2.019666666666666401e+02 2.254500000000457050e+01 2.025130000000000337e+02 2.320033333333870118e+01
6.010000000000000000e+02 2.017106666666666683e+02 2.113433333333617625e+01 2.021849999999999739e+02 2.240066666667106077e+01 2.027883333333332985e+02 2.315933333333865107e+01
6.020000000000000000e+02 2.019516666666666538e+02 2.104533333333606748e+01 2.024176666666666620e+02 2.228633333333758770e+01 2.030643333333333658e+02 2.311966666667193593e+01
6.030000000000000000e+02 2.020883333333333098e+02 2.080033333333576806e+01 2.026836666666666815e+02 2.222533333333751315e+01 2.033329999999999700e+02 2.306333333333853375e+01
6.040000000000000000e+02 2.023266666666666538e+02 2.070500000000231822e+01 2.029533333333333189e+02 2.216800000000410975e+01 2.035856666666666683e+02 2.297000000000508635e+01
6.050000000000000000e+02 2.025476666666666574e+02 2.056933333333548575e+01 2.032193333333333385e+02 2.213766666667073935e+01 2.038523333333333198e+02 2.290766666667167684e+01
6.060000000000000000e+02 2.027386666666666883e+02 2.040966666666862395e+01 2.034903333333333251e+02 2.211800000000404864e+01 2.040823333333333380e+02 2.280066666667154607e+01
6.070000000000000000e+02 2.029610000000000127e+02 2.029533333333515088e+01 2.037566666666666606e+02 2.205866666667064280e+01 2.043243333333333283e+02 2.268966666667141041e+01
6.080000000000000000e+02 2.031999999999999886e+02 2.020000000000170104e+01 2.039933333333333394e+02 2.194100000000383233e+01 2.045190000000000055e+02 2.247866666667115254e+01
6.090000000000000000e+02 2.034016666666666424e+02 2.000066666666812409e+01 2.042466666666666697e+02 2.187000000000374555e+01 2.047616666666666561e+02 2.238300000000436896e+01
6.100000000000000000e+02 2.036343333333333590e+02 1.990233333333467058e+01 2.045096666666666749e+02 2.182900000000369545e+01 2.049813333333333389e+02 2.219933333333747782e+01
6.110000000000000000e+02 2.038720000000000141e+02 1.982533333333457648e+01 2.047036666666666633e+02 2.166800000000349868e+01 2.052746666666666613e+02 2.219033333333746683e+01
6.120000000000000000e+02 2.040709999999999695e+02 1.965433333333436750e+01 2.049183333333333223e+02 2.154700000000335081e+01 2.054139999999999873e+02 2.199566666667056225e+01
6.130000000000000000e+02 2.042303333333333057e+02 1.944733333333411451e+01 2.051573333333333267e+02 2.144366666666989119e+01 2.056883333333333326e+02 2.195200000000384222e+01
6.140000000000000000e+02 2.044110000000000014e+02 1.925100000000054123e+01 2.054099999999999682e+02 2.136233333333645845e+01 2.059606666666666683e+02 2.191066666667045837e+01
6.150000000000000000e+02 2.046146666666666647e+02 1.910033333333369043e+01 2.055863333333333571e+02 2.119000000000291450e+01 2.062149999999999750e+02 2.184833333333704886e+01
6.160000000000000000e+02 2.048449999999999704e+02 1.899766666666689829e+01 2.058276666666666586e+02 2.110333333333614192e+01 2.064846666666666692e+02 2.178666666667030682e+01
6.170000000000000000e+02 2.050396666666666761e+02 1.885100000000017317e+01 2.060620000000000118e+02 2.102266666666937667e+01 2.067466666666666697e+02 2.171966666667022494e+01
6.180000000000000000e+02 2.052093333333332907e+02 1.865466666666680950e+01 2.063246666666666442e+02 2.096100000000263464e+01 2.070109999999999957e+02 2.163333333333678610e+01
6.190000000000000000e+02 2.053983333333333121e+02 1.847133333333330185e+01 2.065876666666666495e+02 2.088333333333587305e+01 2.072473333333333301e+02 2.153533333333666633e+01
6.200000000000000000e+02 2.056496666666666329e+02 1.835933333333326800e+01 2.068483333333333007e+02 2.080233333333577406e+01 2.074433333333333280e+02 2.133900000000309305e+01
6.210000000000000000e+02 2.059096666666666806e+02 1.825566666666656701e+01 2.071030000000000086e+02 2.072700000000234866e+01 2.076463333333333026e+02 2.117033333333622025e+01
6.220000000000000000e+02 2.061686666666666952e+02 1.820133333333321346e+01 2.073726666666666745e+02 2.066800000000227655e+01 2.078923333333333403e+02 2.109366666666945989e+01
6.230000000000000000e+02 2.064166666666666856e+02 1.814466666666652017e+01 2.076396666666666420e+02 2.059866666666885848e+01 2.081003333333333387e+02 2.093366666666926434e+01
6.240000000000000000e+02 2.065943333333333385e+02 1.795699999999967034e+01 2.078979999999999677e+02 2.052000000000209567e+01 2.083106666666666911e+02 2.076400000000239032e+01
6.250000000000000000e+02 2.068256666666666490e+02 1.785866666666625235e+01 2.081390000000000100e+02 2.042400000000197835e+01 2.084866666666666788e+02 2.054166666666878527e+01
6.260000000000000000e+02 2.070649999999999977e+02 1.773399999999949017e+01 2.083683333333333394e+02 2.030500000000183292e+01 2.087383333333333439e+02 2.040066666666861295e+01
6.270000000000000000e+02 2.072066666666666777e+02 1.746066666666586897e+01 2.086220000000000141e+02 2.022733333333507133e+01 2.089920000000000186e+02 2.026833333333511789e+01
6.280000000000000000e+02 2.074563333333333333e+02 1.737666666666581250e+01 2.088263333333333378e+02 2.006466666666820586e+01 2.092363333333333344e+02 2.013100000000161671e+01
6.290000000000000000e+02 2.077136666666666827e+02 1.730866666666570097e+01 2.090443333333333271e+02 1.989600000000133306e+01 2.094326666666666767e+02 1.992633333333469992e+01
6.300000000000000000e+02 2.079490000000000123e+02 1.722266666666559942e+01 2.093316666666666492e+02 1.983233333333458859e+01 2.096730000000000018e+02 1.983400000000125374e+01
6.310000000000000000e+02 2.081333333333333258e+02 1.705266666666544140e+01 2.096063333333333389e+02 1.975500000000116074e+01 2.098483333333333576e+02 1.960100000000096898e+01
6.320000000000000000e+02 2.083840000000000146e+02 1.693266666666536935e+01 2.098666666666666742e+02 1.963900000000101898e+01 2.100686666666666724e+02 1.946866666666747392e+01
6.330000000000000000e+02 2.086479999999999961e+02 1.684066666666532797e+01 2.101146666666666647e+02 1.952966666666755202e+01 2.102883333333333553e+02 1.928400000000058157e+01
6.340000000000000000e+02 2.089263333333333321e+02 1.680233333333193002e+01 2.103703333333333489e+02 1.943833333333410707e+01 2.104983333333333348e+02 1.909000000000034447e+01
6.350000000000000000e+02 2.091553333333333171e+02 1.669633333333180403e+01 2.106266666666666652e+02 1.933033333333397508e+01 2.107623333333333449e+02 1.899066666666688974e+01
6.360000000000000000e+02 2.093593333333333248e+02 1.655333333333165058e+01 2.108273333333333426e+02 1.917400000000045068e+01 2.110123333333333449e+02 1.890300000000011593e+01
6.370000000000000000e+02 2.096310000000000002e+02 1.649099999999826949e+01 2.110836666666666588e+02 1.908100000000033702e+01 2.112376666666666551e+02 1.877966666666663187e+01
6.380000000000000000e+02 2.098746666666666556e+02 1.638933333333148568e+01 2.113086666666666815e+02 1.894700000000017326e+01 2.114526666666666870e+02 1.865866666666648399e+01
6.390000000000000000e+02 2.101176666666666506e+02 1.627666666666470263e+01 2.115583333333333371e+02 1.886066666666673441e+01 2.115903333333333194e+02 1.839833333333283250e+01
6.400000000000000000e+02 2.103466666666666640e+02 1.613233333333126396e+01 2.118053333333333512e+02 1.878399999999997405e+01 2.118040000000000020e+02 1.825399999999932277e+01
6.410000000000000000e+02 2.105816666666666492e+02 1.602633333333120547e+01 2.120720000000000027e+02 1.874699999999992883e+01 2.120389999999999873e+02 1.812799999999916878e+01
6.420000000000000000e+02 2.107733333333333121e+02 1.584133333333104332e+01 2.123286666666666633e+02 1.870099999999987261e+01 2.122616666666666845e+02 1.798766666666566394e+01
6.430000000000000000e+02 2.110093333333333305e+02 1.572333333333093108e+01 2.125546666666666624e+02 1.859366666666640810e+01 2.124703333333333148e+02 1.782399999999879725e+01
6.440000000000000000e+02 2.112593333333333590e+02 1.562733333333083863e+01 2.127500000000000000e+02 1.841666666666619179e+01 2.126563333333333503e+02 1.764199999999857482e+01
6.450000000000000000e+02 2.114449999999999932e+02 1.544166666666394860e+01 2.129983333333333348e+02 1.831866666666607202e+01 2.128426666666666733e+02 1.747433333333170324e+01
6.460000000000000000e+02 2.117069999999999936e+02 1.537566666666390347e+01 2.132249999999999943e+02 1.820533333333260018e+01 2.130556666666666956e+02 1.735199999999822040e+01
6.470000000000000000e+02 2.119646666666666874e+02 1.530566666666386055e+01 2.134519999999999982e+02 1.809099999999912711e+01 2.132726666666666802e+02 1.720633333333137571e+01
6.480000000000000000e+02 2.122246666666666783e+02 1.519299999999712014e+01 2.136923333333333517e+02 1.799699999999901223e+01 2.134839999999999804e+02 1.708333333333122539e+01
6.490000000000000000e+02 2.124836666666666929e+02 1.509233333333040861e+01 2.139376666666667006e+02 1.788033333333220298e+01 2.136643333333333317e+02 1.689433333333099441e+01
6.500000000000000000e+02 2.127253333333333671e+02 1.497966666666380320e+01 2.141903333333333421e+02 1.779366666666543040e+01 2.138803333333333399e+02 1.674233333333080864e+01
6.510000000000000000e+02 2.129606666666666683e+02 1.487666666666386028e+01 2.144286666666666576e+02 1.769466666666530941e+01 2.140880000000000223e+02 1.657366666666401755e+01
6.520000000000000000e+02 2.131913333333333185e+02 1.475466666666392967e+01 2.146800000000000068e+02 1.761499999999854538e+01 2.143206666666666820e+02 1.646166666666389844e+01
6.530000000000000000e+02 2.134246666666666670e+02 1.464833333333065113e+01 2.149060000000000059e+02 1.751166666666508576e+01 2.144780000000000086e+02 1.620033333333048375e+01
6.540000000000000000e+02 2.136076666666666597e+02 1.450133333333073438e+01 2.151650000000000205e+02 1.745499999999834984e+01 2.147216666666666640e+02 1.611199999999705312e+01
6.550000000000000000e+02 2.138499999999999943e+02 1.438933333333079645e+01 2.153896666666666420e+02 1.736133333333156870e+01 2.149463333333333708e+02 1.600599999999702305e+01
6.560000000000000000e+02 2.140986666666666736e+02 1.427333333333086074e+01 2.156426666666666847e+02 1.726333333333149866e+01 2.151326666666666938e+02 1.580266666666359221e+01
6.570000000000000000e+02 2.143409999999999798e+02 1.417933333333091284e+01 2.159036666666666520e+02 1.718066666666476294e+01 2.153593333333333248e+02 1.568699999999694406e+01
6.580000000000000000e+02 2.145653333333333137e+02 1.409499999999762920e+01 2.161616666666666617e+02 1.707733333333135661e+01 2.155816666666667061e+02 1.557199999999695628e+01
6.590000000000000000e+02 2.147533333333333303e+02 1.395833333333103710e+01 2.163783333333333303e+02 1.693399999999799732e+01 2.157666666666667084e+02 1.540399999999690195e+01
6.600000000000000000e+02 2.150169999999999959e+02 1.388033333333108033e+01 2.165709999999999695e+02 1.674633333333126473e+01 2.159906666666666695e+02 1.529566666666362806e+01
6.610000000000000000e+02 2.153176666666666961e+02 1.385299999999776155e+01 2.167656666666666752e+02 1.657766666666442390e+01 2.162216666666666356e+02 1.517166666666369679e+01
6.620000000000000000e+02 2.156009999999999991e+02 1.380466666666445619e+01 2.169679999999999893e+02 1.642299999999762861e+01 2.164503333333333330e+02 1.504866666666376496e+01
6.630000000000000000e+02 2.158736666666666792e+02 1.373933333333115669e+01 2.171563333333332935e+02 1.621866666666421608e+01 2.166926666666666961e+02 1.493033333333049661e+01
6.640000000000000000e+02 2.161220000000000141e+02 1.364999999999787406e+01 2.173976666666666802e+02 1.609866666666416180e+01 2.169270000000000209e+02 1.479599999999723892e+01
6.650000000000000000e+02 2.163556666666666501e+02 1.354299999999793158e+01 2.176353333333333353e+02 1.599066666666412928e+01 2.171526666666666756e+02 1.466199999999731318e+01
6.660000000000000000e+02 2.165873333333333335e+02 1.341933333333133405e+01 2.178223333333333471e+02 1.581999999999746365e+01 2.173880000000000337e+02 1.454366666666404484e+01
6.670000000000000000e+02 2.168026666666666529e+02 1.328599999999807579e+01 2.180333333333333314e+02 1.570433333333077286e+01 2.176510000000000105e+02 1.445399999999742846e+01
6.680000000000000000e+02 2.170179999999999723e+02 1.316999999999814008e+01 2.182800000000000011e+02 1.564099999999737634e+01 2.179013333333333549e+02 1.437366666666413906e+01
6.690000000000000000e+02 2.172586666666666702e+02 1.307633333333152592e+01 2.184986666666666792e+02 1.552566666666399442e+01 2.181133333333333439e+02 1.425666666666420213e+01
6.700000000000000000e+02 2.174546666666666681e+02 1.296766666666491830e+01 2.186903333333333137e+02 1.535366666666401159e+01 2.183243333333333283e+02 1.411933333333094609e+01
6.710000000000000000e+02 2.176573333333333267e+02 1.282933333333166104e+01 2.189036666666667088e+02 1.523566666666398461e+01 2.185690000000000168e+02 1.405399999999765015e+01
6.720000000000000000e+02 2.178816666666666606e+02 1.270266666666506694e+01 2.190889999999999986e+02 1.505466666666398368e+01 2.187386666666666883e+02 1.386933333333108465e+01
6.730000000000000000e+02 2.181313333333333162e+02 1.261366666666511449e+01 2.193113333333333230e+02 1.493166666666396480e+01 2.189429999999999836e+02 1.376099999999781076e+01
6.740000000000000000e+02 2.183646666666666647e+02 1.244833333333187220e+01 2.195203333333333262e+02 1.476966666666392314e+01 2.191363333333333401e+02 1.363199999999788403e+01
6.750000000000000000e+02 2.185903333333333478e+02 1.226466666666530791e+01 2.197323333333333721e+02 1.461399999999733978e+01 2.193436666666666497e+02 1.348966666666462899e+01
6.760000000000000000e+02 2.187576666666666654e+02 1.203666666666543428e+01 2.199339999999999975e+02 1.441866666666411589e+01 2.195746666666666442e+02 1.336366666666469882e+01
6.770000000000000000e+02 2.189306666666666388e+02 1.177966666666557671e+01 2.201366666666666845e+02 1.421766666666422729e+01 2.197909999999999968e+02 1.323533333333143602e+01
6.780000000000000000e+02 2.190956666666666592e+02 1.153133333333238220e+01 2.203743333333333112e+02 1.406533333333097779e+01 2.200166666666666515e+02 1.313366666666482629e+01
6.790000000000000000e+02 2.193226666666666915e+02 1.139066666666579231e+01 2.206119999999999948e+02 1.389333333333107312e+01 2.202493333333333680e+02 1.304499999999821114e+01
6.800000000000000000e+02 2.195300000000000011e+02 1.120699999999922802e+01 2.208000000000000114e+02 1.365633333333120447e+01 2.204600000000000364e+02 1.292266666666494501e+01
6.810000000000000000e+02 2.197516666666666652e+02 1.104766666666598240e+01 2.209970000000000141e+02 1.346033333333131310e+01 2.206803333333333512e+02 1.278199999999835512e+01
6.820000000000000000e+02 2.199710000000000036e+02 1.087566666666607773e+01 2.212163333333333242e+02 1.325599999999809242e+01 2.209276666666666813e+02 1.267866666666507669e+01
6.830000000000000000e+02 2.201196666666666601e+02 1.063166666666621296e+01 2.214549999999999841e+02 1.310633333333150929e+01 2.211763333333333321e+02 1.257933333333179959e+01
6.840000000000000000e+02 2.203386666666666542e+02 1.048233333333296180e+01 2.216899999999999977e+02 1.294899999999826434e+01 2.213613333333333344e+02 1.244633333333187331e+01
6.850000000000000000e+02 2.205726666666666631e+02 1.039633333333300946e+01 2.218549999999999898e+02 1.271233333333172766e+01 2.215679999999999836e+02 1.230333333333195256e+01
6.860000000000000000e+02 2.208149999999999977e+02 1.031833333333305269e+01 2.220720000000000027e+02 1.254466666666515451e+01 2.217966666666666811e+02 1.218666666666535114e+01
6.870000000000000000e+02 2.210483333333333178e+02 1.022899999999977005e+01 2.222903333333333364e+02 1.237199999999858235e+01 2.219806666666666501e+02 1.202566666666544037e+01
6.880000000000000000e+02 2.212566666666666606e+02 1.011499999999983324e+01 2.225070000000000050e+02 1.220399999999867546e+01 2.222213333333333196e+02 1.192899999999882610e+01
6.890000000000000000e+02 2.214263333333333321e+02 9.910333333333278816e+00 2.227189999999999941e+02 1.203466666666543716e+01 2.224430000000000121e+02 1.179899999999889992e+01
6.900000000000000000e+02 2.215929999999999609e+02 9.748666666666681024e+00 2.229143333333333317e+02 1.184999999999887166e+01 2.226250000000000000e+02 1.159399999999901176e+01
6.910000000000000000e+02 2.217673333333333403e+02 9.580000000000076454e+00 2.231243333333333112e+02 1.168599999999896255e+01 2.228156666666666865e+02 1.139799999999912217e+01
6.920000000000000000e+02 2.219699999999999704e+02 9.428000000000134051e+00 2.233406666666666638e+02 1.153933333333237776e+01 2.230129999999999768e+02 1.121066666666589207e+01
6.930000000000000000e+02 2.221693333333333555e+02 9.281333333333517288e+00 2.235363333333332889e+02 1.137333333333246976e+01 2.232010000000000218e+02 1.102033333333266363e+01
6.940000000000000000e+02 2.223710000000000093e+02 9.126333333333562337e+00 2.237156666666666638e+02 1.117533333333258128e+01 2.233770000000000095e+02 1.084699999999942577e+01
6.950000000000000000e+02 2.225846666666666920e+02 8.988666666666945915e+00 2.239223333333333130e+02 1.099199999999934718e+01 2.235583333333333371e+02 1.069233333333284719e+01
6.960000000000000000e+02 2.227599999999999909e+02 8.777000000000306557e+00 2.240916666666666686e+02 1.075433333333281283e+01 2.237286666666666690e+02 1.050299999999961820e+01
6.970000000000000000e+02 2.229850000000000136e+02 8.660666666667010460e+00 2.242880000000000109e+02 1.058433333333290705e+01 2.239110000000000014e+02 1.033566666666637701e+01
6.980000000000000000e+02 2.232129999999999939e+02 8.555000000000379856e+00 2.244873333333333392e+02 1.039233333333301346e+01 2.240946666666666260e+02 1.018633333333312763e+01
6.990000000000000000e+02 2.233533333333333530e+02 8.333000000000460261e+00 2.246976666666666915e+02 1.021166666666644751e+01 2.243043333333333180e+02 1.007933333333318515e+01
7.000000000000000000e+02 2.235153333333333308e+02 8.123000000000498488e+00 2.248979999999999961e+02 1.001099999999989265e+01 2.244706666666666592e+02 9.897666666666619761e+00
7.010000000000000000e+02 2.237506666666666888e+02 8.011000000000485954e+00 2.251043333333333294e+02 9.833333333333323267e+00 2.246566666666666663e+02 9.773000000000022780e+00
7.020000000000000000e+02 2.239883333333333439e+02 7.927000000000477442e+00 2.252826666666666711e+02 9.619000000000108130e+00 2.248656666666666410e+02 9.646333333333426907e+00
7.030000000000000000e+02 2.242090000000000032e+02 7.781666666667144128e+00 2.254886666666666883e+02 9.405000000000226734e+00 2.251283333333333303e+02 9.577000000000131408e+00
7.040000000000000000e+02 2.243960000000000150e+02 7.593666666667191478e+00 2.257216666666666356e+02 9.246000000000314856e+00 2.253273333333333426e+02 9.428333333333547728e+00
7.050000000000000000e+02 2.246173333333333630e+02 7.456333333333882152e+00 2.259753333333333387e+02 9.133333333333711224e+00 2.255163333333333071e+02 9.238000000000317513e+00
7.060000000000000000e+02 2.248203333333333376e+02 7.303000000000547054e+00 2.262043333333333521e+02 8.972000000000443620e+00 2.257359999999999900e+02 9.136333333333707785e+00
7.070000000000000000e+02 2.250183333333333167e+02 7.163000000000549150e+00 2.263593333333333248e+02 8.728000000000479375e+00 2.259053333333333171e+02 8.907000000000500961e+00
7.080000000000000000e+02 2.252146666666666874e+02 7.014666666667221051e+00 2.265539999999999736e+02 8.543000000000512628e+00 2.261009999999999991e+02 8.765666666667227602e+00
7.090000000000000000e+02 2.254136666666666429e+02 6.867000000000556881e+00 2.267599999999999909e+02 8.383666666667192402e+00 2.262923333333333176e+02 8.599000000000609489e+00
7.100000000000000000e+02 2.256036666666666974e+02 6.700000000000546407e+00 2.269666666666666686e+02 8.210666666667185254e+00 2.264996666666666840e+02 8.463666666667309713e+00
7.110000000000000000e+02 2.258006666666666433e+02 6.534666666667181545e+00 2.271186666666666838e+02 7.984000000000492037e+00 2.266333333333333542e+02 8.160666666667431457e+00
7.120000000000000000e+02 2.260056666666666843e+02 6.371333333333794258e+00 2.273509999999999991e+02 7.835000000000488463e+00 2.268326666666666824e+02 8.030333333334120027e+00
7.130000000000000000e+02 2.262056666666666729e+02 6.196333333333735816e+00 2.275670000000000073e+02 7.651666666667159333e+00 2.270303333333333455e+02 7.883666666667489054e+00
7.140000000000000000e+02 2.263849999999999909e+02 5.991666666667001095e+00 2.277880000000000109e+02 7.458666666667154388e+00 2.272066666666667061e+02 7.694666666667515642e+00
7.150000000000000000e+02 2.265660000000000025e+02 5.792333333333600898e+00 2.280006666666666320e+02 7.262000000000488953e+00 2.273559999999999945e+02 7.461666666667492009e+00
7.160000000000000000e+02 2.267203333333333433e+02 5.568000000000192351e+00 2.282303333333333057e+02 7.108333333333831661e+00 2.275496666666666670e+02 7.290333333334100274e+00
7.170000000000000000e+02 2.269036666666667088e+02 5.380000000000129567e+00 2.284099999999999682e+02 6.880666666667146103e+00 2.277429999999999950e+02 7.150000000000721556e+00
7.180000000000000000e+02 2.270833333333333144e+02 5.197333333333421734e+00 2.286313333333333162e+02 6.709666666667165380e+00 2.279316666666666720e+02 7.002000000000672131e+00
7.190000000000000000e+02 2.272630000000000052e+02 5.010333333333393924e+00 2.287440000000000282e+02 6.410333333333808170e+00 2.281383333333333212e+02 6.855333333333955892e+00
7.200000000000000000e+02 2.274413333333333185e+02 4.839000000000031498e+00 2.289563333333333333e+02 6.244333333333752734e+00 2.283113333333333230e+02 6.648000000000553911e+00
7.210000000000000000e+02 2.276179999999999950e+02 4.675000000000006928e+00 2.291546666666666567e+02 6.054333333333689282e+00 2.284793333333333294e+02 6.455333333333822310e+00
7.220000000000000000e+02 2.277856666666666570e+02 4.497333333333327410e+00 2.293513333333333435e+02 5.872333333333628502e+00 2.286490000000000009e+02 6.269000000000426454e+00
7.230000000000000000e+02 2.279626666666666779e+02 4.317666666666656106e+00 2.295440000000000111e+02 5.696333333333569726e+00 2.288353333333333239e+02 6.080000000000363336e+00
7.240000000000000000e+02 2.281183333333333394e+02 4.082333333333293623e+00 2.297446666666666601e+02 5.520333333333510950e+00 2.290289999999999964e+02 5.903333333333637967e+00
7.250000000000000000e+02 2.283186666666666724e+02 3.903666666666613771e+00 2.299486666666666679e+02 5.374666666666795933e+00 2.292173333333333289e+02 5.714000000000241997e+00
7.260000000000000000e+02 2.285310000000000059e+02 3.756999999999934836e+00 2.301526666666666756e+02 5.225333333333413321e+00 2.294033333333333076e+02 5.495666666666835454e+00
7.270000000000000000e+02 2.287543333333333067e+02 3.641999999999923077e+00 2.303290000000000077e+02 5.050333333333353991e+00 2.295853333333333239e+02 5.273666666666760428e+00
7.280000000000000000e+02 2.290013333333333208e+02 3.563333333333245534e+00 2.305300000000000011e+02 4.930000000000005045e+00 2.297810000000000059e+02 5.076666666666694638e+00
7.290000000000000000e+02 2.292189999999999941e+02 3.446999999999904585e+00 2.307150000000000318e+02 4.782999999999972829e+00 2.300019999999999811e+02 4.940333333333316368e+00
7.300000000000000000e+02 2.294073333333333267e+02 3.261333333333230833e+00 2.309116666666666902e+02 4.638333333333275910e+00 2.302119999999999891e+02 4.802999999999938652e+00
7.310000000000000000e+02 2.296006666666666547e+02 3.088999999999889834e+00 2.310563333333333276e+02 4.357666666666539790e+00 2.304270000000000209e+02 4.671999999999918884e+00
7.320000000000000000e+02 2.297869999999999777e+02 2.879999999999882210e+00 2.312506666666666320e+02 4.178999999999839510e+00 2.306233333333333348e+02 4.488999999999891521e+00
7.330000000000000000e+02 2.299756666666666547e+02 2.674999999999867040e+00 2.314180000000000064e+02 3.962666666666479376e+00 2.308233333333333235e+02 4.309666666666521095e+00
7.340000000000000000e+02 2.301876666666667006e+02 2.514999999999856239e+00 2.315989999999999895e+02 3.792666666666459463e+00 2.309866666666666788e+02 4.022999999999834486e+00
7.350000000000000000e+02 2.304030000000000200e+02 2.373333333333182082e+00 2.317993333333333226e+02 3.633333333333116144e+00 2.312123333333333335e+02 3.849333333333136764e+00
7.360000000000000000e+02 2.306223333333333017e+02 2.232666666666530908e+00 2.319916666666666742e+02 3.491333333333106026e+00 2.314453333333333376e+02 3.712333333333115881e+00
7.370000000000000000e+02 2.308259999999999934e+02 2.065999999999882597e+00 2.321659999999999968e+02 3.295999999999769337e+00 2.316303333333333399e+02 3.511333333333078954e+00
7.380000000000000000e+02 2.310046666666666511e+02 1.909666666666562485e+00 2.323136666666666770e+02 3.079666666666438957e+00 2.318000000000000114e+02 3.281333333333082081e+00
7.390000000000000000e+02 2.311663333333333412e+02 1.720999999999908159e+00 2.325053333333333399e+02 2.918999999999789985e+00 2.319853333333333012e+02 3.086333333333103113e+00
7.400000000000000000e+02 2.313186666666666724e+02 1.523666666666585234e+00 2.326990000000000123e+02 2.755333333333140899e+00 2.320939999999999941e+02 2.814999999999799662e+00
7.410000000000000000e+02 2.314283333333333132e+02 1.246333333333258908e+00 2.328976666666666802e+02 2.590999999999825665e+00 2.322756666666666661e+02 2.602999999999823011e+00
7.420000000000000000e+02 2.316066666666666549e+02 1.070666666666599154e+00 2.331119999999999948e+02 2.444999999999841744e+00 2.324596666666666920e+02 2.410333333333177563e+00
7.430000000000000000e+02 2.317746666666666329e+02 8.646666666666071865e-01 2.332693333333333499e+02 2.219999999999861195e+00 2.326076666666666597e+02 2.173333333333202333e+00
7.440000000000000000e+02 2.318733333333333348e+02 5.853333333332839672e-01 2.334166666666666856e+02 2.016666666666545815e+00 2.327583333333333258e+02 1.930666666666554399e+00
7.450000000000000000e+02 2.320493333333333226e+02 3.639999999999605773e-01 2.336036666666666974e+02 1.866999999999892745e+00 2.329180000000000064e+02 1.741333333333233480e+00
7.460000000000000000e+02 2.322383333333333439e+02 1.609999999999758291e-01 2.337889999999999873e+02 1.724666666666570425e+00 2.330989999999999895e+02 1.536333333333248952e+00
7.470000000000000000e+02 2.323823333333333494e+02 -9.900000000000475087e-02 2.339553333333333285e+02 1.552666666666585593e+00 2.332476666666666461e+02 1.320666666666594491e+00
7.480000000000000000e+02 2.325816666666666492e+02 -2.896666666666583012e-01 2.341296666666666511e+02 1.382666666666598765e+00 2.334320000000000164e+02 1.103666666666607510e+00
7.490000000000000000e+02 2.327743333333333453e+02 -4.639999999999781521e-01 2.343230000000000359e+02 1.226333333333277320e+00 2.336059999999999945e+02 9.016666666666203200e-01
7.500000000000000000e+02 2.329656666666666638e+02 -6.366666666666329633e-01 2.344923333333333630e+02 1.007333333333296110e+00 2.337710000000000150e+02 6.929999999999678639e-01
7.510000000000000000e+02 2.331603333333333410e+02 -7.913333333332842612e-01 2.346853333333333183e+02 8.209999999999759712e-01 2.339556666666666729e+02 5.166666666666412944e-01
7.520000000000000000e+02 2.333050000000000068e+02 -1.032333333333264047e+00 2.348923333333333403e+02 6.429999999999846949e-01 2.341349999999999909e+02 3.263333333333227060e-01
7.530000000000000000e+02 2.335023333333333539e+02 -1.257333333333246372e+00 2.350930000000000177e+02 4.469999999999896834e-01 2.343423333333333289e+02 1.536666666666714476e-01
7.540000000000000000e+02 2.336739999999999782e+02 -1.497666666666565005e+00 2.352846666666666806e+02 2.706666666666605048e-01 2.345099999999999909e+02 -7.199999999997952482e-02
7.550000000000000000e+02 2.338609999999999900e+02 -1.708999999999880393e+00 2.354526666666666301e+02 4.000000000000020206e-02 2.346793333333333180e+02 -2.899999999999720579e-01
7.560000000000000000e+02 2.340466666666666811e+02 -1.952333333333192922e+00 2.356363333333333401e+02 -1.399999999999999578e-01 2.348483333333333576e+02 -5.133333333332955606e-01
7.570000000000000000e+02 2.342459999999999809e+02 -2.172333333333174465e+00 2.358186666666666724e+02 -3.213333333333280306e-01 2.350116666666666561e+02 -7.126666666666193750e-01
7.580000000000000000e+02 2.344526666666666870e+02 -2.360666666666503044e+00 2.360356666666666570e+02 -4.493333333333237034e-01 2.351700000000000159e+02 -9.316666666666106877e-01
7.590000000000000000e+02 2.346649999999999920e+02 -2.520333333333180548e+00 2.362396666666666647e+02 -5.956666666666525778e-01 2.353499999999999943e+02 -1.137999999999937506e+00
7.600000000000000000e+02 2.348120000000000118e+02 -2.843333333333181390e+00 2.364276666666666813e+02 -7.683333333333136617e-01 2.355303333333333171e+02 -1.357666666666595301e+00
7.610000000000000000e+02 2.350193333333333499e+02 -3.028666666666537832e+00 2.365649999999999977e+02 -1.056333333333287827e+00 2.357296666666666738e+02 -1.548333333333252959e+00
7.620000000000000000e+02 2.352180000000000177e+02 -3.226999999999888846e+00 2.367909999999999968e+02 -1.191333333333277622e+00 2.359513333333333662e+02 -1.658999999999913877e+00
7.630000000000000000e+02 2.354036666666666520e+02 -3.427333333333235643e+00 2.370049999999999955e+02 -1.347999999999933252e+00 2.361546666666666852e+02 -1.823666666666574621e+00
7.640000000000000000e+02 2.355659999999999741e+02 -3.628333333333256139e+00 2.372040000000000077e+02 -1.521999999999918307e+00 2.363383333333333098e+02 -2.053999999999885695e+00
7.650000000000000000e+02 2.357633333333333212e+02 -3.808666666666606027e+00 2.373943333333333499e+02 -1.703666666666569407e+00 2.365310000000000059e+02 -2.271999999999861686e+00
7.660000000000000000e+02 2.359540000000000077e+02 -3.993333333333290547e+00 2.375783333333333189e+02 -1.888999999999886992e+00 2.367223333333333244e+02 -2.474999999999862421e+00
7.670000000000000000e+02 2.361216666666666697e+02 -4.207666666666652233e+00 2.377419999999999618e+02 -2.123666666666532254e+00 2.369196666666666715e+02 -2.643999999999872674e+00
7.680000000000000000e+02 2.362733333333333121e+02 -4.455333333333364010e+00 2.379130000000000109e+02 -2.324999999999850520e+00 2.371020000000000323e+02 -2.809666666666546853e+00
7.690000000000000000e+02 2.364086666666666474e+02 -4.696333333333402749e+00 2.380826666666666824e+02 -2.542666666666497655e+00 2.372286666666666690e+02 -3.052333333333219656e+00
7.700000000000000000e+02 2.365833333333333144e+02 -4.896666666666770418e+00 2.382889999999999873e+02 -2.709333333333145966e+00 2.374196666666666715e+02 -3.188666666666560179e+00
7.710000000000000000e+02 2.367640000000000100e+02 -5.095000000000135643e+00 2.384549999999999841e+02 -2.912666666666469339e+00 2.375916666666666970e+02 -3.335333333333232453e+00
7.720000000000000000e+02 2.369423333333333517e+02 -5.302000000000171909e+00 2.386316666666666606e+02 -3.102999999999805247e+00 2.377646666666666420e+02 -3.497333333333239036e+00
7.730000000000000000e+02 2.371246666666666556e+02 -5.516666666666876218e+00 2.388000000000000114e+02 -3.322666666666467261e+00 2.379399999999999977e+02 -3.646333333333236837e+00
7.740000000000000000e+02 2.373073333333333608e+02 -5.716000000000244441e+00 2.389736666666666736e+02 -3.534333333333130156e+00 2.380773333333333426e+02 -3.915333333333224974e+00
7.750000000000000000e+02 2.374923333333333062e+02 -5.938666666666985172e+00 2.391576666666666711e+02 -3.705999999999805006e+00 2.382456666666666649e+02 -4.119666666666558896e+00
7.760000000000000000e+02 2.376589999999999918e+02 -6.166666666667061314e+00 2.393293333333332953e+02 -3.925999999999841172e+00 2.384236666666666622e+02 -4.326666666666551642e+00
7.770000000000000000e+02 2.378416666666666970e+02 -6.383666666667133782e+00 2.395023333333333539e+02 -4.148333333333212636e+00 2.386166666666666742e+02 -4.508333333333222726e+00
7.780000000000000000e+02 2.380293333333333408e+02 -6.548000000000520515e+00 2.396373333333333449e+02 -4.430666666666603248e+00 2.387756666666666661e+02 -4.706999999999919027e+00
7.790000000000000000e+02 2.381996666666667011e+02 -6.739333333333862974e+00 2.398369999999999891e+02 -4.630333333333300772e+00 2.389233333333333462e+02 -4.916333333333314570e+00
7.800000000000000000e+02 2.383619999999999948e+02 -6.960000000000549747e+00 2.400026666666666699e+02 -4.859666666666674573e+00 2.390863333333333287e+02 -5.119000000000045070e+00
7.810000000000000000e+02 2.385409999999999968e+02 -7.168666666667222742e+00 2.401913333333333185e+02 -5.049000000000033239e+00 2.392560000000000002e+02 -5.301000000000104961e+00
7.820000000000000000e+02 2.386643333333333317e+02 -7.413333333333865127e+00 2.403539999999999850e+02 -5.266333333333426125e+00 2.394293333333333464e+02 -5.489666666666835226e+00
7.830000000000000000e+02 2.388203333333333376e+02 -7.630666666667211828e+00 2.405250000000000341e+02 -5.471000000000161734e+00 2.396030000000000086e+02 -5.689000000000235424e+00
7.840000000000000000e+02 2.389663333333333526e+02 -7.870666666667213818e+00 2.407129999999999654e+02 -5.639666666666884431e+00 2.397860000000000014e+02 -5.865000000000293312e+00
7.850000000000000000e+02 2.391293333333333067e+02 -8.065000000000479119e+00 2.408943333333333499e+02 -5.818666666666943321e+00 2.399806666666666501e+02 -6.026666666667014560e+00
7.860000000000000000e+02 2.393043333333333180e+02 -8.240000000000419433e+00 2.410773333333333426e+02 -5.987333333333666907e+00 2.400953333333333148e+02 -6.362000000000459288e+00
7.870000000000000000e+02 2.394339999999999975e+02 -8.468000000000317939e+00 2.412423333333333062e+02 -6.182333333333732028e+00 2.402469999999999857e+02 -6.581333333333831526e+00
7.880000000000000000e+02 2.395889999999999986e+02 -8.667333333333582246e+00 2.413789999999999623e+02 -6.423666666667145364e+00 2.403743333333333112e+02 -6.837333333333854846e+00
7.890000000000000000e+02 2.396996666666666442e+02 -8.928333333333510424e+00 2.415373333333333221e+02 -6.639333333333884646e+00 2.405043333333333067e+02 -7.084000000000536090e+00
7.900000000000000000e+02 2.398266666666666538e+02 -9.212666666666786242e+00 2.416873333333333562e+02 -6.872666666667296198e+00 2.406436666666666611e+02 -7.338333333333887154e+00
7.910000000000000000e+02 2.399633333333333098e+02 -9.483000000000066265e+00 2.418526666666666642e+02 -7.087666666667322701e+00 2.407769999999999868e+02 -7.619333333333930369e+00
7.920000000000000000e+02 2.401129999999999995e+02 -9.717000000000012960e+00 2.420203333333333262e+02 -7.274333333333983020e+00 2.409423333333333517e+02 -7.843666666667285625e+00
7.930000000000000000e+02 2.402610000000000241e+02 -9.961999999999918032e+00 2.421583333333333030e+02 -7.534333333333995242e+00 2.411009999999999991e+02 -8.079000000000638337e+00
7.940000000000000000e+02 2.404093333333333362e+02 -1.020599999999978280e+01 2.423263333333333094e+02 -7.745333333333995540e+00 2.412450000000000045e+02 -8.326333333333934661e+00
7.950000000000000000e+02 2.405716666666666583e+02 -1.040299999999967362e+01 2.425173333333333403e+02 -7.913333333334003683e+00 2.413736666666666792e+02 -8.587666666667185922e+00
7.960000000000000000e+02 2.407189999999999941e+02 -1.061599999999955557e+01 2.426736666666666906e+02 -8.095000000000684537e+00 2.415296666666666852e+02 -8.836666666667113645e+00
7.970000000000000000e+02 2.408636666666666599e+02 -1.082266666666610888e+01 2.428266666666666822e+02 -8.288000000000671719e+00 2.416676666666666620e+02 -9.086333333333703521e+00
7.980000000000000000e+02 2.410306666666666899e+02 -1.102566666666599637e+01 2.429896666666666647e+02 -8.497666666667289093e+00 2.417959999999999923e+02 -9.360000000000251674e+00
7.990000000000000000e+02 2.412160000000000082e+02 -1.122633333333255123e+01 2.431553333333333171e+02 -8.719333333333898040e+00 2.419316666666666436e+02 -9.629666666666768293e+00
8.000000000000000000e+02 2.413943333333332930e+02 -1.144466666666576415e+01 2.433223333333333471e+02 -8.921000000000494978e+00 2.421036666666666690e+02 -9.844666666666650912e+00
8.010000000000000000e+02 2.415530000000000257e+02 -1.166766666666563879e+01 2.434913333333333298e+02 -9.120666666667050393e+00 2.422653333333333308e+02 -1.009566666666651180e+01
8.020000000000000000e+02 2.417180000000000177e+02 -1.188899999999885182e+01 2.436099999999999568e+02 -9.389666666666901307e+00 2.424273333333333369e+02 -1.034833333333303784e+01
8.030000000000000000e+02 2.418883333333333212e+02 -1.208999999999873864e+01 2.437339999999999804e+02 -9.614333333333442866e+00 2.425716666666666583e+02 -1.058533333333290649e+01
8.040000000000000000e+02 2.420406666666667093e+02 -1.230533333333195500e+01 2.438806666666666274e+02 -9.837666666666653015e+00 2.427213333333332912e+02 -1.083399999999943653e+01
8.050000000000000000e+02 2.421733333333333462e+02 -1.252566666666516504e+01 2.439996666666666556e+02 -1.009699999999984321e+01 2.428896666666666988e+02 -1.106333333333264157e+01
8.060000000000000000e+02 2.423349999999999795e+02 -1.272666666666505364e+01 2.441510000000000105e+02 -1.030466666666639419e+01 2.430773333333333426e+02 -1.125933333333253294e+01
8.070000000000000000e+02 2.424796666666666738e+02 -1.295833333333159132e+01 2.442606666666666797e+02 -1.064799999999953783e+01 2.432539999999999907e+02 -1.146233333333242044e+01
8.080000000000000000e+02 2.426250000000000000e+02 -1.319366666666479304e+01 2.444200000000000159e+02 -1.085666666666608826e+01 2.434206666666666479e+02 -1.169166666666562726e+01
8.090000000000000000e+02 2.427723333333333358e+02 -1.342666666666466568e+01 2.445673333333333517e+02 -1.109633333333262151e+01 2.435703333333333376e+02 -1.197233333333213601e+01
8.100000000000000000e+02 2.429433333333333280e+02 -1.365499999999787129e+01 2.447146666666666874e+02 -1.135199999999914766e+01 2.436863333333333230e+02 -1.227933333333196764e+01
8.110000000000000000e+02 2.431299999999999955e+02 -1.387499999999774758e+01 2.448313333333333048e+02 -1.165066666666564821e+01 2.438269999999999982e+02 -1.254433333333182077e+01
8.120000000000000000e+02 2.433080000000000211e+02 -1.408999999999773323e+01 2.449753333333333671e+02 -1.189199999999884660e+01 2.439590000000000032e+02 -1.281499999999833683e+01
8.130000000000000000e+02 2.434636666666666542e+02 -1.435066666666445556e+01 2.451270000000000095e+02 -1.210799999999872867e+01 2.441089999999999804e+02 -1.306066666666486853e+01
8.140000000000000000e+02 2.435866666666666447e+02 -1.464199999999777901e+01 2.452466666666666697e+02 -1.233699999999860175e+01 2.442693333333333499e+02 -1.328866666666474217e+01
8.150000000000000000e+02 2.437256666666666547e+02 -1.489099999999776713e+01 2.453786666666666747e+02 -1.254199999999848814e+01 2.444389999999999930e+02 -1.350399999999795497e+01
8.160000000000000000e+02 2.438670000000000186e+02 -1.512033333333108587e+01 2.455029999999999859e+02 -1.277199999999836066e+01 2.445973333333333244e+02 -1.372966666666449598e+01
8.170000000000000000e+02 2.440253333333333217e+02 -1.534399999999772035e+01 2.456419999999999959e+02 -1.299566666666490278e+01 2.447760000000000105e+02 -1.390633333333106592e+01
8.180000000000000000e+02 2.441583333333333599e+02 -1.560966666666430669e+01 2.457456666666666649e+02 -1.328733333333140720e+01 2.449373333333333278e+02 -1.409399999999762798e+01
8.190000000000000000e+02 2.443269999999999982e+02 -1.581066666666427523e+01 2.458383333333333098e+02 -1.362999999999788514e+01 2.451030000000000086e+02 -1.428066666666419238e+01
8.200000000000000000e+02 2.444859999999999900e+02 -1.602533333333092713e+01 2.459753333333333103e+02 -1.388433333333107633e+01 2.452496666666666556e+02 -1.449466666666407377e+01
8.210000000000000000e+02 2.446376666666666893e+02 -1.623999999999766430e+01 2.461220000000000141e+02 -1.411466666666428438e+01 2.453919999999999959e+02 -1.474066666666393743e+01
8.220000000000000000e+02 2.447939999999999827e+02 -1.645099999999777651e+01 2.462453333333333489e+02 -1.435666666666414848e+01 2.455249999999999773e+02 -1.498899999999713017e+01
8.230000000000000000e+02 2.449550000000000125e+02 -1.665733333333120925e+01 2.463766666666666652e+02 -1.460266666666401392e+01 2.456580000000000155e+02 -1.523299999999699850e+01
8.240000000000000000e+02 2.451056666666666501e+02 -1.689366666666467509e+01 2.465330000000000155e+02 -1.481066666666389864e+01 2.457833333333333030e+02 -1.550533333333038399e+01
8.250000000000000000e+02 2.452596666666666465e+02 -1.711166666666486336e+01 2.466643333333333317e+02 -1.507399999999708484e+01 2.459283333333333417e+02 -1.575499999999719059e+01
8.260000000000000000e+02 2.454186666666666667e+02 -1.731733333333169966e+01 2.468089999999999975e+02 -1.531566666666367738e+01 2.460846666666666920e+02 -1.597899999999732046e+01
8.270000000000000000e+02 2.455536666666666861e+02 -1.753999999999856740e+01 2.469553333333333285e+02 -1.554299999999701143e+01 2.462393333333333203e+02 -1.619866666666412769e+01
8.280000000000000000e+02 2.456946666666667056e+02 -1.778066666666541451e+01 2.470966666666666640e+02 -1.576766666666366490e+01 2.463750000000000000e+02 -1.644333333333094416e+01
8.290000000000000000e+02 2.458309999999999889e+02 -1.801166666666569682e+01 2.472376666666666551e+02 -1.600466666666367033e+01 2.464993333333333112e+02 -1.670066666666443567e+01
8.300000000000000000e+02 2.459716666666666924e+02 -1.825199999999932388e+01 2.473793333333333351e+02 -1.622999999999700194e+01 2.465996666666666499e+02 -1.698433333333122519e+01
8.310000000000000000e+02 2.460810000000000173e+02 -1.851666666666631400e+01 2.475130000000000052e+02 -1.646166666666379896e+01 2.467246666666666783e+02 -1.722633333333140371e+01
8.320000000000000000e+02 2.462133333333333098e+02 -1.875666666666660731e+01 2.476003333333333387e+02 -1.675699999999749323e+01 2.468616666666666788e+02 -1.748399999999838528e+01
8.330000000000000000e+02 2.463380000000000223e+02 -1.898833333333355711e+01 2.477160000000000082e+02 -1.704833333333118262e+01 2.470049999999999955e+02 -1.772933333333201844e+01
8.340000000000000000e+02 2.464603333333333239e+02 -1.924000000000053134e+01 2.478480000000000132e+02 -1.729799999999815441e+01 2.471483333333333121e+02 -1.798233333333232764e+01
8.350000000000000000e+02 2.465843333333333476e+02 -1.950833333333419262e+01 2.479583333333333144e+02 -1.757633333333182790e+01 2.472563333333333162e+02 -1.825833333333266495e+01
8.360000000000000000e+02 2.467003333333333330e+02 -1.980366666666788689e+01 2.480900000000000318e+02 -1.783733333333214688e+01 2.473683333333333394e+02 -1.854766666666635189e+01
8.370000000000000000e+02 2.468173333333333517e+02 -2.011133333333492956e+01 2.481906666666666865e+02 -1.813099999999917245e+01 2.474876666666666551e+02 -1.885366666666672586e+01
8.380000000000000000e+02 2.469523333333333142e+02 -2.042000000000197346e+01 2.483273333333333426e+02 -1.840799999999951098e+01 2.476206666666666365e+02 -1.916500000000043968e+01
8.390000000000000000e+02 2.471053333333333626e+02 -2.072366666666901125e+01 2.484653333333333194e+02 -1.869899999999986662e+01 2.477449999999999761e+02 -1.947100000000081366e+01
8.400000000000000000e+02 2.472609999999999673e+02 -2.101300000000269819e+01 2.485963333333333480e+02 -1.897466666666687019e+01 2.478460000000000036e+02 -1.979533333333454337e+01
8.410000000000000000e+02 2.474136666666666713e+02 -2.128400000000302938e+01 2.487183333333333621e+02 -1.925800000000054979e+01 2.479786666666666690e+02 -2.009100000000157138e+01
8.420000000000000000e+02 2.475676666666666392e+02 -2.155266666667002440e+01 2.488329999999999984e+02 -1.953500000000088832e+01 2.481210000000000093e+02 -2.037966666666859084e+01
8.430000000000000000e+02 2.477006666666666490e+02 -2.184300000000371256e+01 2.489573333333333380e+02 -1.979866666666787722e+01 2.482980000000000018e+02 -2.060700000000220200e+01
8.440000000000000000e+02 2.478466666666666924e+02 -2.210900000000403764e+01 2.490649999999999977e+02 -2.005000000000151772e+01 2.484566666666666492e+02 -2.084066666666915424e+01
8.450000000000000000e+02 2.480140000000000100e+02 -2.236466666667101677e+01 2.491899999999999977e+02 -2.031300000000183914e+01 2.486266666666666652e+02 -2.105700000000275196e+01
8.460000000000000000e+02 2.481800000000000068e+02 -2.264466666667135897e+01 2.493176666666666392e+02 -2.057033333333548697e+01 2.488170000000000073e+02 -2.120933333333627147e+01
8.470000000000000000e+02 2.483333333333333428e+02 -2.289200000000499458e+01 2.494423333333332948e+02 -2.081233333333578273e+01 2.489510000000000218e+02 -2.146100000000324570e+01
8.480000000000000000e+02 2.484606666666666683e+02 -2.313866666667195915e+01 2.495666666666666629e+02 -2.107400000000276918e+01 2.490693333333333044e+02 -2.176000000000361112e+01
8.490000000000000000e+02 2.485936666666666497e+02 -2.339300000000560686e+01 2.496870000000000118e+02 -2.135633333333644757e+01 2.492040000000000077e+02 -2.205866666667064280e+01
8.500000000000000000e+02 2.487470000000000141e+02 -2.365300000000592462e+01 2.498293333333333237e+02 -2.157966666667005384e+01 2.493406666666666638e+02 -2.236500000000435051e+01
8.510000000000000000e+02 2.488613333333333344e+02 -2.396966666667297829e+01 2.499480000000000075e+02 -2.185533333333705741e+01 2.494619999999999891e+02 -2.268766666667141152e+01
8.520000000000000000e+02 2.489856666666666740e+02 -2.423800000000663601e+01 2.500469999999999686e+02 -2.214133333333740694e+01 2.495783333333333189e+02 -2.300333333333846397e+01
8.530000000000000000e+02 2.490889999999999986e+02 -2.450266666667362614e+01 2.501709999999999923e+02 -2.241133333333773692e+01 2.497026666666666870e+02 -2.331000000000550543e+01
8.540000000000000000e+02 2.492180000000000177e+02 -2.479000000000731063e+01 2.502799999999999727e+02 -2.269533333333808400e+01 2.498003333333333273e+02 -2.363033333333923025e+01
8.550000000000000000e+02 2.493403333333333194e+02 -2.508300000000767227e+01 2.504130000000000109e+02 -2.296733333333841642e+01 2.499329999999999927e+02 -2.391266666667290863e+01
8.560000000000000000e+02 2.494446666666666488e+02 -2.537966666667470150e+01 2.505079999999999814e+02 -2.326800000000545054e+01 2.500629999999999882e+02 -2.422400000000662246e+01
8.570000000000000000e+02 2.495500000000000114e+02 -2.570366666667509747e+01 2.506460000000000150e+02 -2.354833333333913004e+01 2.501876666666666438e+02 -2.451300000000697565e+01
8.580000000000000000e+02 2.496826666666666483e+02 -2.597900000000876730e+01 2.507726666666666802e+02 -2.385266666667283531e+01 2.503100000000000023e+02 -2.478300000000730563e+01
8.590000000000000000e+02 2.498033333333333417e+02 -2.628433333334247379e+01 2.509083333333333599e+02 -2.413200000000651002e+01 2.504209999999999923e+02 -2.503900000000761850e+01
8.600000000000000000e+02 2.499186666666666383e+02 -2.658333333334283566e+01 2.510443333333333271e+02 -2.441300000000685344e+01 2.505366666666666902e+02 -2.528766666667458907e+01
8.610000000000000000e+02 2.500486666666666622e+02 -2.686766666667652004e+01 2.511953333333333376e+02 -2.465866666667381679e+01 2.506496666666666897e+02 -2.556066666667491916e+01
8.620000000000000000e+02 2.501910000000000025e+02 -2.714466666667685502e+01 2.513039999999999736e+02 -2.500833333334091435e+01 2.507993333333333226e+02 -2.579266666667520269e+01
8.630000000000000000e+02 2.503056666666666672e+02 -2.743266666667720699e+01 2.514173333333333176e+02 -2.533466666667464295e+01 2.509399999999999977e+02 -2.602700000000882596e+01
8.640000000000000000e+02 2.504339999999999691e+02 -2.768800000001085237e+01 2.515346666666666806e+02 -2.564866666667502670e+01 2.510696666666666488e+02 -2.628100000000913639e+01
8.650000000000000000e+02 2.505556666666666672e+02 -2.794100000001116513e+01 2.516666666666666856e+02 -2.593833333334205093e+01 2.511893333333333089e+02 -2.655600000000946892e+01
8.660000000000000000e+02 2.506840000000000259e+02 -2.820966666667816014e+01 2.517629999999999768e+02 -2.624233333334242246e+01 2.513086666666666815e+02 -2.682733333334313386e+01
8.670000000000000000e+02 2.508120000000000118e+02 -2.849833333334517960e+01 2.518883333333333496e+02 -2.653233333334277688e+01 2.514383333333333326e+02 -2.709366666667679624e+01
8.680000000000000000e+02 2.509509999999999650e+02 -2.877433333334551691e+01 2.520126666666666608e+02 -2.680566666667644427e+01 2.515553333333333512e+02 -2.736100000001045629e+01
8.690000000000000000e+02 2.510586666666666815e+02 -2.907533333334588121e+01 2.521000000000000227e+02 -2.713000000001017042e+01 2.516596666666666806e+02 -2.765500000001081560e+01
8.700000000000000000e+02 2.511940000000000168e+02 -2.933100000001286389e+01 2.521876666666666438e+02 -2.744466666667722166e+01 2.517616666666666845e+02 -2.795500000001118224e+01
8.710000000000000000e+02 2.513290000000000077e+02 -2.958033333334650195e+01 2.523013333333333321e+02 -2.773400000001090859e+01 2.518669999999999902e+02 -2.827400000001156855e+01
8.720000000000000000e+02 2.514540000000000077e+02 -2.982066666668012545e+01 2.524286666666666576e+02 -2.801666666667792072e+01 2.519986666666666508e+02 -2.858300000001194974e+01
8.730000000000000000e+02 2.515803333333333285e+02 -3.007333333334710090e+01 2.525326666666666711e+02 -2.831833333334495961e+01 2.521266666666666652e+02 -2.885766666667895208e+01
8.740000000000000000e+02 2.517129999999999654e+02 -3.031333333334739422e+01 2.526333333333333258e+02 -2.860733333334530926e+01 2.522343333333333248e+02 -2.915633333334598376e+01
8.750000000000000000e+02 2.518556666666666501e+02 -3.054733333334768020e+01 2.527606666666666797e+02 -2.886066666667895220e+01 2.523453333333333148e+02 -2.943333333334631874e+01
8.760000000000000000e+02 2.519873333333333676e+02 -3.080066666668132314e+01 2.528720000000000141e+02 -2.916200000001265380e+01 2.523940000000000055e+02 -2.979233333334676104e+01
8.770000000000000000e+02 2.520950000000000273e+02 -3.106166666668164567e+01 2.529893333333333203e+02 -2.944566666667967070e+01 2.525106666666666797e+02 -3.008833333334712279e+01
8.780000000000000000e+02 2.522180000000000177e+02 -3.131100000001528372e+01 2.531053333333333342e+02 -2.974400000001336508e+01 2.526286666666666747e+02 -3.038000000001414236e+01
8.790000000000000000e+02 2.523070000000000164e+02 -3.164066666668210104e+01 2.532253333333333387e+02 -3.003333333334705202e+01 2.527286666666666690e+02 -3.071000000001454566e+01
8.800000000000000000e+02 2.524420000000000073e+02 -3.187666666668211946e+01 2.533319999999999936e+02 -3.034366666668076817e+01 2.528353333333333239e+02 -3.102666666668159934e+01
8.810000000000000000e+02 2.525753333333333330e+02 -3.212666666668187787e+01 2.534590000000000032e+02 -3.060133333334774619e+01 2.529626666666666779e+02 -3.131100000001528372e+01
8.820000000000000000e+02 2.527110000000000127e+02 -3.236066666668160252e+01 2.535749999999999886e+02 -3.086433333334807116e+01 2.530769999999999982e+02 -3.161833333334881502e+01
8.830000000000000000e+02 2.528349999999999795e+02 -3.260833333334792172e+01 2.536933333333333280e+02 -3.113000000001505896e+01 2.532043333333332953e+02 -3.189900000001519942e+01
8.840000000000000000e+02 2.529130000000000109e+02 -3.289200000001404334e+01 2.537733333333333121e+02 -3.143400000001530259e+01 2.533263333333333094e+02 -3.218100000001482641e+01
8.850000000000000000e+02 2.530210000000000150e+02 -3.314866666668011419e+01 2.538826666666666938e+02 -3.170866666668198519e+01 2.534446666666666488e+02 -3.242800000001452787e+01
8.860000000000000000e+02 2.531440000000000055e+02 -3.339266666667954553e+01 2.539793333333333294e+02 -3.200166666668200577e+01 2.535593333333333135e+02 -3.268466666668094689e+01
8.870000000000000000e+02 2.532716666666667038e+02 -3.363000000001232337e+01 2.540686666666666724e+02 -3.230033333334834111e+01 2.536823333333333608e+02 -3.295200000001390350e+01
8.880000000000000000e+02 2.533926666666666847e+02 -3.387266666667841974e+01 2.541659999999999968e+02 -3.259300000001469755e+01 2.537893333333333317e+02 -3.322500000001326725e+01
8.890000000000000000e+02 2.534633333333333098e+02 -3.419100000001101591e+01 2.542633333333333212e+02 -3.290566666668068052e+01 2.539023333333333312e+02 -3.349233333334598228e+01
8.900000000000000000e+02 2.535703333333333376e+02 -3.445766666667705636e+01 2.543646666666666647e+02 -3.319533333334666736e+01 2.540106666666666797e+02 -3.379033333334528066e+01
8.910000000000000000e+02 2.536849999999999739e+02 -3.470900000000980867e+01 2.544703333333333148e+02 -3.349300000001264266e+01 2.540976666666666688e+02 -3.411500000001119304e+01
8.920000000000000000e+02 2.537773333333333312e+02 -3.497233333334252592e+01 2.545696666666666488e+02 -3.381600000001188988e+01 2.542013333333333662e+02 -3.443233333334379154e+01
8.930000000000000000e+02 2.538646666666666647e+02 -3.526766666667517569e+01 2.546793333333333180e+02 -3.411400000001119537e+01 2.542789999999999964e+02 -3.472000000000978304e+01
8.940000000000000000e+02 2.539436666666666724e+02 -3.558733333334109972e+01 2.547913333333333412e+02 -3.441266666667716834e+01 2.543696666666666601e+02 -3.501766666667575834e+01
8.950000000000000000e+02 2.540456666666666479e+02 -3.587533333334042140e+01 2.548986666666666565e+02 -3.471233333334313187e+01 2.544579999999999700e+02 -3.531466666667506615e+01
8.960000000000000000e+02 2.541523333333333312e+02 -3.614300000000646662e+01 2.549876666666666551e+02 -3.503100000000905823e+01 2.545496666666666670e+02 -3.561900000000768785e+01
8.970000000000000000e+02 2.542649999999999864e+02 -3.642166666667248620e+01 2.550796666666666965e+02 -3.533900000000834041e+01 2.546273333333333255e+02 -3.595633333334023263e+01
8.980000000000000000e+02 2.544030000000000200e+02 -3.666800000000524307e+01 2.551676666666666620e+02 -3.564100000000763657e+01 2.547293333333333294e+02 -3.624400000000623123e+01
8.990000000000000000e+02 2.545210000000000150e+02 -3.694700000000459283e+01 2.552719999999999914e+02 -3.593666666667361653e+01 2.548313333333333617e+02 -3.653466666667222285e+01
9.000000000000000000e+02 2.546233333333333348e+02 -3.722766666667060065e+01 2.553700000000000045e+02 -3.623600000000624988e+01 2.549303333333333512e+02 -3.685000000000481890e+01
9.010000000000000000e+02 2.547223333333333244e+02 -3.750666666666995752e+01 2.554676666666666733e+02 -3.655066666667218556e+01 2.550326666666666711e+02 -3.719033333333735669e+01
9.020000000000000000e+02 2.548016666666666765e+02 -3.780500000000259320e+01 2.555533333333333417e+02 -3.689500000000471402e+01 2.551270000000000095e+02 -3.753000000000323411e+01
9.030000000000000000e+02 2.548986666666666565e+02 -3.807233333333530823e+01 2.556299999999999955e+02 -3.721233333333731252e+01 2.552303333333333626e+02 -3.783133333333586279e+01
9.040000000000000000e+02 2.549956666666666365e+02 -3.836300000000129273e+01 2.557336666666666645e+02 -3.751300000000327373e+01 2.553319999999999936e+02 -3.813900000000181478e+01
9.050000000000000000e+02 2.551026666666666642e+02 -3.861533333333403561e+01 2.558493333333333339e+02 -3.781566666666923737e+01 2.554359999999999786e+02 -3.843133333333446444e+01
9.060000000000000000e+02 2.552023333333333426e+02 -3.890166666666670636e+01 2.559420000000000073e+02 -3.814833333333512400e+01 2.555319999999999823e+02 -3.871533333333380256e+01
9.070000000000000000e+02 2.552993333333333226e+02 -3.917099999999940962e+01 2.560376666666666665e+02 -3.846266666666772949e+01 2.556360000000000241e+02 -3.900033333333314545e+01
9.080000000000000000e+02 2.553750000000000000e+02 -3.948866666666533831e+01 2.561429999999999723e+02 -3.876166666666703264e+01 2.557143333333333430e+02 -3.933199999999903440e+01
9.090000000000000000e+02 2.554516666666666822e+02 -3.981233333333124591e+01 2.562286666666666974e+02 -3.908033333333295900e+01 2.557939999999999827e+02 -3.965733333333160715e+01
9.100000000000000000e+02 2.555546666666666624e+02 -4.011766666666387238e+01 2.563196666666666488e+02 -3.938933333333223885e+01 2.559043333333333408e+02 -3.994933333333092662e+01
9.110000000000000000e+02 2.556566666666666947e+02 -4.043966666666312193e+01 2.564023333333333312e+02 -3.973699999999809052e+01 2.560029999999999859e+02 -4.027233333333017384e+01
9.120000000000000000e+02 2.557570000000000050e+02 -4.074566666666240877e+01 2.565073333333333494e+02 -4.003233333333073318e+01 2.560763333333333094e+02 -4.061399999999604660e+01
9.130000000000000000e+02 2.558659999999999854e+02 -4.106333333332833035e+01 2.565753333333333330e+02 -4.036299999999663157e+01 2.561519999999999868e+02 -4.095099999999526119e+01
9.140000000000000000e+02 2.559963333333333253e+02 -4.137233333332761021e+01 2.566696666666666715e+02 -4.067833333332922763e+01 2.562396666666666647e+02 -4.125999999999454104e+01
9.150000000000000000e+02 2.561209999999999809e+02 -4.166533333332692735e+01 2.567719999999999914e+02 -4.100066666666181447e+01 2.563246666666666442e+02 -4.158666666666044875e+01
9.160000000000000000e+02 2.562049999999999841e+02 -4.202333333332610010e+01 2.568653333333333535e+02 -4.130566666666110365e+01 2.564133333333333553e+02 -4.189133333332640063e+01
9.170000000000000000e+02 2.563210000000000264e+02 -4.233066666665870770e+01 2.569543333333333521e+02 -4.161433333332704620e+01 2.565006666666666888e+02 -4.219433333332569447e+01
9.180000000000000000e+02 2.564253333333333558e+02 -4.263766666665799931e+01 2.570393333333333317e+02 -4.191399999999301684e+01 2.565853333333333239e+02 -4.250799999999163248e+01
9.190000000000000000e+02 2.565329999999999586e+02 -4.293033333332398627e+01 2.571129999999999995e+02 -4.222899999999228271e+01 2.566636666666666429e+02 -4.281966666665757515e+01
9.200000000000000000e+02 2.566413333333333640e+02 -4.321166666665665446e+01 2.571830000000000496e+02 -4.256766666665816246e+01 2.567383333333333439e+02 -4.313933333332349207e+01
9.210000000000000000e+02 2.567453333333333489e+02 -4.348933333332268347e+01 2.572663333333333640e+02 -4.287199999999078415e+01 2.568176666666666392e+02 -4.347233333332271599e+01
9.220000000000000000e+02 2.568453333333333148e+02 -4.379633333332196088e+01 2.573329999999999700e+02 -4.322799999998995446e+01 2.569056666666666615e+02 -4.377933333332200050e+01
9.230000000000000000e+02 2.569483333333333235e+02 -4.408833333332128745e+01 2.574226666666667143e+02 -4.354399999998921800e+01 2.569953333333333489e+02 -4.408066666665463629e+01
9.240000000000000000e+02 2.570489999999999782e+02 -4.439733333332056731e+01 2.575156666666666752e+02 -4.384799999998850950e+01 2.570883333333333098e+02 -4.436133333332064410e+01
9.250000000000000000e+02 2.571183333333333394e+02 -4.474833333331974217e+01 2.576046666666666738e+02 -4.415699999998778935e+01 2.571730000000000018e+02 -4.466766666665326824e+01
9.260000000000000000e+02 2.572300000000000182e+02 -4.504499999998571980e+01 2.576933333333333280e+02 -4.449099999998701094e+01 2.572640000000000100e+02 -4.497866666665253632e+01
9.270000000000000000e+02 2.573403333333333194e+02 -4.531833333331841374e+01 2.577816666666666379e+02 -4.480999999998626748e+01 2.573566666666666833e+02 -4.526799999998520008e+01
9.280000000000000000e+02 2.574546666666666397e+02 -4.555399999998453353e+01 2.578566666666666265e+02 -4.514466666665215655e+01 2.574410000000000309e+02 -4.557566666665114496e+01
9.290000000000000000e+02 2.575603333333333467e+02 -4.580633333331727641e+01 2.579209999999999923e+02 -4.550766666665130344e+01 2.575106666666666229e+02 -4.587799999998377842e+01
9.300000000000000000e+02 2.576583333333333599e+02 -4.608466666664996580e+01 2.580166666666666515e+02 -4.580999999998393690e+01 2.575786666666666633e+02 -4.618599999998306060e+01
9.310000000000000000e+02 2.577520000000000095e+02 -4.636766666664929915e+01 2.581063333333333389e+02 -4.612299999998320743e+01 2.576563333333332935e+02 -4.650566666664898463e+01
9.320000000000000000e+02 2.578523333333333767e+02 -4.663499999998201417e+01 2.581696666666666715e+02 -4.647999999998237541e+01 2.577346666666666692e+02 -4.682999999998155971e+01
9.330000000000000000e+02 2.579540000000000077e+02 -4.693699999998131034e+01 2.582636666666666656e+02 -4.677133333331502740e+01 2.578146666666667102e+02 -4.716099999998078829e+01
9.340000000000000000e+02 2.580430000000000064e+02 -4.724466666664726233e+01 2.583519999999999754e+02 -4.706566666664767240e+01 2.578876666666666324e+02 -4.750333333331332142e+01
9.350000000000000000e+02 2.581346666666666465e+02 -4.756699999997984207e+01 2.584336666666666815e+02 -4.739033333331359188e+01 2.579726666666666688e+02 -4.782699999997923612e+01
9.360000000000000000e+02 2.582280000000000086e+02 -4.788133333331244046e+01 2.585166666666666515e+02 -4.770166666664619015e+01 2.580623333333333562e+02 -4.815266666664514617e+01
9.370000000000000000e+02 2.583183333333333280e+02 -4.820133333331170178e+01 2.585740000000000123e+02 -4.805666666664536990e+01 2.581476666666666802e+02 -4.846266666664442369e+01
9.380000000000000000e+02 2.583956666666666706e+02 -4.853066666664426521e+01 2.586536666666667088e+02 -4.836799999997797528e+01 2.582356666666666456e+02 -4.877933333331034760e+01
9.390000000000000000e+02 2.584696666666666829e+02 -4.884666666664352874e+01 2.587323333333333153e+02 -4.868799999997722949e+01 2.583143333333333089e+02 -4.911299999997623900e+01
9.400000000000000000e+02 2.585486666666666906e+02 -4.916999999997609905e+01 2.588146666666666533e+02 -4.899733333330983953e+01 2.584056666666666615e+02 -4.944533333330879543e+01
9.410000000000000000e+02 2.586286666666666747e+02 -4.950233333330866969e+01 2.588940000000000055e+02 -4.930666666664245668e+01 2.584879999999999995e+02 -4.978299999997467751e+01
9.420000000000000000e+02 2.587000000000000455e+02 -4.984666666664119106e+01 2.589713333333333480e+02 -4.961033333330841799e+01 2.585713333333333139e+02 -5.011933333330722462e+01
9.430000000000000000e+02 2.587763333333333549e+02 -5.015399999997381286e+01 2.590416666666666288e+02 -4.995199999997429074e+01 2.586753333333333558e+02 -5.041899999997319526e+01
9.440000000000000000e+02 2.588413333333332957e+02 -5.048633333330637640e+01 2.591189999999999714e+02 -5.026433333330689379e+01 2.587736666666666565e+02 -5.073166666663912849e+01
9.450000000000000000e+02 2.589110000000000014e+02 -5.083566666663890032e+01 2.592003333333333330e+02 -5.058833333330613868e+01 2.588649999999999523e+02 -5.105299999997171767e+01
9.460000000000000000e+02 2.589780000000000086e+02 -5.118099999997141936e+01 2.592753333333333785e+02 -5.093599999997199035e+01 2.589446666666666488e+02 -5.138233333330428110e+01
9.470000000000000000e+02 2.590556666666666956e+02 -5.152033333330395237e+01 2.593460000000000036e+02 -5.128633333330451194e+01 2.590113333333333117e+02 -5.172433333330348404e+01
9.480000000000000000e+02 2.591276666666666415e+02 -5.186466666663649505e+01 2.594206666666666479e+02 -5.162333333330371943e+01 2.590816666666666492e+02 -5.206666666663602427e+01
9.490000000000000000e+02 2.592029999999999745e+02 -5.220899999996902352e+01 2.594983333333333348e+02 -5.195466666663628530e+01 2.591623333333333221e+02 -5.238599999996861811e+01
9.500000000000000000e+02 2.592873333333333221e+02 -5.254033333330158939e+01 2.595686666666666724e+02 -5.230699999996879512e+01 2.592263333333333435e+02 -5.274033333330112328e+01
9.510000000000000000e+02 2.593773333333332971e+02 -5.285466666663418778e+01 2.596329999999999814e+02 -5.266233333330130506e+01 2.592980000000000018e+02 -5.306733333330035407e+01
9.520000000000000000e+02 2.594606666666666683e+02 -5.316866666663345597e+01 2.597099999999999795e+02 -5.298966666663386604e+01 2.593776666666666415e+02 -5.338233333329962704e+01
9.530000000000000000e+02 2.595423333333333176e+02 -5.349399999996603583e+01 2.597740000000000009e+02 -5.332899999996641327e+01 2.594680000000000177e+02 -5.368466666663225340e+01
9.540000000000000000e+02 2.596199999999999477e+02 -5.383399999996523633e+01 2.598519999999999754e+02 -5.364833333329900000e+01 2.595369999999999777e+02 -5.399966666663151216e+01
9.550000000000000000e+02 2.596953333333332807e+02 -5.415799999996448832e+01 2.599383333333333326e+02 -5.395299999996495899e+01 2.596103333333333580e+02 -5.432799999996407792e+01
9.560000000000000000e+02 2.597763333333332980e+02 -5.449933333329701668e+01 2.600160000000000196e+02 -5.427466666663087835e+01 2.596833333333333371e+02 -5.466733333329662514e+01
9.570000000000000000e+02 2.598636666666666883e+02 -5.479866666662965713e+01 2.600980000000000132e+02 -5.458199999996348595e+01 2.597579999999999814e+02 -5.498199999996256082e+01
9.580000000000000000e+02 2.599389999999999645e+02 -5.510866666662892754e+01 2.601740000000000350e+02 -5.492299999996269833e+01 2.598426666666666733e+02 -5.529366666662849639e+01
9.590000000000000000e+02 2.599989999999999668e+02 -5.544666666662814691e+01 2.602340000000000373e+02 -5.527633333329520582e+01 2.599063333333333503e+02 -5.564599999996102042e+01
9.600000000000000000e+02 2.600573333333333039e+02 -5.577633333329404053e+01 2.603120000000000118e+02 -5.561233333329442985e+01 2.599909999999999854e+02 -5.598666666662688840e+01
9.610000000000000000e+02 2.601306666666666843e+02 -5.608599999995999497e+01 2.603816666666666606e+02 -5.597066666662692569e+01 2.600733333333333235e+02 -5.633599999995939811e+01
9.620000000000000000e+02 2.602150000000000318e+02 -5.639233333329261200e+01 2.604689999999999941e+02 -5.629233333329284505e+01 2.601396666666666420e+02 -5.671033333329186377e+01
9.630000000000000000e+02 2.602853333333333126e+02 -5.672066666662517775e+01 2.605513333333333321e+02 -5.659933333329212957e+01 2.602150000000000318e+02 -5.706866666662435961e+01
9.640000000000000000e+02 2.603543333333333294e+02 -5.705833333329105983e+01 2.606293333333333067e+02 -5.692599999995802307e+01 2.602860000000000014e+02 -5.741199999995689751e+01
9.650000000000000000e+02 2.603983333333333121e+02 -5.744799999995680650e+01 2.606983333333333235e+02 -5.727266666662389127e+01 2.603636666666666883e+02 -5.774366666662279357e+01
9.660000000000000000e+02 2.604583333333333144e+02 -5.783099999995592100e+01 2.607663333333333640e+02 -5.760733333328977324e+01 2.604350000000000023e+02 -5.807966666662200339e+01
9.670000000000000000e+02 2.605183333333333735e+02 -5.821899999995501673e+01 2.608380000000000223e+02 -5.792333333328903677e+01 2.605099999999999909e+02 -5.839566666662126693e+01
9.680000000000000000e+02 2.605823333333333380e+02 -5.857799999995418716e+01 2.608883333333333212e+02 -5.829033333328817434e+01 2.605786666666666633e+02 -5.870733333328720960e+01
9.690000000000000000e+02 2.606579999999999586e+02 -5.891999999995339010e+01 2.609636666666666542e+02 -5.861166666662076352e+01 2.606503333333333785e+02 -5.904533333328642186e+01
9.700000000000000000e+02 2.607266666666666879e+02 -5.929199999995251602e+01 2.610310000000000059e+02 -5.895133333328664094e+01 2.607110000000000127e+02 -5.939766666661893169e+01
9.710000000000000000e+02 2.607846666666666806e+02 -5.966199999995165371e+01 2.610933333333333621e+02 -5.930233333328582290e+01 2.607823333333333267e+02 -5.974599999995146504e+01
9.720000000000000000e+02 2.608460000000000036e+02 -6.002166666661748451e+01 2.611610000000000014e+02 -5.965533333328500021e+01 2.608666666666666742e+02 -6.007333333328402603e+01
9.730000000000000000e+02 2.609056666666666615e+02 -6.037799999994999212e+01 2.612243333333333339e+02 -5.999133333328421713e+01 2.609440000000000168e+02 -6.039866666661659877e+01
9.740000000000000000e+02 2.609743333333333339e+02 -6.072499999994917630e+01 2.612899999999999636e+02 -6.032466666661677834e+01 2.610350000000000250e+02 -6.070766666661588573e+01
9.750000000000000000e+02 2.610360000000000014e+02 -6.109366666661497902e+01 2.613539999999999850e+02 -6.065299999994934410e+01 2.611179999999999950e+02 -6.101366666661517257e+01
9.760000000000000000e+02 2.610939999999999941e+02 -6.143566666661418196e+01 2.614133333333332985e+02 -6.102366666661514216e+01 2.611766666666666765e+02 -6.137033333328101037e+01
9.770000000000000000e+02 2.611570000000000391e+02 -6.179333333328001743e+01 2.614776666666666642e+02 -6.138366666661430315e+01 2.612496666666667124e+02 -6.172366666661351786e+01
9.780000000000000000e+02 2.612196666666666829e+02 -6.218299999994577831e+01 2.615426666666666620e+02 -6.172533333328017591e+01 2.613113333333333230e+02 -6.207733333327935554e+01
9.790000000000000000e+02 2.612893333333333317e+02 -6.254199999994493453e+01 2.615913333333332957e+02 -6.210033333327930904e+01 2.613650000000000091e+02 -6.243199999994520510e+01
9.800000000000000000e+02 2.613569999999999709e+02 -6.290066666661077477e+01 2.616456666666666706e+02 -6.245166666661181409e+01 2.614253333333332989e+02 -6.276599999994441248e+01
9.810000000000000000e+02 2.614246666666667238e+02 -6.325266666660994730e+01 2.616946666666666488e+02 -6.281699999994430073e+01 2.615040000000000191e+02 -6.307566666661035981e+01
9.820000000000000000e+02 2.614893333333333771e+02 -6.360499999994310372e+01 2.617500000000000000e+02 -6.318199999994344296e+01 2.615836666666666588e+02 -6.339199999994296064e+01
9.830000000000000000e+02 2.615570000000000164e+02 -6.395866666660967326e+01 2.618026666666666529e+02 -6.353333333327596222e+01 2.616443333333333499e+02 -6.374966666660915138e+01
9.840000000000000000e+02 2.616260000000000332e+02 -6.429766666660967189e+01 2.618523333333333198e+02 -6.390499999994214875e+01 2.616940000000000168e+02 -6.410766666660914836e+01
9.850000000000000000e+02 2.616776666666667097e+02 -6.466999999994473569e+01 2.619116666666666333e+02 -6.427099999994285895e+01 2.617389999999999759e+02 -6.447866666661049351e+01
9.860000000000000000e+02 2.617356666666667024e+02 -6.503866666661315321e+01 2.619626666666666779e+02 -6.464099999994459722e+01 2.618046666666666624e+02 -6.481599999994543282e+01
9.870000000000000000e+02 2.617886666666666997e+02 -6.541499999994829295e+01 2.620116666666666561e+02 -6.501833333327974174e+01 2.618636666666666315e+02 -6.516199999994708492e+01
9.880000000000000000e+02 2.618393333333333430e+02 -6.580099999995013604e+01 2.620600000000000023e+02 -6.539099999994817836e+01 2.619093333333333362e+02 -6.551766666661545457e+01
9.890000000000000000e+02 2.618880000000000337e+02 -6.618566666661864417e+01 2.621056666666666501e+02 -6.576233333328329422e+01 2.619590000000000032e+02 -6.588866666661722604e+01
9.900000000000000000e+02 2.619433333333333280e+02 -6.657333333328716662e+01 2.621526666666666188e+02 -6.615099999995180724e+01 2.620246666666666897e+02 -6.624866666661893078e+01
9.910000000000000000e+02 2.620043333333333067e+02 -6.695566666662230659e+01 2.621849999999999454e+02 -6.654499999995368853e+01 2.620903333333333194e+02 -6.660899999995399412e+01
9.920000000000000000e+02 2.620539999999999736e+02 -6.733566666662413525e+01 2.622350000000000136e+02 -6.692199999995548865e+01 2.621466666666666470e+02 -6.698799999995580379e+01
9.930000000000000000e+02 2.621063333333333389e+02 -6.770833333329258608e+01 2.622750000000000341e+02 -6.730633333329066659e+01 2.621959999999999695e+02 -6.736499999995760390e+01
9.940000000000000000e+02 2.621603333333333694e+02 -6.806066666662759701e+01 2.623143333333333658e+02 -6.770699999995923690e+01 2.622513333333333776e+02 -6.773333333329269124e+01
9.950000000000000000e+02 2.622143333333333430e+02 -6.841933333329596678e+01 2.623496666666666783e+02 -6.811366666662785008e+01 2.623100000000000023e+02 -6.811333333329451989e+01
9.960000000000000000e+02 2.622793333333333408e+02 -6.875966666663092042e+01 2.623873333333333449e+02 -6.849866666662967418e+01 2.623493333333333339e+02 -6.851499999996309498e+01
9.970000000000000000e+02 2.623496666666666215e+02 -6.907299999996575934e+01 2.624226666666666574e+02 -6.892133333329836375e+01 2.624013333333333549e+02 -6.891266666663166518e+01
9.980000000000000000e+02 2.624106666666666570e+02 -6.943633333330082280e+01 2.624606666666666683e+02 -6.935466666663377566e+01 2.624486666666666679e+02 -6.933466666663368017e+01
9.990000000000000000e+02 2.624889999999999759e+02 -6.976099999996904444e+01 2.624889999999999759e+02 -6.976099999996904444e+01 2.624889999999999759e+02 -6.976099999996904444e+01


==> OneClassKNN/results/comp_rnd_exploration_500x500.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 3.084000000000000075e-01 2.280000000000001470e-02 2.506000000000000449e-01 -7.920000000000006202e-02
2.000000000000000000e+00 6.502000000000000002e-01 1.450000000000001010e-01 4.731999999999999540e-01 -2.512000000000002009e-01
3.000000000000000000e+00 9.676000000000001267e-01 1.074000000000000371e-01 7.029999999999999583e-01 -3.426000000000002377e-01
4.000000000000000000e+00 1.232399999999999940e+00 2.820000000000000284e-02 1.006999999999999895e+00 -3.524000000000002686e-01
5.000000000000000000e+00 1.573399999999999910e+00 2.179999999999998606e-02 1.223000000000000087e+00 -4.357999999999975782e-01
6.000000000000000000e+00 1.985000000000000098e+00 1.142000000000000792e-01 1.460799999999999876e+00 -5.929999999999922000e-01
7.000000000000000000e+00 2.323199999999999932e+00 2.276000000000001355e-01 1.733200000000000074e+00 -6.291999999999835502e-01
8.000000000000000000e+00 2.588200000000000056e+00 1.626000000000000778e-01 2.025399999999999867e+00 -6.695999999999827645e-01
9.000000000000000000e+00 3.006999999999999673e+00 3.004000000000001669e-01 2.315399999999999903e+00 -7.489999999999809033e-01
1.000000000000000000e+01 3.326200000000000045e+00 2.890000000000002012e-01 2.551000000000000156e+00 -8.899999999999732569e-01
1.100000000000000000e+01 3.740399999999999725e+00 4.601999999999991098e-01 2.942000000000000171e+00 -7.915999999999747683e-01
1.200000000000000000e+01 4.017999999999999794e+00 4.119999999999987561e-01 3.314000000000000057e+00 -6.927999999999772118e-01
1.300000000000000000e+01 4.413800000000000168e+00 5.803999999999950310e-01 3.618999999999999773e+00 -6.893999999999769202e-01
1.400000000000000000e+01 4.830200000000000493e+00 7.171999999999904007e-01 4.093399999999999928e+00 -4.867999999999876315e-01
1.500000000000000000e+01 5.332399999999999807e+00 9.527999999999734460e-01 4.539200000000000124e+00 -3.393999999999915418e-01
1.600000000000000000e+01 5.583800000000000097e+00 8.693999999999815209e-01 4.950600000000000556e+00 -1.849999999999953071e-01
1.700000000000000000e+01 6.041599999999998971e+00 1.058199999999974494e+00 5.231799999999999784e+00 -2.205999999999986583e-01
1.800000000000000000e+01 6.572799999999999976e+00 1.332799999999948914e+00 5.660000000000000142e+00 -4.780000000000000915e-02
1.900000000000000000e+01 7.036400000000000432e+00 1.470999999999936803e+00 6.054000000000000270e+00 4.520000000000310575e-02
2.000000000000000000e+01 7.305000000000000604e+00 1.410399999999942144e+00 6.458400000000001029e+00 1.272000000000001740e-01
2.100000000000000000e+01 7.839999999999999858e+00 1.704599999999914406e+00 6.857599999999999696e+00 2.243999999999967132e-01
2.200000000000000000e+01 8.335799999999998988e+00 1.964599999999890434e+00 7.284200000000000230e+00 3.647999999999910758e-01
2.300000000000000000e+01 8.916399999999999437e+00 2.308199999999855478e+00 7.682599999999998985e+00 4.429999999999856275e-01
2.400000000000000000e+01 9.181599999999999540e+00 2.241599999999861037e+00 7.983200000000000074e+00 4.377999999999811487e-01
2.500000000000000000e+01 9.689600000000000435e+00 2.506999999999834916e+00 8.332600000000001117e+00 4.769999999999821050e-01
2.600000000000000000e+01 1.018420000000000059e+01 2.719399999999808859e+00 8.765200000000000102e+00 6.305999999999782890e-01
2.700000000000000000e+01 1.059220000000000006e+01 2.814799999999801017e+00 9.274599999999999511e+00 8.873999999999648836e-01
2.800000000000000000e+01 1.085979999999999990e+01 2.765399999999806457e+00 9.820999999999999730e+00 1.208799999999944141e+00
2.900000000000000000e+01 1.130199999999999960e+01 2.931599999999789929e+00 1.027940000000000076e+01 1.370599999999938978e+00
3.000000000000000000e+01 1.178139999999999787e+01 3.131999999999799389e+00 1.072439999999999927e+01 1.550599999999922485e+00
3.100000000000000000e+01 1.230979999999999919e+01 3.398799999999806865e+00 1.119320000000000093e+01 1.760399999999907372e+00
3.200000000000000000e+01 1.255759999999999899e+01 3.304799999999804783e+00 1.162160000000000082e+01 1.928999999999896797e+00
3.300000000000000000e+01 1.289980000000000260e+01 3.322199999999759790e+00 1.195999999999999908e+01 1.961599999999894983e+00
3.400000000000000000e+01 1.340700000000000003e+01 3.561799999999773814e+00 1.237920000000000087e+01 2.090999999999880732e+00
3.500000000000000000e+01 1.386500000000000199e+01 3.764599999999794555e+00 1.274699999999999989e+01 2.133599999999876040e+00
3.600000000000000000e+01 1.413080000000000069e+01 3.710799999999779608e+00 1.318939999999999912e+01 2.290399999999858771e+00
3.700000000000000000e+01 1.465060000000000073e+01 3.971799999999813036e+00 1.362879999999999825e+01 2.462399999999839828e+00
3.800000000000000000e+01 1.513439999999999941e+01 4.173399999999879206e+00 1.406859999999999999e+01 2.630199999999836891e+00
3.900000000000000000e+01 1.556119999999999948e+01 4.311599999999923938e+00 1.443360000000000021e+01 2.694399999999850692e+00
4.000000000000000000e+01 1.582859999999999800e+01 4.236599999999907773e+00 1.481459999999999866e+01 2.793199999999882444e+00
4.100000000000000000e+01 1.626559999999999917e+01 4.392399999999931026e+00 1.528740000000000165e+01 3.000799999999900436e+00
4.200000000000000000e+01 1.670840000000000103e+01 4.550599999999954903e+00 1.572380000000000067e+01 3.181399999999928507e+00
4.300000000000000000e+01 1.713060000000000116e+01 4.703399999999977155e+00 1.616499999999999915e+01 3.339999999999929692e+00
4.400000000000000000e+01 1.739659999999999940e+01 4.627399999999957103e+00 1.663139999999999930e+01 3.537599999999944789e+00
4.500000000000000000e+01 1.791980000000000217e+01 4.893800000000018358e+00 1.708719999999999928e+01 3.728199999999960212e+00
4.600000000000000000e+01 1.834499999999999886e+01 5.017800000000072203e+00 1.746460000000000079e+01 3.810399999999963150e+00
4.700000000000000000e+01 1.877260000000000062e+01 5.173000000000131493e+00 1.791059999999999874e+01 3.982799999999973029e+00
4.800000000000000000e+01 1.903580000000000183e+01 5.090400000000112612e+00 1.808099999999999952e+01 3.772199999999931830e+00
4.900000000000000000e+01 1.951799999999999713e+01 5.278200000000143888e+00 1.851399999999999935e+01 3.911199999999925847e+00
5.000000000000000000e+01 2.005100000000000193e+01 5.560200000000207865e+00 1.897660000000000124e+01 4.108999999999959130e+00
5.100000000000000000e+01 2.050800000000000267e+01 5.730600000000248606e+00 1.943220000000000169e+01 4.295199999999990581e+00
5.200000000000000000e+01 2.076219999999999999e+01 5.676800000000230995e+00 1.987339999999999662e+01 4.447600000000002218e+00
5.300000000000000000e+01 2.122639999999999816e+01 5.829600000000281668e+00 2.038099999999999667e+01 4.693800000000042161e+00
5.400000000000000000e+01 2.173600000000000065e+01 6.073400000000362731e+00 2.077799999999999869e+01 4.800000000000068212e+00
5.500000000000000000e+01 2.218079999999999785e+01 6.263400000000427070e+00 2.118299999999999983e+01 4.933200000000080188e+00
5.600000000000000000e+01 2.244559999999999889e+01 6.213200000000409950e+00 2.159799999999999898e+01 5.074800000000087685e+00
5.700000000000000000e+01 2.295020000000000238e+01 6.452200000000489766e+00 2.194980000000000331e+01 5.120200000000101781e+00
5.800000000000000000e+01 2.336200000000000188e+01 6.567800000000527660e+00 2.241099999999999781e+01 5.317600000000152427e+00
5.900000000000000000e+01 2.376699999999999591e+01 6.650600000000554957e+00 2.279759999999999920e+01 5.423600000000173615e+00
6.000000000000000000e+01 2.402479999999999905e+01 6.585800000000533672e+00 2.317739999999999867e+01 5.491200000000214132e+00
6.100000000000000000e+01 2.442379999999999640e+01 6.689400000000569335e+00 2.359519999999999840e+01 5.643600000000245309e+00
6.200000000000000000e+01 2.491560000000000130e+01 6.924600000000648237e+00 2.400740000000000052e+01 5.766800000000268156e+00
6.300000000000000000e+01 2.537999999999999901e+01 7.101400000000671398e+00 2.441219999999999857e+01 5.897200000000304421e+00
6.400000000000000000e+01 2.564300000000000068e+01 7.028000000000654168e+00 2.482080000000000197e+01 6.037800000000350664e+00
6.500000000000000000e+01 2.612959999999999994e+01 7.251200000000622481e+00 2.522640000000000171e+01 6.148000000000354959e+00
6.600000000000000000e+01 2.659320000000000306e+01 7.429200000000557580e+00 2.563240000000000052e+01 6.270200000000356155e+00
6.700000000000000000e+01 2.702000000000000313e+01 7.585600000000526144e+00 2.601100000000000279e+01 6.351200000000344126e+00
6.800000000000000000e+01 2.729480000000000217e+01 7.516600000000558168e+00 2.628920000000000101e+01 6.317200000000298132e+00
6.900000000000000000e+01 2.776679999999999993e+01 7.713600000000492507e+00 2.660500000000000043e+01 6.329400000000275917e+00
7.000000000000000000e+01 2.823260000000000502e+01 7.911200000000423671e+00 2.702479999999999905e+01 6.484000000000296637e+00
7.100000000000000000e+01 2.860040000000000049e+01 7.937400000000298661e+00 2.735180000000000078e+01 6.508200000000282870e+00
7.200000000000000000e+01 2.885600000000000165e+01 7.866800000000307769e+00 2.776040000000000063e+01 6.665000000000299352e+00
7.300000000000000000e+01 2.926060000000000372e+01 7.967400000000293581e+00 2.819180000000000064e+01 6.842000000000326487e+00
7.400000000000000000e+01 2.966859999999999786e+01 8.084400000000279363e+00 2.863540000000000418e+01 7.022800000000355425e+00
7.500000000000000000e+01 3.004919999999999902e+01 8.176800000000277180e+00 2.902680000000000149e+01 7.125400000000345457e+00
7.600000000000000000e+01 3.031160000000000210e+01 8.105400000000294369e+00 2.942740000000000222e+01 7.252000000000336399e+00
7.700000000000000000e+01 3.076160000000000139e+01 8.282600000000233109e+00 2.979579999999999984e+01 7.344800000000300422e+00
7.800000000000000000e+01 3.116179999999999950e+01 8.392400000000142413e+00 3.023360000000000269e+01 7.502400000000278624e+00
7.900000000000000000e+01 3.160739999999999839e+01 8.581800000000072259e+00 3.058419999999999916e+01 7.537200000000295219e+00
8.000000000000000000e+01 3.186379999999999768e+01 8.507400000000071572e+00 3.102080000000000126e+01 7.704000000000275961e+00
8.100000000000000000e+01 3.222979999999999734e+01 8.566599999999954917e+00 3.144660000000000366e+01 7.900800000000264056e+00
8.200000000000000000e+01 3.268520000000000181e+01 8.781399999999877082e+00 3.187300000000000111e+01 8.076800000000261548e+00
8.300000000000000000e+01 3.313920000000000243e+01 8.986999999999817135e+00 3.228000000000000114e+01 8.263600000000264956e+00
8.400000000000000000e+01 3.340200000000000102e+01 8.907799999999825857e+00 3.254639999999999844e+01 8.191000000000265402e+00
8.500000000000000000e+01 3.379540000000000077e+01 9.045999999999809305e+00 3.291959999999999553e+01 8.290400000000246905e+00
8.600000000000000000e+01 3.427100000000000080e+01 9.269999999999761542e+00 3.324199999999999733e+01 8.333600000000204844e+00
8.700000000000000000e+01 3.473940000000000339e+01 9.479399999999722937e+00 3.362800000000000011e+01 8.444600000000171747e+00
8.800000000000000000e+01 3.497059999999999746e+01 9.366999999999730875e+00 3.396959999999999980e+01 8.506400000000128969e+00
8.900000000000000000e+01 3.543500000000000227e+01 9.575599999999685252e+00 3.432820000000000249e+01 8.590800000000095693e+00
9.000000000000000000e+01 3.585139999999999816e+01 9.708599999999636410e+00 3.466299999999999670e+01 8.608200000000152841e+00
9.100000000000000000e+01 3.629939999999999856e+01 9.898199999999588883e+00 3.502359999999999474e+01 8.698800000000115773e+00
9.200000000000000000e+01 3.656180000000000518e+01 9.810399999999601661e+00 3.541519999999999868e+01 8.828000000000095326e+00
9.300000000000000000e+01 3.699900000000000233e+01 9.991999999999546134e+00 3.580140000000000100e+01 8.953400000000033998e+00
9.400000000000000000e+01 3.745280000000000342e+01 1.020759999999949486e+01 3.616159999999999997e+01 9.013000000000035428e+00
9.500000000000000000e+01 3.792139999999999844e+01 1.044519999999943494e+01 3.662260000000000559e+01 9.213600000000003121e+00
9.600000000000000000e+01 3.817919999999999447e+01 1.037659999999944560e+01 3.708679999999999666e+01 9.408399999999975449e+00
9.700000000000000000e+01 3.851239999999999952e+01 1.040999999999939263e+01 3.748460000000000036e+01 9.514199999999988222e+00
9.800000000000000000e+01 3.896900000000000119e+01 1.062379999999933311e+01 3.785340000000000060e+01 9.595399999999976615e+00
9.900000000000000000e+01 3.936840000000000117e+01 1.077139999999931064e+01 3.829739999999999611e+01 9.772399999999956677e+00
1.000000000000000000e+02 3.984440000000000026e+01 1.100259999999923544e+01 3.872840000000000060e+01 9.933599999999900731e+00
1.010000000000000000e+02 4.031620000000000203e+01 1.123439999999915884e+01 3.910960000000000036e+01 1.004679999999985895e+01
1.020000000000000000e+02 4.078599999999999426e+01 1.144839999999909352e+01 3.951399999999999579e+01 1.017019999999980229e+01
1.030000000000000000e+02 4.120080000000000098e+01 1.159339999999901316e+01 3.999040000000000106e+01 1.039179999999968018e+01
1.040000000000000000e+02 4.168260000000000076e+01 1.182059999999888866e+01 4.032439999999999714e+01 1.039679999999967741e+01
1.050000000000000000e+02 4.210200000000000387e+01 1.198039999999880045e+01 4.071179999999999666e+01 1.049139999999962569e+01
1.060000000000000000e+02 4.253759999999999764e+01 1.210159999999873293e+01 4.100499999999999545e+01 1.047839999999963290e+01
1.070000000000000000e+02 4.299520000000000408e+01 1.229739999999862299e+01 4.137680000000000291e+01 1.056539999999958290e+01
1.080000000000000000e+02 4.338119999999999266e+01 1.240379999999856508e+01 4.174500000000000455e+01 1.065979999999953165e+01
1.090000000000000000e+02 4.377900000000000347e+01 1.252559999999849616e+01 4.211919999999999931e+01 1.076579999999947290e+01
1.100000000000000000e+02 4.419099999999999540e+01 1.266839999999841915e+01 4.253099999999999881e+01 1.089459999999940187e+01
1.110000000000000000e+02 4.458979999999999677e+01 1.280259999999834264e+01 4.290739999999999554e+01 1.100239999999934071e+01
1.120000000000000000e+02 4.502499999999999147e+01 1.296499999999825370e+01 4.334379999999999455e+01 1.115899999999925285e+01
1.130000000000000000e+02 4.545399999999999352e+01 1.307779999999819154e+01 4.376939999999999742e+01 1.131279999999916974e+01
1.140000000000000000e+02 4.596559999999999491e+01 1.334479999999804356e+01 4.414799999999999613e+01 1.141419999999911283e+01
1.150000000000000000e+02 4.637860000000000582e+01 1.349779999999795876e+01 4.454699999999999704e+01 1.154239999999904143e+01
1.160000000000000000e+02 4.685179999999999723e+01 1.369939999999788505e+01 4.497599999999999909e+01 1.168159999999896392e+01
1.170000000000000000e+02 4.733600000000001273e+01 1.391739999999783173e+01 4.528979999999999251e+01 1.167999999999896765e+01
1.180000000000000000e+02 4.774560000000000315e+01 1.403179999999783334e+01 4.570960000000000889e+01 1.181239999999889179e+01
1.190000000000000000e+02 4.822140000000000271e+01 1.423319999999784891e+01 4.611039999999999850e+01 1.191599999999883508e+01
1.200000000000000000e+02 4.869720000000000226e+01 1.443359999999787391e+01 4.643019999999999925e+01 1.192959999999882825e+01
1.210000000000000000e+02 4.917300000000000182e+01 1.464039999999789288e+01 4.682699999999999818e+01 1.202559999999877505e+01
1.220000000000000000e+02 4.959219999999999828e+01 1.479459999999783903e+01 4.725039999999999907e+01 1.217399999999869209e+01
1.230000000000000000e+02 5.006220000000000425e+01 1.500199999999786016e+01 4.760960000000000036e+01 1.223719999999865848e+01
1.240000000000000000e+02 5.050399999999999068e+01 1.517159999999784681e+01 4.783059999999999690e+01 1.213759999999871297e+01
1.250000000000000000e+02 5.092100000000000648e+01 1.531139999999786738e+01 4.828640000000000043e+01 1.234319999999859796e+01
1.260000000000000000e+02 5.132580000000000098e+01 1.544999999999787832e+01 4.874859999999999616e+01 1.254399999999848703e+01
1.270000000000000000e+02 5.169599999999999795e+01 1.552239999999788367e+01 4.919400000000000261e+01 1.271219999999839345e+01
1.280000000000000000e+02 5.212959999999999638e+01 1.569639999999792224e+01 4.961460000000001003e+01 1.284859999999831892e+01
1.290000000000000000e+02 5.257159999999999656e+01 1.589219999999799526e+01 5.004999999999999716e+01 1.301099999999822643e+01
1.300000000000000000e+02 5.299839999999999662e+01 1.604259999999796094e+01 5.041380000000000194e+01 1.304999999999820659e+01
1.310000000000000000e+02 5.341399999999999437e+01 1.617319999999789459e+01 5.082180000000000319e+01 1.318739999999812973e+01
1.320000000000000000e+02 5.384680000000000177e+01 1.634339999999792070e+01 5.115579999999999927e+01 1.322259999999811342e+01
1.330000000000000000e+02 5.423760000000000048e+01 1.642979999999785434e+01 5.153999999999999915e+01 1.331579999999805786e+01
1.340000000000000000e+02 5.466580000000000439e+01 1.659999999999785558e+01 5.195980000000000132e+01 1.345139999999798519e+01
1.350000000000000000e+02 5.506080000000000041e+01 1.674159999999792348e+01 5.236660000000000537e+01 1.355839999999792589e+01
1.360000000000000000e+02 5.550860000000000127e+01 1.693559999999802201e+01 5.269079999999999586e+01 1.357099999999791784e+01
1.370000000000000000e+02 5.592560000000000286e+01 1.704559999999816000e+01 5.301460000000000150e+01 1.357239999999791635e+01
1.380000000000000000e+02 5.636699999999999733e+01 1.722979999999832046e+01 5.336220000000000852e+01 1.359319999999790518e+01
1.390000000000000000e+02 5.677540000000000475e+01 1.738059999999844862e+01 5.381399999999999295e+01 1.376939999999780895e+01
1.400000000000000000e+02 5.716039999999999566e+01 1.749079999999850088e+01 5.423040000000000305e+01 1.393019999999773262e+01
1.410000000000000000e+02 5.760480000000000445e+01 1.767939999999866529e+01 5.469819999999999993e+01 1.415359999999771645e+01
1.420000000000000000e+02 5.805960000000000321e+01 1.789359999999888728e+01 5.518619999999999948e+01 1.440599999999772862e+01
1.430000000000000000e+02 5.852460000000000662e+01 1.810699999999914667e+01 5.560399999999999920e+01 1.458419999999767569e+01
1.440000000000000000e+02 5.897679999999999723e+01 1.828719999999936618e+01 5.599940000000000850e+01 1.472659999999762803e+01
1.450000000000000000e+02 5.941300000000000381e+01 1.846019999999957761e+01 5.639340000000000686e+01 1.484839999999767812e+01
1.460000000000000000e+02 5.985900000000000887e+01 1.863659999999979533e+01 5.680740000000000123e+01 1.499119999999772546e+01
1.470000000000000000e+02 6.029340000000000543e+01 1.878219999999997469e+01 5.722379999999999711e+01 1.513739999999767605e+01
1.480000000000000000e+02 6.067980000000000729e+01 1.888500000000009749e+01 5.764419999999999789e+01 1.529159999999762931e+01
1.490000000000000000e+02 6.111959999999999127e+01 1.905300000000030280e+01 5.814039999999999964e+01 1.554519999999766355e+01
1.500000000000000000e+02 6.155140000000000100e+01 1.921460000000050172e+01 5.861339999999999861e+01 1.577199999999767144e+01
1.510000000000000000e+02 6.198559999999999803e+01 1.936900000000068900e+01 5.899699999999999989e+01 1.588359999999766714e+01
1.520000000000000000e+02 6.241580000000000439e+01 1.951960000000087447e+01 5.945660000000000167e+01 1.609919999999769402e+01
1.530000000000000000e+02 6.281619999999999493e+01 1.964340000000102293e+01 5.986160000000000281e+01 1.623459999999774084e+01
1.540000000000000000e+02 6.322880000000000678e+01 1.978800000000120107e+01 6.017620000000000147e+01 1.623759999999769477e+01
1.550000000000000000e+02 6.356119999999999948e+01 1.981540000000123669e+01 6.057580000000000098e+01 1.635479999999769873e+01
1.560000000000000000e+02 6.392579999999999529e+01 1.982960000000125333e+01 6.098059999999999548e+01 1.647699999999768394e+01
1.570000000000000000e+02 6.426859999999999218e+01 1.986480000000129564e+01 6.126999999999999602e+01 1.641639999999749833e+01
1.580000000000000000e+02 6.465840000000000032e+01 1.998560000000144399e+01 6.167959999999999354e+01 1.657359999999762223e+01
1.590000000000000000e+02 6.510399999999999920e+01 2.016300000000166293e+01 6.204299999999999926e+01 1.661519999999754660e+01
1.600000000000000000e+02 6.556319999999999482e+01 2.037660000000192184e+01 6.244100000000000250e+01 1.674519999999772679e+01
1.610000000000000000e+02 6.588840000000000430e+01 2.040840000000195786e+01 6.285399999999999210e+01 1.691279999999782646e+01
1.620000000000000000e+02 6.633520000000000039e+01 2.060240000000219496e+01 6.327520000000000522e+01 1.707239999999794478e+01
1.630000000000000000e+02 6.678099999999999170e+01 2.080160000000244125e+01 6.363439999999999941e+01 1.715299999999798075e+01
1.640000000000000000e+02 6.717660000000000764e+01 2.089880000000255933e+01 6.405759999999999366e+01 1.731499999999817874e+01
1.650000000000000000e+02 6.763179999999999836e+01 2.111320000000281993e+01 6.452160000000000650e+01 1.752079999999843096e+01
1.660000000000000000e+02 6.797959999999999070e+01 2.116680000000288686e+01 6.483700000000000330e+01 1.752679999999843830e+01
1.670000000000000000e+02 6.841039999999999566e+01 2.133680000000309462e+01 6.509040000000000248e+01 1.746659999999836543e+01
1.680000000000000000e+02 6.883840000000000714e+01 2.150100000000329459e+01 6.547299999999999898e+01 1.753079999999844318e+01
1.690000000000000000e+02 6.928319999999999368e+01 2.168620000000352377e+01 6.589159999999999684e+01 1.767999999999862482e+01
1.700000000000000000e+02 6.966440000000000055e+01 2.178160000000363539e+01 6.640619999999999834e+01 1.796159999999897039e+01
1.710000000000000000e+02 7.011339999999999861e+01 2.197500000000387388e+01 6.670680000000000121e+01 1.796119999999896777e+01
1.720000000000000000e+02 7.056240000000001089e+01 2.216460000000410702e+01 6.711639999999999873e+01 1.811739999999916151e+01
1.730000000000000000e+02 7.079979999999999052e+01 2.208720000000401029e+01 6.756139999999999191e+01 1.829939999999938038e+01
1.740000000000000000e+02 7.120120000000000005e+01 2.221480000000416766e+01 6.785399999999999920e+01 1.829079999999937201e+01
1.750000000000000000e+02 7.161240000000000805e+01 2.235980000000434487e+01 6.825520000000000209e+01 1.842319999999953239e+01
1.760000000000000000e+02 7.198220000000000596e+01 2.240300000000439695e+01 6.860980000000000700e+01 1.849699999999962330e+01
1.770000000000000000e+02 7.241240000000000521e+01 2.255040000000457923e+01 6.895279999999999632e+01 1.856899999999971129e+01
1.780000000000000000e+02 7.286039999999999850e+01 2.272240000000478943e+01 6.926259999999999195e+01 1.856599999999970763e+01
1.790000000000000000e+02 7.327079999999999416e+01 2.284280000000493516e+01 6.972500000000000853e+01 1.875859999999994443e+01
1.800000000000000000e+02 7.364860000000000184e+01 2.293140000000504131e+01 7.008660000000000423e+01 1.884500000000004860e+01
1.810000000000000000e+02 7.397960000000000491e+01 2.299100000000511557e+01 7.053079999999999927e+01 1.901280000000025439e+01
1.820000000000000000e+02 7.440419999999998879e+01 2.313860000000529382e+01 7.085660000000000025e+01 1.899840000000023821e+01
1.830000000000000000e+02 7.481040000000000134e+01 2.326500000000545043e+01 7.119799999999999329e+01 1.906300000000031503e+01
1.840000000000000000e+02 7.511919999999999220e+01 2.329140000000548483e+01 7.152199999999999136e+01 1.908880000000034727e+01
1.850000000000000000e+02 7.542199999999999704e+01 2.329260000000548558e+01 7.184839999999999804e+01 1.910140000000036054e+01
1.860000000000000000e+02 7.579319999999999879e+01 2.339340000000560593e+01 7.218019999999999925e+01 1.912640000000039109e+01
1.870000000000000000e+02 7.611599999999999966e+01 2.346260000000568979e+01 7.249580000000000268e+01 1.914460000000041617e+01
1.880000000000000000e+02 7.648619999999999663e+01 2.355980000000580787e+01 7.289820000000000277e+01 1.928220000000058221e+01
1.890000000000000000e+02 7.684519999999999129e+01 2.365780000000592764e+01 7.326919999999999789e+01 1.939220000000072019e+01
1.900000000000000000e+02 7.717079999999999984e+01 2.369080000000597153e+01 7.360380000000000678e+01 1.943880000000077501e+01
1.910000000000000000e+02 7.748660000000000991e+01 2.372260000000601110e+01 7.404999999999999716e+01 1.962160000000099913e+01
1.920000000000000000e+02 7.781799999999999784e+01 2.375880000000605463e+01 7.446699999999999875e+01 1.975220000000116016e+01
1.930000000000000000e+02 7.819140000000000157e+01 2.384680000000616218e+01 7.473239999999999839e+01 1.968620000000107595e+01
1.940000000000000000e+02 7.853539999999999566e+01 2.388460000000620909e+01 7.504160000000000252e+01 1.968700000000107764e+01
1.950000000000000000e+02 7.892140000000000555e+01 2.400620000000635201e+01 7.547020000000000550e+01 1.983180000000125531e+01
1.960000000000000000e+02 7.923740000000000805e+01 2.402840000000638554e+01 7.588380000000000791e+01 1.996460000000141832e+01
1.970000000000000000e+02 7.961720000000001107e+01 2.415000000000652847e+01 7.633639999999999759e+01 2.015540000000164866e+01
1.980000000000000000e+02 8.001719999999998834e+01 2.430300000000671901e+01 7.675700000000000500e+01 2.031700000000184758e+01
1.990000000000000000e+02 8.036879999999999313e+01 2.436940000000679873e+01 7.717759999999999820e+01 2.047260000000203917e+01
2.000000000000000000e+02 8.073539999999998429e+01 2.448100000000693655e+01 7.754919999999999902e+01 2.055960000000214549e+01
2.010000000000000000e+02 8.110760000000000502e+01 2.461920000000710473e+01 7.786119999999999663e+01 2.056760000000215172e+01
2.020000000000000000e+02 8.148940000000000339e+01 2.475340000000726803e+01 7.829800000000000182e+01 2.073400000000235366e+01
2.030000000000000000e+02 8.178900000000000148e+01 2.479040000000731681e+01 7.873099999999999454e+01 2.090100000000256131e+01
2.040000000000000000e+02 8.216419999999999391e+01 2.490800000000745840e+01 7.917060000000000741e+01 2.107020000000276738e+01
2.050000000000000000e+02 8.253720000000001278e+01 2.498680000000755186e+01 7.953660000000000707e+01 2.113280000000284531e+01
2.060000000000000000e+02 8.279220000000000823e+01 2.485580000000739176e+01 7.993999999999999773e+01 2.126100000000300128e+01
2.070000000000000000e+02 8.312199999999999989e+01 2.488120000000742138e+01 8.036599999999998545e+01 2.142940000000320566e+01
2.080000000000000000e+02 8.346279999999998722e+01 2.491060000000746300e+01 8.072659999999999059e+01 2.149600000000329203e+01
2.090000000000000000e+02 8.384279999999999688e+01 2.500340000000757712e+01 8.106000000000000227e+01 2.149440000000328510e+01
2.100000000000000000e+02 8.421940000000000737e+01 2.508580000000767285e+01 8.143179999999999552e+01 2.160600000000342291e+01
2.110000000000000000e+02 8.454780000000000939e+01 2.510100000000769427e+01 8.187399999999999523e+01 2.180380000000366181e+01
2.120000000000000000e+02 8.488020000000000209e+01 2.512560000000772220e+01 8.224360000000000070e+01 2.189280000000377413e+01
2.130000000000000000e+02 8.527220000000001221e+01 2.524200000000786304e+01 8.253979999999999961e+01 2.188700000000376633e+01
2.140000000000000000e+02 8.570660000000000878e+01 2.539420000000805544e+01 8.287100000000000932e+01 2.185840000000373351e+01
2.150000000000000000e+02 8.610160000000000480e+01 2.548920000000816799e+01 8.319619999999999038e+01 2.189520000000377564e+01
2.160000000000000000e+02 8.648520000000002028e+01 2.558820000000828898e+01 8.364059999999999206e+01 2.211300000000404253e+01
2.170000000000000000e+02 8.688439999999999941e+01 2.569860000000842604e+01 8.403879999999999484e+01 2.227260000000423901e+01
2.180000000000000000e+02 8.728719999999998436e+01 2.581240000000856227e+01 8.441700000000000159e+01 2.234880000000433142e+01
2.190000000000000000e+02 8.766340000000000998e+01 2.589400000000865987e+01 8.486800000000000921e+01 2.256360000000459465e+01
2.200000000000000000e+02 8.799580000000000268e+01 2.590940000000868082e+01 8.522780000000000200e+01 2.262820000000467502e+01
2.210000000000000000e+02 8.836660000000000537e+01 2.599280000000878488e+01 8.556159999999999854e+01 2.266240000000471255e+01
2.220000000000000000e+02 8.873779999999999291e+01 2.606720000000887438e+01 8.589639999999999986e+01 2.272060000000478652e+01
2.230000000000000000e+02 8.906759999999999877e+01 2.608980000000889987e+01 8.630260000000001241e+01 2.287020000000496722e+01
2.240000000000000000e+02 8.942040000000000077e+01 2.613880000000895976e+01 8.669399999999998840e+01 2.299700000000512290e+01
2.250000000000000000e+02 8.982280000000000086e+01 2.626720000000911881e+01 8.704200000000000159e+01 2.304480000000517848e+01
2.260000000000000000e+02 9.024039999999999395e+01 2.642180000000930562e+01 8.738499999999999091e+01 2.308980000000523347e+01
2.270000000000000000e+02 9.062579999999999814e+01 2.651400000000942114e+01 8.772760000000000957e+01 2.314940000000530773e+01
2.280000000000000000e+02 9.102119999999999322e+01 2.661380000000954027e+01 8.812520000000000664e+01 2.327820000000546230e+01
2.290000000000000000e+02 9.137659999999999627e+01 2.665580000000959160e+01 8.847900000000001342e+01 2.336960000000557613e+01
2.300000000000000000e+02 9.173719999999998720e+01 2.671340000000966342e+01 8.888179999999999836e+01 2.348400000000572163e+01
2.310000000000000000e+02 9.200600000000000023e+01 2.665860000000959928e+01 8.931419999999999959e+01 2.363220000000590204e+01
2.320000000000000000e+02 9.232280000000000086e+01 2.668000000000962046e+01 8.973060000000000969e+01 2.376560000000606010e+01
2.330000000000000000e+02 9.262340000000000373e+01 2.667800000000962513e+01 9.012160000000001503e+01 2.385940000000617545e+01
2.340000000000000000e+02 9.299620000000000175e+01 2.679240000000975641e+01 9.050979999999999848e+01 2.395340000000629033e+01
2.350000000000000000e+02 9.336920000000000641e+01 2.690040000000989551e+01 9.089160000000001105e+01 2.404020000000639712e+01
2.360000000000000000e+02 9.374780000000001223e+01 2.699080000001000101e+01 9.130099999999998772e+01 2.416380000000654960e+01
2.370000000000000000e+02 9.401759999999998740e+01 2.692340000000992006e+01 9.166280000000000427e+01 2.420540000000660541e+01
2.380000000000000000e+02 9.438200000000000500e+01 2.699860000001001481e+01 9.207779999999999632e+01 2.435440000000678040e+01
2.390000000000000000e+02 9.469339999999999691e+01 2.701020000001002686e+01 9.248239999999998417e+01 2.448540000000694405e+01
2.400000000000000000e+02 9.502280000000000371e+01 2.703040000001005083e+01 9.283579999999999188e+01 2.454060000000701081e+01
2.410000000000000000e+02 9.539019999999999300e+01 2.710260000001014191e+01 9.320480000000000587e+01 2.460780000000709222e+01
2.420000000000000000e+02 9.577539999999999054e+01 2.719800000001025353e+01 9.359299999999998931e+01 2.470980000000721688e+01
2.430000000000000000e+02 9.616719999999997981e+01 2.731780000001040420e+01 9.388819999999999766e+01 2.468500000000718586e+01
2.440000000000000000e+02 9.653780000000000427e+01 2.740540000001051624e+01 9.416660000000000252e+01 2.464600000000713820e+01
2.450000000000000000e+02 9.692500000000001137e+01 2.750360000001062843e+01 9.457219999999999516e+01 2.478540000000730714e+01
2.460000000000000000e+02 9.728620000000000800e+01 2.756920000001071003e+01 9.491339999999999577e+01 2.482820000000736371e+01
2.470000000000000000e+02 9.765999999999999659e+01 2.765660000001081897e+01 9.527280000000001792e+01 2.491560000000746555e+01
2.480000000000000000e+02 9.805439999999998690e+01 2.777500000001096225e+01 9.560999999999999943e+01 2.497620000000753748e+01
2.490000000000000000e+02 9.841499999999999204e+01 2.782720000001102534e+01 9.602079999999999416e+01 2.512980000000773018e+01
2.500000000000000000e+02 9.880199999999999250e+01 2.791680000001113626e+01 9.641079999999999472e+01 2.523460000000785897e+01
2.510000000000000000e+02 9.911680000000001201e+01 2.792600000001114324e+01 9.676519999999999300e+01 2.530100000000793870e+01
2.520000000000000000e+02 9.949099999999999966e+01 2.801380000001125126e+01 9.713139999999998508e+01 2.539600000000805480e+01
2.530000000000000000e+02 9.983460000000000889e+01 2.806840000001131941e+01 9.749519999999999698e+01 2.547760000000815239e+01
2.540000000000000000e+02 1.002057999999999964e+02 2.813100000001139378e+01 9.784059999999999491e+01 2.554680000000823625e+01
2.550000000000000000e+02 1.006145999999999958e+02 2.826900000001156243e+01 9.817159999999999798e+01 2.561900000000832733e+01
2.560000000000000000e+02 1.010003999999999991e+02 2.833560000001164525e+01 9.855420000000000869e+01 2.572220000000845630e+01
2.570000000000000000e+02 1.013541999999999916e+02 2.840640000001173604e+01 9.886760000000001014e+01 2.573040000000846206e+01
2.580000000000000000e+02 1.017384000000000128e+02 2.849540000001184126e+01 9.914679999999999893e+01 2.569520000000841975e+01
2.590000000000000000e+02 1.020575999999999937e+02 2.850040000001184737e+01 9.956600000000000250e+01 2.585220000000860807e+01
2.600000000000000000e+02 1.024342000000000041e+02 2.858880000001195754e+01 9.985380000000000678e+01 2.581220000000856629e+01
2.610000000000000000e+02 1.026707999999999856e+02 2.850020000001184428e+01 1.002154000000000025e+02 2.587000000000863054e+01
2.620000000000000000e+02 1.029355999999999938e+02 2.843160000001176613e+01 1.006195999999999913e+02 2.600120000000879372e+01
2.630000000000000000e+02 1.033214000000000112e+02 2.852960000001188234e+01 1.010180000000000007e+02 2.611760000000893811e+01
2.640000000000000000e+02 1.037262000000000057e+02 2.865360000001203744e+01 1.014078000000000088e+02 2.621780000000905630e+01
2.650000000000000000e+02 1.041186000000000007e+02 2.875580000001216519e+01 1.017845999999999975e+02 2.631980000000918807e+01
2.660000000000000000e+02 1.044857999999999976e+02 2.883220000001225003e+01 1.021812000000000040e+02 2.642400000000931470e+01
2.670000000000000000e+02 1.048661999999999921e+02 2.893800000001238004e+01 1.024816000000000003e+02 2.641020000000929002e+01
2.680000000000000000e+02 1.051854000000000013e+02 2.899420000001245157e+01 1.028077999999999861e+02 2.641960000000930364e+01
2.690000000000000000e+02 1.055483999999999867e+02 2.910680000001258705e+01 1.031905999999999892e+02 2.652340000000943121e+01
2.700000000000000000e+02 1.058457999999999970e+02 2.911280000001259793e+01 1.035484000000000151e+02 2.657160000000948941e+01
2.710000000000000000e+02 1.062135999999999854e+02 2.919260000001269617e+01 1.039397999999999911e+02 2.667920000000962233e+01
2.720000000000000000e+02 1.065506000000000029e+02 2.922160000001272806e+01 1.043019999999999925e+02 2.674500000000970701e+01
2.730000000000000000e+02 1.068386000000000138e+02 2.917680000001267615e+01 1.046959999999999980e+02 2.686240000000984907e+01
2.740000000000000000e+02 1.072372000000000014e+02 2.929680000001282281e+01 1.050153999999999996e+02 2.684720000000982765e+01
2.750000000000000000e+02 1.075724000000000160e+02 2.931920000001285231e+01 1.054011999999999887e+02 2.694480000000994835e+01
2.760000000000000000e+02 1.078675999999999959e+02 2.929960000001282694e+01 1.057206000000000046e+02 2.697360000000998426e+01
2.770000000000000000e+02 1.081826000000000079e+02 2.931500000001284434e+01 1.060534000000000106e+02 2.699480000001000946e+01
2.780000000000000000e+02 1.084952000000000112e+02 2.932580000001285825e+01 1.064649999999999892e+02 2.713080000001017567e+01
2.790000000000000000e+02 1.088528000000000020e+02 2.940340000001295095e+01 1.068915999999999826e+02 2.727400000001034641e+01
2.800000000000000000e+02 1.091481999999999886e+02 2.938900000001293478e+01 1.072751999999999839e+02 2.738040000001047503e+01
2.810000000000000000e+02 1.094817999999999927e+02 2.945300000001301299e+01 1.077403999999999940e+02 2.756480000001069897e+01
2.820000000000000000e+02 1.098086000000000126e+02 2.949580000001306601e+01 1.081392000000000024e+02 2.768420000001085413e+01
2.830000000000000000e+02 1.101310000000000002e+02 2.951180000001308201e+01 1.085060000000000002e+02 2.777200000001095859e+01
2.840000000000000000e+02 1.104587999999999965e+02 2.954380000001312823e+01 1.088674000000000177e+02 2.783820000001104233e+01
2.850000000000000000e+02 1.107823999999999955e+02 2.954560000001312403e+01 1.091594000000000051e+02 2.782560000001102196e+01
2.860000000000000000e+02 1.111180000000000092e+02 2.959460000001318392e+01 1.095660000000000025e+02 2.793780000001115837e+01
2.870000000000000000e+02 1.114557999999999822e+02 2.965200000001319935e+01 1.099324000000000154e+02 2.799500000001123112e+01
2.880000000000000000e+02 1.117620000000000147e+02 2.965420000001325462e+01 1.103365999999999900e+02 2.812140000001138418e+01
2.890000000000000000e+02 1.120845999999999947e+02 2.968220000001329240e+01 1.106718000000000188e+02 2.812620000001139076e+01
2.900000000000000000e+02 1.124475999999999942e+02 2.974780000001337399e+01 1.110836000000000041e+02 2.825020000001153875e+01
2.910000000000000000e+02 1.128145999999999844e+02 2.979240000001341571e+01 1.115083999999999946e+02 2.840420000001173051e+01
2.920000000000000000e+02 1.131813999999999965e+02 2.984080000001347344e+01 1.119087999999999852e+02 2.853560000001185415e+01
2.930000000000000000e+02 1.135594000000000108e+02 2.990380000001354688e+01 1.122954000000000008e+02 2.862360000001199722e+01
2.940000000000000000e+02 1.139303999999999917e+02 2.996460000001356150e+01 1.127050000000000125e+02 2.875820000001216314e+01
2.950000000000000000e+02 1.143179999999999978e+02 3.005940000001352885e+01 1.129958000000000027e+02 2.875120000001209419e+01
2.960000000000000000e+02 1.146886000000000081e+02 3.013740000001349983e+01 1.133846000000000060e+02 2.885000000001215881e+01
2.970000000000000000e+02 1.150115999999999872e+02 3.016200000001337145e+01 1.137798000000000087e+02 2.895400000001227170e+01
2.980000000000000000e+02 1.153790000000000049e+02 3.025840000001330310e+01 1.141229999999999905e+02 2.900360000001233018e+01
2.990000000000000000e+02 1.156432000000000073e+02 3.021540000001328607e+01 1.144465999999999894e+02 2.904400000001231419e+01
3.000000000000000000e+02 1.159347999999999956e+02 3.019380000001314102e+01 1.147774000000000143e+02 2.910460000001237901e+01
3.010000000000000000e+02 1.163048000000000002e+02 3.029120000001310942e+01 1.151487999999999943e+02 2.921640000001245951e+01
3.020000000000000000e+02 1.166211999999999875e+02 3.032960000001299861e+01 1.154863999999999749e+02 2.927300000001245905e+01
3.030000000000000000e+02 1.169608000000000061e+02 3.039520000001290612e+01 1.157549999999999812e+02 2.920020000001248661e+01
3.040000000000000000e+02 1.172832000000000079e+02 3.044980000001282150e+01 1.161213999999999942e+02 2.928380000001256533e+01
3.050000000000000000e+02 1.176103999999999985e+02 3.048360000001288128e+01 1.164581999999999908e+02 2.932200000001272500e+01
3.060000000000000000e+02 1.179155999999999977e+02 3.047940000001274541e+01 1.167439999999999998e+02 2.930500000001269001e+01
3.070000000000000000e+02 1.182134000000000071e+02 3.049380000001264790e+01 1.170912000000000006e+02 2.937860000001276717e+01
3.080000000000000000e+02 1.185322000000000031e+02 3.049860000001268645e+01 1.174072000000000173e+02 2.940620000001276679e+01
3.090000000000000000e+02 1.188353999999999928e+02 3.050060000001270311e+01 1.176997999999999820e+02 2.938460000001274253e+01
3.100000000000000000e+02 1.190913999999999930e+02 3.043200000001282035e+01 1.180456000000000074e+02 2.944980000001276466e+01
3.110000000000000000e+02 1.194164000000000101e+02 3.044940000001279756e+01 1.183937999999999988e+02 2.951840000001274689e+01
3.120000000000000000e+02 1.196967999999999961e+02 3.040180000001268823e+01 1.188026000000000124e+02 2.966620000001282165e+01
3.130000000000000000e+02 1.199705999999999904e+02 3.035540000001263650e+01 1.191999999999999886e+02 2.977840000001290122e+01
3.140000000000000000e+02 1.202835999999999927e+02 3.034620000001262241e+01 1.195249999999999915e+02 2.979820000001288349e+01
3.150000000000000000e+02 1.206054000000000030e+02 3.036120000001255193e+01 1.198859999999999957e+02 2.985400000001322240e+01
3.160000000000000000e+02 1.208958000000000084e+02 3.035660000001266567e+01 1.202184000000000026e+02 2.987020000001338360e+01
3.170000000000000000e+02 1.212341999999999871e+02 3.041980000001261786e+01 1.205590000000000259e+02 2.990460000001333540e+01
3.180000000000000000e+02 1.216017999999999972e+02 3.050460000001260852e+01 1.209592000000000098e+02 3.001160000001338091e+01
3.190000000000000000e+02 1.219675999999999902e+02 3.056720000001268289e+01 1.212640000000000100e+02 3.002160000001331497e+01
3.200000000000000000e+02 1.223051999999999992e+02 3.060400000001262555e+01 1.216463999999999999e+02 3.012280000001333136e+01
3.210000000000000000e+02 1.226314000000000135e+02 3.061840000001256357e+01 1.219913999999999987e+02 3.018260000001318133e+01
3.220000000000000000e+02 1.229171999999999940e+02 3.059040000001260751e+01 1.223801999999999879e+02 3.028940000001313848e+01
3.230000000000000000e+02 1.231822000000000088e+02 3.054220000001239299e+01 1.226910000000000025e+02 3.028160000001295771e+01
3.240000000000000000e+02 1.235138000000000034e+02 3.058520000001230343e+01 1.229891999999999825e+02 3.028920000001305368e+01
3.250000000000000000e+02 1.238637999999999977e+02 3.065580000001219574e+01 1.233213999999999970e+02 3.035100000001295584e+01
3.260000000000000000e+02 1.242029999999999887e+02 3.070760000001207146e+01 1.236261999999999972e+02 3.035900000001293364e+01
3.270000000000000000e+02 1.244932000000000016e+02 3.065840000001188770e+01 1.239275999999999982e+02 3.035220000001292817e+01
3.280000000000000000e+02 1.247332000000000107e+02 3.056360000001196653e+01 1.241860000000000070e+02 3.028600000001306825e+01
3.290000000000000000e+02 1.250055999999999869e+02 3.051540000001206465e+01 1.245825999999999993e+02 3.040920000001298718e+01
3.300000000000000000e+02 1.253660000000000139e+02 3.057760000001202627e+01 1.249634000000000071e+02 3.050640000001298091e+01
3.310000000000000000e+02 1.257448000000000121e+02 3.066380000001202077e+01 1.252922000000000082e+02 3.055400000001289129e+01
3.320000000000000000e+02 1.261122000000000014e+02 3.074040000001201989e+01 1.256168000000000120e+02 3.059480000001280331e+01
3.330000000000000000e+02 1.264052000000000078e+02 3.073000000001216137e+01 1.259789999999999992e+02 3.068480000001272856e+01
3.340000000000000000e+02 1.267643999999999949e+02 3.079980000001212659e+01 1.262935999999999979e+02 3.069940000001268388e+01
3.350000000000000000e+02 1.271392000000000024e+02 3.087860000001210636e+01 1.266722000000000037e+02 3.080660000001263299e+01
3.360000000000000000e+02 1.275012000000000114e+02 3.094800000001205120e+01 1.270669999999999931e+02 3.094800000001254503e+01
3.370000000000000000e+02 1.278576000000000192e+02 3.103200000001200465e+01 1.274538000000000011e+02 3.108540000001236336e+01
3.380000000000000000e+02 1.281511999999999887e+02 3.101420000001219535e+01 1.278337999999999965e+02 3.117960000001227883e+01
3.390000000000000000e+02 1.285054000000000087e+02 3.108000000001212015e+01 1.281711999999999989e+02 3.120360000001244316e+01
3.400000000000000000e+02 1.288723999999999990e+02 3.117420000001209246e+01 1.285253999999999905e+02 3.127920000001226342e+01
3.410000000000000000e+02 1.292316000000000145e+02 3.127100000001211555e+01 1.289001999999999839e+02 3.138060000001214433e+01
3.420000000000000000e+02 1.295629999999999882e+02 3.133740000001209225e+01 1.292667999999999893e+02 3.146260000001196744e+01
3.430000000000000000e+02 1.298666000000000054e+02 3.132760000001201561e+01 1.296220000000000141e+02 3.154520000001182467e+01
3.440000000000000000e+02 1.301959999999999980e+02 3.137980000001207515e+01 1.299966000000000008e+02 3.165260000001165253e+01
3.450000000000000000e+02 1.305012000000000114e+02 3.140900000001216341e+01 1.302954000000000008e+02 3.164900000001171776e+01
3.460000000000000000e+02 1.307529999999999859e+02 3.134640000001208904e+01 1.306471999999999980e+02 3.172200000001164355e+01
3.470000000000000000e+02 1.310726000000000226e+02 3.138760000001209960e+01 1.310071999999999832e+02 3.183000000001151619e+01
3.480000000000000000e+02 1.313920000000000243e+02 3.143560000001211208e+01 1.313374000000000024e+02 3.186000000001162036e+01
3.490000000000000000e+02 1.316934000000000253e+02 3.144020000001203741e+01 1.317121999999999957e+02 3.196680000001157040e+01
3.500000000000000000e+02 1.320105999999999824e+02 3.147880000001205048e+01 1.319994000000000085e+02 3.190780000001187489e+01
3.510000000000000000e+02 1.322831999999999937e+02 3.147140000001218141e+01 1.323396000000000186e+02 3.193900000001193717e+01
3.520000000000000000e+02 1.326036000000000001e+02 3.150020000001222087e+01 1.326928000000000054e+02 3.199720000001189746e+01
3.530000000000000000e+02 1.329386000000000081e+02 3.155900000001226502e+01 1.330484000000000151e+02 3.206940000001179669e+01
3.540000000000000000e+02 1.332263999999999839e+02 3.152220000001217670e+01 1.333817999999999984e+02 3.212600000001161504e+01
3.550000000000000000e+02 1.335433999999999912e+02 3.153580000001220185e+01 1.337228000000000065e+02 3.218260000001153287e+01
3.560000000000000000e+02 1.338212000000000046e+02 3.153140000001218368e+01 1.340905999999999949e+02 3.227980000001137029e+01
3.570000000000000000e+02 1.341391999999999882e+02 3.156920000001218796e+01 1.344209999999999923e+02 3.231960000001133437e+01
3.580000000000000000e+02 1.344543999999999926e+02 3.159980000001223743e+01 1.348040000000000020e+02 3.244860000001105504e+01
3.590000000000000000e+02 1.347680000000000007e+02 3.161720000001224662e+01 1.351654000000000053e+02 3.250960000001090577e+01
3.600000000000000000e+02 1.350694000000000017e+02 3.159940000001231653e+01 1.355276000000000067e+02 3.259120000001072981e+01
3.610000000000000000e+02 1.354065999999999974e+02 3.164680000001228422e+01 1.358763999999999896e+02 3.265900000001058601e+01
3.620000000000000000e+02 1.357165999999999997e+02 3.167440000001229095e+01 1.362074000000000069e+02 3.271800000001047692e+01
3.630000000000000000e+02 1.360339999999999918e+02 3.170420000001228544e+01 1.364703999999999837e+02 3.268760000001056198e+01
3.640000000000000000e+02 1.363376000000000090e+02 3.169880000001233356e+01 1.367698000000000036e+02 3.268960000001042943e+01
3.650000000000000000e+02 1.366390000000000100e+02 3.169700000001236617e+01 1.370863999999999976e+02 3.271800000001039166e+01
3.660000000000000000e+02 1.369287999999999954e+02 3.168920000001246606e+01 1.374060000000000059e+02 3.272440000001036253e+01
3.670000000000000000e+02 1.372541999999999973e+02 3.176620000001248911e+01 1.377152000000000100e+02 3.271480000001037780e+01
3.680000000000000000e+02 1.375532000000000039e+02 3.179560000001251296e+01 1.379860000000000184e+02 3.264840000001051834e+01
3.690000000000000000e+02 1.378660000000000139e+02 3.181740000001253321e+01 1.382934000000000196e+02 3.265460000001050389e+01
3.700000000000000000e+02 1.381640000000000157e+02 3.182420000001248894e+01 1.385738000000000056e+02 3.262400000001059652e+01
3.710000000000000000e+02 1.384678000000000111e+02 3.183320000001251415e+01 1.388643999999999892e+02 3.263040000001046792e+01
3.720000000000000000e+02 1.387831999999999937e+02 3.186260000001251314e+01 1.391069999999999993e+02 3.256060000001062349e+01
3.730000000000000000e+02 1.390855999999999995e+02 3.186700000001253485e+01 1.393118000000000052e+02 3.244260000001071376e+01
3.740000000000000000e+02 1.394232000000000085e+02 3.183800000001243546e+01 1.396276000000000010e+02 3.249020000001062414e+01
3.750000000000000000e+02 1.397327999999999975e+02 3.181920000001244020e+01 1.399582000000000050e+02 3.254920000001056479e+01
3.760000000000000000e+02 1.400540000000000020e+02 3.182320000001245575e+01 1.402682000000000073e+02 3.255280000001065588e+01
3.770000000000000000e+02 1.403449999999999989e+02 3.179600000001249072e+01 1.406020000000000039e+02 3.260000000001065956e+01
3.780000000000000000e+02 1.406826000000000079e+02 3.182080000001243292e+01 1.408408000000000015e+02 3.249520000001093223e+01
3.790000000000000000e+02 1.409702000000000055e+02 3.178660000001248420e+01 1.411632000000000176e+02 3.252460000001089924e+01
3.800000000000000000e+02 1.412232000000000198e+02 3.169660000001223210e+01 1.414038000000000181e+02 3.246740000001094728e+01
3.810000000000000000e+02 1.415535999999999888e+02 3.168640000001209955e+01 1.417439999999999998e+02 3.252380000001086557e+01
3.820000000000000000e+02 1.419455999999999847e+02 3.176180000001202330e+01 1.420164000000000044e+02 3.246960000001104163e+01
3.830000000000000000e+02 1.422998000000000047e+02 3.180900000001198435e+01 1.422476000000000056e+02 3.237660000001124416e+01
3.840000000000000000e+02 1.425988000000000113e+02 3.174200000001191668e+01 1.425106000000000108e+02 3.231380000001139763e+01
3.850000000000000000e+02 1.429329999999999927e+02 3.175020000001196152e+01 1.428480000000000132e+02 3.235400000001132526e+01
3.860000000000000000e+02 1.432800000000000011e+02 3.178600000001200954e+01 1.430947999999999922e+02 3.224300000001156263e+01
3.870000000000000000e+02 1.435454000000000008e+02 3.168280000001179175e+01 1.434531999999999812e+02 3.231020000001141312e+01
3.880000000000000000e+02 1.438760000000000048e+02 3.170500000001177554e+01 1.438002000000000180e+02 3.236580000001133328e+01
3.890000000000000000e+02 1.441649999999999920e+02 3.167940000001168954e+01 1.441146000000000242e+02 3.238560000001137951e+01
3.900000000000000000e+02 1.444671999999999912e+02 3.169560000001164468e+01 1.444282000000000039e+02 3.237740000001144836e+01
3.910000000000000000e+02 1.447413999999999987e+02 3.166700000001151594e+01 1.447390000000000043e+02 3.237040000001149309e+01
3.920000000000000000e+02 1.450330000000000155e+02 3.166960000001150277e+01 1.450313999999999908e+02 3.233240000001161718e+01
3.930000000000000000e+02 1.453343999999999880e+02 3.169540000001148883e+01 1.453562000000000012e+02 3.232860000001164735e+01
3.940000000000000000e+02 1.456040000000000134e+02 3.164640000001154618e+01 1.456069999999999993e+02 3.221180000001181298e+01
3.950000000000000000e+02 1.459131999999999891e+02 3.163860000001150041e+01 1.458423999999999978e+02 3.211260000001203707e+01
3.960000000000000000e+02 1.462322000000000060e+02 3.164120000001140909e+01 1.461463999999999999e+02 3.210040000001205129e+01
3.970000000000000000e+02 1.465708000000000197e+02 3.169260000001131417e+01 1.464303999999999917e+02 3.204300000001209270e+01
3.980000000000000000e+02 1.468642000000000110e+02 3.170780000001120413e+01 1.467353999999999985e+02 3.202800000001214187e+01
3.990000000000000000e+02 1.471863999999999919e+02 3.173620000001117347e+01 1.470913999999999930e+02 3.206740000001202162e+01
4.000000000000000000e+02 1.475135999999999967e+02 3.178220000001114798e+01 1.473971999999999980e+02 3.205820000001182279e+01
4.010000000000000000e+02 1.478195999999999799e+02 3.179420000001111646e+01 1.476795999999999935e+02 3.199520000001181330e+01
4.020000000000000000e+02 1.481082000000000107e+02 3.177260000001112417e+01 1.480087999999999795e+02 3.202900000001182690e+01
4.030000000000000000e+02 1.484437999999999818e+02 3.182020000001103099e+01 1.483027999999999906e+02 3.200440000001174923e+01
4.040000000000000000e+02 1.487605999999999824e+02 3.183920000001099027e+01 1.486439999999999770e+02 3.204200000001173265e+01
4.050000000000000000e+02 1.490358000000000231e+02 3.181700000001093898e+01 1.489420000000000073e+02 3.201820000001183075e+01
4.060000000000000000e+02 1.493267999999999915e+02 3.183120000001095207e+01 1.492583999999999946e+02 3.202120000001196587e+01
4.070000000000000000e+02 1.496276000000000010e+02 3.184600000001098152e+01 1.496074000000000126e+02 3.207660000001195044e+01
4.080000000000000000e+02 1.499462000000000046e+02 3.187360000001101312e+01 1.499692000000000007e+02 3.215720000001199708e+01
4.090000000000000000e+02 1.502658000000000129e+02 3.190200000001108549e+01 1.503141999999999996e+02 3.219000000001196327e+01
4.100000000000000000e+02 1.505975999999999999e+02 3.193900000001108452e+01 1.505938000000000159e+02 3.213960000001198836e+01
4.110000000000000000e+02 1.509256000000000029e+02 3.197880000001104861e+01 1.509572000000000003e+02 3.219080000001191877e+01
4.120000000000000000e+02 1.512372000000000014e+02 3.202260000001103890e+01 1.512786000000000115e+02 3.217060000001200848e+01
4.130000000000000000e+02 1.515328000000000088e+02 3.204920000001099822e+01 1.515909999999999798e+02 3.216140000001194466e+01
4.140000000000000000e+02 1.518429999999999893e+02 3.209100000001100028e+01 1.518650000000000091e+02 3.209220000001185724e+01
4.150000000000000000e+02 1.521708000000000141e+02 3.215540000001102783e+01 1.521572000000000173e+02 3.205380000001205332e+01
4.160000000000000000e+02 1.524530000000000030e+02 3.213160000001124672e+01 1.524942000000000064e+02 3.208360000001211176e+01
4.170000000000000000e+02 1.527835999999999785e+02 3.218640000001128953e+01 1.527870000000000061e+02 3.206640000001214474e+01
4.180000000000000000e+02 1.530803999999999974e+02 3.216600000001122339e+01 1.531288000000000125e+02 3.212780000001220060e+01
4.190000000000000000e+02 1.534155999999999835e+02 3.223180000001124768e+01 1.534917999999999836e+02 3.220760000001227752e+01
4.200000000000000000e+02 1.537301999999999964e+02 3.225600000001125522e+01 1.537633999999999901e+02 3.215960000001251728e+01
4.210000000000000000e+02 1.540476000000000170e+02 3.227040000001127851e+01 1.540638000000000147e+02 3.214400000001249680e+01
4.220000000000000000e+02 1.543519999999999754e+02 3.226020000001128096e+01 1.543627999999999929e+02 3.214280000001261328e+01
4.230000000000000000e+02 1.546701999999999941e+02 3.226020000001128096e+01 1.547279999999999802e+02 3.221420000001261030e+01
4.240000000000000000e+02 1.549962000000000160e+02 3.226020000001129517e+01 1.550516000000000076e+02 3.217720000001252600e+01
4.250000000000000000e+02 1.553197999999999865e+02 3.227000000001137181e+01 1.553541999999999916e+02 3.216860000001261710e+01
4.260000000000000000e+02 1.556015999999999906e+02 3.223460000001158932e+01 1.556748000000000047e+02 3.216100000001274850e+01
4.270000000000000000e+02 1.558516000000000190e+02 3.215420000001154222e+01 1.559822000000000060e+02 3.215680000001263039e+01
4.280000000000000000e+02 1.560429999999999779e+02 3.200480000001189751e+01 1.562973999999999819e+02 3.218220000001246461e+01
4.290000000000000000e+02 1.563419999999999845e+02 3.199640000001189577e+01 1.566453999999999951e+02 3.225300000001237066e+01
4.300000000000000000e+02 1.566106000000000051e+02 3.197700000001194809e+01 1.570049999999999955e+02 3.233760000001227297e+01
4.310000000000000000e+02 1.569188000000000045e+02 3.198400000001192467e+01 1.573197999999999865e+02 3.236620000001229158e+01
4.320000000000000000e+02 1.572278000000000020e+02 3.199200000001191668e+01 1.576508000000000038e+02 3.240280000001225602e+01
4.330000000000000000e+02 1.575240000000000009e+02 3.199480000001190305e+01 1.578786000000000058e+02 3.227860000001231811e+01
4.340000000000000000e+02 1.578220000000000027e+02 3.198920000001190544e+01 1.581505999999999972e+02 3.223100000001225851e+01
4.350000000000000000e+02 1.581437999999999988e+02 3.199340000001188500e+01 1.584140000000000157e+02 3.218840000001226542e+01
4.360000000000000000e+02 1.584793999999999983e+02 3.202160000001184414e+01 1.587280000000000086e+02 3.218760000001221755e+01
4.370000000000000000e+02 1.588247999999999820e+02 3.206480000001180031e+01 1.590430000000000064e+02 3.218520000001223025e+01
4.380000000000000000e+02 1.591939999999999884e+02 3.215480000001173977e+01 1.593564000000000078e+02 3.218860000001225785e+01
4.390000000000000000e+02 1.595425999999999931e+02 3.222580000001177325e+01 1.595934000000000026e+02 3.209200000001241193e+01
4.400000000000000000e+02 1.598734000000000037e+02 3.229740000001182665e+01 1.598685999999999865e+02 3.205700000001253613e+01
4.410000000000000000e+02 1.602066000000000088e+02 3.236860000001187387e+01 1.601330000000000098e+02 3.198120000001265240e+01
4.420000000000000000e+02 1.604462000000000046e+02 3.227460000001184426e+01 1.604238000000000000e+02 3.195120000001274718e+01
4.430000000000000000e+02 1.607478000000000122e+02 3.228680000001194372e+01 1.607520000000000095e+02 3.197100000001273656e+01
4.440000000000000000e+02 1.610376000000000261e+02 3.228080000001196481e+01 1.611041999999999916e+02 3.201200000001271206e+01
4.450000000000000000e+02 1.613081999999999994e+02 3.223520000001204266e+01 1.614164000000000101e+02 3.200000000001281109e+01
4.460000000000000000e+02 1.615682000000000187e+02 3.220320000001213145e+01 1.617180000000000177e+02 3.196820000001284967e+01
4.470000000000000000e+02 1.618870000000000005e+02 3.223820000001209962e+01 1.620459999999999923e+02 3.198720000001278407e+01
4.480000000000000000e+02 1.621463999999999999e+02 3.221920000001213680e+01 1.623455999999999904e+02 3.197720000001275054e+01
4.490000000000000000e+02 1.624320000000000164e+02 3.221360000001214985e+01 1.626688000000000045e+02 3.199520000001279385e+01
4.500000000000000000e+02 1.627075999999999851e+02 3.220720000001211503e+01 1.629687999999999874e+02 3.199780000001289437e+01
4.510000000000000000e+02 1.629825999999999908e+02 3.219060000001207555e+01 1.632682000000000073e+02 3.199880000001299862e+01
4.520000000000000000e+02 1.632609999999999957e+02 3.219080000001201824e+01 1.636045999999999765e+02 3.205000000001303562e+01
4.530000000000000000e+02 1.635294000000000096e+02 3.219780000001195219e+01 1.639172000000000082e+02 3.205100000001318961e+01
4.540000000000000000e+02 1.637841999999999985e+02 3.216600000001186999e+01 1.642068000000000154e+02 3.202360000001333873e+01
4.550000000000000000e+02 1.640268000000000086e+02 3.212160000001174609e+01 1.644939999999999998e+02 3.199420000001322961e+01
4.560000000000000000e+02 1.642847999999999615e+02 3.208860000001170221e+01 1.648183999999999969e+02 3.202120000001320932e+01
4.570000000000000000e+02 1.645540000000000020e+02 3.207320000001170257e+01 1.651039999999999850e+02 3.200340000001314422e+01
4.580000000000000000e+02 1.648228000000000293e+02 3.204900000001166660e+01 1.653909999999999911e+02 3.200780000001309133e+01
4.590000000000000000e+02 1.650792000000000144e+02 3.195040000001149849e+01 1.656530000000000200e+02 3.197440000001296312e+01
4.600000000000000000e+02 1.653402000000000100e+02 3.191280000001147599e+01 1.659232000000000085e+02 3.193240000001308943e+01
4.610000000000000000e+02 1.655960000000000036e+02 3.186680000001143043e+01 1.661719999999999970e+02 3.183860000001309487e+01
4.620000000000000000e+02 1.658507999999999925e+02 3.179700000001138349e+01 1.664884000000000128e+02 3.185280000001304046e+01
4.630000000000000000e+02 1.660988000000000113e+02 3.169420000001143478e+01 1.668055999999999699e+02 3.188140000001301644e+01
4.640000000000000000e+02 1.663688000000000216e+02 3.163280000001153169e+01 1.670777999999999963e+02 3.182780000001293885e+01
4.650000000000000000e+02 1.666129999999999995e+02 3.150260000001172855e+01 1.673556000000000097e+02 3.178500000001302439e+01
4.660000000000000000e+02 1.669097999999999900e+02 3.147840000001174587e+01 1.675694000000000017e+02 3.165160000001282370e+01
4.670000000000000000e+02 1.671989999999999839e+02 3.146580000001175392e+01 1.678207999999999913e+02 3.158100000001265073e+01
4.680000000000000000e+02 1.674830000000000041e+02 3.144400000001174078e+01 1.680594000000000108e+02 3.148720000001282671e+01
4.690000000000000000e+02 1.677304000000000030e+02 3.137300000001171085e+01 1.683718000000000075e+02 3.151800000001279756e+01
4.700000000000000000e+02 1.679550000000000409e+02 3.129080000001168216e+01 1.686853999999999871e+02 3.154100000001278659e+01
4.710000000000000000e+02 1.681924000000000206e+02 3.123660000001165571e+01 1.689444000000000017e+02 3.148540000001291617e+01
4.720000000000000000e+02 1.684673999999999978e+02 3.116720000001168245e+01 1.692257999999999925e+02 3.146800000001283593e+01
4.730000000000000000e+02 1.687478000000000122e+02 3.110860000001165560e+01 1.694869999999999948e+02 3.142460000001291931e+01
4.740000000000000000e+02 1.689617999999999824e+02 3.098780000001180213e+01 1.697506000000000199e+02 3.138280000001279291e+01
4.750000000000000000e+02 1.692441999999999780e+02 3.093800000001186135e+01 1.700469999999999686e+02 3.139100000001273116e+01
4.760000000000000000e+02 1.694906000000000290e+02 3.086260000001179549e+01 1.703332000000000050e+02 3.138620000001272814e+01
4.770000000000000000e+02 1.697376000000000147e+02 3.079480000001176521e+01 1.706293999999999755e+02 3.141040000001271082e+01
4.780000000000000000e+02 1.700074000000000183e+02 3.072500000001186038e+01 1.709315999999999747e+02 3.143480000001268948e+01
4.790000000000000000e+02 1.702312000000000012e+02 3.058720000001189732e+01 1.711988000000000056e+02 3.141400000001274151e+01
4.800000000000000000e+02 1.704412000000000091e+02 3.041640000001201827e+01 1.714033999999999764e+02 3.127920000001255829e+01
4.810000000000000000e+02 1.706954000000000065e+02 3.035120000001214535e+01 1.716497999999999990e+02 3.120540000001246028e+01
4.820000000000000000e+02 1.709456000000000131e+02 3.028780000001223272e+01 1.719579999999999700e+02 3.120040000001241509e+01
4.830000000000000000e+02 1.712035999999999945e+02 3.023680000001229473e+01 1.722732000000000028e+02 3.120760000001243384e+01
4.840000000000000000e+02 1.714935999999999865e+02 3.021500000001234554e+01 1.725840000000000032e+02 3.121760000001246738e+01
4.850000000000000000e+02 1.717809999999999491e+02 3.019000000001238249e+01 1.728648000000000309e+02 3.118220000001257830e+01
4.860000000000000000e+02 1.721007999999999925e+02 3.022980000001243184e+01 1.731207999999999743e+02 3.113080000001268388e+01
4.870000000000000000e+02 1.724124000000000194e+02 3.024920000001241505e+01 1.734052000000000078e+02 3.111540000001263451e+01
4.880000000000000000e+02 1.727035999999999945e+02 3.025980000001237613e+01 1.736784000000000106e+02 3.106600000001277451e+01
4.890000000000000000e+02 1.729751999999999725e+02 3.022320000001241169e+01 1.738990000000000009e+02 3.093620000001282477e+01
4.900000000000000000e+02 1.732196000000000140e+02 3.013940000001246489e+01 1.741463999999999999e+02 3.087400000001276723e+01
4.910000000000000000e+02 1.735018000000000029e+02 3.008900000001257879e+01 1.744196000000000026e+02 3.081380000001274411e+01
4.920000000000000000e+02 1.737872000000000128e+02 3.003380000001271100e+01 1.747121999999999957e+02 3.077800000001267478e+01
4.930000000000000000e+02 1.740586000000000126e+02 2.997160000001277780e+01 1.750293999999999812e+02 3.077080000001270221e+01
4.940000000000000000e+02 1.743618000000000166e+02 2.992740000001270673e+01 1.753136000000000081e+02 3.072800000001268828e+01
4.950000000000000000e+02 1.746546000000000163e+02 2.986820000001267061e+01 1.756264000000000181e+02 3.071280000001272015e+01
4.960000000000000000e+02 1.748859999999999957e+02 2.974160000001270276e+01 1.759316000000000031e+02 3.068980000001273822e+01
4.970000000000000000e+02 1.751028000000000020e+02 2.962180000001268354e+01 1.761871999999999616e+02 3.059660000001274938e+01
4.980000000000000000e+02 1.753697999999999979e+02 2.956240000001269763e+01 1.764222000000000321e+02 3.047120000001270768e+01
4.990000000000000000e+02 1.756453999999999951e+02 2.949460000001266380e+01 1.766961999999999762e+02 3.040260000001277518e+01
5.000000000000000000e+02 1.758866000000000156e+02 2.938260000001259797e+01 1.770143999999999949e+02 3.036880000001277580e+01
5.010000000000000000e+02 1.761716000000000122e+02 2.933060000001255929e+01 1.773087999999999624e+02 3.033000000001286267e+01
5.020000000000000000e+02 1.764516000000000133e+02 2.928900000001255677e+01 1.775884000000000356e+02 3.027800000001291991e+01
5.030000000000000000e+02 1.767473999999999990e+02 2.926220000001257304e+01 1.778861999999999739e+02 3.026560000001301276e+01
5.040000000000000000e+02 1.770033999999999992e+02 2.918460000001250521e+01 1.781795999999999935e+02 3.026320000001307164e+01
5.050000000000000000e+02 1.772533999999999992e+02 2.908400000001248031e+01 1.784490000000000123e+02 3.023440000001303929e+01
5.060000000000000000e+02 1.775093999999999994e+02 2.899800000001245337e+01 1.787237999999999829e+02 3.019060000001294242e+01
5.070000000000000000e+02 1.777776000000000067e+02 2.893480000001237684e+01 1.790294000000000096e+02 3.019440000001296909e+01
5.080000000000000000e+02 1.780056000000000154e+02 2.881840000001223245e+01 1.793440000000000225e+02 3.020980000001294030e+01
5.090000000000000000e+02 1.782552000000000021e+02 2.873240000001212735e+01 1.796492000000000075e+02 3.019960000001299960e+01
5.100000000000000000e+02 1.784809999999999945e+02 2.865180000001203098e+01 1.799705999999999904e+02 3.022480000001296929e+01
5.110000000000000000e+02 1.787330000000000041e+02 2.855160000001190923e+01 1.802285999999999717e+02 3.015740000001287768e+01
5.120000000000000000e+02 1.790178000000000225e+02 2.852700000001188130e+01 1.804354000000000156e+02 3.001960000001286133e+01
5.130000000000000000e+02 1.792927999999999997e+02 2.848500000001182642e+01 1.807067999999999870e+02 2.998980000001285262e+01
5.140000000000000000e+02 1.795501999999999896e+02 2.840960000001173569e+01 1.809687999999999874e+02 2.993240000001284784e+01
5.150000000000000000e+02 1.798460000000000036e+02 2.838920000001170862e+01 1.811940000000000168e+02 2.984360000001289848e+01
5.160000000000000000e+02 1.800937999999999874e+02 2.832640000001163116e+01 1.814655999999999949e+02 2.981040000001300427e+01
5.170000000000000000e+02 1.803838000000000079e+02 2.825860000001154759e+01 1.817594000000000278e+02 2.978620000001295409e+01
5.180000000000000000e+02 1.806836000000000126e+02 2.820240000001148672e+01 1.819963999999999942e+02 2.968260000001302146e+01
5.190000000000000000e+02 1.809846000000000004e+02 2.816180000001142858e+01 1.823131999999999948e+02 2.970900000001300967e+01
5.200000000000000000e+02 1.812724000000000046e+02 2.810160000001135927e+01 1.825858000000000061e+02 2.966520000001298740e+01
5.210000000000000000e+02 1.815240000000000009e+02 2.799100000001122623e+01 1.828564000000000078e+02 2.960860000001295589e+01
5.220000000000000000e+02 1.817887999999999806e+02 2.791600000001113102e+01 1.830874000000000024e+02 2.950340000001296303e+01
5.230000000000000000e+02 1.820224000000000046e+02 2.778740000001097243e+01 1.833909999999999627e+02 2.949340000001295437e+01
5.240000000000000000e+02 1.823023999999999774e+02 2.776120000001093757e+01 1.836584000000000003e+02 2.944780000001300735e+01
5.250000000000000000e+02 1.825704000000000065e+02 2.770780000001087728e+01 1.839474000000000160e+02 2.944260000001299815e+01
5.260000000000000000e+02 1.828455999999999904e+02 2.767140000001083422e+01 1.842057999999999822e+02 2.939140000001293629e+01
5.270000000000000000e+02 1.830937999999999874e+02 2.759200000001073505e+01 1.844974000000000274e+02 2.936840000001290818e+01
5.280000000000000000e+02 1.833444000000000074e+02 2.753660000001067232e+01 1.847332000000000107e+02 2.924680000001274749e+01
5.290000000000000000e+02 1.835777999999999963e+02 2.748260000001060277e+01 1.850389999999999873e+02 2.922400000001271181e+01
5.300000000000000000e+02 1.837930000000000064e+02 2.739840000001050058e+01 1.852400000000000091e+02 2.905140000001252076e+01
5.310000000000000000e+02 1.840507999999999811e+02 2.734680000001043254e+01 1.854945999999999913e+02 2.896800000001242026e+01
5.320000000000000000e+02 1.843243999999999971e+02 2.730080000001038343e+01 1.857289999999999850e+02 2.887640000001230689e+01
5.330000000000000000e+02 1.846124000000000365e+02 2.725600000001032797e+01 1.860086000000000013e+02 2.884820000001227314e+01
5.340000000000000000e+02 1.848976000000000113e+02 2.722040000001028304e+01 1.862510000000000048e+02 2.875260000001215133e+01
5.350000000000000000e+02 1.851865999999999985e+02 2.717800000001022909e+01 1.864915999999999769e+02 2.866300000001204751e+01
5.360000000000000000e+02 1.854718000000000018e+02 2.713140000001017427e+01 1.867915999999999599e+02 2.864600000001201963e+01
5.370000000000000000e+02 1.857427999999999884e+02 2.706660000001009081e+01 1.870887999999999920e+02 2.863000000001200718e+01
5.380000000000000000e+02 1.860000000000000000e+02 2.701500000001002988e+01 1.873918000000000177e+02 2.861880000001199065e+01
5.390000000000000000e+02 1.862546000000000106e+02 2.695080000000995213e+01 1.877024000000000115e+02 2.859860000001196312e+01
5.400000000000000000e+02 1.865055999999999869e+02 2.690100000000989411e+01 1.879644000000000119e+02 2.852700000001188130e+01
5.410000000000000000e+02 1.867415999999999769e+02 2.683180000000980669e+01 1.882785999999999831e+02 2.849540000001184126e+01
5.420000000000000000e+02 1.869832000000000107e+02 2.675180000000970892e+01 1.885291999999999462e+02 2.841080000001173644e+01
5.430000000000000000e+02 1.872283999999999935e+02 2.665400000000958869e+01 1.887604000000000042e+02 2.830280000001160445e+01
5.440000000000000000e+02 1.874987999999999886e+02 2.657480000000949616e+01 1.890193999999999903e+02 2.823100000001151955e+01
5.450000000000000000e+02 1.877640000000000100e+02 2.652220000000942690e+01 1.892479999999999905e+02 2.811040000001136718e+01
5.460000000000000000e+02 1.879585999999999899e+02 2.636460000000923642e+01 1.894812000000000012e+02 2.797000000001119702e+01
5.470000000000000000e+02 1.882280000000000086e+02 2.629700000000915239e+01 1.897469999999999573e+02 2.790680000001112049e+01
5.480000000000000000e+02 1.885015999999999963e+02 2.624940000000909635e+01 1.899639999999999986e+02 2.777540000001096132e+01
5.490000000000000000e+02 1.887384000000000128e+02 2.613860000000895667e+01 1.901999999999999886e+02 2.767020000001082991e+01
5.500000000000000000e+02 1.890104000000000042e+02 2.607800000000888474e+01 1.904860000000000184e+02 2.764880000001080163e+01
5.510000000000000000e+02 1.892324000000000126e+02 2.596760000000875124e+01 1.906663999999999817e+02 2.747180000001058886e+01
5.520000000000000000e+02 1.894646000000000186e+02 2.588880000000865778e+01 1.909559999999999604e+02 2.744860000001056122e+01
5.530000000000000000e+02 1.897176000000000045e+02 2.582040000000856850e+01 1.912144000000000119e+02 2.739280000001049586e+01
5.540000000000000000e+02 1.899427999999999770e+02 2.569180000000841346e+01 1.914272000000000276e+02 2.724560000001030957e+01
5.550000000000000000e+02 1.901669999999999732e+02 2.555840000000824830e+01 1.916941999999999950e+02 2.717120000001022007e+01
5.560000000000000000e+02 1.904064000000000192e+02 2.546060000000812806e+01 1.919279999999999688e+02 2.705280000001007323e+01
5.570000000000000000e+02 1.906325999999999681e+02 2.537340000000802576e+01 1.922035999999999945e+02 2.698600000000999444e+01
5.580000000000000000e+02 1.908446000000000140e+02 2.525380000000788172e+01 1.924331999999999994e+02 2.684420000000982043e+01
5.590000000000000000e+02 1.911186000000000149e+02 2.521760000000783464e+01 1.926735999999999649e+02 2.676140000000972208e+01
5.600000000000000000e+02 1.913306000000000040e+02 2.509920000000768781e+01 1.929130000000000109e+02 2.665100000000958858e+01
5.610000000000000000e+02 1.915683999999999969e+02 2.502380000000759708e+01 1.931565999999999690e+02 2.657120000000949034e+01
5.620000000000000000e+02 1.917701999999999884e+02 2.488220000000742615e+01 1.933942000000000121e+02 2.649480000000939484e+01
5.630000000000000000e+02 1.919927999999999884e+02 2.476160000000727734e+01 1.936365999999999872e+02 2.642000000000930271e+01
5.640000000000000000e+02 1.922246000000000095e+02 2.462980000000711911e+01 1.939071999999999889e+02 2.638260000000925842e+01
5.650000000000000000e+02 1.924746000000000095e+02 2.451920000000698252e+01 1.941871999999999900e+02 2.634620000000921181e+01
5.660000000000000000e+02 1.927019999999999982e+02 2.440740000000684518e+01 1.944648000000000252e+02 2.628480000000913819e+01
5.670000000000000000e+02 1.929628000000000156e+02 2.432200000000673867e+01 1.947381999999999778e+02 2.621000000000904606e+01
5.680000000000000000e+02 1.932468000000000075e+02 2.428280000000669503e+01 1.950232000000000028e+02 2.615320000000897593e+01
5.690000000000000000e+02 1.934861999999999966e+02 2.421000000000660179e+01 1.952421999999999684e+02 2.601560000000880990e+01
5.700000000000000000e+02 1.937402000000000157e+02 2.413620000000651089e+01 1.955183999999999855e+02 2.594120000000871684e+01
5.710000000000000000e+02 1.940044000000000040e+02 2.406180000000642139e+01 1.956913999999999874e+02 2.574500000000847777e+01
5.720000000000000000e+02 1.942262000000000057e+02 2.390240000000622445e+01 1.959234000000000151e+02 2.562380000000833036e+01
5.730000000000000000e+02 1.944569999999999936e+02 2.380640000000611067e+01 1.962239999999999895e+02 2.559360000000829416e+01
5.740000000000000000e+02 1.946742000000000132e+02 2.368300000000595773e+01 1.964812000000000012e+02 2.550420000000818277e+01
5.750000000000000000e+02 1.948689999999999998e+02 2.350780000000574432e+01 1.967228000000000065e+02 2.540100000000805736e+01
5.760000000000000000e+02 1.951291999999999973e+02 2.339820000000560896e+01 1.970107999999999890e+02 2.534960000000799596e+01
5.770000000000000000e+02 1.953821999999999832e+02 2.328420000000546963e+01 1.973124000000000251e+02 2.532820000000796767e+01
5.780000000000000000e+02 1.955707999999999913e+02 2.311780000000526769e+01 1.975939999999999941e+02 2.526300000000788870e+01
5.790000000000000000e+02 1.958034000000000106e+02 2.297640000000509630e+01 1.978906000000000063e+02 2.524180000000786350e+01
5.800000000000000000e+02 1.959669999999999845e+02 2.279280000000487405e+01 1.981951999999999998e+02 2.523800000000785815e+01
5.810000000000000000e+02 1.961496000000000208e+02 2.259200000000462794e+01 1.984533999999999878e+02 2.515620000000776102e+01
5.820000000000000000e+02 1.963674000000000035e+02 2.247960000000449199e+01 1.986516000000000020e+02 2.500360000000757310e+01
5.830000000000000000e+02 1.965593999999999824e+02 2.231500000000428940e+01 1.989282000000000039e+02 2.496560000000752666e+01
5.840000000000000000e+02 1.967939999999999827e+02 2.222960000000418290e+01 1.991850000000000023e+02 2.488320000000742738e+01
5.850000000000000000e+02 1.970232000000000028e+02 2.212760000000405824e+01 1.994644000000000403e+02 2.483860000000737145e+01
5.860000000000000000e+02 1.971870000000000118e+02 2.193020000000381486e+01 1.996946000000000083e+02 2.473900000000724475e+01
5.870000000000000000e+02 1.974008000000000038e+02 2.182260000000368905e+01 1.999653999999999883e+02 2.469140000000719226e+01
5.880000000000000000e+02 1.976202000000000112e+02 2.170280000000353837e+01 2.002246000000000095e+02 2.463200000000711754e+01
5.890000000000000000e+02 1.978893999999999664e+02 2.163600000000345602e+01 2.005164000000000044e+02 2.459980000000707889e+01
5.900000000000000000e+02 1.981576000000000022e+02 2.158000000000339114e+01 2.007900000000000205e+02 2.457120000000704607e+01
5.910000000000000000e+02 1.984021999999999935e+02 2.151580000000330983e+01 2.010600000000000023e+02 2.452300000000698788e+01
5.920000000000000000e+02 1.985919999999999845e+02 2.133960000000309520e+01 2.012854000000000383e+02 2.440740000000684518e+01
5.930000000000000000e+02 1.988361999999999910e+02 2.125560000000299254e+01 2.015602000000000089e+02 2.437080000000679902e+01
5.940000000000000000e+02 1.990642000000000280e+02 2.114840000000286224e+01 2.018293999999999926e+02 2.430940000000672541e+01
5.950000000000000000e+02 1.992533999999999992e+02 2.101540000000269970e+01 2.020489999999999782e+02 2.417820000000656222e+01
5.960000000000000000e+02 1.994540000000000077e+02 2.086740000000251882e+01 2.022946000000000026e+02 2.408480000000644949e+01
5.970000000000000000e+02 1.996766000000000076e+02 2.075820000000238608e+01 2.025065999999999917e+02 2.394440000000627577e+01
5.980000000000000000e+02 1.998951999999999884e+02 2.064520000000224798e+01 2.027411999999999921e+02 2.383280000000614152e+01
5.990000000000000000e+02 2.001208000000000311e+02 2.053520000000210999e+01 2.029927999999999884e+02 2.374880000000603886e+01
6.000000000000000000e+02 2.003626000000000147e+02 2.042820000000200054e+01 2.032447999999999979e+02 2.366100000000593084e+01
6.010000000000000000e+02 2.005949999999999989e+02 2.031660000000189825e+01 2.035013999999999896e+02 2.357180000000582609e+01
6.020000000000000000e+02 2.008516000000000190e+02 2.022020000000180673e+01 2.037591999999999928e+02 2.350580000000574188e+01
6.030000000000000000e+02 2.011021999999999821e+02 2.015000000000175362e+01 2.039676000000000045e+02 2.338060000000558958e+01
6.040000000000000000e+02 2.013522000000000389e+02 2.007080000000170017e+01 2.042232000000000198e+02 2.332940000000552772e+01
6.050000000000000000e+02 2.015796000000000276e+02 1.996120000000159678e+01 2.044884000000000128e+02 2.329680000000548645e+01
6.060000000000000000e+02 2.017980000000000018e+02 1.982620000000146021e+01 2.046836000000000126e+02 2.314340000000530040e+01
6.070000000000000000e+02 2.020440000000000111e+02 1.974460000000136617e+01 2.049030000000000200e+02 2.301180000000514170e+01
6.080000000000000000e+02 2.022356000000000051e+02 1.959260000000119462e+01 2.050566000000000031e+02 2.278580000000486194e+01
6.090000000000000000e+02 2.024569999999999936e+02 1.948060000000108971e+01 2.053189999999999884e+02 2.272660000000478675e+01
6.100000000000000000e+02 2.026417999999999893e+02 1.933160000000092893e+01 2.055335999999999785e+02 2.259620000000462881e+01
6.110000000000000000e+02 2.028365999999999758e+02 1.917920000000079739e+01 2.057546000000000390e+02 2.247340000000448157e+01
6.120000000000000000e+02 2.030321999999999889e+02 1.900560000000064065e+01 2.059815999999999860e+02 2.237640000000436302e+01
6.130000000000000000e+02 2.032834000000000003e+02 1.893020000000057479e+01 2.062239999999999895e+02 2.227260000000423545e+01
6.140000000000000000e+02 2.035004000000000133e+02 1.880840000000054957e+01 2.064979999999999905e+02 2.221400000000416242e+01
6.150000000000000000e+02 2.036906000000000176e+02 1.863820000000038135e+01 2.067307999999999879e+02 2.211580000000404311e+01
6.160000000000000000e+02 2.039050000000000011e+02 1.850280000000029190e+01 2.069316000000000031e+02 2.195880000000385124e+01
6.170000000000000000e+02 2.041578000000000088e+02 1.841640000000025523e+01 2.071683999999999912e+02 2.185320000000372076e+01
6.180000000000000000e+02 2.043593999999999937e+02 1.827040000000014430e+01 2.074151999999999987e+02 2.178420000000363643e+01
6.190000000000000000e+02 2.045816000000000088e+02 1.817880000000008778e+01 2.076831999999999994e+02 2.175760000000360606e+01
6.200000000000000000e+02 2.047961999999999989e+02 1.807660000000001332e+01 2.079422000000000139e+02 2.171420000000355088e+01
6.210000000000000000e+02 2.049916000000000054e+02 1.794679999999992503e+01 2.081227999999999838e+02 2.153980000000333916e+01
6.220000000000000000e+02 2.052186000000000092e+02 1.782479999999983278e+01 2.083251999999999953e+02 2.140980000000318029e+01
6.230000000000000000e+02 2.054519999999999982e+02 1.771179999999973020e+01 2.085486000000000217e+02 2.130760000000305610e+01
6.240000000000000000e+02 2.057004000000000019e+02 1.762639999999963791e+01 2.087796000000000163e+02 2.120380000000292853e+01
6.250000000000000000e+02 2.059128000000000043e+02 1.748059999999944480e+01 2.089853999999999701e+02 2.106320000000275527e+01
6.260000000000000000e+02 2.061226000000000340e+02 1.734079999999935850e+01 2.092491999999999734e+02 2.100120000000268305e+01
6.270000000000000000e+02 2.063799999999999955e+02 1.725599999999925060e+01 2.094707999999999970e+02 2.086760000000251836e+01
6.280000000000000000e+02 2.066008000000000209e+02 1.713939999999914576e+01 2.097167999999999779e+02 2.078020000000241296e+01
6.290000000000000000e+02 2.068203999999999780e+02 1.703839999999904364e+01 2.099561999999999671e+02 2.069080000000230157e+01
6.300000000000000000e+02 2.070498000000000332e+02 1.693539999999895684e+01 2.101370000000000005e+02 2.050800000000207746e+01
6.310000000000000000e+02 2.072176000000000045e+02 1.673279999999876111e+01 2.104076000000000022e+02 2.045240000000200808e+01
6.320000000000000000e+02 2.074462000000000330e+02 1.663459999999870931e+01 2.106466000000000065e+02 2.034220000000187412e+01
6.330000000000000000e+02 2.076677999999999997e+02 1.652619999999866707e+01 2.108774000000000228e+02 2.024440000000175743e+01
6.340000000000000000e+02 2.078876000000000204e+02 1.639759999999862927e+01 2.111182000000000016e+02 2.014640000000163766e+01
6.350000000000000000e+02 2.080742000000000189e+02 1.623519999999854591e+01 2.113750000000000000e+02 2.007160000000154554e+01
6.360000000000000000e+02 2.082970000000000255e+02 1.609979999999847067e+01 2.116308000000000220e+02 1.998860000000144055e+01
6.370000000000000000e+02 2.085429999999999779e+02 1.600499999999843226e+01 2.118598000000000070e+02 1.986920000000129960e+01
6.380000000000000000e+02 2.087763999999999953e+02 1.590679999999839822e+01 2.121173999999999751e+02 1.979360000000120579e+01
6.390000000000000000e+02 2.089603999999999928e+02 1.573419999999830843e+01 2.123768000000000029e+02 1.972480000000112454e+01
6.400000000000000000e+02 2.091488000000000227e+02 1.556099999999827688e+01 2.125894000000000119e+02 1.958200000000094576e+01
6.410000000000000000e+02 2.093398000000000252e+02 1.539499999999824098e+01 2.127831999999999937e+02 1.944500000000078188e+01
6.420000000000000000e+02 2.095458000000000141e+02 1.524759999999819193e+01 2.130156000000000063e+02 1.935900000000067323e+01
6.430000000000000000e+02 2.097633999999999901e+02 1.512699999999817990e+01 2.132728000000000179e+02 1.931000000000061334e+01
6.440000000000000000e+02 2.099477999999999724e+02 1.495679999999812715e+01 2.135023999999999944e+02 1.919440000000047064e+01
6.450000000000000000e+02 2.101741999999999848e+02 1.486059999999815950e+01 2.137225999999999999e+02 1.906000000000030781e+01
6.460000000000000000e+02 2.103701999999999828e+02 1.473279999999818557e+01 2.139293999999999869e+02 1.889720000000010813e+01
6.470000000000000000e+02 2.105793999999999926e+02 1.460779999999816958e+01 2.141710000000000491e+02 1.879079999999997952e+01
6.480000000000000000e+02 2.107982000000000085e+02 1.447279999999814493e+01 2.143860000000000241e+02 1.865919999999981727e+01
6.490000000000000000e+02 2.110211999999999932e+02 1.435599999999809562e+01 2.146373999999999569e+02 1.857399999999971385e+01
6.500000000000000000e+02 2.112053999999999974e+02 1.418479999999808783e+01 2.148812000000000069e+02 1.848119999999960328e+01
6.510000000000000000e+02 2.113859999999999957e+02 1.398659999999802750e+01 2.150674000000000206e+02 1.829359999999937259e+01
6.520000000000000000e+02 2.115900000000000034e+02 1.383459999999801049e+01 2.152732000000000312e+02 1.814419999999919142e+01
6.530000000000000000e+02 2.118036000000000172e+02 1.366779999999796047e+01 2.154816000000000145e+02 1.797839999999898808e+01
6.540000000000000000e+02 2.119788000000000352e+02 1.348139999999800764e+01 2.157165999999999997e+02 1.786299999999884847e+01
6.550000000000000000e+02 2.121212000000000160e+02 1.328479999999807681e+01 2.159332000000000278e+02 1.772799999999867993e+01
6.560000000000000000e+02 2.123303999999999974e+02 1.315279999999814819e+01 2.161513999999999669e+02 1.759319999999855000e+01
6.570000000000000000e+02 2.125679999999999836e+02 1.307219999999819393e+01 2.163656000000000006e+02 1.745299999999842555e+01
6.580000000000000000e+02 2.127789999999999964e+02 1.293079999999827301e+01 2.165655999999999608e+02 1.729219999999827451e+01
6.590000000000000000e+02 2.129987999999999886e+02 1.279239999999834865e+01 2.167319999999999709e+02 1.706479999999815078e+01
6.600000000000000000e+02 2.132415999999999769e+02 1.266699999999841708e+01 2.169610000000000127e+02 1.694559999999805200e+01
6.610000000000000000e+02 2.134898000000000025e+02 1.255999999999847816e+01 2.171581999999999937e+02 1.677979999999797656e+01
6.620000000000000000e+02 2.137137999999999920e+02 1.244099999999854589e+01 2.173773999999999944e+02 1.662339999999793605e+01
6.630000000000000000e+02 2.139261999999999944e+02 1.228919999999862789e+01 2.176025999999999954e+02 1.647899999999791021e+01
6.640000000000000000e+02 2.141392000000000166e+02 1.214899999999870595e+01 2.178004000000000246e+02 1.630599999999779470e+01
6.650000000000000000e+02 2.143583999999999605e+02 1.200799999999878409e+01 2.180027999999999793e+02 1.612999999999780343e+01
6.660000000000000000e+02 2.145608000000000004e+02 1.189059999999884809e+01 2.182153999999999883e+02 1.597819999999774154e+01
6.670000000000000000e+02 2.147732000000000028e+02 1.175819999999892218e+01 2.184066000000000258e+02 1.578799999999768744e+01
6.680000000000000000e+02 2.149381999999999948e+02 1.157259999999902611e+01 2.186230000000000473e+02 1.564679999999766125e+01
6.690000000000000000e+02 2.151579999999999870e+02 1.144939999999909297e+01 2.188499999999999659e+02 1.550859999999764582e+01
6.700000000000000000e+02 2.153146000000000129e+02 1.124739999999917472e+01 2.190634000000000015e+02 1.537479999999757752e+01
6.710000000000000000e+02 2.155090000000000146e+02 1.107999999999925222e+01 2.192386000000000195e+02 1.517939999999751066e+01
6.720000000000000000e+02 2.156933999999999969e+02 1.089939999999933740e+01 2.194687999999999874e+02 1.504619999999750313e+01
6.730000000000000000e+02 2.158752000000000066e+02 1.071579999999943311e+01 2.196553999999999860e+02 1.485219999999751650e+01
6.740000000000000000e+02 2.161033999999999935e+02 1.060439999999949023e+01 2.198584000000000174e+02 1.468519999999755932e+01
6.750000000000000000e+02 2.163203999999999780e+02 1.045519999999957150e+01 2.200713999999999828e+02 1.452899999999759828e+01
6.760000000000000000e+02 2.165354000000000099e+02 1.030059999999964049e+01 2.202649999999999864e+02 1.433559999999760670e+01
6.770000000000000000e+02 2.167373999999999796e+02 1.014319999999971067e+01 2.204800000000000182e+02 1.421179999999764298e+01
6.780000000000000000e+02 2.169128000000000043e+02 9.939799999999785030e+00 2.206994000000000256e+02 1.407079999999763942e+01
6.790000000000000000e+02 2.170814000000000306e+02 9.730999999999841776e+00 2.209222000000000037e+02 1.391399999999772774e+01
6.800000000000000000e+02 2.172147999999999683e+02 9.472399999999943532e+00 2.211189999999999714e+02 1.375759999999781158e+01
6.810000000000000000e+02 2.174110000000000014e+02 9.311399999999997235e+00 2.213475999999999999e+02 1.365239999999787202e+01
6.820000000000000000e+02 2.176211999999999875e+02 9.163000000000046441e+00 2.215751999999999953e+02 1.354699999999793114e+01
6.830000000000000000e+02 2.178305999999999756e+02 9.006000000000099703e+00 2.218064000000000249e+02 1.341619999999800328e+01
6.840000000000000000e+02 2.180498000000000047e+02 8.862600000000158573e+00 2.220349999999999966e+02 1.327239999999808084e+01
6.850000000000000000e+02 2.182492000000000303e+02 8.695000000000232987e+00 2.222626000000000204e+02 1.312699999999816214e+01
6.860000000000000000e+02 2.184229999999999734e+02 8.491800000000326420e+00 2.224979999999999905e+02 1.301839999999822339e+01
6.870000000000000000e+02 2.186483999999999810e+02 8.364800000000389701e+00 2.227214000000000169e+02 1.287859999999830052e+01
6.880000000000000000e+02 2.188575999999999908e+02 8.218400000000425365e+00 2.229583999999999833e+02 1.276219999999836574e+01
6.890000000000000000e+02 2.190400000000000205e+02 8.053000000000459124e+00 2.231920000000000073e+02 1.263159999999843741e+01
6.900000000000000000e+02 2.192225999999999999e+02 7.862800000000519596e+00 2.233987999999999943e+02 1.247599999999852471e+01
6.910000000000000000e+02 2.194168000000000234e+02 7.691400000000530923e+00 2.236137999999999977e+02 1.232799999999860674e+01
6.920000000000000000e+02 2.195783999999999878e+02 7.475400000000540501e+00 2.238259999999999934e+02 1.218699999999868666e+01
6.930000000000000000e+02 2.198036000000000172e+02 7.350200000000557843e+00 2.240125999999999920e+02 1.202079999999877735e+01
6.940000000000000000e+02 2.200003999999999849e+02 7.189600000000584856e+00 2.242290000000000134e+02 1.187659999999885585e+01
6.950000000000000000e+02 2.201950000000000216e+02 6.995200000000623142e+00 2.244345999999999890e+02 1.172799999999893927e+01
6.960000000000000000e+02 2.203953999999999951e+02 6.821800000000612485e+00 2.246649999999999920e+02 1.159639999999901150e+01
6.970000000000000000e+02 2.205893999999999835e+02 6.647400000000553533e+00 2.248603999999999985e+02 1.141019999999911505e+01
6.980000000000000000e+02 2.207664000000000044e+02 6.453200000000488323e+00 2.250683999999999969e+02 1.125959999999919781e+01
6.990000000000000000e+02 2.209865999999999815e+02 6.327600000000446201e+00 2.252892000000000507e+02 1.113079999999926883e+01
7.000000000000000000e+02 2.211886000000000081e+02 6.173000000000394394e+00 2.254976000000000056e+02 1.096899999999935993e+01
7.010000000000000000e+02 2.213684000000000083e+02 5.984600000000332543e+00 2.256918000000000006e+02 1.079279999999945616e+01
7.020000000000000000e+02 2.215597999999999956e+02 5.812000000000274724e+00 2.258851999999999975e+02 1.061479999999955481e+01
7.030000000000000000e+02 2.217586000000000581e+02 5.623000000000210719e+00 2.260959999999999752e+02 1.046159999999964008e+01
7.040000000000000000e+02 2.219556000000000040e+02 5.442800000000159955e+00 2.262796000000000163e+02 1.027139999999974407e+01
7.050000000000000000e+02 2.221437999999999988e+02 5.257400000000107099e+00 2.264666000000000281e+02 1.010759999999983627e+01
7.060000000000000000e+02 2.223044000000000153e+02 5.019600000000041362e+00 2.266469999999999914e+02 9.936199999999907106e+00
7.070000000000000000e+02 2.224923999999999751e+02 4.825199999999987277e+00 2.268298000000000343e+02 9.770199999999976015e+00
7.080000000000000000e+02 2.226787999999999954e+02 4.619799999999935736e+00 2.270330000000000155e+02 9.633600000000033248e+00
7.090000000000000000e+02 2.228688000000000216e+02 4.407999999999887564e+00 2.272015999999999849e+02 9.429600000000098348e+00
7.100000000000000000e+02 2.230482000000000085e+02 4.202799999999857761e+00 2.274030000000000200e+02 9.279600000000156612e+00
7.110000000000000000e+02 2.232110000000000127e+02 3.955799999999819239e+00 2.275826000000000136e+02 9.075400000000206191e+00
7.120000000000000000e+02 2.233872000000000071e+02 3.764999999999788738e+00 2.277693999999999903e+02 8.898400000000290078e+00
7.130000000000000000e+02 2.236074000000000126e+02 3.597999999999776044e+00 2.279217999999999620e+02 8.668200000000368277e+00
7.140000000000000000e+02 2.238234000000000208e+02 3.431599999999783712e+00 2.281084000000000174e+02 8.469200000000451922e+00
7.150000000000000000e+02 2.240225999999999829e+02 3.245199999999786478e+00 2.283043999999999869e+02 8.308600000000508246e+00
7.160000000000000000e+02 2.241970000000000027e+02 3.035799999999798437e+00 2.284840000000000373e+02 8.098200000000598919e+00
7.170000000000000000e+02 2.243411999999999864e+02 2.786599999999811672e+00 2.286881999999999948e+02 7.924000000000651411e+00
7.180000000000000000e+02 2.245446000000000026e+02 2.623399999999821652e+00 2.288766000000000247e+02 7.718400000000685601e+00
7.190000000000000000e+02 2.247372000000000014e+02 2.450799999999840217e+00 2.290678000000000054e+02 7.546400000000676123e+00
7.200000000000000000e+02 2.249026000000000067e+02 2.240599999999854042e+00 2.292706000000000017e+02 7.382400000000687967e+00
7.210000000000000000e+02 2.250631999999999948e+02 2.037399999999869760e+00 2.294590000000000032e+02 7.217400000000688820e+00
7.220000000000000000e+02 2.252239999999999895e+02 1.850999999999888068e+00 2.296617999999999711e+02 7.056800000000667872e+00
7.230000000000000000e+02 2.253950000000000102e+02 1.656199999999906636e+00 2.298536000000000001e+02 6.880000000000630500e+00
7.240000000000000000e+02 2.255508000000000095e+02 1.471999999999923370e+00 2.300391999999999939e+02 6.682400000000564333e+00
7.250000000000000000e+02 2.256981999999999857e+02 1.257799999999937191e+00 2.302280000000000086e+02 6.485400000000499432e+00
7.260000000000000000e+02 2.258679999999999950e+02 1.072799999999947351e+00 2.304368000000000052e+02 6.324600000000444311e+00
7.270000000000000000e+02 2.260500000000000114e+02 8.973999999999571209e-01 2.306275999999999726e+02 6.133600000000380525e+00
7.280000000000000000e+02 2.262004000000000019e+02 6.987999999999656708e-01 2.308312000000000239e+02 5.951800000000320168e+00
7.290000000000000000e+02 2.263886000000000251e+02 5.151999999999722357e-01 2.310380000000000109e+02 5.772200000000268894e+00
7.300000000000000000e+02 2.266000000000000227e+02 3.623999999999738542e-01 2.312137999999999920e+02 5.558200000000213414e+00
7.310000000000000000e+02 2.267984000000000151e+02 1.691999999999817539e-01 2.313802000000000021e+02 5.336200000000153487e+00
7.320000000000000000e+02 2.269910000000000139e+02 -6.000000000009345080e-03 2.315654000000000110e+02 5.129400000000099880e+00
7.330000000000000000e+02 2.272049999999999841e+02 -1.658000000000019181e-01 2.317348000000000070e+02 4.903200000000041747e+00
7.340000000000000000e+02 2.273987999999999943e+02 -3.155999999999968275e-01 2.319331999999999994e+02 4.730399999999998606e+00
7.350000000000000000e+02 2.276223999999999705e+02 -4.343999999999945683e-01 2.321299999999999955e+02 4.555199999999954841e+00
7.360000000000000000e+02 2.278155999999999892e+02 -6.273999999999826382e-01 2.322783999999999764e+02 4.326999999999896040e+00
7.370000000000000000e+02 2.279913999999999987e+02 -8.441999999999644233e-01 2.324593999999999880e+02 4.145199999999849894e+00
7.380000000000000000e+02 2.281568000000000040e+02 -1.041999999999946747e+00 2.326528000000000134e+02 3.962599999999824707e+00
7.390000000000000000e+02 2.283359999999999559e+02 -1.238399999999929779e+00 2.328615999999999815e+02 3.789399999999811364e+00
7.400000000000000000e+02 2.285221999999999980e+02 -1.412999999999911882e+00 2.330536000000000172e+02 3.593799999999797379e+00
7.410000000000000000e+02 2.287167999999999779e+02 -1.570799999999894503e+00 2.332474000000000274e+02 3.389799999999778102e+00
7.420000000000000000e+02 2.289026000000000067e+02 -1.746199999999875185e+00 2.334000000000000057e+02 3.154999999999783533e+00
7.430000000000000000e+02 2.290837999999999965e+02 -1.938799999999853974e+00 2.335750000000000171e+02 2.939999999999787672e+00
7.440000000000000000e+02 2.292495999999999867e+02 -2.129599999999836069e+00 2.337787999999999897e+02 2.748199999999807019e+00
7.450000000000000000e+02 2.294098000000000184e+02 -2.322199999999840170e+00 2.339629999999999939e+02 2.557599999999827567e+00
7.460000000000000000e+02 2.295737999999999772e+02 -2.538999999999841606e+00 2.341676000000000215e+02 2.404799999999844395e+00
7.470000000000000000e+02 2.297484000000000037e+02 -2.751199999999844437e+00 2.343408000000000015e+02 2.210199999999862719e+00
7.480000000000000000e+02 2.299289999999999736e+02 -2.932799999999846641e+00 2.345132000000000119e+02 2.003999999999880988e+00
7.490000000000000000e+02 2.301304000000000087e+02 -3.078399999999848369e+00 2.347181999999999960e+02 1.862399999999893252e+00
7.500000000000000000e+02 2.302886000000000024e+02 -3.257999999999870333e+00 2.349005999999999972e+02 1.692599999999905291e+00
7.510000000000000000e+02 2.304600000000000364e+02 -3.447999999999885823e+00 2.350785999999999945e+02 1.506999999999921958e+00
7.520000000000000000e+02 2.306171999999999684e+02 -3.687999999999904688e+00 2.352698000000000036e+02 1.343999999999936135e+00
7.530000000000000000e+02 2.308104000000000156e+02 -3.866999999999928050e+00 2.354545999999999992e+02 1.149799999999953526e+00
7.540000000000000000e+02 2.309960000000000093e+02 -4.059399999999975250e+00 2.356260000000000048e+02 9.411999999999685063e-01
7.550000000000000000e+02 2.311732000000000085e+02 -4.275400000000034062e+00 2.358071999999999946e+02 7.513999999999754209e-01
7.560000000000000000e+02 2.313154000000000110e+02 -4.553000000000115399e+00 2.360056000000000154e+02 5.865999999999825798e-01
7.570000000000000000e+02 2.314702000000000055e+02 -4.793600000000179939e+00 2.361439999999999770e+02 3.777999999999905878e-01
7.580000000000000000e+02 2.316399999999999864e+02 -5.042000000000246729e+00 2.363165999999999940e+02 1.789999999999973834e-01
7.590000000000000000e+02 2.318413999999999930e+02 -5.217800000000291760e+00 2.365104000000000042e+02 2.560000000000152431e-02
7.600000000000000000e+02 2.320118000000000222e+02 -5.417200000000339521e+00 2.366317999999999984e+02 -2.347999999999917375e-01
7.610000000000000000e+02 2.321877999999999815e+02 -5.625800000000383605e+00 2.368052000000000135e+02 -4.277999999999870795e-01
7.620000000000000000e+02 2.323833999999999946e+02 -5.802800000000413405e+00 2.369955999999999960e+02 -5.945999999999843633e-01
7.630000000000000000e+02 2.325851999999999862e+02 -5.965200000000447034e+00 2.371610000000000014e+02 -8.043999999999772443e-01
7.640000000000000000e+02 2.327503999999999849e+02 -6.157800000000495544e+00 2.373374000000000024e+02 -1.003599999999965853e+00
7.650000000000000000e+02 2.329305999999999699e+02 -6.333000000000530427e+00 2.375045999999999822e+02 -1.211399999999950072e+00
7.660000000000000000e+02 2.331263999999999896e+02 -6.476400000000548829e+00 2.376905999999999892e+02 -1.411599999999935573e+00
7.670000000000000000e+02 2.333034000000000106e+02 -6.640400000000561853e+00 2.378624000000000080e+02 -1.617999999999922389e+00
7.680000000000000000e+02 2.335049999999999670e+02 -6.773800000000572474e+00 2.380063999999999851e+02 -1.844999999999904716e+00
7.690000000000000000e+02 2.336913999999999874e+02 -6.935200000000593334e+00 2.381671999999999798e+02 -2.046599999999886954e+00
7.700000000000000000e+02 2.338697999999999979e+02 -7.109600000000617648e+00 2.383007999999999811e+02 -2.283599999999860852e+00
7.710000000000000000e+02 2.340563999999999965e+02 -7.279200000000601634e+00 2.384550000000000125e+02 -2.501599999999837287e+00
7.720000000000000000e+02 2.342393999999999892e+02 -7.451400000000579560e+00 2.386216000000000008e+02 -2.709999999999815667e+00
7.730000000000000000e+02 2.344337999999999909e+02 -7.619000000000527351e+00 2.387848000000000184e+02 -2.914799999999807767e+00
7.740000000000000000e+02 2.346636000000000024e+02 -7.734600000000479980e+00 2.389338000000000193e+02 -3.146599999999807995e+00
7.750000000000000000e+02 2.348447999999999922e+02 -7.954400000000383386e+00 2.391064000000000078e+02 -3.329199999999801651e+00
7.760000000000000000e+02 2.350226000000000113e+02 -8.155200000000311533e+00 2.392745999999999924e+02 -3.538199999999807943e+00
7.770000000000000000e+02 2.352200000000000273e+02 -8.337400000000252831e+00 2.394600000000000080e+02 -3.731599999999823503e+00
7.780000000000000000e+02 2.354037999999999897e+02 -8.530800000000173355e+00 2.396077999999999975e+02 -3.974199999999837640e+00
7.790000000000000000e+02 2.355859999999999843e+02 -8.723600000000100607e+00 2.397787999999999897e+02 -4.198799999999863530e+00
7.800000000000000000e+02 2.357400000000000091e+02 -8.951000000000034262e+00 2.399418000000000006e+02 -4.432799999999907037e+00
7.810000000000000000e+02 2.359089999999999918e+02 -9.164599999999957447e+00 2.400687999999999818e+02 -4.680999999999960082e+00
7.820000000000000000e+02 2.360625999999999749e+02 -9.398599999999877497e+00 2.402437999999999647e+02 -4.880199999999989657e+00
7.830000000000000000e+02 2.362041999999999575e+02 -9.660999999999777543e+00 2.404243999999999915e+02 -5.064000000000029367e+00
7.840000000000000000e+02 2.363488000000000113e+02 -9.911799999999677979e+00 2.405788000000000011e+02 -5.306400000000108363e+00
7.850000000000000000e+02 2.364884000000000128e+02 -1.018059999999957377e+01 2.407173999999999978e+02 -5.572000000000195463e+00
7.860000000000000000e+02 2.366630000000000109e+02 -1.039399999999949742e+01 2.408914000000000328e+02 -5.786800000000268618e+00
7.870000000000000000e+02 2.368402000000000385e+02 -1.058839999999940851e+01 2.410378000000000043e+02 -6.024600000000347677e+00
7.880000000000000000e+02 2.370164000000000044e+02 -1.077779999999931348e+01 2.412048000000000059e+02 -6.240600000000419811e+00
7.890000000000000000e+02 2.371763999999999726e+02 -1.096319999999922601e+01 2.413199999999999648e+02 -6.522000000000514497e+00
7.900000000000000000e+02 2.373276000000000181e+02 -1.118839999999913815e+01 2.414703999999999837e+02 -6.770800000000558150e+00
7.910000000000000000e+02 2.374646000000000186e+02 -1.145679999999903309e+01 2.415954000000000121e+02 -7.043200000000606309e+00
7.920000000000000000e+02 2.376204000000000178e+02 -1.168899999999894135e+01 2.417249999999999943e+02 -7.304800000000657434e+00
7.930000000000000000e+02 2.377706000000000017e+02 -1.193799999999882289e+01 2.418856000000000392e+02 -7.537800000000696166e+00
7.940000000000000000e+02 2.379055999999999926e+02 -1.222479999999866429e+01 2.420454000000000008e+02 -7.762200000000692768e+00
7.950000000000000000e+02 2.380453999999999724e+02 -1.248859999999851667e+01 2.422033999999999878e+02 -8.002800000000688030e+00
7.960000000000000000e+02 2.381859999999999786e+02 -1.275179999999837221e+01 2.423503999999999792e+02 -8.254600000000689164e+00
7.970000000000000000e+02 2.383205999999999847e+02 -1.302579999999822036e+01 2.424908000000000072e+02 -8.518200000000623717e+00
7.980000000000000000e+02 2.384827999999999975e+02 -1.328159999999807894e+01 2.426612000000000080e+02 -8.723400000000546939e+00
7.990000000000000000e+02 2.386386000000000251e+02 -1.352419999999794520e+01 2.428037999999999954e+02 -8.974000000000444288e+00
8.000000000000000000e+02 2.387558000000000220e+02 -1.378419999999779932e+01 2.429525999999999897e+02 -9.212600000000334077e+00
8.010000000000000000e+02 2.388757999999999981e+02 -1.406119999999764758e+01 2.431051999999999964e+02 -9.446400000000204855e+00
8.020000000000000000e+02 2.390057999999999936e+02 -1.432879999999756215e+01 2.432542000000000257e+02 -9.681600000000075923e+00
8.030000000000000000e+02 2.391607999999999947e+02 -1.455519999999752478e+01 2.434001999999999839e+02 -9.921399999999941599e+00
8.040000000000000000e+02 2.392863999999999578e+02 -1.481639999999760704e+01 2.435536000000000172e+02 -1.015439999999981247e+01
8.050000000000000000e+02 2.394227999999999952e+02 -1.505439999999774514e+01 2.436938000000000102e+02 -1.039819999999967770e+01
8.060000000000000000e+02 2.395525999999999840e+02 -1.528499999999787562e+01 2.438447999999999922e+02 -1.062779999999955116e+01
8.070000000000000000e+02 2.396945999999999799e+02 -1.551479999999801507e+01 2.440028000000000077e+02 -1.085179999999942524e+01
8.080000000000000000e+02 2.398341999999999814e+02 -1.576479999999816783e+01 2.441313999999999851e+02 -1.110479999999928680e+01
8.090000000000000000e+02 2.399755999999999574e+02 -1.602399999999830271e+01 2.442901999999999987e+02 -1.133279999999915866e+01
8.100000000000000000e+02 2.401276000000000295e+02 -1.627719999999849065e+01 2.444405999999999892e+02 -1.156439999999903279e+01
8.110000000000000000e+02 2.402928000000000281e+02 -1.649539999999871753e+01 2.446101999999999634e+02 -1.177459999999891416e+01
8.120000000000000000e+02 2.404480000000000359e+02 -1.672999999999895238e+01 2.447595999999999776e+02 -1.203799999999876924e+01
8.130000000000000000e+02 2.405705999999999847e+02 -1.702679999999921279e+01 2.449117999999999711e+02 -1.227379999999863713e+01
8.140000000000000000e+02 2.407072000000000003e+02 -1.729079999999941819e+01 2.450543999999999869e+02 -1.252499999999849933e+01
8.150000000000000000e+02 2.408348000000000013e+02 -1.755639999999963408e+01 2.452244000000000028e+02 -1.274039999999837924e+01
8.160000000000000000e+02 2.409603999999999928e+02 -1.783639999999986614e+01 2.453658000000000357e+02 -1.296299999999825658e+01
8.170000000000000000e+02 2.410729999999999791e+02 -1.814420000000010802e+01 2.455183999999999855e+02 -1.321019999999811922e+01
8.180000000000000000e+02 2.412069999999999936e+02 -1.839740000000032438e+01 2.456753999999999962e+02 -1.344019999999799353e+01
8.190000000000000000e+02 2.413407999999999731e+02 -1.865760000000055285e+01 2.458350000000000080e+02 -1.366219999999786694e+01
8.200000000000000000e+02 2.414759999999999991e+02 -1.888940000000075514e+01 2.459817999999999927e+02 -1.391419999999772728e+01
8.210000000000000000e+02 2.416184000000000083e+02 -1.911400000000094934e+01 2.461109999999999900e+02 -1.417519999999758440e+01
8.220000000000000000e+02 2.417508000000000266e+02 -1.935740000000114591e+01 2.462715999999999781e+02 -1.440799999999745395e+01
8.230000000000000000e+02 2.418686000000000149e+02 -1.962800000000133238e+01 2.464149999999999920e+02 -1.467419999999730607e+01
8.240000000000000000e+02 2.419991999999999734e+02 -1.987440000000153617e+01 2.465482000000000085e+02 -1.494139999999715940e+01
8.250000000000000000e+02 2.421399999999999864e+02 -2.012180000000173763e+01 2.466764000000000010e+02 -1.520539999999701131e+01
8.260000000000000000e+02 2.422647999999999797e+02 -2.040060000000197249e+01 2.468157999999999674e+02 -1.544779999999688158e+01
8.270000000000000000e+02 2.424039999999999964e+02 -2.065700000000225955e+01 2.469389999999999645e+02 -1.571519999999683037e+01
8.280000000000000000e+02 2.425477999999999952e+02 -2.090340000000256282e+01 2.470822000000000003e+02 -1.597519999999685680e+01
8.290000000000000000e+02 2.426943999999999733e+02 -2.112100000000283018e+01 2.472178000000000111e+02 -1.623139999999706617e+01
8.300000000000000000e+02 2.428254000000000019e+02 -2.137500000000314060e+01 2.473679999999999950e+02 -1.648159999999727177e+01
8.310000000000000000e+02 2.429507999999999868e+02 -2.163460000000345929e+01 2.475124000000000137e+02 -1.674639999999749307e+01
8.320000000000000000e+02 2.430804000000000258e+02 -2.188240000000375574e+01 2.476631999999999891e+02 -1.699099999999777921e+01
8.330000000000000000e+02 2.432300000000000182e+02 -2.210240000000402816e+01 2.477900000000000205e+02 -1.726219999999811350e+01
8.340000000000000000e+02 2.433752000000000066e+02 -2.232840000000430436e+01 2.479277999999999906e+02 -1.752739999999843690e+01
8.350000000000000000e+02 2.435035999999999490e+02 -2.257360000000460332e+01 2.480720000000000027e+02 -1.777719999999874290e+01
8.360000000000000000e+02 2.436390000000000100e+02 -2.281020000000489389e+01 2.481939999999999884e+02 -1.805799999999908678e+01
8.370000000000000000e+02 2.437678000000000225e+02 -2.305560000000519238e+01 2.483385999999999854e+02 -1.829679999999937934e+01
8.380000000000000000e+02 2.439191999999999894e+02 -2.326800000000545054e+01 2.484712000000000103e+02 -1.856419999999970472e+01
8.390000000000000000e+02 2.440708000000000197e+02 -2.346580000000569299e+01 2.485990000000000180e+02 -1.882380000000001985e+01
8.400000000000000000e+02 2.442134000000000071e+02 -2.367620000000595226e+01 2.487454000000000178e+02 -1.908780000000034249e+01
8.410000000000000000e+02 2.443396000000000186e+02 -2.391780000000624540e+01 2.488924000000000092e+02 -1.933480000000064436e+01
8.420000000000000000e+02 2.444622000000000241e+02 -2.418420000000656955e+01 2.490086000000000013e+02 -1.962040000000099482e+01
8.430000000000000000e+02 2.445889999999999986e+02 -2.443640000000688417e+01 2.491645999999999788e+02 -1.985980000000128953e+01
8.440000000000000000e+02 2.447212000000000103e+02 -2.470580000000720844e+01 2.492923999999999864e+02 -2.012040000000160944e+01
8.450000000000000000e+02 2.448400000000000034e+02 -2.496300000000752206e+01 2.494200000000000159e+02 -2.038460000000192807e+01
8.460000000000000000e+02 2.449869999999999663e+02 -2.518500000000779693e+01 2.495527999999999906e+02 -2.064200000000224478e+01
8.470000000000000000e+02 2.451390000000000100e+02 -2.540460000000806673e+01 2.496768000000000143e+02 -2.089960000000255746e+01
8.480000000000000000e+02 2.452815999999999974e+02 -2.564040000000835562e+01 2.498146000000000129e+02 -2.115180000000286853e+01
8.490000000000000000e+02 2.454184000000000196e+02 -2.589100000000865975e+01 2.499517999999999915e+02 -2.140080000000317284e+01
8.500000000000000000e+02 2.455323999999999955e+02 -2.615460000000898333e+01 2.500913999999999646e+02 -2.164320000000346766e+01
8.510000000000000000e+02 2.456474000000000046e+02 -2.644620000000933402e+01 2.502197999999999922e+02 -2.191160000000379782e+01
8.520000000000000000e+02 2.457671999999999741e+02 -2.672240000000967441e+01 2.503342000000000098e+02 -2.218540000000412959e+01
8.530000000000000000e+02 2.459006000000000256e+02 -2.698320000000999386e+01 2.504387999999999863e+02 -2.248160000000449088e+01
8.540000000000000000e+02 2.460407999999999902e+02 -2.722660000001028990e+01 2.505476000000000170e+02 -2.275860000000482941e+01
8.550000000000000000e+02 2.461962000000000046e+02 -2.744680000001055831e+01 2.506745999999999981e+02 -2.303020000000516276e+01
8.560000000000000000e+02 2.463392000000000053e+02 -2.767120000001083113e+01 2.508077999999999861e+02 -2.329760000000548814e+01
8.570000000000000000e+02 2.464730000000000132e+02 -2.793660000001115762e+01 2.509370000000000118e+02 -2.356680000000581998e+01
8.580000000000000000e+02 2.466167999999999552e+02 -2.821680000001150290e+01 2.510681999999999903e+02 -2.383620000000614780e+01
8.590000000000000000e+02 2.467443999999999846e+02 -2.848860000001183224e+01 2.511889999999999930e+02 -2.412720000000650344e+01
8.600000000000000000e+02 2.468751999999999782e+02 -2.876100000001216372e+01 2.513033999999999821e+02 -2.441900000000686077e+01
8.610000000000000000e+02 2.469973999999999990e+02 -2.904160000001250808e+01 2.514017999999999802e+02 -2.472660000000723812e+01
8.620000000000000000e+02 2.471250000000000000e+02 -2.933360000001268730e+01 2.515210000000000150e+02 -2.499740000000756623e+01
8.630000000000000000e+02 2.472312000000000012e+02 -2.964380000001283477e+01 2.516411999999999978e+02 -2.527500000000790692e+01
8.640000000000000000e+02 2.473555999999999813e+02 -2.994340000001300695e+01 2.517454000000000178e+02 -2.555540000000824818e+01
8.650000000000000000e+02 2.474850000000000136e+02 -3.021800000001317699e+01 2.518637999999999693e+02 -2.583220000000858718e+01
8.660000000000000000e+02 2.475757999999999868e+02 -3.054380000001319928e+01 2.519630000000000223e+02 -2.611920000000893793e+01
8.670000000000000000e+02 2.476722000000000037e+02 -3.085960000001315962e+01 2.520819999999999936e+02 -2.638780000000926407e+01
8.680000000000000000e+02 2.477629999999999768e+02 -3.118180000001312990e+01 2.522081999999999766e+02 -2.665880000000959882e+01
8.690000000000000000e+02 2.478626000000000147e+02 -3.151000000001309687e+01 2.523170000000000073e+02 -2.696200000000996511e+01
8.700000000000000000e+02 2.479694000000000074e+02 -3.181760000001304434e+01 2.524335999999999842e+02 -2.725480000001032721e+01
8.710000000000000000e+02 2.480733999999999924e+02 -3.213740000001298824e+01 2.525631999999999948e+02 -2.751520000001064403e+01
8.720000000000000000e+02 2.481925999999999988e+02 -3.242500000001291482e+01 2.526889999999999930e+02 -2.777380000001096150e+01
8.730000000000000000e+02 2.483136000000000081e+02 -3.269420000001272797e+01 2.527907999999999902e+02 -2.807580000001132703e+01
8.740000000000000000e+02 2.484377999999999815e+02 -3.296180000001230326e+01 2.528949999999999818e+02 -2.836740000001168838e+01
8.750000000000000000e+02 2.485287999999999897e+02 -3.326680000001179849e+01 2.530142000000000166e+02 -2.864520000001202504e+01
8.760000000000000000e+02 2.486449999999999818e+02 -3.353820000001137203e+01 2.531278000000000077e+02 -2.892300000001236171e+01
8.770000000000000000e+02 2.487725999999999829e+02 -3.378160000001101793e+01 2.532246000000000095e+02 -2.925040000001276397e+01
8.780000000000000000e+02 2.488978000000000179e+02 -3.403980000001067197e+01 2.533426000000000045e+02 -2.952860000001310681e+01
8.790000000000000000e+02 2.490224000000000046e+02 -3.432460000001027112e+01 2.534550000000000125e+02 -2.980620000001344039e+01
8.800000000000000000e+02 2.491290000000000191e+02 -3.463660000000980688e+01 2.535493999999999915e+02 -3.011560000001382775e+01
8.810000000000000000e+02 2.492483999999999753e+02 -3.493640000000927870e+01 2.536556000000000211e+02 -3.040780000001418060e+01
8.820000000000000000e+02 2.493586000000000240e+02 -3.524460000000856041e+01 2.537638000000000034e+02 -3.070840000001454584e+01
8.830000000000000000e+02 2.494671999999999628e+02 -3.557260000000779598e+01 2.538811999999999784e+02 -3.098660000001488868e+01
8.840000000000000000e+02 2.495936000000000092e+02 -3.586720000000710940e+01 2.539976000000000056e+02 -3.126440000001522534e+01
8.850000000000000000e+02 2.497246000000000095e+02 -3.611860000000652349e+01 2.541106000000000336e+02 -3.155500000001557837e+01
8.860000000000000000e+02 2.498491999999999962e+02 -3.638460000000590355e+01 2.542102000000000430e+02 -3.184320000001586592e+01
8.870000000000000000e+02 2.499900000000000091e+02 -3.663120000000532883e+01 2.543074000000000296e+02 -3.216020000001574886e+01
8.880000000000000000e+02 2.501257999999999697e+02 -3.689340000000471775e+01 2.544167999999999665e+02 -3.243920000001509862e+01
8.890000000000000000e+02 2.502492000000000303e+02 -3.717540000000406053e+01 2.545183999999999855e+02 -3.273800000001440225e+01
8.900000000000000000e+02 2.503951999999999884e+02 -3.742820000000347136e+01 2.546104000000000269e+02 -3.303800000001370307e+01
8.910000000000000000e+02 2.505227999999999895e+02 -3.770440000000282765e+01 2.546996000000000322e+02 -3.334480000001298805e+01
8.920000000000000000e+02 2.506394000000000233e+02 -3.798360000000217696e+01 2.547843999999999767e+02 -3.366200000001224879e+01
8.930000000000000000e+02 2.507429999999999950e+02 -3.827260000000150342e+01 2.548937999999999988e+02 -3.394120000001159809e+01
8.940000000000000000e+02 2.508608000000000118e+02 -3.854680000000086437e+01 2.549796000000000049e+02 -3.426320000001084765e+01
8.950000000000000000e+02 2.509895999999999958e+02 -3.880520000000026215e+01 2.550783999999999878e+02 -3.457460000001012190e+01
8.960000000000000000e+02 2.511046000000000049e+02 -3.907359999999963662e+01 2.551870000000000118e+02 -3.487580000000941993e+01
8.970000000000000000e+02 2.512364000000000033e+02 -3.931339999999907775e+01 2.552878000000000043e+02 -3.517200000000872961e+01
8.980000000000000000e+02 2.513653999999999940e+02 -3.954879999999852913e+01 2.553777999999999793e+02 -3.549920000000796705e+01
8.990000000000000000e+02 2.514913999999999987e+02 -3.981439999999791013e+01 2.554789999999999850e+02 -3.581420000000723292e+01
9.000000000000000000e+02 2.515828000000000202e+02 -4.011479999999721002e+01 2.555758000000000152e+02 -3.611720000000652675e+01
9.010000000000000000e+02 2.517131999999999721e+02 -4.038699999999657564e+01 2.556707999999999856e+02 -3.642960000000579868e+01
9.020000000000000000e+02 2.518696000000000197e+02 -4.063419999999599952e+01 2.557751999999999839e+02 -3.673500000000508692e+01
9.030000000000000000e+02 2.519989999999999668e+02 -4.089959999999538098e+01 2.558590000000000089e+02 -3.705880000000433228e+01
9.040000000000000000e+02 2.521201999999999828e+02 -4.116999999999475079e+01 2.559575999999999851e+02 -3.736760000000361259e+01
9.050000000000000000e+02 2.522355999999999767e+02 -4.144959999999409916e+01 2.560600000000000023e+02 -3.766740000000291388e+01
9.060000000000000000e+02 2.523690000000000282e+02 -4.171599999999347830e+01 2.561444000000000187e+02 -3.798840000000216577e+01
9.070000000000000000e+02 2.524996000000000151e+02 -4.199359999999283133e+01 2.562384000000000128e+02 -3.830280000000143303e+01
9.080000000000000000e+02 2.526346000000000060e+02 -4.226099999999220813e+01 2.563322000000000003e+02 -3.861160000000071335e+01
9.090000000000000000e+02 2.527369999999999948e+02 -4.256719999999149451e+01 2.564350000000000023e+02 -3.891939999999999600e+01
9.100000000000000000e+02 2.528536000000000286e+02 -4.286639999999079720e+01 2.565149999999999864e+02 -3.926399999999919288e+01
9.110000000000000000e+02 2.529705999999999904e+02 -4.314719999999014277e+01 2.566184000000000083e+02 -3.957679999999846387e+01
9.120000000000000000e+02 2.530672000000000139e+02 -4.344619999998944593e+01 2.567113999999999692e+02 -3.988759999999773953e+01
9.130000000000000000e+02 2.531677999999999997e+02 -4.374399999998875188e+01 2.568092000000000326e+02 -4.019759999999701705e+01
9.140000000000000000e+02 2.532747999999999706e+02 -4.405219999998803360e+01 2.569024000000000001e+02 -4.052719999999624889e+01
9.150000000000000000e+02 2.533849999999999909e+02 -4.433779999998736798e+01 2.569809999999999945e+02 -4.085119999999549378e+01
9.160000000000000000e+02 2.535052000000000021e+02 -4.461819999998671449e+01 2.570588000000000193e+02 -4.118579999999471397e+01
9.170000000000000000e+02 2.536023999999999887e+02 -4.492859999998599108e+01 2.571562000000000126e+02 -4.149679999999398916e+01
9.180000000000000000e+02 2.537059999999999889e+02 -4.524459999998525461e+01 2.572456000000000245e+02 -4.180139999999327927e+01
9.190000000000000000e+02 2.538299999999999841e+02 -4.553499999998457781e+01 2.573389999999999986e+02 -4.211759999999254234e+01
9.200000000000000000e+02 2.539733999999999696e+02 -4.579039999998398258e+01 2.574302000000000135e+02 -4.243539999999180168e+01
9.210000000000000000e+02 2.540930000000000177e+02 -4.605999999998335426e+01 2.575059999999999718e+02 -4.275859999999104843e+01
9.220000000000000000e+02 2.542215999999999951e+02 -4.632099999998274598e+01 2.575889999999999986e+02 -4.307119999999031990e+01
9.230000000000000000e+02 2.543281999999999812e+02 -4.660639999998208083e+01 2.576775999999999840e+02 -4.338239999998959462e+01
9.240000000000000000e+02 2.544141999999999939e+02 -4.692879999998132945e+01 2.577554000000000087e+02 -4.369739999998886049e+01
9.250000000000000000e+02 2.545211999999999932e+02 -4.719999999998069740e+01 2.578335999999999899e+02 -4.401619999998811750e+01
9.260000000000000000e+02 2.546118000000000166e+02 -4.749619999998000708e+01 2.579270000000000209e+02 -4.432279999998740294e+01
9.270000000000000000e+02 2.547013999999999783e+02 -4.780239999997929345e+01 2.580048000000000457e+02 -4.464599999998664970e+01
9.280000000000000000e+02 2.548122000000000185e+02 -4.809439999997861293e+01 2.580945999999999572e+02 -4.496219999998591277e+01
9.290000000000000000e+02 2.549307999999999765e+02 -4.838379999997793846e+01 2.581829999999999927e+02 -4.526139999998521546e+01
9.300000000000000000e+02 2.550560000000000116e+02 -4.866599999997728077e+01 2.582656000000000063e+02 -4.558899999998445196e+01
9.310000000000000000e+02 2.551723999999999819e+02 -4.896259999997658952e+01 2.583432000000000244e+02 -4.591759999998368613e+01
9.320000000000000000e+02 2.553113999999999919e+02 -4.921599999997599895e+01 2.584372000000000185e+02 -4.623959999998293569e+01
9.330000000000000000e+02 2.554320000000000164e+02 -4.949239999997535477e+01 2.585237999999999943e+02 -4.656019999998218850e+01
9.340000000000000000e+02 2.555514000000000010e+02 -4.976779999997471293e+01 2.586105999999999767e+02 -4.687959999998144411e+01
9.350000000000000000e+02 2.556412000000000262e+02 -5.009999999997393871e+01 2.586872000000000185e+02 -4.719419999998071091e+01
9.360000000000000000e+02 2.557305999999999813e+02 -5.043539999997315704e+01 2.587710000000000150e+02 -4.750899999997997725e+01
9.370000000000000000e+02 2.558173999999999921e+02 -5.077179999997237303e+01 2.588546000000000049e+02 -4.781759999997925803e+01
9.380000000000000000e+02 2.559047999999999945e+02 -5.109839999997161186e+01 2.589242000000000417e+02 -4.814599999997849267e+01
9.390000000000000000e+02 2.559878000000000213e+02 -5.144479999997080455e+01 2.589934000000000083e+02 -4.850019999997766718e+01
9.400000000000000000e+02 2.560788000000000011e+02 -5.175119999997009046e+01 2.590769999999999982e+02 -4.882119999997691906e+01
9.410000000000000000e+02 2.561807999999999765e+02 -5.205459999996938336e+01 2.591568000000000325e+02 -4.912839999997620311e+01
9.420000000000000000e+02 2.562871999999999844e+02 -5.235479999996868372e+01 2.592388000000000261e+02 -4.943159999997549647e+01
9.430000000000000000e+02 2.563768000000000029e+02 -5.268639999996791090e+01 2.593091999999999757e+02 -4.977759999997469009e+01
9.440000000000000000e+02 2.564510000000000218e+02 -5.302819999996711431e+01 2.593786000000000058e+02 -5.010199999997393405e+01
9.450000000000000000e+02 2.565704000000000065e+02 -5.333159999996640721e+01 2.594515999999999849e+02 -5.043399999997316030e+01
9.460000000000000000e+02 2.567070000000000505e+02 -5.359699999996578867e+01 2.595312000000000126e+02 -5.074899999997242617e+01
9.470000000000000000e+02 2.568428000000000111e+02 -5.387219999996514730e+01 2.596116000000000099e+02 -5.106359999997169297e+01
9.480000000000000000e+02 2.569504000000000019e+02 -5.418439999996441969e+01 2.596877999999999815e+02 -5.139179999997092807e+01
9.490000000000000000e+02 2.570576000000000363e+02 -5.446079999996377552e+01 2.597468000000000075e+02 -5.174039999997011563e+01
9.500000000000000000e+02 2.571718000000000188e+02 -5.473819999996312902e+01 2.598088000000000193e+02 -5.209339999996929294e+01
9.510000000000000000e+02 2.572822000000000457e+02 -5.501219999996249044e+01 2.598875999999999635e+02 -5.242539999996851918e+01
9.520000000000000000e+02 2.573713999999999942e+02 -5.532419999996176330e+01 2.599617999999999824e+02 -5.276559999996772632e+01
9.530000000000000000e+02 2.574618000000000393e+02 -5.564719999996101052e+01 2.600246000000000208e+02 -5.311439999996691341e+01
9.540000000000000000e+02 2.575560000000000400e+02 -5.599679999996019575e+01 2.600926000000000045e+02 -5.345559999996611822e+01
9.550000000000000000e+02 2.576731999999999516e+02 -5.632279999995943598e+01 2.601596000000000117e+02 -5.379339999996533095e+01
9.560000000000000000e+02 2.577782000000000266e+02 -5.665519999995866129e+01 2.602337999999999738e+02 -5.412279999996456326e+01
9.570000000000000000e+02 2.578675999999999817e+02 -5.699979999995785818e+01 2.603004000000000246e+02 -5.444479999996381281e+01
9.580000000000000000e+02 2.579587999999999965e+02 -5.733399999995707930e+01 2.603674000000000319e+02 -5.477239999996304931e+01
9.590000000000000000e+02 2.580514000000000010e+02 -5.767099999995629389e+01 2.604286000000000172e+02 -5.511659999996224713e+01
9.600000000000000000e+02 2.581709999999999923e+02 -5.797619999995558260e+01 2.604963999999999942e+02 -5.545559999996145706e+01
9.610000000000000000e+02 2.582579999999999814e+02 -5.831179999995480046e+01 2.605561999999999898e+02 -5.580719999996063763e+01
9.620000000000000000e+02 2.583375999999999522e+02 -5.866699999995397263e+01 2.606243999999999801e+02 -5.613579999995987180e+01
9.630000000000000000e+02 2.584230000000000018e+02 -5.900779999995317837e+01 2.606897999999999911e+02 -5.647399999995908360e+01
9.640000000000000000e+02 2.585199999999999818e+02 -5.933159999995242373e+01 2.607557999999999652e+02 -5.682619999995826277e+01
9.650000000000000000e+02 2.586127999999999929e+02 -5.964499999995169333e+01 2.608146000000000413e+02 -5.717399999995745219e+01
9.660000000000000000e+02 2.587035999999999945e+02 -5.997279999995092936e+01 2.608831999999999880e+02 -5.751179999995666492e+01
9.670000000000000000e+02 2.587918000000000234e+02 -6.030419999995015701e+01 2.609447999999999865e+02 -5.785379999995586786e+01
9.680000000000000000e+02 2.589053999999999860e+02 -6.060599999994945364e+01 2.609987999999999602e+02 -5.821079999995503584e+01
9.690000000000000000e+02 2.590113999999999805e+02 -6.091239999994873955e+01 2.610514000000000010e+02 -5.858879999995415488e+01
9.700000000000000000e+02 2.591023999999999887e+02 -6.123419999994798957e+01 2.611105999999999767e+02 -5.894239999995333079e+01
9.710000000000000000e+02 2.591857999999999720e+02 -6.157179999994720276e+01 2.611670000000000300e+02 -5.928559999995253094e+01
9.720000000000000000e+02 2.592660000000000196e+02 -6.192599999994637727e+01 2.612262000000000057e+02 -5.963699999995171197e+01
9.730000000000000000e+02 2.593645999999999958e+02 -6.223139999994572236e+01 2.612786000000000399e+02 -6.000179999995086177e+01
9.740000000000000000e+02 2.594574000000000069e+02 -6.255199999994547966e+01 2.613371999999999957e+02 -6.034639999995005866e+01
9.750000000000000000e+02 2.595441999999999894e+02 -6.288639999994517638e+01 2.613872000000000071e+02 -6.070019999994923410e+01
9.760000000000000000e+02 2.596478000000000179e+02 -6.317979999994501128e+01 2.614384000000000015e+02 -6.105559999994840581e+01
9.770000000000000000e+02 2.597661999999999694e+02 -6.344619999994475990e+01 2.615061999999999784e+02 -6.139059999994762507e+01
9.780000000000000000e+02 2.598311999999999671e+02 -6.377359999994446582e+01 2.615623999999999683e+02 -6.174339999994680284e+01
9.790000000000000000e+02 2.599397999999999911e+02 -6.406179999994398599e+01 2.616145999999999958e+02 -6.210459999994596103e+01
9.800000000000000000e+02 2.600729999999999791e+02 -6.431219999994387138e+01 2.616730000000000018e+02 -6.245119999994515325e+01
9.810000000000000000e+02 2.601604000000000383e+02 -6.463819999994461796e+01 2.617180000000000177e+02 -6.282919999994427229e+01
9.820000000000000000e+02 2.602445999999999913e+02 -6.496619999994615569e+01 2.617685999999999922e+02 -6.317779999994345985e+01
9.830000000000000000e+02 2.603523999999999887e+02 -6.525759999994754423e+01 2.618210000000000264e+02 -6.353919999994261758e+01
9.840000000000000000e+02 2.604701999999999771e+02 -6.556059999994899101e+01 2.618706000000000245e+02 -6.389579999994187887e+01
9.850000000000000000e+02 2.605955999999999904e+02 -6.583899999995031749e+01 2.619203999999999724e+02 -6.425899999994277323e+01
9.860000000000000000e+02 2.607165999999999713e+02 -6.614379999995176718e+01 2.619719999999999800e+02 -6.461099999994445398e+01
9.870000000000000000e+02 2.608264000000000351e+02 -6.644499999995319683e+01 2.620185999999999922e+02 -6.496099999994612517e+01
9.880000000000000000e+02 2.609582000000000335e+02 -6.673859999995461578e+01 2.620647999999999911e+02 -6.531999999994783934e+01
9.890000000000000000e+02 2.610994000000000028e+02 -6.700719999995588694e+01 2.621089999999999804e+02 -6.568559999994957366e+01
9.900000000000000000e+02 2.612050000000000409e+02 -6.731579999995736330e+01 2.621496000000000208e+02 -6.604959999995132591e+01
9.910000000000000000e+02 2.613138000000000147e+02 -6.761739999995880623e+01 2.621903999999999542e+02 -6.641059999995303542e+01
9.920000000000000000e+02 2.614253999999999678e+02 -6.789519999996012700e+01 2.622316000000000145e+02 -6.677519999995479338e+01
9.930000000000000000e+02 2.615344000000000051e+02 -6.817639999996147537e+01 2.622724000000000046e+02 -6.712979999995648939e+01
9.940000000000000000e+02 2.616417999999999893e+02 -6.846919999996288198e+01 2.623048000000000002e+02 -6.751259999995829730e+01
9.950000000000000000e+02 2.617507999999999697e+02 -6.872779999996410538e+01 2.623396000000000186e+02 -6.787699999996004863e+01
9.960000000000000000e+02 2.618831999999999880e+02 -6.897499999996529141e+01 2.623718000000000075e+02 -6.825579999996185165e+01
9.970000000000000000e+02 2.619973999999999705e+02 -6.923499999996653287e+01 2.624031999999999698e+02 -6.863839999996369556e+01
9.980000000000000000e+02 2.621153999999999655e+02 -6.950399999996781730e+01 2.624319999999999595e+02 -6.900879999996544711e+01
9.990000000000000000e+02 2.623215999999999894e+02 -6.958399999996819929e+01 2.624624000000000024e+02 -6.938579999996724723e+01


==> OneClassKNN/results/comp_rnd_exploration_500x500_.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.979999999999999871e-01 -5.400000000000003408e-02 2.200000000000000011e-01 -2.800000000000001932e-01
2.000000000000000000e+00 4.680000000000000271e-01 -4.600000000000003531e-01 9.220000000000000417e-01 2.060000000000002107e-01
3.000000000000000000e+00 6.919999999999999485e-01 -7.040000000000005143e-01 1.108000000000000096e+00 -1.020000000000000351e-01
4.000000000000000000e+00 1.165999999999999925e+00 -4.800000000000003153e-01 1.784000000000000030e+00 4.200000000000003730e-01
5.000000000000000000e+00 1.566000000000000059e+00 -3.700000000000002176e-01 2.342000000000000082e+00 7.100000000000006306e-01
6.000000000000000000e+00 2.093999999999999861e+00 -1.680000000000000382e-01 2.754000000000000004e+00 7.660000000000006803e-01
7.000000000000000000e+00 2.402000000000000135e+00 -3.320000000000001839e-01 3.278000000000000025e+00 9.940000000000008828e-01
8.000000000000000000e+00 3.053999999999999826e+00 2.800000000000010814e-02 3.851999999999999869e+00 1.308000000000001162e+00
9.000000000000000000e+00 3.430000000000000160e+00 -1.799999999999990496e-02 4.184000000000000163e+00 1.074000000000000954e+00
1.000000000000000000e+01 3.625999999999999890e+00 -4.580000000000002958e-01 4.698000000000000398e+00 1.288000000000001144e+00
1.100000000000000000e+01 4.230000000000000426e+00 -1.039999999999999813e-01 5.203999999999999737e+00 1.430000000000001270e+00
1.200000000000000000e+01 4.820000000000000284e+00 2.260000000000002840e-01 5.698000000000000398e+00 1.642000000000001458e+00
1.300000000000000000e+01 4.958000000000000185e+00 -2.400000000000001021e-01 6.169999999999999929e+00 1.808000000000001606e+00
1.400000000000000000e+01 5.575999999999999623e+00 5.200000000000012945e-02 6.639999999999999680e+00 2.055999999999995609e+00
1.500000000000000000e+01 6.038000000000000256e+00 3.000000000000003220e-01 7.190000000000000391e+00 2.341999999999964110e+00
1.600000000000000000e+01 6.677999999999999936e+00 7.060000000000006271e-01 7.703999999999999737e+00 2.587999999999937017e+00
1.700000000000000000e+01 7.222000000000000419e+00 9.780000000000008686e-01 8.266000000000000014e+00 2.885999999999904198e+00
1.800000000000000000e+01 7.589999999999999858e+00 9.600000000000008527e-01 8.894000000000000128e+00 3.287999999999859924e+00
1.900000000000000000e+01 8.172000000000000597e+00 1.316000000000001169e+00 9.278000000000000469e+00 3.269999999999861906e+00
2.000000000000000000e+01 8.733999999999999986e+00 1.608000000000001428e+00 9.842000000000000526e+00 3.565999999999829306e+00
2.100000000000000000e+01 9.199999999999999289e+00 1.766000000000001569e+00 1.036200000000000010e+01 3.797999999999803755e+00
2.200000000000000000e+01 9.695999999999999730e+00 2.014000000000000234e+00 1.083999999999999986e+01 3.949999999999787015e+00
2.300000000000000000e+01 1.003599999999999959e+01 1.926000000000001711e+00 1.132399999999999984e+01 4.153999999999764547e+00
2.400000000000000000e+01 1.053200000000000003e+01 2.141999999999986137e+00 1.172000000000000064e+01 4.137999999999766310e+00
2.500000000000000000e+01 1.104400000000000048e+01 2.365999999999961467e+00 1.218800000000000061e+01 4.313999999999746926e+00
2.600000000000000000e+01 1.161999999999999922e+01 2.713999999999923141e+00 1.268800000000000061e+01 4.517999999999724459e+00
2.700000000000000000e+01 1.203800000000000026e+01 2.763999999999917634e+00 1.305199999999999960e+01 4.481999999999728423e+00
2.800000000000000000e+01 1.254800000000000004e+01 3.005999999999890981e+00 1.311200000000000010e+01 3.919999999999790319e+00
2.900000000000000000e+01 1.307199999999999918e+01 3.301999999999858382e+00 1.361999999999999922e+01 4.139999999999766089e+00
3.000000000000000000e+01 1.350999999999999979e+01 3.413999999999846047e+00 1.418599999999999994e+01 4.459999999999730846e+00
3.100000000000000000e+01 1.392999999999999972e+01 3.537999999999832390e+00 1.477800000000000047e+01 4.775999999999696044e+00
3.200000000000000000e+01 1.444999999999999929e+01 3.803999999999803094e+00 1.536400000000000077e+01 5.101999999999660140e+00
3.300000000000000000e+01 1.500000000000000000e+01 4.097999999999770715e+00 1.595599999999999952e+01 5.405999999999626660e+00
3.400000000000000000e+01 1.556799999999999962e+01 4.429999999999734150e+00 1.649200000000000088e+01 5.599999999999605294e+00
3.500000000000000000e+01 1.615399999999999991e+01 4.759999999999697806e+00 1.703999999999999915e+01 5.827999999999580183e+00
3.600000000000000000e+01 1.650600000000000023e+01 4.671999999999707498e+00 1.754200000000000159e+01 5.947999999999566967e+00
3.700000000000000000e+01 1.664799999999999969e+01 4.297999999999748688e+00 1.795599999999999952e+01 5.941999999999567628e+00
3.800000000000000000e+01 1.719000000000000128e+01 4.565999999999719172e+00 1.846000000000000085e+01 6.055999999999555072e+00
3.900000000000000000e+01 1.766400000000000148e+01 4.691999999999705295e+00 1.891000000000000014e+01 6.201999999999538993e+00
4.000000000000000000e+01 1.816199999999999903e+01 4.905999999999681727e+00 1.939799999999999969e+01 6.267999999999531724e+00
4.100000000000000000e+01 1.838400000000000034e+01 4.679999999999706617e+00 1.991400000000000148e+01 6.443999999999512340e+00
4.200000000000000000e+01 1.884199999999999875e+01 4.829999999999690097e+00 2.049800000000000111e+01 6.759999999999477538e+00
4.300000000000000000e+01 1.937000000000000099e+01 5.087999999999661682e+00 2.105799999999999983e+01 7.043999999999446260e+00
4.400000000000000000e+01 1.984199999999999875e+01 5.267999999999641858e+00 2.147800000000000153e+01 7.117999999999438110e+00
4.500000000000000000e+01 2.026000000000000156e+01 5.315999999999636572e+00 2.207000000000000028e+01 7.453999999999401105e+00
4.600000000000000000e+01 2.073799999999999955e+01 5.511999999999614985e+00 2.258800000000000097e+01 7.669999999999377316e+00
4.700000000000000000e+01 2.131400000000000006e+01 5.845999999999578201e+00 2.316400000000000148e+01 7.935999999999348020e+00
4.800000000000000000e+01 2.183399999999999963e+01 6.113999999999548685e+00 2.374200000000000088e+01 8.247999999999423792e+00
4.900000000000000000e+01 2.232400000000000162e+01 6.323999999999525556e+00 2.432000000000000028e+01 8.521999999999515296e+00
5.000000000000000000e+01 2.276800000000000068e+01 6.443999999999512340e+00 2.469000000000000128e+01 8.493999999999505945e+00
5.100000000000000000e+01 2.321199999999999974e+01 6.537999999999501988e+00 2.520200000000000173e+01 8.737999999999587430e+00
5.200000000000000000e+01 2.365599999999999881e+01 6.613999999999493618e+00 2.569800000000000040e+01 8.973999999999666244e+00
5.300000000000000000e+01 2.409400000000000119e+01 6.707999999999483265e+00 2.605199999999999960e+01 8.935999999999653554e+00
5.400000000000000000e+01 2.450400000000000134e+01 6.741999999999479520e+00 2.661199999999999832e+01 9.239999999999755076e+00
5.500000000000000000e+01 2.497400000000000020e+01 6.893999999999462780e+00 2.700000000000000000e+01 9.219999999999748397e+00
5.600000000000000000e+01 2.541799999999999926e+01 7.065999999999443837e+00 2.748600000000000065e+01 9.417999999999814520e+00
5.700000000000000000e+01 2.560800000000000054e+01 6.717999999999482164e+00 2.796000000000000085e+01 9.557999999999861274e+00
5.800000000000000000e+01 2.610399999999999920e+01 6.915999999999460357e+00 2.839600000000000080e+01 9.629999999999885318e+00
5.900000000000000000e+01 2.657600000000000051e+01 7.121999999999437669e+00 2.885600000000000165e+01 9.737999999999921386e+00
6.000000000000000000e+01 2.702599999999999980e+01 7.263999999999422030e+00 2.928800000000000026e+01 9.803999999999943427e+00
6.100000000000000000e+01 2.751200000000000045e+01 7.439999999999402647e+00 2.972200000000000131e+01 9.883999999999970143e+00
6.200000000000000000e+01 2.776200000000000045e+01 7.225999999999426215e+00 3.023000000000000043e+01 1.009400000000004027e+01
6.300000000000000000e+01 2.815399999999999991e+01 7.221999999999426656e+00 3.086599999999999966e+01 1.051400000000018053e+01
6.400000000000000000e+01 2.866400000000000148e+01 7.411999999999405730e+00 3.147599999999999909e+01 1.089600000000030811e+01
6.500000000000000000e+01 2.914000000000000057e+01 7.527999999999392955e+00 3.204800000000000182e+01 1.121400000000041430e+01
6.600000000000000000e+01 2.963800000000000168e+01 7.703999999999373571e+00 3.256400000000000006e+01 1.142800000000048577e+01
6.700000000000000000e+01 3.016600000000000037e+01 7.921999999999349562e+00 3.313199999999999790e+01 1.173600000000058863e+01
6.800000000000000000e+01 3.071199999999999974e+01 8.245999999999423125e+00 3.367799999999999727e+01 1.197200000000066744e+01
6.900000000000000000e+01 3.126000000000000156e+01 8.517999999999513960e+00 3.420799999999999841e+01 1.215800000000072956e+01
7.000000000000000000e+01 3.189799999999999969e+01 8.925999999999650214e+00 3.466599999999999682e+01 1.227000000000076696e+01
7.100000000000000000e+01 3.248199999999999932e+01 9.259999999999761755e+00 3.504800000000000182e+01 1.230800000000077965e+01
7.200000000000000000e+01 3.286999999999999744e+01 9.281999999999769102e+00 3.548400000000000176e+01 1.240600000000081238e+01
7.300000000000000000e+01 3.335799999999999699e+01 9.505999999999843908e+00 3.598199999999999932e+01 1.263600000000088919e+01
7.400000000000000000e+01 3.385799999999999699e+01 9.699999999999908695e+00 3.655599999999999739e+01 1.296200000000099806e+01
7.500000000000000000e+01 3.427600000000000335e+01 9.647999999999891330e+00 3.715999999999999659e+01 1.333600000000112296e+01
7.600000000000000000e+01 3.481199999999999761e+01 9.933999999999986841e+00 3.772999999999999687e+01 1.364400000000122581e+01
7.700000000000000000e+01 3.528199999999999648e+01 1.005200000000002625e+01 3.827000000000000313e+01 1.393600000000132333e+01
7.800000000000000000e+01 3.587800000000000011e+01 1.039000000000013912e+01 3.853399999999999892e+01 1.380200000000127858e+01
7.900000000000000000e+01 3.638600000000000279e+01 1.069200000000023998e+01 3.906400000000000006e+01 1.406200000000136541e+01
8.000000000000000000e+01 3.696999999999999886e+01 1.097800000000033549e+01 3.954999999999999716e+01 1.424800000000142752e+01
8.100000000000000000e+01 3.734000000000000341e+01 1.094600000000032480e+01 3.999199999999999733e+01 1.436600000000146693e+01
8.200000000000000000e+01 3.786599999999999966e+01 1.114400000000039093e+01 4.052000000000000313e+01 1.459800000000154441e+01
8.300000000000000000e+01 3.845400000000000063e+01 1.145600000000049512e+01 4.114600000000000080e+01 1.498000000000167198e+01
8.400000000000000000e+01 3.900399999999999778e+01 1.169400000000057460e+01 4.170600000000000307e+01 1.527400000000177016e+01
8.500000000000000000e+01 3.954599999999999937e+01 1.198000000000067011e+01 4.204200000000000159e+01 1.520200000000174612e+01
8.600000000000000000e+01 4.001800000000000068e+01 1.215800000000072956e+01 4.250600000000000023e+01 1.534200000000179287e+01
8.700000000000000000e+01 4.048599999999999710e+01 1.231600000000078232e+01 4.301200000000000045e+01 1.557400000000187035e+01
8.800000000000000000e+01 4.101400000000000290e+01 1.253600000000085579e+01 4.313600000000000279e+01 1.497200000000166931e+01
8.900000000000000000e+01 4.153199999999999648e+01 1.273600000000092258e+01 4.368200000000000216e+01 1.530400000000178018e+01
9.000000000000000000e+01 4.194599999999999795e+01 1.280000000000094396e+01 4.420600000000000307e+01 1.558600000000187435e+01
9.100000000000000000e+01 4.229800000000000182e+01 1.278200000000093794e+01 4.470400000000000063e+01 1.575400000000193046e+01
9.200000000000000000e+01 4.284000000000000341e+01 1.303000000000102077e+01 4.511999999999999744e+01 1.584200000000195985e+01
9.300000000000000000e+01 4.336800000000000210e+01 1.325600000000109624e+01 4.557399999999999807e+01 1.599800000000201017e+01
9.400000000000000000e+01 4.389800000000000324e+01 1.346000000000116437e+01 4.606799999999999784e+01 1.618800000000190664e+01
9.500000000000000000e+01 4.444599999999999795e+01 1.371200000000124852e+01 4.658800000000000097e+01 1.639000000000179469e+01
9.600000000000000000e+01 4.499799999999999756e+01 1.398000000000133802e+01 4.706199999999999761e+01 1.653000000000171710e+01
9.700000000000000000e+01 4.549799999999999756e+01 1.414200000000139212e+01 4.752600000000000335e+01 1.667400000000163729e+01
9.800000000000000000e+01 4.582800000000000296e+01 1.407800000000137075e+01 4.800600000000000023e+01 1.683600000000154751e+01
9.900000000000000000e+01 4.619200000000000017e+01 1.401600000000135005e+01 4.850800000000000267e+01 1.709400000000140452e+01
1.000000000000000000e+02 4.662800000000000011e+01 1.393600000000132333e+01 4.900600000000000023e+01 1.730400000000128813e+01
1.010000000000000000e+02 4.714000000000000057e+01 1.412400000000138611e+01 4.948400000000000176e+01 1.746000000000120167e+01
1.020000000000000000e+02 4.736599999999999966e+01 1.375200000000126188e+01 4.993599999999999994e+01 1.754600000000115401e+01
1.030000000000000000e+02 4.785999999999999943e+01 1.392600000000131999e+01 5.047800000000000153e+01 1.776200000000103429e+01
1.040000000000000000e+02 4.838400000000000034e+01 1.416800000000140081e+01 5.092999999999999972e+01 1.783400000000099439e+01
1.050000000000000000e+02 4.886800000000000210e+01 1.416200000000139880e+01 5.134199999999999875e+01 1.784400000000098885e+01
1.060000000000000000e+02 4.944599999999999795e+01 1.444800000000149431e+01 5.181600000000000250e+01 1.795600000000092678e+01
1.070000000000000000e+02 5.001599999999999824e+01 1.471000000000158181e+01 5.222800000000000153e+01 1.792200000000094562e+01
1.080000000000000000e+02 5.043399999999999750e+01 1.474600000000159383e+01 5.257800000000000296e+01 1.787600000000097111e+01
1.090000000000000000e+02 5.105400000000000205e+01 1.510200000000171272e+01 5.303000000000000114e+01 1.793600000000093786e+01
1.100000000000000000e+02 5.167199999999999704e+01 1.544400000000182693e+01 5.350800000000000267e+01 1.805600000000087135e+01
1.110000000000000000e+02 5.218800000000000239e+01 1.563600000000189105e+01 5.386399999999999721e+01 1.798600000000091015e+01
1.120000000000000000e+02 5.265999999999999659e+01 1.581400000000195050e+01 5.437199999999999989e+01 1.822400000000077824e+01
1.130000000000000000e+02 5.310999999999999943e+01 1.597600000000200460e+01 5.493200000000000216e+01 1.857400000000058427e+01
1.140000000000000000e+02 5.357000000000000028e+01 1.615800000000192327e+01 5.548599999999999710e+01 1.892000000000039250e+01
1.150000000000000000e+02 5.395000000000000284e+01 1.624800000000187339e+01 5.603600000000000136e+01 1.924200000000021404e+01
1.160000000000000000e+02 5.449799999999999756e+01 1.655200000000170490e+01 5.660399999999999920e+01 1.957400000000003004e+01
1.170000000000000000e+02 5.490800000000000125e+01 1.658800000000168495e+01 5.721399999999999864e+01 1.997199999999980946e+01
1.180000000000000000e+02 5.545600000000000307e+01 1.685200000000153864e+01 5.782399999999999807e+01 2.038599999999958001e+01
1.190000000000000000e+02 5.600000000000000000e+01 1.705600000000142558e+01 5.843599999999999994e+01 2.076599999999936941e+01
1.200000000000000000e+02 5.651200000000000045e+01 1.723200000000132803e+01 5.880799999999999983e+01 2.070999999999940044e+01
1.210000000000000000e+02 5.696600000000000108e+01 1.733800000000126929e+01 5.936999999999999744e+01 2.099799999999924083e+01
1.220000000000000000e+02 5.746200000000000330e+01 1.750800000000117507e+01 5.984400000000000119e+01 2.116799999999914661e+01
1.230000000000000000e+02 5.790800000000000125e+01 1.758000000000113516e+01 6.024000000000000199e+01 2.118199999999913885e+01
1.240000000000000000e+02 5.829200000000000159e+01 1.758200000000113405e+01 6.059799999999999898e+01 2.114599999999915880e+01
1.250000000000000000e+02 5.870400000000000063e+01 1.761800000000111410e+01 6.097800000000000153e+01 2.111999999999917321e+01
1.260000000000000000e+02 5.907200000000000273e+01 1.759800000000112519e+01 6.130599999999999739e+01 2.103399999999922088e+01
1.270000000000000000e+02 5.950800000000000267e+01 1.773000000000105203e+01 6.176599999999999824e+01 2.114199999999916102e+01
1.280000000000000000e+02 5.989000000000000057e+01 1.776400000000103319e+01 6.231400000000000006e+01 2.137999999999902911e+01
1.290000000000000000e+02 6.028199999999999648e+01 1.779200000000101767e+01 6.286200000000000188e+01 2.160799999999890275e+01
1.300000000000000000e+02 6.073199999999999932e+01 1.788600000000096557e+01 6.340599999999999881e+01 2.186399999999876087e+01
1.310000000000000000e+02 6.118800000000000239e+01 1.795800000000092567e+01 6.396200000000000330e+01 2.216599999999859349e+01
1.320000000000000000e+02 6.164800000000000324e+01 1.804000000000088022e+01 6.445399999999999352e+01 2.239599999999846602e+01
1.330000000000000000e+02 6.207800000000000296e+01 1.803600000000088244e+01 6.487999999999999545e+01 2.252399999999839508e+01
1.340000000000000000e+02 6.256199999999999761e+01 1.814600000000082147e+01 6.535999999999999943e+01 2.270999999999829200e+01
1.350000000000000000e+02 6.301599999999999824e+01 1.823800000000077048e+01 6.589400000000000546e+01 2.299599999999813349e+01
1.360000000000000000e+02 6.330799999999999983e+01 1.804000000000088022e+01 6.635599999999999454e+01 2.310799999999807142e+01
1.370000000000000000e+02 6.384000000000000341e+01 1.825800000000075940e+01 6.676000000000000512e+01 2.311199999999806920e+01
1.380000000000000000e+02 6.437199999999999989e+01 1.848200000000063525e+01 6.719599999999999795e+01 2.324599999999799493e+01
1.390000000000000000e+02 6.491400000000000148e+01 1.872200000000050224e+01 6.767000000000000171e+01 2.347599999999786746e+01
1.400000000000000000e+02 6.544199999999999307e+01 1.891800000000039361e+01 6.800000000000000000e+01 2.347999999999786525e+01
1.410000000000000000e+02 6.574200000000000443e+01 1.873200000000049670e+01 6.846399999999999864e+01 2.368399999999775218e+01
1.420000000000000000e+02 6.633400000000000318e+01 1.904200000000032489e+01 6.898000000000000398e+01 2.391399999999762471e+01
1.430000000000000000e+02 6.697400000000000375e+01 1.941800000000011650e+01 6.951600000000000534e+01 2.411799999999751165e+01
1.440000000000000000e+02 6.731799999999999784e+01 1.936800000000014421e+01 7.004399999999999693e+01 2.430999999999740524e+01
1.450000000000000000e+02 6.774599999999999511e+01 1.935200000000015308e+01 7.037000000000000455e+01 2.419999999999746620e+01
1.460000000000000000e+02 6.828799999999999670e+01 1.958400000000002450e+01 7.090000000000000568e+01 2.439599999999735758e+01
1.470000000000000000e+02 6.883799999999999386e+01 1.984799999999987818e+01 7.145799999999999841e+01 2.466999999999720572e+01
1.480000000000000000e+02 6.930200000000000671e+01 1.996199999999981500e+01 7.200799999999999557e+01 2.495999999999704499e+01
1.490000000000000000e+02 6.974800000000000466e+01 2.011199999999973187e+01 7.258799999999999386e+01 2.527599999999686986e+01
1.500000000000000000e+02 7.021200000000000330e+01 2.026399999999964763e+01 7.316400000000000148e+01 2.554399999999672133e+01
1.510000000000000000e+02 7.066800000000000637e+01 2.039999999999957225e+01 7.367000000000000171e+01 2.570999999999662933e+01
1.520000000000000000e+02 7.112800000000000011e+01 2.056199999999948247e+01 7.415800000000000125e+01 2.589399999999652735e+01
1.530000000000000000e+02 7.164000000000000057e+01 2.078799999999935721e+01 7.439199999999999591e+01 2.559799999999669140e+01
1.540000000000000000e+02 7.208799999999999386e+01 2.092199999999928295e+01 7.497199999999999420e+01 2.591799999999651405e+01
1.550000000000000000e+02 7.265000000000000568e+01 2.125599999999909784e+01 7.553199999999999648e+01 2.624399999999633337e+01
1.560000000000000000e+02 7.320199999999999818e+01 2.155799999999893046e+01 7.601399999999999579e+01 2.647999999999620258e+01
1.570000000000000000e+02 7.367799999999999727e+01 2.175599999999882073e+01 7.648600000000000421e+01 2.665599999999610503e+01
1.580000000000000000e+02 7.408400000000000318e+01 2.183599999999877639e+01 7.700400000000000489e+01 2.688599999999597756e+01
1.590000000000000000e+02 7.452200000000000557e+01 2.190399999999873870e+01 7.754000000000000625e+01 2.714999999999583125e+01
1.600000000000000000e+02 7.494799999999999329e+01 2.191799999999873094e+01 7.800799999999999557e+01 2.727399999999576252e+01
1.610000000000000000e+02 7.506399999999999295e+01 2.149999999999896261e+01 7.852200000000000557e+01 2.745799999999566054e+01
1.620000000000000000e+02 7.553400000000000603e+01 2.160599999999890386e+01 7.898399999999999466e+01 2.758399999999559071e+01
1.630000000000000000e+02 7.579000000000000625e+01 2.146799999999898034e+01 7.938200000000000500e+01 2.745599999999566165e+01
1.640000000000000000e+02 7.625199999999999534e+01 2.154599999999893711e+01 7.988800000000000523e+01 2.766399999999554637e+01
1.650000000000000000e+02 7.674399999999999977e+01 2.170999999999884622e+01 8.036599999999999966e+01 2.785599999999543996e+01
1.660000000000000000e+02 7.704600000000000648e+01 2.166599999999887061e+01 8.084199999999999875e+01 2.800599999999535683e+01
1.670000000000000000e+02 7.752599999999999625e+01 2.180199999999879523e+01 8.132800000000000296e+01 2.816199999999527037e+01
1.680000000000000000e+02 7.798999999999999488e+01 2.194199999999871764e+01 8.167600000000000193e+01 2.810399999999530252e+01
1.690000000000000000e+02 7.855400000000000205e+01 2.221599999999856578e+01 8.212000000000000455e+01 2.817599999999526261e+01
1.700000000000000000e+02 7.908599999999999852e+01 2.250399999999840617e+01 8.253199999999999648e+01 2.820199999999524820e+01
1.710000000000000000e+02 7.964600000000000080e+01 2.275999999999826429e+01 8.270399999999999352e+01 2.780199999999546989e+01
1.720000000000000000e+02 8.024200000000000443e+01 2.308599999999808361e+01 8.313599999999999568e+01 2.789199999999542001e+01
1.730000000000000000e+02 8.095999999999999375e+01 2.363799999999777768e+01 8.361599999999999966e+01 2.803799999999533910e+01
1.740000000000000000e+02 8.153400000000000603e+01 2.391799999999762250e+01 8.394199999999999307e+01 2.794599999999539008e+01
1.750000000000000000e+02 8.196599999999999397e+01 2.400199999999757594e+01 8.409600000000000364e+01 2.748599999999564503e+01
1.760000000000000000e+02 8.238200000000000500e+01 2.408599999999752939e+01 8.457999999999999829e+01 2.766199999999554748e+01
1.770000000000000000e+02 8.249800000000000466e+01 2.365599999999776770e+01 8.491200000000000614e+01 2.757199999999559736e+01
1.780000000000000000e+02 8.291400000000000148e+01 2.369999999999774332e+01 8.534199999999999875e+01 2.766199999999554748e+01
1.790000000000000000e+02 8.335200000000000387e+01 2.377199999999770341e+01 8.583599999999999852e+01 2.785399999999544107e+01
1.800000000000000000e+02 8.379399999999999693e+01 2.385799999999765575e+01 8.628400000000000603e+01 2.790999999999541004e+01
1.810000000000000000e+02 8.426200000000000045e+01 2.398799999999758370e+01 8.676399999999999579e+01 2.796399999999538011e+01
1.820000000000000000e+02 8.446200000000000330e+01 2.354799999999782756e+01 8.726000000000000512e+01 2.804999999999533244e+01
1.830000000000000000e+02 8.492000000000000171e+01 2.363799999999777768e+01 8.770000000000000284e+01 2.808799999999531138e+01
1.840000000000000000e+02 8.535599999999999454e+01 2.368599999999775108e+01 8.814000000000000057e+01 2.813199999999528700e+01
1.850000000000000000e+02 8.580400000000000205e+01 2.374599999999771782e+01 8.870399999999999352e+01 2.839399999999514179e+01
1.860000000000000000e+02 8.629200000000000159e+01 2.386399999999765242e+01 8.920000000000000284e+01 2.854799999999505644e+01
1.870000000000000000e+02 8.675199999999999534e+01 2.396799999999759478e+01 8.946800000000000352e+01 2.831399999999518613e+01
1.880000000000000000e+02 8.722599999999999909e+01 2.406999999999753825e+01 8.993000000000000682e+01 2.842999999999512184e+01
1.890000000000000000e+02 8.763599999999999568e+01 2.410199999999752052e+01 9.031799999999999784e+01 2.844999999999511076e+01
1.900000000000000000e+02 8.804800000000000182e+01 2.414399999999749724e+01 9.071800000000000352e+01 2.850199999999508194e+01
1.910000000000000000e+02 8.850400000000000489e+01 2.427199999999742630e+01 9.113800000000000523e+01 2.860199999999502651e+01
1.920000000000000000e+02 8.888599999999999568e+01 2.432599999999739637e+01 9.159199999999999875e+01 2.874199999999494892e+01
1.930000000000000000e+02 8.916400000000000148e+01 2.424399999999744182e+01 9.209199999999999875e+01 2.891199999999485470e+01
1.940000000000000000e+02 8.954600000000000648e+01 2.430599999999740746e+01 9.234799999999999898e+01 2.863399999999500878e+01
1.950000000000000000e+02 8.991599999999999682e+01 2.427999999999742187e+01 9.282200000000000273e+01 2.876799999999493451e+01
1.960000000000000000e+02 9.034399999999999409e+01 2.431599999999740191e+01 9.316200000000000614e+01 2.871799999999496222e+01
1.970000000000000000e+02 9.082800000000000296e+01 2.446999999999731656e+01 9.335800000000000409e+01 2.829399999999519721e+01
1.980000000000000000e+02 9.126999999999999602e+01 2.454199999999727666e+01 9.371599999999999397e+01 2.824799999999522271e+01
1.990000000000000000e+02 9.164600000000000080e+01 2.444999999999732765e+01 9.413400000000000034e+01 2.826399999999521384e+01
2.000000000000000000e+02 9.202200000000000557e+01 2.444599999999732987e+01 9.467799999999999727e+01 2.848599999999509080e+01
2.010000000000000000e+02 9.238599999999999568e+01 2.442599999999734095e+01 9.524800000000000466e+01 2.877399999999493119e+01
2.020000000000000000e+02 9.259600000000000364e+01 2.408599999999752939e+01 9.577800000000000580e+01 2.901599999999479707e+01
2.030000000000000000e+02 9.293600000000000705e+01 2.401799999999756707e+01 9.616400000000000148e+01 2.898199999999481591e+01
2.040000000000000000e+02 9.334399999999999409e+01 2.406999999999753825e+01 9.656000000000000227e+01 2.893399999999484251e+01
2.050000000000000000e+02 9.373399999999999466e+01 2.413599999999750167e+01 9.701200000000000045e+01 2.899799999999480704e+01
2.060000000000000000e+02 9.410999999999999943e+01 2.417399999999748061e+01 9.747400000000000375e+01 2.908999999999475605e+01
2.070000000000000000e+02 9.451800000000000068e+01 2.426199999999743184e+01 9.793200000000000216e+01 2.922599999999468068e+01
2.080000000000000000e+02 9.496999999999999886e+01 2.443999999999733319e+01 9.841599999999999682e+01 2.941799999999457427e+01
2.090000000000000000e+02 9.544599999999999795e+01 2.460199999999724341e+01 9.856799999999999784e+01 2.900999999999480039e+01
2.100000000000000000e+02 9.594199999999999307e+01 2.478199999999714365e+01 9.898399999999999466e+01 2.906399999999477046e+01
2.110000000000000000e+02 9.643600000000000705e+01 2.496399999999704278e+01 9.937399999999999523e+01 2.907799999999476270e+01
2.120000000000000000e+02 9.692400000000000659e+01 2.507399999999698181e+01 9.969400000000000261e+01 2.894199999999483808e+01
2.130000000000000000e+02 9.735599999999999454e+01 2.516799999999692972e+01 1.001320000000000050e+02 2.899599999999480815e+01
2.140000000000000000e+02 9.780400000000000205e+01 2.527999999999686764e+01 1.005600000000000023e+02 2.902199999999479374e+01
2.150000000000000000e+02 9.830800000000000693e+01 2.547599999999675902e+01 1.009000000000000057e+02 2.896999999999482256e+01
2.160000000000000000e+02 9.873199999999999932e+01 2.552799999999673020e+01 1.012480000000000047e+02 2.890799999999485692e+01
2.170000000000000000e+02 9.910200000000000387e+01 2.546999999999676234e+01 1.017099999999999937e+02 2.907199999999476603e+01
2.180000000000000000e+02 9.951999999999999602e+01 2.545999999999676788e+01 1.021919999999999931e+02 2.929399999999464299e+01
2.190000000000000000e+02 9.995000000000000284e+01 2.551999999999673463e+01 1.026640000000000015e+02 2.950399999999452660e+01
2.200000000000000000e+02 1.003919999999999959e+02 2.564599999999666480e+01 1.029879999999999995e+02 2.942599999999456983e+01
2.210000000000000000e+02 1.007660000000000053e+02 2.566399999999665482e+01 1.033220000000000027e+02 2.935999999999460641e+01
2.220000000000000000e+02 1.012439999999999998e+02 2.586999999999654065e+01 1.038119999999999976e+02 2.960399999999447118e+01
2.230000000000000000e+02 1.017439999999999998e+02 2.607199999999642870e+01 1.043220000000000027e+02 2.984399999999433817e+01
2.240000000000000000e+02 1.021820000000000022e+02 2.617599999999637106e+01 1.047960000000000065e+02 2.999399999999425503e+01
2.250000000000000000e+02 1.026280000000000001e+02 2.632799999999628682e+01 1.052019999999999982e+02 3.003599999999423176e+01
2.260000000000000000e+02 1.030040000000000049e+02 2.634199999999627906e+01 1.056239999999999952e+02 3.012799999999418077e+01
2.270000000000000000e+02 1.034680000000000035e+02 2.650999999999618595e+01 1.061280000000000001e+02 3.033999999999406327e+01
2.280000000000000000e+02 1.038340000000000032e+02 2.654399999999616711e+01 1.066159999999999997e+02 3.055599999999394356e+01
2.290000000000000000e+02 1.042680000000000007e+02 2.667199999999609616e+01 1.069300000000000068e+02 3.045999999999399677e+01
2.300000000000000000e+02 1.047019999999999982e+02 2.677599999999603853e+01 1.072420000000000044e+02 3.032199999999407325e+01
2.310000000000000000e+02 1.051260000000000048e+02 2.682199999999601303e+01 1.077379999999999995e+02 3.056799999999393691e+01
2.320000000000000000e+02 1.055420000000000016e+02 2.689399999999597313e+01 1.082339999999999947e+02 3.080399999999380611e+01
2.330000000000000000e+02 1.059240000000000066e+02 2.693199999999595207e+01 1.086979999999999933e+02 3.099199999999370192e+01
2.340000000000000000e+02 1.063739999999999952e+02 2.704399999999588999e+01 1.092120000000000033e+02 3.123199999999356891e+01
2.350000000000000000e+02 1.068739999999999952e+02 2.724999999999577582e+01 1.093760000000000048e+02 3.086999999999376953e+01
2.360000000000000000e+02 1.073580000000000041e+02 2.740999999999568715e+01 1.099159999999999968e+02 3.120599999999358332e+01
2.370000000000000000e+02 1.077999999999999972e+02 2.752599999999562286e+01 1.101280000000000001e+02 3.092199999999374072e+01
2.380000000000000000e+02 1.080759999999999934e+02 2.737199999999570821e+01 1.106700000000000017e+02 3.122399999999357334e+01
2.390000000000000000e+02 1.085319999999999965e+02 2.752599999999562286e+01 1.109519999999999982e+02 3.105599999999366645e+01
2.400000000000000000e+02 1.089620000000000033e+02 2.759399999999558517e+01 1.114000000000000057e+02 3.120999999999358110e+01
2.410000000000000000e+02 1.093040000000000020e+02 2.759399999999558517e+01 1.118780000000000001e+02 3.142399999999346250e+01
2.420000000000000000e+02 1.096700000000000017e+02 2.764199999999555857e+01 1.121979999999999933e+02 3.129599999999353344e+01
2.430000000000000000e+02 1.100540000000000020e+02 2.769799999999552753e+01 1.127099999999999937e+02 3.154399999999339599e+01
2.440000000000000000e+02 1.104719999999999942e+02 2.776999999999548763e+01 1.131219999999999999e+02 3.163199999999334722e+01
2.450000000000000000e+02 1.107420000000000044e+02 2.762599999999556744e+01 1.135100000000000051e+02 3.164399999999334057e+01
2.460000000000000000e+02 1.111620000000000061e+02 2.771799999999551645e+01 1.138859999999999957e+02 3.164999999999333724e+01
2.470000000000000000e+02 1.116140000000000043e+02 2.787399999999542999e+01 1.142500000000000000e+02 3.166199999999333059e+01
2.480000000000000000e+02 1.120739999999999981e+02 2.805199999999533134e+01 1.146839999999999975e+02 3.172999999999329290e+01
2.490000000000000000e+02 1.125040000000000049e+02 2.820799999999524488e+01 1.151820000000000022e+02 3.190199999999319758e+01
2.500000000000000000e+02 1.129339999999999975e+02 2.836999999999515509e+01 1.156440000000000055e+02 3.202199999999317015e+01
2.510000000000000000e+02 1.134159999999999968e+02 2.859199999999503206e+01 1.161580000000000013e+02 3.227599999999348057e+01
2.520000000000000000e+02 1.138559999999999945e+02 2.868599999999497996e+01 1.166119999999999948e+02 3.244799999999369078e+01
2.530000000000000000e+02 1.143280000000000030e+02 2.881599999999490791e+01 1.170520000000000067e+02 3.259999999999387654e+01
2.540000000000000000e+02 1.148359999999999985e+02 2.899199999999481037e+01 1.174839999999999947e+02 3.267399999999396698e+01
2.550000000000000000e+02 1.153400000000000034e+02 2.916999999999471171e+01 1.179920000000000044e+02 3.288799999999422852e+01
2.560000000000000000e+02 1.157800000000000011e+02 2.924999999999466738e+01 1.185160000000000053e+02 3.312999999999452427e+01
2.570000000000000000e+02 1.161880000000000024e+02 2.934799999999461306e+01 1.189759999999999991e+02 3.324999999999467093e+01
2.580000000000000000e+02 1.165660000000000025e+02 2.931999999999462858e+01 1.194240000000000066e+02 3.336799999999481514e+01
2.590000000000000000e+02 1.169500000000000028e+02 2.930599999999463634e+01 1.195400000000000063e+02 3.293399999999428474e+01
2.600000000000000000e+02 1.174039999999999964e+02 2.940599999999458092e+01 1.200019999999999953e+02 3.309399999999448028e+01
2.610000000000000000e+02 1.178340000000000032e+02 2.948799999999453547e+01 1.204659999999999940e+02 3.328399999999471248e+01
2.620000000000000000e+02 1.182120000000000033e+02 2.943599999999456429e+01 1.210319999999999965e+02 3.359199999999508890e+01
2.630000000000000000e+02 1.186159999999999997e+02 2.943999999999456207e+01 1.215600000000000023e+02 3.383599999999538710e+01
2.640000000000000000e+02 1.189740000000000038e+02 2.937799999999459644e+01 1.220240000000000009e+02 3.401799999999560953e+01
2.650000000000000000e+02 1.192399999999999949e+02 2.921599999999468622e+01 1.221539999999999964e+02 3.353999999999502535e+01
2.660000000000000000e+02 1.196380000000000052e+02 2.920399999999469287e+01 1.223880000000000052e+02 3.320799999999461960e+01
2.670000000000000000e+02 1.200079999999999956e+02 2.915399999999472058e+01 1.227840000000000060e+02 3.328799999999471737e+01
2.680000000000000000e+02 1.203580000000000041e+02 2.909799999999475162e+01 1.231479999999999961e+02 3.330599999999473937e+01
2.690000000000000000e+02 1.207279999999999944e+02 2.909999999999475051e+01 1.235540000000000020e+02 3.336999999999481759e+01
2.700000000000000000e+02 1.212600000000000051e+02 2.933999999999461750e+01 1.239659999999999940e+02 3.341799999999487625e+01
2.710000000000000000e+02 1.217759999999999962e+02 2.952999999999451219e+01 1.244500000000000028e+02 3.350999999999498868e+01
2.720000000000000000e+02 1.222920000000000016e+02 2.973999999999439581e+01 1.248719999999999999e+02 3.347799999999494958e+01
2.730000000000000000e+02 1.225199999999999960e+02 2.951199999999452217e+01 1.253400000000000034e+02 3.356199999999505224e+01
2.740000000000000000e+02 1.226860000000000070e+02 2.908199999999476049e+01 1.258179999999999978e+02 3.368399999999520134e+01
2.750000000000000000e+02 1.231039999999999992e+02 2.908799999999475716e+01 1.261659999999999968e+02 3.357199999999506446e+01
2.760000000000000000e+02 1.234320000000000022e+02 2.896599999999482478e+01 1.265660000000000025e+02 3.361199999999511334e+01
2.770000000000000000e+02 1.237860000000000014e+02 2.890999999999485581e+01 1.269759999999999991e+02 3.369599999999521600e+01
2.780000000000000000e+02 1.241299999999999955e+02 2.883999999999489461e+01 1.274159999999999968e+02 3.377999999999531866e+01
2.790000000000000000e+02 1.242079999999999984e+02 2.827199999999520941e+01 1.278379999999999939e+02 3.385599999999541154e+01
2.800000000000000000e+02 1.245780000000000030e+02 2.823599999999522936e+01 1.283360000000000127e+02 3.399399999999558020e+01
2.810000000000000000e+02 1.250060000000000002e+02 2.832199999999518170e+01 1.286980000000000075e+02 3.392199999999549220e+01
2.820000000000000000e+02 1.254300000000000068e+02 2.845799999999510632e+01 1.290860000000000127e+02 3.392599999999549709e+01
2.830000000000000000e+02 1.258299999999999983e+02 2.851199999999507639e+01 1.294900000000000091e+02 3.394199999999551665e+01
2.840000000000000000e+02 1.262279999999999944e+02 2.860399999999502541e+01 1.299099999999999966e+02 3.394399999999551909e+01
2.850000000000000000e+02 1.265759999999999934e+02 2.857399999999504203e+01 1.303859999999999957e+02 3.404599999999564375e+01
2.860000000000000000e+02 1.269519999999999982e+02 2.858399999999503649e+01 1.307400000000000091e+02 3.396399999999554353e+01
2.870000000000000000e+02 1.273679999999999950e+02 2.864199999999500434e+01 1.310500000000000114e+02 3.384399999999539688e+01
2.880000000000000000e+02 1.278199999999999932e+02 2.877599999999493008e+01 1.314720000000000084e+02 3.394199999999551665e+01
2.890000000000000000e+02 1.282359999999999900e+02 2.886799999999487909e+01 1.316359999999999957e+02 3.361399999999511579e+01
2.900000000000000000e+02 1.286920000000000073e+02 2.903599999999478598e+01 1.319339999999999975e+02 3.345399999999492024e+01
2.910000000000000000e+02 1.291080000000000041e+02 2.912999999999473388e+01 1.322940000000000111e+02 3.341999999999487869e+01
2.920000000000000000e+02 1.295840000000000032e+02 2.926999999999465629e+01 1.327199999999999989e+02 3.349999999999497646e+01
2.930000000000000000e+02 1.301819999999999879e+02 2.958999999999447894e+01 1.331819999999999879e+02 3.360199999999510112e+01
2.940000000000000000e+02 1.303580000000000041e+02 2.922199999999468290e+01 1.335939999999999941e+02 3.361199999999511334e+01
2.950000000000000000e+02 1.308880000000000052e+02 2.945199999999455542e+01 1.339879999999999995e+02 3.358999999999508645e+01
2.960000000000000000e+02 1.312920000000000016e+02 2.951999999999451774e+01 1.342700000000000102e+02 3.341999999999487869e+01
2.970000000000000000e+02 1.317899999999999920e+02 2.974599999999439248e+01 1.346980000000000075e+02 3.351199999999499113e+01
2.980000000000000000e+02 1.320480000000000018e+02 2.960599999999447007e+01 1.351239999999999952e+02 3.358399999999507912e+01
2.990000000000000000e+02 1.322160000000000082e+02 2.926199999999466073e+01 1.355300000000000011e+02 3.360199999999510112e+01
3.000000000000000000e+02 1.326779999999999973e+02 2.938599999999459200e+01 1.358220000000000027e+02 3.339799999999485181e+01
3.010000000000000000e+02 1.331260000000000048e+02 2.946199999999454988e+01 1.362419999999999902e+02 3.343599999999489825e+01
3.020000000000000000e+02 1.335500000000000114e+02 2.948199999999453880e+01 1.366279999999999859e+02 3.341999999999487869e+01
3.030000000000000000e+02 1.340020000000000095e+02 2.964199999999445012e+01 1.369919999999999902e+02 3.333599999999477603e+01
3.040000000000000000e+02 1.344519999999999982e+02 2.980399999999436034e+01 1.373820000000000050e+02 3.331199999999474670e+01
3.050000000000000000e+02 1.348439999999999941e+02 2.985799999999433041e+01 1.377640000000000100e+02 3.328799999999471737e+01
3.060000000000000000e+02 1.352119999999999891e+02 2.988799999999431378e+01 1.381759999999999877e+02 3.333999999999478092e+01
3.070000000000000000e+02 1.356100000000000136e+02 2.994199999999428385e+01 1.386059999999999945e+02 3.347799999999494958e+01
3.080000000000000000e+02 1.359600000000000080e+02 2.993199999999428940e+01 1.390200000000000102e+02 3.357599999999506935e+01
3.090000000000000000e+02 1.363240000000000123e+02 2.994599999999428164e+01 1.393760000000000048e+02 3.359599999999509379e+01
3.100000000000000000e+02 1.367179999999999893e+02 3.002399999999423841e+01 1.397019999999999982e+02 3.353599999999502046e+01
3.110000000000000000e+02 1.370980000000000132e+02 3.009399999999419961e+01 1.400780000000000030e+02 3.350399999999498135e+01
3.120000000000000000e+02 1.373880000000000052e+02 3.000599999999424838e+01 1.404540000000000077e+02 3.344799999999491291e+01
3.130000000000000000e+02 1.376339999999999861e+02 2.981999999999435147e+01 1.408439999999999941e+02 3.347999999999495202e+01
3.140000000000000000e+02 1.379000000000000057e+02 2.961599999999446453e+01 1.412719999999999914e+02 3.360399999999510356e+01
3.150000000000000000e+02 1.383280000000000030e+02 2.962399999999446010e+01 1.417539999999999907e+02 3.380399999999534799e+01
3.160000000000000000e+02 1.387100000000000080e+02 2.955999999999449557e+01 1.421839999999999975e+02 3.395599999999553376e+01
3.170000000000000000e+02 1.390480000000000018e+02 2.949399999999453215e+01 1.426399999999999864e+02 3.412399999999573907e+01
3.180000000000000000e+02 1.391920000000000073e+02 2.905199999999477711e+01 1.430219999999999914e+02 3.413199999999574885e+01
3.190000000000000000e+02 1.393820000000000050e+02 2.874399999999494781e+01 1.433619999999999948e+02 3.406599999999566819e+01
3.200000000000000000e+02 1.398040000000000020e+02 2.878799999999492343e+01 1.436500000000000057e+02 3.387199999999543110e+01
3.210000000000000000e+02 1.402179999999999893e+02 2.884999999999488907e+01 1.440000000000000000e+02 3.380999999999535532e+01
3.220000000000000000e+02 1.405579999999999927e+02 2.875799999999494005e+01 1.443460000000000036e+02 3.374999999999528200e+01
3.230000000000000000e+02 1.408779999999999859e+02 2.864199999999500434e+01 1.447239999999999895e+02 3.377799999999531622e+01
3.240000000000000000e+02 1.411819999999999879e+02 2.854799999999505644e+01 1.450579999999999927e+02 3.375399999999528688e+01
3.250000000000000000e+02 1.415080000000000098e+02 2.849599999999508526e+01 1.453739999999999952e+02 3.370999999999523311e+01
3.260000000000000000e+02 1.418760000000000048e+02 2.848999999999508859e+01 1.456699999999999875e+02 3.355999999999504979e+01
3.270000000000000000e+02 1.422580000000000098e+02 2.850599999999507972e+01 1.460620000000000118e+02 3.358599999999508157e+01
3.280000000000000000e+02 1.426579999999999870e+02 2.858999999999503316e+01 1.464300000000000068e+02 3.356999999999506201e+01
3.290000000000000000e+02 1.430000000000000000e+02 2.852199999999507085e+01 1.468120000000000118e+02 3.357799999999507179e+01
3.300000000000000000e+02 1.433720000000000141e+02 2.850199999999508194e+01 1.472299999999999898e+02 3.365799999999516956e+01
3.310000000000000000e+02 1.437599999999999909e+02 2.846199999999510410e+01 1.473000000000000114e+02 3.316399999999456583e+01
3.320000000000000000e+02 1.440680000000000121e+02 2.830399999999519167e+01 1.477079999999999984e+02 3.326599999999469048e+01
3.330000000000000000e+02 1.444319999999999879e+02 2.826399999999521384e+01 1.480519999999999925e+02 3.322199999999463671e+01
3.340000000000000000e+02 1.448959999999999866e+02 2.835599999999516285e+01 1.483799999999999955e+02 3.314799999999454627e+01
3.350000000000000000e+02 1.452800000000000011e+02 2.831399999999518613e+01 1.487959999999999923e+02 3.320599999999461716e+01
3.360000000000000000e+02 1.456279999999999859e+02 2.826999999999521052e+01 1.489699999999999989e+02 3.272999999999403542e+01
3.370000000000000000e+02 1.460480000000000018e+02 2.830199999999519278e+01 1.493580000000000041e+02 3.271399999999401587e+01
3.380000000000000000e+02 1.464339999999999975e+02 2.824799999999522271e+01 1.496539999999999964e+02 3.255999999999382766e+01
3.390000000000000000e+02 1.468120000000000118e+02 2.822399999999523601e+01 1.500099999999999909e+02 3.246799999999371522e+01
3.400000000000000000e+02 1.468700000000000045e+02 2.770599999999552310e+01 1.504919999999999902e+02 3.258999999999386432e+01
3.410000000000000000e+02 1.473580000000000041e+02 2.789799999999541669e+01 1.507539999999999907e+02 3.238999999999361989e+01
3.420000000000000000e+02 1.477280000000000086e+02 2.789599999999541780e+01 1.511659999999999968e+02 3.241999999999365656e+01
3.430000000000000000e+02 1.481399999999999864e+02 2.788399999999542445e+01 1.514060000000000059e+02 3.215399999999333147e+01
3.440000000000000000e+02 1.482539999999999907e+02 2.740199999999569158e+01 1.518240000000000123e+02 3.217599999999335836e+01
3.450000000000000000e+02 1.486100000000000136e+02 2.729399999999575144e+01 1.522379999999999995e+02 3.223599999999343169e+01
3.460000000000000000e+02 1.488859999999999957e+02 2.711199999999585231e+01 1.526179999999999950e+02 3.217999999999336325e+01
3.470000000000000000e+02 1.491320000000000050e+02 2.692999999999595317e+01 1.529480000000000075e+02 3.205599999999321170e+01
3.480000000000000000e+02 1.495159999999999911e+02 2.699199999999591881e+01 1.533379999999999939e+02 3.202199999999317015e+01
3.490000000000000000e+02 1.499339999999999975e+02 2.705999999999588113e+01 1.536920000000000073e+02 3.192199999999319004e+01
3.500000000000000000e+02 1.503100000000000023e+02 2.705399999999588445e+01 1.540159999999999911e+02 3.180199999999325655e+01
3.510000000000000000e+02 1.505480000000000018e+02 2.679599999999602744e+01 1.543379999999999939e+02 3.164199999999334523e+01
3.520000000000000000e+02 1.508199999999999932e+02 2.653599999999617154e+01 1.546860000000000070e+02 3.149999999999342393e+01
3.530000000000000000e+02 1.510780000000000030e+02 2.624399999999633337e+01 1.550060000000000002e+02 3.133199999999351704e+01
3.540000000000000000e+02 1.513820000000000050e+02 2.613599999999639323e+01 1.553300000000000125e+02 3.118999999999359574e+01
3.550000000000000000e+02 1.517079999999999984e+02 2.606399999999643313e+01 1.557479999999999905e+02 3.117999999999360128e+01
3.560000000000000000e+02 1.519919999999999902e+02 2.582599999999656504e+01 1.561860000000000070e+02 3.126599999999355362e+01
3.570000000000000000e+02 1.522959999999999923e+02 2.558799999999669694e+01 1.565780000000000030e+02 3.127799999999354696e+01
3.580000000000000000e+02 1.525980000000000132e+02 2.532199999999684437e+01 1.569399999999999977e+02 3.125399999999356027e+01
3.590000000000000000e+02 1.529559999999999889e+02 2.521999999999690090e+01 1.571860000000000070e+02 3.104199999999367776e+01
3.600000000000000000e+02 1.532920000000000016e+02 2.514799999999694080e+01 1.575620000000000118e+02 3.104799999999367444e+01
3.610000000000000000e+02 1.536359999999999957e+02 2.506199999999698846e+01 1.578660000000000139e+02 3.095999999999372321e+01
3.620000000000000000e+02 1.539420000000000073e+02 2.484199999999711039e+01 1.582740000000000009e+02 3.102999999999368441e+01
3.630000000000000000e+02 1.542160000000000082e+02 2.459199999999724895e+01 1.584180000000000064e+02 3.068399999999387617e+01
3.640000000000000000e+02 1.545699999999999932e+02 2.446399999999731989e+01 1.586740000000000066e+02 3.050799999999397372e+01
3.650000000000000000e+02 1.548979999999999961e+02 2.426799999999742852e+01 1.591080000000000041e+02 3.059199999999392716e+01
3.660000000000000000e+02 1.552800000000000011e+02 2.419799999999746731e+01 1.593040000000000020e+02 3.023599999999412447e+01
3.670000000000000000e+02 1.556920000000000073e+02 2.421599999999745734e+01 1.595480000000000018e+02 2.999999999999425526e+01
3.680000000000000000e+02 1.561179999999999950e+02 2.422599999999745179e+01 1.599679999999999893e+02 3.001999999999424418e+01
3.690000000000000000e+02 1.566779999999999973e+02 2.446799999999731767e+01 1.602340000000000089e+02 2.978999999999437165e+01
3.700000000000000000e+02 1.571380000000000052e+02 2.455199999999727112e+01 1.606459999999999866e+02 2.979399999999436943e+01
3.710000000000000000e+02 1.575740000000000123e+02 2.462999999999722789e+01 1.609960000000000093e+02 2.974799999999439493e+01
3.720000000000000000e+02 1.579879999999999995e+02 2.463999999999722235e+01 1.612439999999999998e+02 2.954199999999450910e+01
3.730000000000000000e+02 1.582599999999999909e+02 2.445799999999732321e+01 1.616380000000000052e+02 2.959999999999447695e+01
3.740000000000000000e+02 1.585360000000000014e+02 2.427799999999742298e+01 1.620339999999999918e+02 2.967999999999443261e+01
3.750000000000000000e+02 1.588180000000000121e+02 2.407599999999753493e+01 1.623959999999999866e+02 2.966599999999444037e+01
3.760000000000000000e+02 1.590680000000000121e+02 2.382799999999767238e+01 1.627920000000000016e+02 2.969199999999442596e+01
3.770000000000000000e+02 1.593720000000000141e+02 2.364999999999777103e+01 1.632100000000000080e+02 2.976199999999438717e+01
3.780000000000000000e+02 1.597659999999999911e+02 2.367799999999775551e+01 1.636299999999999955e+02 2.984199999999434283e+01
3.790000000000000000e+02 1.601560000000000059e+02 2.363399999999777990e+01 1.641279999999999859e+02 3.001399999999424750e+01
3.800000000000000000e+02 1.605699999999999932e+02 2.364399999999777435e+01 1.645219999999999914e+02 3.001199999999424861e+01
3.810000000000000000e+02 1.609139999999999873e+02 2.357199999999781426e+01 1.649099999999999966e+02 3.000199999999425415e+01
3.820000000000000000e+02 1.612539999999999907e+02 2.353399999999783532e+01 1.653139999999999930e+02 3.000999999999424972e+01
3.830000000000000000e+02 1.615759999999999934e+02 2.345599999999787855e+01 1.656800000000000068e+02 3.001199999999424861e+01
3.840000000000000000e+02 1.618439999999999941e+02 2.326999999999798163e+01 1.660140000000000100e+02 2.995199999999428186e+01
3.850000000000000000e+02 1.621800000000000068e+02 2.316599999999803927e+01 1.663319999999999936e+02 2.989399999999431401e+01
3.860000000000000000e+02 1.624619999999999891e+02 2.296799999999814901e+01 1.666500000000000057e+02 2.978399999999437497e+01
3.870000000000000000e+02 1.628040000000000020e+02 2.294599999999816120e+01 1.669739999999999895e+02 2.966999999999443816e+01
3.880000000000000000e+02 1.630980000000000132e+02 2.288599999999819445e+01 1.673019999999999925e+02 2.955399999999450245e+01
3.890000000000000000e+02 1.633779999999999859e+02 2.271399999999828978e+01 1.676500000000000057e+02 2.946799999999455011e+01
3.900000000000000000e+02 1.636939999999999884e+02 2.255399999999837846e+01 1.679919999999999902e+02 2.938999999999459334e+01
3.910000000000000000e+02 1.639939999999999998e+02 2.236199999999848487e+01 1.683060000000000116e+02 2.924799999999467204e+01
3.920000000000000000e+02 1.643240000000000123e+02 2.221999999999856357e+01 1.683799999999999955e+02 2.869199999999498019e+01
3.930000000000000000e+02 1.646500000000000057e+02 2.204399999999866111e+01 1.686939999999999884e+02 2.856399999999505113e+01
3.940000000000000000e+02 1.649559999999999889e+02 2.181799999999878636e+01 1.690459999999999923e+02 2.845799999999510987e+01
3.950000000000000000e+02 1.652599999999999909e+02 2.161399999999889943e+01 1.693460000000000036e+02 2.830999999999519190e+01
3.960000000000000000e+02 1.655720000000000027e+02 2.150399999999896039e+01 1.696699999999999875e+02 2.819199999999525730e+01
3.970000000000000000e+02 1.658019999999999925e+02 2.121399999999912112e+01 1.700360000000000014e+02 2.814799999999528168e+01
3.980000000000000000e+02 1.661100000000000136e+02 2.108799999999919095e+01 1.701339999999999861e+02 2.761199999999557875e+01
3.990000000000000000e+02 1.663940000000000055e+02 2.090199999999929403e+01 1.705020000000000095e+02 2.757599999999559870e+01
4.000000000000000000e+02 1.667019999999999982e+02 2.077799999999936276e+01 1.706959999999999980e+02 2.721999999999579600e+01
4.010000000000000000e+02 1.669799999999999898e+02 2.060199999999946030e+01 1.708959999999999866e+02 2.685399999999599885e+01
4.020000000000000000e+02 1.672920000000000016e+02 2.053599999999949688e+01 1.712460000000000093e+02 2.682599999999601437e+01
4.030000000000000000e+02 1.676399999999999864e+02 2.049399999999952016e+01 1.716080000000000041e+02 2.681799999999601880e+01
4.040000000000000000e+02 1.678580000000000041e+02 2.024199999999965982e+01 1.718619999999999948e+02 2.655199999999616622e+01
4.050000000000000000e+02 1.680840000000000032e+02 1.999799999999979505e+01 1.721419999999999959e+02 2.636999999999626709e+01
4.060000000000000000e+02 1.683940000000000055e+02 1.994199999999982609e+01 1.724180000000000064e+02 2.618799999999636796e+01
4.070000000000000000e+02 1.686819999999999879e+02 1.972999999999994358e+01 1.727119999999999891e+02 2.604399999999644777e+01
4.080000000000000000e+02 1.689519999999999982e+02 1.949400000000007438e+01 1.729360000000000070e+02 2.571399999999663066e+01
4.090000000000000000e+02 1.692959999999999923e+02 1.935800000000014975e+01 1.732259999999999991e+02 2.548599999999675703e+01
4.100000000000000000e+02 1.696599999999999966e+02 1.924200000000021404e+01 1.735680000000000121e+02 2.535799999999682797e+01
4.110000000000000000e+02 1.699819999999999993e+02 1.914800000000026614e+01 1.738720000000000141e+02 2.522199999999690334e+01
4.120000000000000000e+02 1.703480000000000132e+02 1.909400000000029607e+01 1.741380000000000052e+02 2.500999999999702084e+01
4.130000000000000000e+02 1.706939999999999884e+02 1.900800000000034373e+01 1.744199999999999875e+02 2.482999999999712060e+01
4.140000000000000000e+02 1.710519999999999925e+02 1.894600000000037809e+01 1.746500000000000057e+02 2.459599999999725028e+01
4.150000000000000000e+02 1.711479999999999961e+02 1.847000000000064190e+01 1.748979999999999961e+02 2.434999999999738662e+01
4.160000000000000000e+02 1.715320000000000107e+02 1.848800000000063193e+01 1.751680000000000064e+02 2.415599999999749414e+01
4.170000000000000000e+02 1.719219999999999970e+02 1.852600000000061087e+01 1.755339999999999918e+02 2.411199999999751853e+01
4.180000000000000000e+02 1.721879999999999882e+02 1.837000000000069733e+01 1.757379999999999995e+02 2.369799999999774798e+01
4.190000000000000000e+02 1.724399999999999977e+02 1.819200000000079598e+01 1.760980000000000132e+02 2.366199999999776793e+01
4.200000000000000000e+02 1.726920000000000073e+02 1.797800000000091458e+01 1.763700000000000045e+02 2.350199999999785661e+01
4.210000000000000000e+02 1.729180000000000064e+02 1.771600000000105979e+01 1.766539999999999964e+02 2.337599999999792644e+01
4.220000000000000000e+02 1.730639999999999930e+02 1.735400000000126042e+01 1.769420000000000073e+02 2.322999999999800735e+01
4.230000000000000000e+02 1.733300000000000125e+02 1.717400000000136018e+01 1.773019999999999925e+02 2.318199999999803396e+01
4.240000000000000000e+02 1.736419999999999959e+02 1.703800000000143555e+01 1.775980000000000132e+02 2.302199999999812263e+01
4.250000000000000000e+02 1.739079999999999870e+02 1.684000000000154529e+01 1.778760000000000048e+02 2.287199999999820577e+01
4.260000000000000000e+02 1.741659999999999968e+02 1.667600000000163618e+01 1.781260000000000048e+02 2.265999999999832326e+01
4.270000000000000000e+02 1.744139999999999873e+02 1.645600000000175811e+01 1.783779999999999859e+02 2.246399999999843189e+01
4.280000000000000000e+02 1.747400000000000091e+02 1.631800000000183459e+01 1.786519999999999868e+02 2.228999999999852832e+01
4.290000000000000000e+02 1.750000000000000000e+02 1.608800000000196206e+01 1.789900000000000091e+02 2.220799999999857377e+01
4.300000000000000000e+02 1.752959999999999923e+02 1.591800000000198345e+01 1.792700000000000102e+02 2.202199999999867686e+01
4.310000000000000000e+02 1.756279999999999859e+02 1.579200000000194137e+01 1.795500000000000114e+02 2.181999999999878881e+01
4.320000000000000000e+02 1.758959999999999866e+02 1.552400000000185187e+01 1.798580000000000041e+02 2.168999999999886086e+01
4.330000000000000000e+02 1.761040000000000134e+02 1.520600000000174568e+01 1.801899999999999977e+02 2.158199999999892071e+01
4.340000000000000000e+02 1.762899999999999920e+02 1.489600000000164215e+01 1.803839999999999861e+02 2.129399999999908033e+01
4.350000000000000000e+02 1.764979999999999905e+02 1.459200000000154063e+01 1.807100000000000080e+02 2.124999999999910472e+01
4.360000000000000000e+02 1.766639999999999873e+02 1.418400000000140437e+01 1.809859999999999900e+02 2.106799999999920558e+01
4.370000000000000000e+02 1.768660000000000139e+02 1.388400000000130419e+01 1.812659999999999911e+02 2.094599999999927320e+01
4.380000000000000000e+02 1.770900000000000034e+02 1.361200000000121335e+01 1.815660000000000025e+02 2.083799999999933306e+01
4.390000000000000000e+02 1.773079999999999927e+02 1.336000000000112919e+01 1.818779999999999859e+02 2.071999999999939845e+01
4.400000000000000000e+02 1.775500000000000114e+02 1.311400000000104704e+01 1.821999999999999886e+02 2.065399999999943503e+01
4.410000000000000000e+02 1.777920000000000016e+02 1.286400000000096355e+01 1.825180000000000007e+02 2.062599999999945055e+01
4.420000000000000000e+02 1.781160000000000139e+02 1.271600000000091413e+01 1.828480000000000132e+02 2.056799999999948270e+01
4.430000000000000000e+02 1.783880000000000052e+02 1.247200000000083264e+01 1.830980000000000132e+02 2.034599999999960573e+01
4.440000000000000000e+02 1.786879999999999882e+02 1.230200000000077587e+01 1.833480000000000132e+02 2.011999999999973099e+01
4.450000000000000000e+02 1.789979999999999905e+02 1.219400000000073980e+01 1.835980000000000132e+02 1.989199999999985735e+01
4.460000000000000000e+02 1.792779999999999916e+02 1.199800000000067435e+01 1.838420000000000130e+02 1.964999999999999147e+01
4.470000000000000000e+02 1.795699999999999932e+02 1.186600000000063027e+01 1.840840000000000032e+02 1.945200000000010121e+01
4.480000000000000000e+02 1.798580000000000041e+02 1.167000000000056481e+01 1.843000000000000114e+02 1.914000000000027413e+01
4.490000000000000000e+02 1.800159999999999911e+02 1.125000000000042455e+01 1.845080000000000098e+02 1.886800000000042488e+01
4.500000000000000000e+02 1.801719999999999970e+02 1.079800000000027360e+01 1.847820000000000107e+02 1.869400000000052131e+01
4.510000000000000000e+02 1.804180000000000064e+02 1.047400000000016540e+01 1.850060000000000002e+02 1.844600000000065876e+01
4.520000000000000000e+02 1.805860000000000127e+02 1.007000000000003048e+01 1.853100000000000023e+02 1.830000000000073967e+01
4.530000000000000000e+02 1.807820000000000107e+02 9.727999999999916270e+00 1.855800000000000125e+02 1.806600000000086936e+01
4.540000000000000000e+02 1.810620000000000118e+02 9.533999999999851482e+00 1.858220000000000027e+02 1.780000000000101679e+01
4.550000000000000000e+02 1.814540000000000077e+02 9.557999999999859497e+00 1.860260000000000105e+02 1.747400000000119746e+01
4.560000000000000000e+02 1.816279999999999859e+02 9.213999999999744617e+00 1.862319999999999993e+02 1.716000000000137149e+01
4.570000000000000000e+02 1.817940000000000111e+02 8.877999999999632408e+00 1.864759999999999991e+02 1.688400000000152446e+01
4.580000000000000000e+02 1.818499999999999943e+02 8.325999999999448065e+00 1.866920000000000073e+02 1.657600000000169516e+01
4.590000000000000000e+02 1.820500000000000114e+02 7.991999999999340965e+00 1.869079999999999870e+02 1.623600000000188359e+01
4.600000000000000000e+02 1.822359999999999900e+02 7.627999999999381053e+00 1.870740000000000123e+02 1.585000000000196430e+01
4.610000000000000000e+02 1.824979999999999905e+02 7.437999999999401979e+00 1.872700000000000102e+02 1.551200000000185142e+01
4.620000000000000000e+02 1.827899999999999920e+02 7.281999999999419160e+00 1.874379999999999882e+02 1.512400000000172184e+01
4.630000000000000000e+02 1.831200000000000045e+02 7.219999999999425988e+00 1.876220000000000141e+02 1.471800000000158626e+01
4.640000000000000000e+02 1.835540000000000020e+02 7.281999999999419160e+00 1.877820000000000107e+02 1.431600000000145201e+01
4.650000000000000000e+02 1.840540000000000020e+02 7.529999999999391846e+00 1.879420000000000073e+02 1.390200000000131375e+01
4.660000000000000000e+02 1.844759999999999991e+02 7.593999999999384798e+00 1.881080000000000041e+02 1.351400000000118418e+01
4.670000000000000000e+02 1.848180000000000121e+02 7.543999999999390305e+00 1.882940000000000111e+02 1.315000000000106262e+01
4.680000000000000000e+02 1.849819999999999993e+02 7.205999999999427530e+00 1.884759999999999991e+02 1.277800000000093839e+01
4.690000000000000000e+02 1.851620000000000061e+02 6.867999999999464755e+00 1.886659999999999968e+02 1.242400000000082017e+01
4.700000000000000000e+02 1.853559999999999945e+02 6.569999999999497575e+00 1.888880000000000052e+02 1.210400000000071330e+01
4.710000000000000000e+02 1.855660000000000025e+02 6.233999999999534580e+00 1.890480000000000018e+02 1.173000000000058840e+01
4.720000000000000000e+02 1.858520000000000039e+02 6.027999999999557268e+00 1.892820000000000107e+02 1.142800000000048755e+01
4.730000000000000000e+02 1.860800000000000125e+02 5.769999999999585683e+00 1.895380000000000109e+02 1.119000000000040806e+01
4.740000000000000000e+02 1.863880000000000052e+02 5.559999999999608811e+00 1.897460000000000093e+02 1.088600000000030654e+01
4.750000000000000000e+02 1.868199999999999932e+02 5.569999999999607709e+00 1.899199999999999875e+02 1.052200000000018498e+01
4.760000000000000000e+02 1.871999999999999886e+02 5.555999999999609251e+00 1.900480000000000018e+02 1.011400000000004873e+01
4.770000000000000000e+02 1.875039999999999907e+02 5.465999999999619163e+00 1.902340000000000089e+02 9.725999999999919154e+00
4.780000000000000000e+02 1.878160000000000025e+02 5.295999999999637886e+00 1.904300000000000068e+02 9.395999999999808949e+00
4.790000000000000000e+02 1.879420000000000073e+02 4.791999999999693394e+00 1.906299999999999955e+02 9.125999999999718781e+00
4.800000000000000000e+02 1.880500000000000114e+02 4.251999999999752866e+00 1.907760000000000105e+02 8.741999999999590543e+00
4.810000000000000000e+02 1.882280000000000086e+02 3.909999999999790532e+00 1.909900000000000091e+02 8.467999999999499039e+00
4.820000000000000000e+02 1.884739999999999895e+02 3.675999999999816303e+00 1.911999999999999886e+02 8.171999999999400188e+00
4.830000000000000000e+02 1.888240000000000123e+02 3.653999999999818726e+00 1.914360000000000070e+02 7.931999999999351125e+00
4.840000000000000000e+02 1.892340000000000089e+02 3.719999999999811457e+00 1.916040000000000134e+02 7.547999999999393417e+00
4.850000000000000000e+02 1.895159999999999911e+02 3.481999999999837669e+00 1.917560000000000002e+02 7.139999999999438351e+00
4.860000000000000000e+02 1.898139999999999930e+02 3.217999999999866745e+00 1.918720000000000141e+02 6.667999999999490335e+00
4.870000000000000000e+02 1.901539999999999964e+02 3.105999999999879080e+00 1.920320000000000107e+02 6.331999999999527340e+00
4.880000000000000000e+02 1.904319999999999879e+02 2.991999999999891635e+00 1.921959999999999980e+02 5.925999999999572054e+00
4.890000000000000000e+02 1.906080000000000041e+02 2.573999999999937671e+00 1.923979999999999961e+02 5.589999999999609059e+00
4.900000000000000000e+02 1.908520000000000039e+02 2.265999999999971593e+00 1.925560000000000116e+02 5.155999999999656858e+00
4.910000000000000000e+02 1.909600000000000080e+02 1.830000000000000737e+00 1.926899999999999977e+02 4.695999999999707519e+00
4.920000000000000000e+02 1.911020000000000039e+02 1.322000000000000286e+00 1.927760000000000105e+02 4.191999999999763027e+00
4.930000000000000000e+02 1.914420000000000073e+02 1.292000000000000259e+00 1.928799999999999955e+02 3.727999999999814129e+00
4.940000000000000000e+02 1.916260000000000048e+02 1.018000000000000016e+00 1.929699999999999989e+02 3.269999999999864571e+00
4.950000000000000000e+02 1.917520000000000095e+02 5.999999999999996447e-01 1.930819999999999936e+02 2.813999999999914792e+00
4.960000000000000000e+02 1.922599999999999909e+02 7.359999999999997655e-01 1.931359999999999957e+02 2.263999999999975365e+00
4.970000000000000000e+02 1.927880000000000109e+02 8.579999999999998739e-01 1.932580000000000098e+02 1.774000000000004240e+00
4.980000000000000000e+02 1.929499999999999886e+02 5.099999999999995648e-01 1.933480000000000132e+02 1.294000000000003814e+00
4.990000000000000000e+02 1.933060000000000116e+02 4.999999999999995559e-01 1.934180000000000064e+02 7.340000000000033165e-01


==> OneClassKNN/results/comp_rnd_exploration_500x500_3.dat <==
0.000000000000000000e+00 3.660000000000000475e-01 -3.866666666666669638e-02 4.033333333333333770e-01 5.733333333333335419e-02 3.973333333333333162e-01 -9.333333333333339310e-03
1.000000000000000000e+00 7.993333333333333401e-01 2.000000000000001776e-02 8.126666666666666483e-01 5.200000000000001843e-02 7.793333333333332114e-01 -5.600000000000003586e-02
2.000000000000000000e+00 1.159999999999999920e+00 1.333333333333339144e-03 1.288000000000000034e+00 2.113333333333334840e-01 1.221333333333333382e+00 9.266666666666674435e-02
3.000000000000000000e+00 1.544666666666666632e+00 -1.400000000000000550e-02 1.668666666666666742e+00 1.813333333333334851e-01 1.617999999999999883e+00 1.120000000000000856e-01
4.000000000000000000e+00 1.979999999999999982e+00 3.733333333333337112e-02 2.022666666666666391e+00 9.000000000000007994e-02 2.157999999999999918e+00 3.193333333333335800e-01
5.000000000000000000e+00 2.505333333333333190e+00 2.606666666666668797e-01 2.325333333333333474e+00 -6.800000000000008815e-02 2.682666666666666977e+00 5.466666666666670782e-01
6.000000000000000000e+00 2.881333333333333524e+00 2.146666666666668388e-01 2.837333333333333485e+00 1.613333333333334951e-01 3.056666666666666643e+00 5.380000000000003668e-01
7.000000000000000000e+00 3.209333333333333371e+00 1.866666666666668417e-01 3.254666666666666153e+00 1.853333333333335164e-01 3.600666666666667126e+00 8.146666666666673162e-01
8.000000000000000000e+00 3.772666666666666835e+00 4.353333333333336830e-01 3.567999999999999616e+00 5.000000000000004441e-02 3.965333333333332710e+00 8.086666666666673109e-01
9.000000000000000000e+00 4.154666666666666508e+00 4.333333333333336812e-01 3.927333333333333787e+00 1.866666666666666474e-02 4.346000000000000085e+00 7.953333333333338917e-01
1.000000000000000000e+01 4.701333333333333364e+00 7.426666666666672523e-01 4.488000000000000433e+00 3.120000000000002771e-01 4.999333333333333407e+00 1.222666666666667679e+00
1.100000000000000000e+01 5.233333333333333393e+00 9.660000000000007470e-01 4.961999999999999744e+00 4.480000000000002869e-01 5.599333333333333940e+00 1.560666666666660873e+00
1.200000000000000000e+01 5.660666666666666735e+00 1.044000000000000927e+00 5.379333333333333300e+00 5.106666666666670462e-01 5.985999999999999766e+00 1.541333333333328781e+00
1.300000000000000000e+01 6.182666666666666089e+00 1.258000000000001117e+00 5.756000000000000227e+00 4.373333333333336848e-01 6.534666666666666401e+00 1.825999999999970758e+00
1.400000000000000000e+01 6.671999999999998820e+00 1.387999999999989909e+00 6.313999999999999169e+00 7.000000000000006217e-01 7.117999999999999439e+00 2.146666666666607881e+00
1.500000000000000000e+01 7.081333333333333258e+00 1.428666666666656537e+00 6.854000000000000981e+00 9.120000000000008100e-01 7.511333333333332973e+00 2.150666666666606552e+00
1.600000000000000000e+01 7.636000000000001009e+00 1.690666666666647000e+00 7.440666666666666984e+00 1.216000000000000858e+00 7.893333333333333535e+00 2.087333333333281526e+00
1.700000000000000000e+01 8.000666666666665705e+00 1.673999999999995936e+00 8.014666666666666828e+00 1.529333333333332989e+00 8.458666666666665890e+00 2.365999999999925496e+00
1.800000000000000000e+01 8.402666666666666728e+00 1.706666666666661003e+00 8.414666666666667183e+00 1.538000000000001144e+00 8.843999999999999417e+00 2.369333333333258462e+00
1.900000000000000000e+01 8.999333333333332519e+00 2.041999999999979831e+00 8.932666666666666089e+00 1.770666666666657063e+00 9.450666666666666771e+00 2.715999999999899828e+00
2.000000000000000000e+01 9.597333333333333272e+00 2.383999999999957708e+00 9.345333333333332604e+00 1.840666666666657347e+00 1.001799999999999891e+01 2.998666666666545133e+00
2.100000000000000000e+01 9.976000000000000867e+00 2.385999999999957044e+00 9.730000000000000426e+00 1.856666666666642929e+00 1.038533333333333353e+01 2.951333333333213460e+00
2.200000000000000000e+01 1.049933333333333252e+01 2.625333333333266239e+00 1.009266666666666623e+01 1.860666666666644042e+00 1.089466666666666583e+01 3.166666666666531071e+00
2.300000000000000000e+01 1.111533333333333395e+01 2.987333333333226371e+00 1.046199999999999974e+01 1.848666666666650471e+00 1.148133333333333184e+01 3.489333333333171083e+00
2.400000000000000000e+01 1.151466666666666683e+01 3.013333333333223507e+00 1.086599999999999966e+01 1.898666666666644298e+00 1.186733333333333285e+01 3.500666666666503168e+00
2.500000000000000000e+01 1.213666666666666671e+01 3.386666666666515724e+00 1.135933333333333195e+01 2.093333333333302182e+00 1.239199999999999946e+01 3.690666666666482243e+00
2.600000000000000000e+01 1.256599999999999895e+01 3.477333333333172405e+00 1.181666666666666643e+01 2.201999999999960878e+00 1.289333333333333265e+01 3.849999999999798028e+00
2.700000000000000000e+01 1.299066666666666592e+01 3.564666666666496120e+00 1.231066666666666620e+01 2.399333333333283580e+00 1.326000000000000156e+01 3.819333333333134295e+00
2.800000000000000000e+01 1.347866666666666546e+01 3.747999999999809262e+00 1.271733333333333249e+01 2.437999999999947320e+00 1.385333333333333528e+01 4.154666666666431141e+00
2.900000000000000000e+01 1.403466666666666640e+01 4.025333333333112051e+00 1.303466666666666640e+01 2.291333333333289257e+00 1.439999999999999858e+01 4.370666666666407352e+00
3.000000000000000000e+01 1.438533333333333175e+01 3.963999999999785473e+00 1.339733333333333221e+01 2.230666666666615949e+00 1.479466666666666796e+01 4.381999999999739437e+00
3.100000000000000000e+01 1.493933333333333380e+01 4.233333333333089143e+00 1.379933333333333323e+01 2.292666666666616226e+00 1.522866666666666546e+01 4.467999999999729965e+00
3.200000000000000000e+01 1.537666666666666515e+01 4.333999999999744723e+00 1.425600000000000023e+01 2.400666666666612326e+00 1.567599999999999838e+01 4.573999999999718291e+00
3.300000000000000000e+01 1.577200000000000024e+01 4.343333333333077029e+00 1.467333333333333378e+01 2.450666666666605487e+00 1.605533333333333346e+01 4.583333333333050597e+00
3.400000000000000000e+01 1.632266666666666666e+01 4.624666666666379378e+00 1.504933333333333323e+01 2.471333333333277871e+00 1.663600000000000279e+01 4.901333333333015574e+00
3.500000000000000000e+01 1.683200000000000074e+01 4.855333333333020640e+00 1.542866666666666831e+01 2.461333333333281637e+00 1.706800000000000139e+01 4.971999999999674458e+00
3.600000000000000000e+01 1.721333333333333471e+01 4.838666666666355809e+00 1.580133333333333212e+01 2.465999999999949122e+00 1.744933333333333536e+01 4.960666666666342373e+00
3.700000000000000000e+01 1.779466666666666796e+01 5.164666666666319905e+00 1.630333333333333101e+01 2.659999999999929088e+00 1.800733333333333519e+01 5.231333333332979230e+00
3.800000000000000000e+01 1.835466666666667024e+01 5.442666666666289288e+00 1.682399999999999807e+01 2.883333333333237825e+00 1.851333333333333542e+01 5.441333333332956101e+00
3.900000000000000000e+01 1.870399999999999707e+01 5.420666666666291711e+00 1.724533333333333474e+01 2.893999999999903316e+00 1.889666666666666828e+01 5.416666666666292151e+00
4.000000000000000000e+01 1.912733333333333263e+01 5.480666666666285103e+00 1.774666666666666615e+01 3.110666666666546121e+00 1.935466666666666669e+01 5.507999999999615426e+00
4.100000000000000000e+01 1.971600000000000108e+01 5.813999999999581725e+00 1.825266666666666637e+01 3.344666666666520349e+00 1.987199999999999989e+01 5.742666666666256248e+00
4.200000000000000000e+01 2.013533333333333175e+01 5.865999999999575998e+00 1.861866666666666603e+01 3.324666666666522552e+00 2.025733333333333519e+01 5.743999999999589434e+00
4.300000000000000000e+01 2.052199999999999847e+01 5.839333333332912268e+00 1.895733333333333448e+01 3.254666666666530261e+00 2.085266666666666779e+01 6.100666666666216820e+00
4.400000000000000000e+01 2.111333333333333329e+01 6.173999999999542965e+00 1.947599999999999909e+01 3.509333333333168881e+00 2.144800000000000040e+01 6.447999999999533216e+00
4.500000000000000000e+01 2.151399999999999935e+01 6.175333333332876151e+00 1.998399999999999821e+01 3.739333333333143550e+00 2.206866666666666532e+01 6.813333333332884933e+00
4.600000000000000000e+01 2.205266666666666708e+01 6.449333333332845086e+00 2.042066666666666563e+01 3.847999999999798248e+00 2.255200000000000315e+01 6.951999999999595836e+00
4.700000000000000000e+01 2.260933333333333195e+01 6.733999999999481290e+00 2.093599999999999994e+01 4.069999999999773799e+00 2.313200000000000145e+01 7.263333333332949948e+00
4.800000000000000000e+01 2.300799999999999912e+01 6.745333333332812487e+00 2.147333333333333272e+01 4.346666666666409995e+00 2.372000000000000242e+01 7.575999999999637247e+00
4.900000000000000000e+01 2.356533333333333147e+01 7.039333333332780995e+00 2.202733333333333121e+01 4.631333333333045310e+00 2.427733333333333476e+01 7.845999999999661689e+00
5.000000000000000000e+01 2.413199999999999790e+01 7.337333333332747287e+00 2.251800000000000068e+01 4.796666666666360435e+00 2.485466666666666669e+01 8.128666666666333640e+00
5.100000000000000000e+01 2.463600000000000279e+01 7.512666666666081738e+00 2.284733333333333150e+01 4.703999999999703974e+00 2.533800000000000097e+01 8.267333333332995693e+00
5.200000000000000000e+01 2.493399999999999750e+01 7.365999999999411685e+00 2.334799999999999898e+01 4.914666666666347439e+00 2.574466666666666725e+01 8.324666666666372450e+00
5.300000000000000000e+01 2.554933333333332968e+01 7.719333333332732749e+00 2.388200000000000145e+01 5.148666666666321667e+00 2.621200000000000330e+01 8.451333333333042930e+00
5.400000000000000000e+01 2.613266666666666893e+01 8.032666666666143485e+00 2.435866666666666802e+01 5.325999999999635470e+00 2.675333333333333030e+01 8.695999999999752816e+00
5.500000000000000000e+01 2.674133333333333695e+01 8.380666666666233056e+00 2.483133333333333326e+01 5.481999999999618289e+00 2.727199999999999847e+01 8.907333333333136594e+00
5.600000000000000000e+01 2.733533333333333104e+01 8.718666666666310405e+00 2.538733333333333420e+01 5.755333333332921519e+00 2.768933333333333024e+01 8.992666666666467634e+00
5.700000000000000000e+01 2.785866666666666802e+01 8.901999999999659963e+00 2.592066666666666208e+01 5.979333333332896849e+00 2.815200000000000102e+01 9.116666666666525032e+00
5.800000000000000000e+01 2.844200000000000017e+01 9.214666666666413875e+00 2.648066666666667146e+01 6.251333333332866893e+00 2.862199999999999989e+01 9.266666666666539598e+00
5.900000000000000000e+01 2.903266666666666396e+01 9.538666666666520300e+00 2.707666666666666799e+01 6.583333333332853421e+00 2.910799999999999699e+01 9.431333333333231650e+00
6.000000000000000000e+01 2.950399999999999778e+01 9.670666666666566158e+00 2.757066666666666777e+01 6.775999999999534396e+00 2.943133333333333468e+01 9.321999999999842856e+00
6.100000000000000000e+01 2.997333333333333627e+01 9.779999999999956728e+00 2.811800000000000210e+01 7.015999999999546155e+00 2.997933333333333650e+01 9.599333333333229135e+00
6.200000000000000000e+01 3.055333333333333456e+01 1.010733333333337747e+01 2.869000000000000483e+01 7.299333333332877594e+00 3.044533333333333047e+01 9.726666666666583083e+00
6.300000000000000000e+01 3.109400000000000119e+01 1.036133333333346229e+01 2.925066666666666748e+01 7.589999999999538005e+00 3.102066666666667061e+01 1.003333333333335275e+01
6.400000000000000000e+01 3.159866666666666646e+01 1.055333333333352641e+01 2.957999999999999829e+01 7.465999999999564096e+00 3.147733333333333405e+01 1.011666666666671333e+01
6.500000000000000000e+01 3.204066666666666663e+01 1.062066666666688164e+01 2.990666666666666629e+01 7.314666666666250094e+00 3.203666666666666174e+01 1.036600000000013111e+01
6.600000000000000000e+01 3.256000000000000227e+01 1.082066666666695021e+01 3.044733333333333292e+01 7.577999999999564196e+00 3.254133333333333411e+01 1.055000000000019256e+01
6.700000000000000000e+01 3.307400000000000517e+01 1.103466666666702167e+01 3.097599999999999909e+01 7.795999999999548180e+00 3.304200000000000159e+01 1.073133333333358586e+01
6.800000000000000000e+01 3.360266666666666424e+01 1.126533333333376419e+01 3.138533333333332820e+01 7.803999999999550852e+00 3.343400000000000460e+01 1.071000000000024599e+01
6.900000000000000000e+01 3.391599999999999682e+01 1.117200000000040205e+01 3.184133333333333127e+01 7.929999999999500560e+00 3.393399999999999750e+01 1.088733333333363795e+01
7.000000000000000000e+01 3.445466666666666811e+01 1.144600000000049178e+01 3.234599999999999653e+01 8.117999999999469196e+00 3.432666666666666799e+01 1.089666666666697381e+01
7.100000000000000000e+01 3.500800000000000267e+01 1.172733333333392025e+01 3.285000000000000142e+01 8.322666666666139079e+00 3.480066666666666464e+01 1.104800000000035887e+01
7.200000000000000000e+01 3.558533333333333104e+01 1.204200000000069082e+01 3.321133333333333582e+01 8.273999999999524846e+00 3.521399999999999864e+01 1.110200000000037690e+01
7.300000000000000000e+01 3.604200000000000159e+01 1.212266666666738502e+01 3.370266666666666566e+01 8.451333333332888387e+00 3.574266666666666481e+01 1.132200000000045037e+01
7.400000000000000000e+01 3.647933333333333650e+01 1.220133333333407677e+01 3.420266666666666566e+01 8.665999999999606018e+00 3.628866666666666418e+01 1.163466666666722205e+01
7.500000000000000000e+01 3.690399999999999636e+01 1.229066666666744112e+01 3.461066666666666691e+01 8.722666666666341939e+00 3.684866666666666646e+01 1.192533333333398460e+01
7.600000000000000000e+01 3.741199999999999903e+01 1.251200000000084600e+01 3.510999999999999943e+01 8.905999999999723471e+00 3.739866666666666362e+01 1.221066666666741263e+01
7.700000000000000000e+01 3.787466666666666271e+01 1.267000000000090054e+01 3.566733333333333178e+01 9.166666666666452912e+00 3.788266666666666538e+01 1.232733333333412062e+01
7.800000000000000000e+01 3.830533333333332990e+01 1.267066666666756802e+01 3.620266666666667277e+01 9.404666666666495090e+00 3.832933333333333081e+01 1.241266666666748186e+01
7.900000000000000000e+01 3.886266666666666936e+01 1.295533333333432857e+01 3.657533333333333303e+01 9.399999999999819167e+00 3.882800000000000296e+01 1.256933333333419966e+01
8.000000000000000000e+01 3.941466666666666185e+01 1.322466666666775126e+01 3.702933333333333366e+01 9.508666666666535150e+00 3.937199999999999989e+01 1.281933333333428493e+01
8.100000000000000000e+01 3.995599999999999596e+01 1.346666666666783208e+01 3.744933333333333536e+01 9.535333333333252170e+00 3.994600000000000506e+01 1.311400000000104882e+01
8.200000000000000000e+01 4.052266666666667305e+01 1.377000000000126789e+01 3.782933333333333792e+01 9.534666666666552715e+00 4.036266666666666936e+01 1.315733333333439603e+01
8.300000000000000000e+01 4.106866666666666532e+01 1.402600000000135338e+01 3.814333333333333087e+01 9.452666666666560857e+00 4.093866666666666276e+01 1.345933333333449866e+01
8.400000000000000000e+01 4.160866666666666447e+01 1.428800000000144266e+01 3.862800000000000011e+01 9.631999999999937501e+00 4.135666666666666202e+01 1.350933333333451358e+01
8.500000000000000000e+01 4.214200000000000301e+01 1.455666666666819964e+01 3.915466666666667095e+01 9.863333333333315522e+00 4.185933333333333195e+01 1.372000000000125297e+01
8.600000000000000000e+01 4.254266666666666197e+01 1.456066666666815124e+01 3.957000000000000739e+01 9.919333333333330671e+00 4.236200000000000188e+01 1.393466666666799014e+01
8.700000000000000000e+01 4.295466666666666811e+01 1.466866666666821928e+01 4.012333333333333485e+01 1.016333333333339617e+01 4.288866666666666561e+01 1.416400000000136217e+01
8.800000000000000000e+01 4.337133333333333951e+01 1.475666666666826288e+01 4.065733333333333377e+01 1.038133333333346897e+01 4.339999999999999858e+01 1.440133333333470844e+01
8.900000000000000000e+01 4.363466666666666782e+01 1.453800000000152437e+01 4.109733333333333150e+01 1.043800000000015515e+01 4.389799999999999613e+01 1.457800000000139562e+01
9.000000000000000000e+01 4.417199999999999704e+01 1.479600000000160875e+01 4.157800000000000296e+01 1.057133333333353420e+01 4.440133333333333354e+01 1.476800000000140400e+01
9.100000000000000000e+01 4.459266666666666623e+01 1.486400000000163324e+01 4.210133333333332928e+01 1.077533333333360055e+01 4.490133333333333354e+01 1.496066666666808587e+01
9.200000000000000000e+01 4.514733333333333576e+01 1.515200000000173119e+01 4.257799999999999585e+01 1.094200000000032347e+01 4.543066666666666009e+01 1.520133333333476244e+01
9.300000000000000000e+01 4.568599999999999994e+01 1.540400000000179048e+01 4.300400000000000489e+01 1.103000000000035286e+01 4.599466666666666725e+01 1.548933333333479112e+01
9.400000000000000000e+01 4.618800000000000239e+01 1.559933333333507832e+01 4.345333333333333314e+01 1.114466666666705841e+01 4.654266666666666907e+01 1.573733333333477091e+01
9.500000000000000000e+01 4.669066666666666521e+01 1.579333333333505607e+01 4.385199999999999676e+01 1.116133333333372946e+01 4.706199999999999761e+01 1.598400000000142462e+01
9.600000000000000000e+01 4.700199999999999534e+01 1.568266666666835008e+01 4.433933333333333593e+01 1.131400000000044770e+01 4.751666666666666572e+01 1.612466666666807669e+01
9.700000000000000000e+01 4.748933333333333451e+01 1.585733333333497441e+01 4.487199999999999989e+01 1.154933333333385903e+01 4.803600000000000136e+01 1.634266666666806600e+01
9.800000000000000000e+01 4.790266666666666140e+01 1.588866666666830518e+01 4.544000000000000483e+01 1.182600000000061868e+01 4.846800000000000352e+01 1.641666666666802499e+01
9.900000000000000000e+01 4.833933333333332882e+01 1.598466666666826086e+01 4.591266666666666652e+01 1.198733333333400708e+01 4.894599999999999795e+01 1.660000000000135145e+01
1.000000000000000000e+02 4.875266666666666993e+01 1.604333333333492106e+01 4.631600000000000250e+01 1.198266666666733826e+01 4.935533333333333417e+01 1.663800000000142987e+01
1.010000000000000000e+02 4.913933333333333309e+01 1.607133333333493042e+01 4.668066666666666720e+01 1.198466666666733893e+01 4.981733333333333746e+01 1.675533333333475383e+01
1.020000000000000000e+02 4.960466666666667379e+01 1.619866666666823463e+01 4.719533333333333758e+01 1.218800000000073958e+01 5.033266666666666822e+01 1.695733333333477333e+01
1.030000000000000000e+02 5.010733333333333661e+01 1.639200000000153423e+01 4.760666666666666913e+01 1.220800000000074625e+01 5.084133333333333127e+01 1.713533333333471376e+01
1.040000000000000000e+02 5.053866666666667129e+01 1.641866666666811270e+01 4.809799999999999898e+01 1.239600000000080904e+01 5.139866666666667072e+01 1.741133333333456079e+01
1.050000000000000000e+02 5.098533333333332962e+01 1.651200000000146062e+01 4.852400000000000091e+01 1.243066666666748787e+01 5.187533333333333019e+01 1.754533333333448653e+01
1.060000000000000000e+02 5.149666666666666970e+01 1.672466666666808877e+01 4.894733333333333292e+01 1.250333333333417940e+01 5.246599999999999397e+01 1.785466666666765079e+01
1.070000000000000000e+02 5.196799999999999642e+01 1.688733333333473752e+01 4.943866666666666276e+01 1.267266666666756869e+01 5.304933333333332257e+01 1.814933333333415533e+01
1.080000000000000000e+02 5.242733333333332979e+01 1.701133333333470787e+01 4.993066666666666720e+01 1.285466666666762947e+01 5.362000000000000455e+01 1.843066666666733155e+01
1.090000000000000000e+02 5.291066666666667118e+01 1.718200000000134153e+01 5.036266666666666936e+01 1.294200000000099138e+01 5.413866666666666561e+01 1.868133333333385693e+01
1.100000000000000000e+02 5.339199999999999591e+01 1.732866666666794231e+01 5.078999999999999915e+01 1.297133333333433391e+01 5.462199999999999989e+01 1.885666666666709546e+01
1.110000000000000000e+02 5.387800000000000011e+01 1.748933333333452111e+01 5.126333333333333542e+01 1.315333333333439647e+01 5.507800000000000296e+01 1.898066666666702318e+01
1.120000000000000000e+02 5.435733333333332951e+01 1.763466666666777272e+01 5.170466666666666811e+01 1.325533333333443053e+01 5.546866666666666390e+01 1.899933333333368068e+01
1.130000000000000000e+02 5.485333333333333883e+01 1.780600000000100991e+01 5.224333333333333229e+01 1.352866666666785278e+01 5.583266666666666822e+01 1.900533333333367736e+01
1.140000000000000000e+02 5.528266666666667106e+01 1.787533333333430363e+01 5.275800000000000978e+01 1.374266666666786207e+01 5.629466666666667152e+01 1.914933333333359755e+01
1.150000000000000000e+02 5.582133333333332814e+01 1.812266666666750226e+01 5.318000000000000682e+01 1.379000000000114845e+01 5.676333333333333542e+01 1.932000000000017081e+01
1.160000000000000000e+02 5.634399999999999409e+01 1.834733333333404559e+01 5.367066666666666208e+01 1.395333333333450909e+01 5.720266666666665856e+01 1.943466666666677156e+01
1.170000000000000000e+02 5.693133333333332757e+01 1.865466666666720741e+01 5.414600000000000080e+01 1.411600000000119692e+01 5.754400000000000404e+01 1.937733333333347474e+01
1.180000000000000000e+02 5.748466666666666924e+01 1.890533333333373278e+01 5.462066666666667203e+01 1.429400000000121196e+01 5.798400000000000887e+01 1.951466666666673078e+01
1.190000000000000000e+02 5.792666666666666231e+01 1.900600000000034484e+01 5.509866666666667356e+01 1.448333333333453155e+01 5.842000000000000171e+01 1.962866666666666760e+01
1.200000000000000000e+02 5.842800000000001148e+01 1.919400000000024065e+01 5.551666666666666572e+01 1.455000000000116955e+01 5.881466666666666754e+01 1.965266666666665429e+01
1.210000000000000000e+02 5.892333333333333201e+01 1.937200000000014199e+01 5.605599999999999739e+01 1.484600000000117248e+01 5.927466666666666839e+01 1.978799999999991144e+01
1.220000000000000000e+02 5.931533333333332791e+01 1.939133333333346343e+01 5.660399999999999920e+01 1.514733333333451171e+01 5.975600000000000023e+01 1.994533333333315639e+01
1.230000000000000000e+02 5.983866666666666845e+01 1.961466666666667535e+01 5.711666666666666003e+01 1.537866666666782223e+01 6.020866666666665878e+01 2.005133333333309764e+01
1.240000000000000000e+02 6.031400000000000006e+01 1.975866666666659199e+01 5.754666666666666686e+01 1.548533333333454465e+01 6.068866666666666276e+01 2.021799999999967312e+01
1.250000000000000000e+02 6.086133333333333439e+01 1.999666666666646364e+01 5.803199999999999648e+01 1.565600000000119962e+01 6.112666666666666515e+01 2.031666666666628629e+01
1.260000000000000000e+02 6.140866666666666163e+01 2.024666666666632509e+01 5.852599999999999625e+01 1.581400000000119377e+01 6.154199999999999449e+01 2.039799999999957336e+01
1.270000000000000000e+02 6.181199999999999761e+01 2.027733333333297239e+01 5.906400000000000006e+01 1.606400000000122574e+01 6.194866666666666788e+01 2.046199999999953789e+01
1.280000000000000000e+02 6.231066666666666265e+01 2.047799999999952902e+01 5.952933333333332655e+01 1.617133333333454104e+01 6.238666666666667027e+01 2.056866666666614663e+01
1.290000000000000000e+02 6.284266666666665913e+01 2.070866666666606903e+01 6.001866666666667527e+01 1.633533333333452831e+01 6.257800000000000296e+01 2.023666666666632707e+01
1.300000000000000000e+02 6.339400000000000546e+01 2.095399999999926521e+01 6.050933333333333053e+01 1.652000000000115421e+01 6.305400000000000205e+01 2.036999999999958888e+01
1.310000000000000000e+02 6.385200000000000387e+01 2.104333333333254785e+01 6.101733333333334031e+01 1.671466666666778167e+01 6.355266666666666708e+01 2.056066666666615106e+01
1.320000000000000000e+02 6.442799999999999727e+01 2.133933333333238380e+01 6.151400000000000290e+01 1.691266666666776075e+01 6.404399999999999693e+01 2.071399999999939823e+01
1.330000000000000000e+02 6.499600000000000932e+01 2.161599999999889832e+01 6.205933333333332769e+01 1.716133333333447197e+01 6.454000000000000625e+01 2.087466666666597703e+01
1.340000000000000000e+02 6.546000000000000796e+01 2.177399999999881075e+01 6.240000000000000568e+01 1.707666666666791855e+01 6.505066666666665753e+01 2.106333333333253677e+01
1.350000000000000000e+02 6.600866666666667015e+01 2.203533333333199806e+01 6.297066666666666634e+01 1.740333333333456522e+01 6.553400000000000603e+01 2.123399999999911003e+01
1.360000000000000000e+02 6.653333333333333144e+01 2.224466666666521419e+01 6.339199999999999591e+01 1.749533333333451068e+01 6.604800000000000182e+01 2.142333333333233725e+01
1.370000000000000000e+02 6.700733333333333519e+01 2.236799999999848154e+01 6.384266666666666623e+01 1.761200000000110322e+01 6.641733333333333178e+01 2.137199999999903355e+01
1.380000000000000000e+02 6.740000000000000568e+01 2.234066666666516454e+01 6.425400000000000489e+01 1.766133333333438316e+01 6.692666666666667652e+01 2.158599999999891494e+01
1.390000000000000000e+02 6.784733333333333860e+01 2.244733333333176972e+01 6.476000000000000512e+01 1.785400000000098331e+01 6.739799999999999613e+01 2.171999999999884068e+01
1.400000000000000000e+02 6.822066666666667345e+01 2.241666666666511887e+01 6.511533333333332507e+01 1.776066666666770288e+01 6.788800000000000523e+01 2.186333333333209694e+01
1.410000000000000000e+02 6.870333333333333314e+01 2.258666666666502820e+01 6.559266666666667334e+01 1.791200000000095116e+01 6.841533333333333644e+01 2.206999999999864670e+01
1.420000000000000000e+02 6.907999999999999829e+01 2.254599999999838289e+01 6.601733333333332610e+01 1.800533333333423158e+01 6.890466666666665674e+01 2.225466666666520865e+01
1.430000000000000000e+02 6.952266666666666595e+01 2.264933333333165777e+01 6.645666666666666345e+01 1.810066666666751445e+01 6.922066666666667345e+01 2.213333333333194375e+01
1.440000000000000000e+02 6.992733333333332268e+01 2.268666666666496923e+01 6.688066666666665583e+01 1.817866666666747122e+01 6.965599999999999170e+01 2.219733333333191183e+01
1.450000000000000000e+02 7.037266666666666026e+01 2.277399999999825653e+01 6.720266666666667277e+01 1.807600000000086027e+01 7.005466666666667663e+01 2.221799999999856468e+01
1.460000000000000000e+02 7.085466666666665958e+01 2.292266666666483843e+01 6.757333333333333769e+01 1.805200000000087357e+01 7.046200000000000330e+01 2.223266666666522440e+01
1.470000000000000000e+02 7.131599999999998829e+01 2.301466666666479099e+01 6.794666666666665833e+01 1.802733333333421939e+01 7.099866666666666504e+01 2.247799999999842058e+01
1.480000000000000000e+02 7.167600000000000193e+01 2.295999999999815344e+01 6.843266666666666254e+01 1.821266666666744882e+01 7.150800000000000978e+01 2.266599999999831638e+01
1.490000000000000000e+02 7.216333333333332689e+01 2.310666666666474001e+01 6.875666666666666060e+01 1.813000000000083034e+01 7.196133333333334292e+01 2.273866666666494396e+01
1.500000000000000000e+02 7.267066666666666208e+01 2.329399999999796833e+01 6.916133333333333155e+01 1.815000000000081926e+01 7.229933333333333678e+01 2.261733333333167550e+01
1.510000000000000000e+02 7.316200000000000614e+01 2.346933333333120686e+01 6.959399999999999409e+01 1.823800000000077048e+01 7.279533333333333189e+01 2.277466666666492401e+01
1.520000000000000000e+02 7.362600000000000477e+01 2.359733333333113237e+01 7.006066666666666265e+01 1.837466666666736259e+01 7.322800000000000864e+01 2.286866666666486836e+01
1.530000000000000000e+02 7.404866666666667641e+01 2.368733333333108249e+01 7.046933333333333849e+01 1.844533333333399128e+01 7.367800000000001148e+01 2.294399999999816231e+01
1.540000000000000000e+02 7.450333333333333030e+01 2.379666666666435404e+01 7.095733333333333803e+01 1.860066666666723734e+01 7.405533333333333701e+01 2.291866666666484420e+01
1.550000000000000000e+02 7.487199999999999989e+01 2.375866666666437510e+01 7.144866666666666788e+01 1.880066666666712649e+01 7.444800000000000750e+01 2.292866666666483511e+01
1.560000000000000000e+02 7.533333333333332860e+01 2.390866666666429552e+01 7.199599999999999511e+01 1.907133333333364078e+01 7.486400000000000432e+01 2.297866666666481095e+01
1.570000000000000000e+02 7.577066666666667061e+01 2.401533333333090070e+01 7.246066666666666833e+01 1.922866666666688928e+01 7.522533333333333871e+01 2.292666666666483977e+01
1.580000000000000000e+02 7.616733333333334599e+01 2.402999999999756042e+01 7.279266666666666197e+01 1.917733333333358559e+01 7.570600000000000307e+01 2.307666666666475308e+01
1.590000000000000000e+02 7.659066666666666379e+01 2.417933333333080981e+01 7.323199999999999932e+01 1.929533333333351663e+01 7.614600000000000080e+01 2.316999999999803705e+01
1.600000000000000000e+02 7.698533333333332962e+01 2.419666666666413590e+01 7.367000000000000171e+01 1.941733333333344902e+01 7.663733333333333064e+01 2.335266666666460011e+01
1.610000000000000000e+02 7.743933333333333735e+01 2.429066666666408025e+01 7.411400000000000432e+01 1.952733333333338805e+01 7.703666666666667595e+01 2.339599999999791180e+01
1.620000000000000000e+02 7.785666666666666913e+01 2.434733333333071670e+01 7.461533333333332507e+01 1.975666666666659665e+01 7.747266666666666879e+01 2.348933333333119577e+01
1.630000000000000000e+02 7.821799999999998931e+01 2.431733333333073332e+01 7.512266666666666026e+01 1.998266666666647140e+01 7.794133333333333269e+01 2.365599999999776770e+01
1.640000000000000000e+02 7.865533333333334554e+01 2.440933333333068589e+01 7.559333333333333371e+01 2.011533333333306217e+01 7.842000000000000171e+01 2.385333333333099048e+01
1.650000000000000000e+02 7.911800000000000921e+01 2.452733333333061694e+01 7.609733333333332439e+01 2.030799999999962324e+01 7.887466666666665560e+01 2.397466666666425894e+01
1.660000000000000000e+02 7.953800000000001091e+01 2.462799999999722900e+01 7.656266666666667220e+01 2.041866666666622976e+01 7.931399999999999295e+01 2.407199999999754070e+01
1.670000000000000000e+02 8.005666666666667197e+01 2.485466666666377122e+01 7.705266666666666708e+01 2.057466666666613975e+01 7.970399999999999352e+01 2.411066666666418357e+01
1.680000000000000000e+02 8.056866666666667243e+01 2.508066666666364597e+01 7.745733333333333803e+01 2.056533333333281277e+01 8.007933333333332371e+01 2.412866666666417359e+01
1.690000000000000000e+02 8.108266666666666822e+01 2.535399999999682308e+01 7.789133333333333553e+01 2.064999999999943370e+01 8.051333333333333542e+01 2.422866666666411817e+01
1.700000000000000000e+02 8.156533333333332791e+01 2.553199999999672798e+01 7.835666666666666913e+01 2.078399999999935943e+01 8.099466666666666015e+01 2.438399999999736423e+01
1.710000000000000000e+02 8.201999999999999602e+01 2.566933333332998757e+01 7.883866666666666845e+01 2.094333333333260327e+01 8.143199999999998795e+01 2.451199999999729329e+01
1.720000000000000000e+02 8.250600000000000023e+01 2.584799999999655284e+01 7.927799999999999159e+01 2.103866666666588614e+01 8.186133333333333439e+01 2.459266666666391288e+01
1.730000000000000000e+02 8.300066666666666038e+01 2.605266666666310726e+01 7.968266666666667675e+01 2.106933333333253344e+01 8.230199999999999250e+01 2.468799999999719574e+01
1.740000000000000000e+02 8.347399999999998954e+01 2.625533333332965924e+01 8.010800000000000409e+01 2.111599999999917543e+01 8.271933333333333849e+01 2.475399999999715916e+01
1.750000000000000000e+02 8.397400000000000375e+01 2.648466666666286784e+01 8.048199999999999932e+01 2.106799999999920203e+01 8.315000000000000568e+01 2.485466666666377122e+01
1.760000000000000000e+02 8.444400000000000261e+01 2.663799999999611501e+01 8.093266666666667675e+01 2.115533333333248578e+01 8.360866666666666447e+01 2.498333333333036421e+01
1.770000000000000000e+02 8.492933333333333223e+01 2.682399999999601192e+01 8.139133333333332132e+01 2.128866666666574758e+01 8.410333333333332462e+01 2.516066666666360163e+01
1.780000000000000000e+02 8.540466666666665674e+01 2.698799999999592103e+01 8.179800000000000182e+01 2.132066666666572985e+01 8.459466666666666868e+01 2.531133333333018243e+01
1.790000000000000000e+02 8.586199999999999477e+01 2.711399999999584765e+01 8.220866666666667300e+01 2.135199999999904463e+01 8.507399999999999807e+01 2.547533333333009153e+01
1.800000000000000000e+02 8.622533333333333871e+01 2.705399999999588445e+01 8.271933333333332428e+01 2.156599999999892603e+01 8.553466666666666640e+01 2.559999999999669029e+01
1.810000000000000000e+02 8.668466666666667209e+01 2.714533333332916953e+01 8.320466666666666811e+01 2.171533333333217897e+01 8.574133333333332985e+01 2.529866666666352515e+01
1.820000000000000000e+02 8.712866666666667470e+01 2.720866666666246658e+01 8.364400000000000546e+01 2.178133333333213884e+01 8.617066666666666208e+01 2.536333333333015361e+01
1.830000000000000000e+02 8.757533333333333303e+01 2.727799999999576031e+01 8.411400000000000432e+01 2.192199999999872873e+01 8.658599999999999852e+01 2.541399999999679338e+01
1.840000000000000000e+02 8.801000000000000512e+01 2.734599999999572617e+01 8.459399999999999409e+01 2.207999999999864116e+01 8.698333333333333428e+01 2.547066666666342982e+01
1.850000000000000000e+02 8.840066666666666606e+01 2.735533333332904959e+01 8.504800000000000182e+01 2.220066666666524213e+01 8.737333333333333485e+01 2.555466666666338327e+01
1.860000000000000000e+02 8.880266666666666708e+01 2.736999999999570576e+01 8.556066666666666265e+01 2.239933333333179633e+01 8.785200000000000387e+01 2.572466666666328905e+01
1.870000000000000000e+02 8.916866666666666674e+01 2.728933333332908617e+01 8.607800000000000296e+01 2.262333333333167218e+01 8.820266666666667277e+01 2.563799999999667278e+01
1.880000000000000000e+02 8.961599999999999966e+01 2.739266666666236461e+01 8.659799999999999898e+01 2.282666666666489519e+01 8.866333333333332689e+01 2.575066666666327464e+01
1.890000000000000000e+02 9.007533333333333303e+01 2.751999999999562618e+01 8.693999999999999773e+01 2.275733333333159791e+01 8.903200000000001069e+01 2.571133333332996429e+01
1.900000000000000000e+02 9.054866666666666219e+01 2.766533333332888134e+01 8.738866666666666561e+01 2.287866666666486637e+01 8.945466666666666811e+01 2.577466666666326134e+01
1.910000000000000000e+02 9.102333333333334053e+01 2.783999999999544883e+01 8.780199999999999250e+01 2.292199999999817450e+01 8.980733333333333235e+01 2.571999999999662379e+01
1.920000000000000000e+02 9.150800000000000978e+01 2.804533333332866363e+01 8.825399999999999068e+01 2.306333333333142832e+01 9.018200000000000216e+01 2.571599999999662600e+01
1.930000000000000000e+02 9.197533333333333871e+01 2.820333333332857961e+01 8.860733333333332951e+01 2.305466666666476883e+01 9.058666666666667311e+01 2.578999999999658499e+01
1.940000000000000000e+02 9.245400000000000773e+01 2.838799999999514512e+01 8.910066666666666890e+01 2.325399999999799050e+01 9.105599999999999739e+01 2.593999999999649830e+01
1.950000000000000000e+02 9.287399999999999523e+01 2.846933333332843574e+01 8.956933333333333280e+01 2.341399999999790182e+01 9.155400000000000205e+01 2.610933333332974016e+01
1.960000000000000000e+02 9.333733333333333348e+01 2.859999999999502762e+01 9.003199999999999648e+01 2.354599999999782867e+01 9.200933333333333053e+01 2.621666666666301637e+01
1.970000000000000000e+02 9.378600000000000136e+01 2.870666666666163280e+01 9.047266666666665458e+01 2.363199999999778100e+01 9.230399999999998784e+01 2.605266666666310726e+01
1.980000000000000000e+02 9.425733333333333519e+01 2.884399999999489239e+01 9.090599999999999170e+01 2.366466666666443075e+01 9.265399999999999636e+01 2.597733333332981687e+01
1.990000000000000000e+02 9.478000000000000114e+01 2.907066666666143817e+01 9.142466666666665276e+01 2.383799999999766683e+01 9.308933333333334303e+01 2.605466666666310260e+01
2.000000000000000000e+02 9.518999999999999773e+01 2.908799999999475716e+01 9.178799999999999670e+01 2.378399999999769676e+01 9.352599999999999625e+01 2.615599999999638214e+01
2.010000000000000000e+02 9.556399999999999295e+01 2.907399999999476847e+01 9.229533333333333189e+01 2.403666666666422103e+01 9.393333333333333712e+01 2.620066666666302169e+01
2.020000000000000000e+02 9.604400000000001114e+01 2.923399999999467624e+01 9.282066666666665355e+01 2.427266666666409378e+01 9.436266666666666936e+01 2.626266666666299088e+01
2.030000000000000000e+02 9.649466666666666015e+01 2.936466666666127168e+01 9.326133333333332587e+01 2.434933333333071914e+01 9.482333333333333769e+01 2.636733333332959717e+01
2.040000000000000000e+02 9.688999999999998636e+01 2.937199999999459976e+01 9.371399999999999864e+01 2.446866666666398515e+01 9.523333333333333428e+01 2.643466666666289555e+01
2.050000000000000000e+02 9.733133333333333326e+01 2.946533333332788374e+01 9.421266666666666367e+01 2.467066666666387320e+01 9.566200000000000614e+01 2.653599999999617154e+01
2.060000000000000000e+02 9.775866666666667015e+01 2.954533333332783585e+01 9.463200000000000500e+01 2.472466666666384327e+01 9.595133333333332359e+01 2.636866666666292858e+01
2.070000000000000000e+02 9.820866666666667300e+01 2.965333333332777954e+01 9.505599999999999739e+01 2.479466666666380092e+01 9.634466666666666868e+01 2.643533333332955948e+01
2.080000000000000000e+02 9.859999999999999432e+01 2.968666666666109322e+01 9.547866666666665481e+01 2.488533333333042208e+01 9.674200000000000443e+01 2.649466666666286230e+01
2.090000000000000000e+02 9.905666666666667197e+01 2.977399999999437696e+01 9.588666666666665606e+01 2.493399999999705940e+01 9.714199999999999591e+01 2.654999999999616378e+01
2.100000000000000000e+02 9.954933333333332257e+01 2.992333333332762635e+01 9.624666666666666970e+01 2.490799999999707381e+01 9.754999999999999716e+01 2.661066666666279801e+01
2.110000000000000000e+02 9.996799999999998931e+01 2.992933333332762658e+01 9.666733333333334599e+01 2.498866666666369696e+01 9.804733333333334144e+01 2.681466666666268495e+01
2.120000000000000000e+02 1.002593333333333305e+02 2.975399999999439160e+01 9.711199999999999477e+01 2.511266666666362823e+01 9.857333333333332348e+01 2.706466666666254639e+01
2.130000000000000000e+02 1.007366666666666504e+02 2.988466666666098348e+01 9.754066666666666663e+01 2.520599999999690510e+01 9.904466666666667152e+01 2.721399999999579222e+01
2.140000000000000000e+02 1.011740000000000066e+02 2.993799999999428607e+01 9.798199999999999932e+01 2.530933333333018709e+01 9.950800000000000978e+01 2.735533333332904959e+01
2.150000000000000000e+02 1.015533333333333417e+02 2.989199999999431157e+01 9.847800000000000864e+01 2.549133333333008267e+01 9.997333333333332916e+01 2.749733333332897445e+01
2.160000000000000000e+02 1.019179999999999922e+02 2.983799999999434149e+01 9.893866666666667697e+01 2.560066666666335777e+01 1.004093333333333362e+02 2.759666666666225154e+01
2.170000000000000000e+02 1.023153333333333279e+02 2.984933333332766736e+01 9.925466666666667948e+01 2.547866666666342184e+01 1.008226666666666631e+02 2.766199999999554748e+01
2.180000000000000000e+02 1.026680000000000064e+02 2.976399999999438251e+01 9.972599999999999909e+01 2.563266666666334004e+01 1.012193333333333385e+02 2.769799999999553108e+01
2.190000000000000000e+02 1.030980000000000132e+02 2.981599999999435369e+01 1.001560000000000059e+02 2.571133333332996074e+01 1.016179999999999950e+02 2.772866666666217839e+01
2.200000000000000000e+02 1.035333333333333314e+02 2.987466666666098547e+01 1.005946666666666545e+02 2.580266666666324227e+01 1.020740000000000123e+02 2.786999999999543576e+01
2.210000000000000000e+02 1.039339999999999975e+02 2.988866666666098126e+01 1.009933333333333394e+02 2.579999999999657945e+01 1.023466666666666640e+02 2.767333333332886980e+01
2.220000000000000000e+02 1.043513333333333293e+02 2.992599999999428917e+01 1.015180000000000007e+02 2.601733333332979470e+01 1.026873333333333278e+02 2.757799999999559759e+01
2.230000000000000000e+02 1.047413333333333583e+02 2.990666666666096773e+01 1.019739999999999895e+02 2.610666666666307378e+01 1.030600000000000023e+02 2.758199999999558827e+01
2.240000000000000000e+02 1.050473333333333414e+02 2.973799999999439336e+01 1.023733333333333348e+02 2.607666666666309396e+01 1.034573333333333380e+02 2.762866666666223381e+01
2.250000000000000000e+02 1.054699999999999989e+02 2.977799999999437830e+01 1.028739999999999952e+02 2.624466666666300085e+01 1.038593333333333533e+02 2.769666666666219612e+01
2.260000000000000000e+02 1.058946666666666658e+02 2.983599999999434260e+01 1.032273333333333198e+02 2.613866666666305605e+01 1.042753333333333217e+02 2.775666666666216287e+01
2.270000000000000000e+02 1.063220000000000027e+02 2.988933333332764875e+01 1.036493333333333169e+02 2.619266666666302967e+01 1.047006666666666774e+02 2.785733333332876782e+01
2.280000000000000000e+02 1.067066666666666777e+02 2.988066666666098570e+01 1.041233333333333348e+02 2.631199999999629568e+01 1.051453333333333262e+02 2.797933333332870376e+01
2.290000000000000000e+02 1.071226666666666745e+02 2.993999999999428496e+01 1.045799999999999983e+02 2.643799999999622585e+01 1.055060000000000002e+02 2.795533333332872061e+01
2.300000000000000000e+02 1.075113333333333401e+02 2.997133333332759975e+01 1.050579999999999927e+02 2.661266666666279690e+01 1.059959999999999951e+02 2.813533333332861730e+01
2.310000000000000000e+02 1.079659999999999798e+02 3.009933333332755723e+01 1.053859999999999957e+02 2.648866666666286562e+01 1.063853333333333353e+02 2.818199999999525929e+01
2.320000000000000000e+02 1.083899999999999864e+02 3.018533333332754864e+01 1.058246666666666727e+02 2.659799999999613362e+01 1.068413333333333384e+02 2.831066666666185228e+01
2.330000000000000000e+02 1.088079999999999927e+02 3.026666666666093874e+01 1.062353333333333296e+02 2.663333333332945330e+01 1.072466666666666697e+02 2.836666666666182479e+01
2.340000000000000000e+02 1.092053333333333285e+02 3.028533333332764954e+01 1.067139999999999986e+02 2.681866666666268273e+01 1.076306666666666843e+02 2.839199999999514290e+01
2.350000000000000000e+02 1.096580000000000013e+02 3.041933333332771383e+01 1.071366666666666561e+02 2.692799999999595428e+01 1.080346666666666522e+02 2.842599999999512761e+01
2.360000000000000000e+02 1.101200000000000045e+02 3.052066666666112837e+01 1.075913333333333242e+02 2.705933333332921364e+01 1.084933333333333252e+02 2.856533333332837543e+01
2.370000000000000000e+02 1.105759999999999934e+02 3.061333333332785855e+01 1.080240000000000009e+02 2.712999999999584233e+01 1.089119999999999777e+02 2.860999999999502208e+01
2.380000000000000000e+02 1.109673333333333289e+02 3.062599999999454070e+01 1.083919999999999959e+02 2.707866666666253508e+01 1.094066666666666663e+02 2.879533333332825507e+01
2.390000000000000000e+02 1.113640000000000043e+02 3.067999999999457117e+01 1.087959999999999923e+02 2.713533333332917152e+01 1.097486666666666792e+02 2.873333333332828943e+01
2.400000000000000000e+02 1.116793333333333464e+02 3.054733333332784184e+01 1.092259999999999991e+02 2.720933333332913406e+01 1.101973333333333471e+02 2.888133333332820385e+01
2.410000000000000000e+02 1.120680000000000121e+02 3.056799999999444140e+01 1.095773333333333426e+02 2.715199999999583014e+01 1.105346666666666522e+02 2.876466666666160421e+01
2.420000000000000000e+02 1.124433333333333280e+02 3.057799999999440388e+01 1.100326666666666711e+02 2.727133333332909615e+01 1.109193333333333271e+02 2.878066666666159534e+01
2.430000000000000000e+02 1.127640000000000100e+02 3.049066666666107750e+01 1.104473333333333329e+02 2.730199999999574700e+01 1.112913333333333412e+02 2.879199999999492121e+01
2.440000000000000000e+02 1.131719999999999970e+02 3.054333333332772327e+01 1.109233333333333320e+02 2.742599999999567828e+01 1.116626666666666665e+02 2.879599999999491899e+01
2.450000000000000000e+02 1.135833333333333428e+02 3.059799999999443543e+01 1.113820000000000050e+02 2.756799999999559958e+01 1.120146666666666704e+02 2.876666666666159955e+01
2.460000000000000000e+02 1.140280000000000200e+02 3.068066666666109654e+01 1.117946666666666715e+02 2.758666666666225353e+01 1.123779999999999859e+02 2.872999999999495913e+01
2.470000000000000000e+02 1.144793333333333294e+02 3.078199999999439740e+01 1.121886666666666770e+02 2.759866666666224688e+01 1.127319999999999993e+02 2.866866666666165742e+01
2.480000000000000000e+02 1.149113333333333173e+02 3.088333333332772668e+01 1.126780000000000257e+02 2.779533333332880929e+01 1.130833333333333428e+02 2.861533333332835483e+01
2.490000000000000000e+02 1.153333333333333286e+02 3.092866666666103015e+01 1.131433333333333451e+02 2.793666666666206311e+01 1.135179999999999865e+02 2.869999999999501483e+01
2.500000000000000000e+02 1.157493333333333254e+02 3.099733333332770258e+01 1.134666666666666686e+02 2.780466666666213271e+01 1.139699999999999989e+02 2.881133333332837765e+01
2.510000000000000000e+02 1.162006666666666632e+02 3.111266666666106318e+01 1.139360000000000070e+02 2.794666666666205757e+01 1.144033333333333360e+02 2.891666666666171182e+01
2.520000000000000000e+02 1.166546666666666709e+02 3.122866666666109126e+01 1.142800000000000011e+02 2.789666666666208528e+01 1.147793333333333408e+02 2.891399999999485715e+01
2.530000000000000000e+02 1.170993333333333339e+02 3.133266666666105493e+01 1.147599999999999909e+02 2.806466666666199217e+01 1.151853333333333183e+02 2.897599999999482279e+01
2.540000000000000000e+02 1.175513333333333321e+02 3.144533333332765324e+01 1.152880000000000109e+02 2.829866666666185893e+01 1.155380000000000109e+02 2.891133333332819433e+01
2.550000000000000000e+02 1.179906666666666695e+02 3.152399999999429525e+01 1.158060000000000116e+02 2.848799999999515364e+01 1.158239999999999839e+02 2.872199999999496001e+01
2.560000000000000000e+02 1.184759999999999991e+02 3.169133333332766256e+01 1.161973333333333187e+02 2.851199999999523982e+01 1.161713333333333367e+02 2.866533333332832356e+01
2.570000000000000000e+02 1.189533333333333189e+02 3.184599999999436903e+01 1.165739999999999839e+02 2.847733333332843131e+01 1.165326666666666711e+02 2.861999999999501654e+01
2.580000000000000000e+02 1.193793333333333351e+02 3.191799999999435045e+01 1.170013333333333492e+02 2.858666666666172773e+01 1.169140000000000015e+02 2.858666666666169931e+01
2.590000000000000000e+02 1.197706666666666706e+02 3.193666666666095466e+01 1.174353333333333325e+02 2.868666666666171494e+01 1.172913333333333412e+02 2.855999999999504979e+01
2.600000000000000000e+02 1.201506666666666803e+02 3.192333333332761924e+01 1.178273333333333284e+02 2.873333333332836759e+01 1.177046666666666681e+02 2.861266666666168845e+01
2.610000000000000000e+02 1.205793333333333237e+02 3.199666666666102088e+01 1.182373333333333392e+02 2.880866666666171483e+01 1.181506666666666661e+02 2.875933333332827146e+01
2.620000000000000000e+02 1.210113333333333401e+02 3.208599999999446339e+01 1.185886666666666542e+02 2.876933333332830500e+01 1.185593333333333135e+02 2.883933333332822713e+01
2.630000000000000000e+02 1.214313333333333276e+02 3.212933333332788521e+01 1.189786666666666690e+02 2.880333333332840340e+01 1.189426666666666677e+02 2.885733333332822070e+01
2.640000000000000000e+02 1.218366666666666589e+02 3.217199999999461113e+01 1.194253333333333273e+02 2.890133333332843080e+01 1.193573333333333437e+02 2.891733333332818745e+01
2.650000000000000000e+02 1.222199999999999989e+02 3.216133333332790301e+01 1.198460000000000036e+02 2.896733333332840843e+01 1.197680000000000007e+02 2.898866666666148006e+01
2.660000000000000000e+02 1.226126666666666551e+02 3.218266666666126952e+01 1.202726666666666517e+02 2.904066666666167862e+01 1.201186666666666696e+02 2.897333333332815641e+01
2.670000000000000000e+02 1.230099999999999909e+02 3.218933333332799407e+01 1.206793333333333464e+02 2.910666666666168467e+01 1.204846666666666692e+02 2.894933333332816972e+01
2.680000000000000000e+02 1.234193333333333271e+02 3.221333333332806603e+01 1.211059999999999945e+02 2.917599999999502813e+01 1.209180000000000064e+02 2.904599999999478399e+01
2.690000000000000000e+02 1.238100000000000023e+02 3.221066666666148137e+01 1.215360000000000014e+02 2.925466666666164883e+01 1.212366666666666788e+02 2.893666666666150888e+01
2.700000000000000000e+02 1.242100000000000080e+02 3.224199999999481747e+01 1.219613333333333287e+02 2.932933333332831438e+01 1.216493333333333311e+02 2.899799999999481059e+01
2.710000000000000000e+02 1.246973333333333471e+02 3.241866666666144425e+01 1.223393333333333430e+02 2.933199999999487773e+01 1.220626666666666722e+02 2.906866666666143573e+01
2.720000000000000000e+02 1.251566666666666663e+02 3.255199999999472027e+01 1.227886666666666713e+02 2.943199999999494310e+01 1.224140000000000157e+02 2.903199999999478820e+01
2.730000000000000000e+02 1.255753333333333330e+02 3.255733333332789670e+01 1.232199999999999989e+02 2.951599999999495338e+01 1.226999999999999886e+02 2.883733333332823179e+01
2.740000000000000000e+02 1.260753333333333330e+02 3.273333333332800521e+01 1.236366666666666703e+02 2.955266666666173592e+01 1.230859999999999985e+02 2.884199999999489705e+01
2.750000000000000000e+02 1.265186666666666611e+02 3.279399999999473181e+01 1.240153333333333450e+02 2.953666666666163110e+01 1.234806666666666786e+02 2.886066666666155101e+01
2.760000000000000000e+02 1.269420000000000073e+02 3.281533333332806990e+01 1.244319999999999879e+02 2.957399999999503848e+01 1.238453333333333148e+02 2.883066666666156408e+01
2.770000000000000000e+02 1.273079999999999927e+02 3.276733333332808940e+01 1.248499999999999943e+02 2.964666666666173001e+01 1.241806666666666672e+02 2.873199999999495446e+01
2.780000000000000000e+02 1.276573333333333267e+02 3.268199999999468019e+01 1.252453333333333205e+02 2.971933333332841443e+01 1.246179999999999950e+02 2.877533333332826260e+01
2.790000000000000000e+02 1.279199999999999875e+02 3.247866666666114099e+01 1.256326666666666654e+02 2.972666666666169988e+01 1.249759999999999991e+02 2.876333333332826925e+01
2.800000000000000000e+02 1.283046666666666624e+02 3.246666666666111922e+01 1.259860000000000184e+02 2.964999999999503544e+01 1.253826666666666654e+02 2.883399999999490149e+01
2.810000000000000000e+02 1.287319999999999993e+02 3.253466666666116680e+01 1.264186666666666667e+02 2.972666666666165014e+01 1.257826666666666711e+02 2.884199999999489705e+01
2.820000000000000000e+02 1.291419999999999959e+02 3.257933333332776016e+01 1.268353333333333381e+02 2.976799999999498425e+01 1.261833333333333371e+02 2.884733333332822625e+01
2.830000000000000000e+02 1.294806666666666786e+02 3.249866666666090254e+01 1.271866666666666674e+02 2.973133333332830830e+01 1.266253333333333160e+02 2.889666666666153105e+01
2.840000000000000000e+02 1.298606666666666740e+02 3.248666666666088076e+01 1.276299999999999955e+02 2.984466666666162382e+01 1.271286666666666747e+02 2.903133333332812072e+01
2.850000000000000000e+02 1.302806666666666615e+02 3.253666666666090634e+01 1.278553333333333342e+02 2.956399999999501560e+01 1.276446666666666658e+02 2.921333333332802340e+01
2.860000000000000000e+02 1.306713333333333367e+02 3.253733333332748856e+01 1.283119999999999834e+02 2.969133333332839442e+01 1.281800000000000068e+02 2.946399999999454877e+01
2.870000000000000000e+02 1.310120000000000005e+02 3.243799999999395567e+01 1.286906666666666581e+02 2.967399999999513938e+01 1.286080000000000041e+02 2.956666666666115972e+01
2.880000000000000000e+02 1.313833333333333258e+02 3.240799999999390479e+01 1.291286666666666747e+02 2.974199999999521538e+01 1.290413333333333412e+02 2.963933333332778375e+01
2.890000000000000000e+02 1.317286666666666690e+02 3.234933333332714511e+01 1.294719999999999800e+02 2.965733333332871524e+01 1.294866666666666504e+02 2.971399999999441377e+01
2.900000000000000000e+02 1.320653333333333421e+02 3.227733333332704291e+01 1.298573333333333437e+02 2.964733333332880250e+01 1.299146666666666761e+02 2.975799999999438938e+01
2.910000000000000000e+02 1.324006666666666661e+02 3.220266666666026367e+01 1.302719999999999914e+02 2.965599999999550107e+01 1.303586666666666645e+02 2.980999999999435346e+01
2.920000000000000000e+02 1.328066666666666720e+02 3.226733333332698805e+01 1.306860000000000070e+02 2.967733333332881429e+01 1.308320000000000221e+02 2.992666666666096020e+01
2.930000000000000000e+02 1.331933333333333564e+02 3.229666666666032171e+01 1.311373333333333164e+02 2.980533333332878954e+01 1.311839999999999975e+02 2.985799999999433396e+01
2.940000000000000000e+02 1.336213333333333253e+02 3.238733333332702102e+01 1.314026666666666756e+02 2.955399999999529115e+01 1.315353333333333410e+02 2.980266666666102537e+01
2.950000000000000000e+02 1.339226666666666574e+02 3.226999999999376456e+01 1.317473333333333301e+02 2.949266666666200365e+01 1.319213333333333367e+02 2.974066666666106329e+01
2.960000000000000000e+02 1.343200000000000216e+02 3.232066666666038657e+01 1.321413333333333355e+02 2.951466666666203764e+01 1.323133333333333326e+02 2.971199999999441133e+01
2.970000000000000000e+02 1.346046666666666738e+02 3.218066666666036468e+01 1.325533333333333132e+02 2.956999999999537465e+01 1.326333333333333258e+02 2.955666666666116527e+01
2.980000000000000000e+02 1.348259999999999934e+02 3.191399999999374870e+01 1.330173333333333403e+02 2.970533333332872417e+01 1.330073333333333494e+02 2.953199999999451109e+01
2.990000000000000000e+02 1.350980000000000132e+02 3.174133333332704154e+01 1.334933333333333394e+02 2.984466666666205015e+01 1.334026666666666756e+02 2.960466666666113866e+01
3.000000000000000000e+02 1.353953333333333262e+02 3.159333333332702409e+01 1.339259999999999877e+02 2.991866666666198427e+01 1.337533333333333303e+02 2.958933333332781501e+01
3.010000000000000000e+02 1.357299999999999898e+02 3.149466666666036474e+01 1.343020000000000209e+02 2.991933333332867662e+01 1.341673333333333176e+02 2.959733333332781058e+01
3.020000000000000000e+02 1.360806666666666729e+02 3.143399999999366656e+01 1.347553333333333399e+02 3.003799999999537107e+01 1.345886666666666827e+02 2.962066666666112980e+01
3.030000000000000000e+02 1.364313333333333560e+02 3.138533333332694042e+01 1.351620000000000061e+02 3.009666666666210944e+01 1.350106666666666513e+02 2.972266666666107326e+01
3.040000000000000000e+02 1.367699999999999818e+02 3.127599999999354452e+01 1.355193333333333214e+02 3.008533333332861304e+01 1.353446666666666829e+02 2.966866666666110319e+01
3.050000000000000000e+02 1.371246666666666840e+02 3.121333333332691495e+01 1.358433333333333337e+02 2.999799999999536482e+01 1.356853333333333183e+02 2.958866666666114753e+01
3.060000000000000000e+02 1.375280000000000200e+02 3.122533333332690830e+01 1.362780000000000200e+02 3.009733333332858507e+01 1.360066666666666606e+02 2.949999999999452882e+01
3.070000000000000000e+02 1.379753333333333387e+02 3.131066666666019671e+01 1.366580000000000155e+02 3.007666666666196420e+01 1.362959999999999923e+02 2.935466666666128077e+01
3.080000000000000000e+02 1.384033333333333076e+02 3.139199999999348734e+01 1.370566666666666436e+02 3.014599999999522595e+01 1.366339999999999861e+02 2.928066666666131823e+01
3.090000000000000000e+02 1.388633333333333439e+02 3.151266666666010252e+01 1.374633333333333098e+02 3.018533333332847235e+01 1.369946666666666601e+02 2.918133333332804114e+01
3.100000000000000000e+02 1.393173333333333233e+02 3.163133333332677211e+01 1.378566666666666549e+02 3.019733333332840175e+01 1.374333333333333371e+02 2.926733333332798992e+01
3.110000000000000000e+02 1.396419999999999959e+02 3.151333333332683395e+01 1.382266666666666595e+02 3.018399999999499528e+01 1.378726666666666745e+02 2.938866666666125838e+01
3.120000000000000000e+02 1.400233333333333405e+02 3.150333333332679331e+01 1.385866666666666447e+02 3.013599999999490109e+01 1.381613333333333173e+02 2.926399999999465962e+01
3.130000000000000000e+02 1.403799999999999955e+02 3.146666666666010670e+01 1.389413333333333469e+02 3.008466666666160449e+01 1.385240000000000009e+02 2.922466666666134927e+01
3.140000000000000000e+02 1.407586666666666702e+02 3.146266666666011247e+01 1.393700000000000045e+02 3.014333333332828602e+01 1.388793333333333351e+02 2.918733333332803781e+01
3.150000000000000000e+02 1.411226666666666461e+02 3.144733333332678171e+01 1.396959999999999980e+02 3.005266666666172171e+01 1.392526666666666699e+02 2.917133333332804312e+01
3.160000000000000000e+02 1.414199999999999875e+02 3.129266666666020313e+01 1.400946666666666829e+02 3.006733333332838853e+01 1.396193333333333157e+02 2.910466666666141577e+01
3.170000000000000000e+02 1.417873333333333505e+02 3.127266666666021422e+01 1.404619999999999891e+02 3.005333333332836077e+01 1.399259999999999877e+02 2.890399999999485914e+01
3.180000000000000000e+02 1.420520000000000209e+02 3.105066666666033726e+01 1.408753333333333444e+02 3.012666666666164872e+01 1.403813333333333162e+02 2.901733333332813203e+01
3.190000000000000000e+02 1.424086666666666758e+02 3.100866666666036053e+01 1.413093333333333419e+02 3.022933333332825612e+01 1.408499999999999943e+02 2.914399999999472612e+01
3.200000000000000000e+02 1.427513333333333208e+02 3.096999999999371767e+01 1.417639999999999816e+02 3.035199999999486664e+01 1.413046666666666624e+02 2.928333333332798105e+01
3.210000000000000000e+02 1.430740000000000123e+02 3.090066666666042039e+01 1.421666666666666856e+02 3.036733333332807661e+01 1.417013333333333378e+02 2.935066666666127944e+01
3.220000000000000000e+02 1.434499999999999886e+02 3.091866666666040686e+01 1.426193333333333157e+02 3.047199999999465803e+01 1.420793333333333237e+02 2.937066666666127190e+01
3.230000000000000000e+02 1.438693333333333157e+02 3.099333333332703688e+01 1.430266666666666708e+02 3.050999999999461920e+01 1.424633333333333383e+02 2.938399999999459666e+01
3.240000000000000000e+02 1.442500000000000000e+02 3.102333333332702381e+01 1.434266666666666765e+02 3.052799999999460567e+01 1.428780000000000143e+02 2.942333333332790346e+01
3.250000000000000000e+02 1.446246666666666840e+02 3.103066666666034834e+01 1.437653333333333308e+02 3.041199999999439996e+01 1.432546666666666795e+02 2.943066666666123865e+01
3.260000000000000000e+02 1.449759999999999991e+02 3.093933333332706326e+01 1.440999999999999943e+02 3.034933333332774197e+01 1.436113333333333344e+02 2.942799999999456873e+01
3.270000000000000000e+02 1.452560000000000002e+02 3.075466666666050486e+01 1.444913333333333298e+02 3.036533333332768336e+01 1.439893333333333487e+02 2.944933333332789260e+01
3.280000000000000000e+02 1.456206666666666649e+02 3.075399999999383738e+01 1.448280000000000030e+02 3.027999999999436653e+01 1.443633333333333155e+02 2.944266666666123200e+01
3.290000000000000000e+02 1.459753333333333103e+02 3.070533333332719650e+01 1.451939999999999884e+02 3.027933333332767418e+01 1.447126666666666779e+02 2.939133333332792120e+01
3.300000000000000000e+02 1.463640000000000043e+02 3.074266666666051151e+01 1.454820000000000277e+02 3.013399999999441903e+01 1.450373333333333221e+02 2.930399999999463745e+01
3.310000000000000000e+02 1.466719999999999970e+02 3.058599999999393049e+01 1.458413333333333242e+02 3.009533333332780103e+01 1.454579999999999984e+02 2.935599999999460863e+01
3.320000000000000000e+02 1.469459999999999980e+02 3.040733333332736166e+01 1.462180000000000177e+02 3.006866666666121191e+01 1.458406666666666638e+02 2.933999999999461750e+01
3.330000000000000000e+02 1.472379999999999995e+02 3.027866666666076512e+01 1.465206666666666706e+02 2.993266666666107767e+01 1.461966666666666868e+02 2.925466666666133264e+01
3.340000000000000000e+02 1.475793333333333237e+02 3.023866666666078373e+01 1.468006666666666717e+02 2.977199999999437807e+01 1.465879999999999939e+02 2.929733333332797685e+01
3.350000000000000000e+02 1.478453333333333433e+02 3.003666666666089924e+01 1.472300000000000182e+02 2.980266666666102537e+01 1.469660000000000082e+02 2.931266666666130050e+01
3.360000000000000000e+02 1.482106666666666683e+02 3.004199999999423198e+01 1.476779999999999973e+02 2.985999999999432930e+01 1.473506666666666547e+02 2.933199999999462193e+01
3.370000000000000000e+02 1.485520000000000209e+02 2.994399999999428275e+01 1.479813333333333105e+02 2.971866666666107548e+01 1.477006666666666774e+02 2.929133333332798017e+01
3.380000000000000000e+02 1.489300000000000068e+02 2.993066666666096154e+01 1.483846666666666749e+02 2.971999999999440689e+01 1.480666666666666629e+02 2.928999999999464876e+01
3.390000000000000000e+02 1.492680000000000007e+02 2.988199999999431711e+01 1.488320000000000221e+02 2.980666666666102316e+01 1.484473333333333471e+02 2.931866666666129362e+01
3.400000000000000000e+02 1.496393333333333544e+02 2.991133333332768984e+01 1.492040000000000077e+02 2.974133333332773077e+01 1.488059999999999832e+02 2.928333333332798460e+01
3.410000000000000000e+02 1.500260000000000105e+02 2.996533333332769899e+01 1.496239999999999952e+02 2.979866666666103114e+01 1.490960000000000036e+02 2.909199999999475494e+01
3.420000000000000000e+02 1.503799999999999955e+02 2.995999999999434493e+01 1.499780000000000086e+02 2.973533333332773410e+01 1.493686666666666554e+02 2.893599999999484140e+01
3.430000000000000000e+02 1.507006666666666490e+02 2.986266666666107739e+01 1.503853333333333353e+02 2.975599999999439049e+01 1.497340000000000089e+02 2.892933333332818080e+01
3.440000000000000000e+02 1.510399999999999920e+02 2.976266666666108307e+01 1.507993333333333226e+02 2.979733333332769973e+01 1.501400000000000148e+02 2.896666666666148870e+01
3.450000000000000000e+02 1.514033333333333360e+02 2.970199999999445595e+01 1.511573333333333267e+02 2.974133333332773077e+01 1.504866666666666504e+02 2.892733333332817836e+01
3.460000000000000000e+02 1.517526666666666699e+02 2.963866666666117666e+01 1.515279999999999916e+02 2.969866666666108301e+01 1.507953333333333319e+02 2.878133333332826282e+01
3.470000000000000000e+02 1.521020000000000039e+02 2.956266666666123655e+01 1.519313333333333276e+02 2.971066666666107636e+01 1.510813333333333333e+02 2.860466666666169289e+01
3.480000000000000000e+02 1.524399999999999977e+02 2.949133333332787998e+01 1.523020000000000209e+02 2.968933333332775604e+01 1.514180000000000064e+02 2.851533333332840670e+01
3.490000000000000000e+02 1.527233333333333576e+02 2.936333333332794382e+01 1.526053333333333057e+02 2.952533333332784693e+01 1.517946666666666431e+02 2.853199999999506531e+01
3.500000000000000000e+02 1.530560000000000116e+02 2.927133333332799481e+01 1.529506666666666774e+02 2.943133333332789903e+01 1.521419999999999959e+02 2.844999999999511431e+01
3.510000000000000000e+02 1.533720000000000141e+02 2.917533333332804801e+01 1.532946666666666715e+02 2.934533333332795024e+01 1.525073333333333210e+02 2.838399999999514733e+01
3.520000000000000000e+02 1.537046666666666681e+02 2.909799999999475517e+01 1.536893333333333374e+02 2.935599999999460863e+01 1.528279999999999745e+02 2.824799999999522271e+01
3.530000000000000000e+02 1.540379999999999825e+02 2.905066666666144926e+01 1.539966666666666697e+02 2.921333333332801985e+01 1.531113333333333344e+02 2.806799999999532247e+01
3.540000000000000000e+02 1.543559999999999945e+02 2.895733333332816883e+01 1.543766666666666652e+02 2.920933333332802562e+01 1.534439999999999884e+02 2.798199999999537013e+01
3.550000000000000000e+02 1.546940000000000168e+02 2.890866666666152440e+01 1.547726666666666517e+02 2.923066666666134594e+01 1.537640000000000100e+02 2.789466666666208994e+01
3.560000000000000000e+02 1.550759999999999934e+02 2.890133333332819632e+01 1.551973333333333471e+02 2.931133333332796909e+01 1.540839999999999748e+02 2.777933333332881460e+01
3.570000000000000000e+02 1.554340000000000259e+02 2.888533333332820519e+01 1.555100000000000193e+02 2.922733333332801209e+01 1.544039999999999964e+02 2.768399999999553529e+01
3.580000000000000000e+02 1.557553333333333399e+02 2.878333333332826172e+01 1.558559999999999945e+02 2.916599999999471748e+01 1.547680000000000007e+02 2.765799999999554970e+01
3.590000000000000000e+02 1.560433333333333223e+02 2.865733333332833510e+01 1.562019999999999982e+02 2.912266666666140935e+01 1.551793333333333464e+02 2.768533333332887025e+01
3.600000000000000000e+02 1.563199999999999932e+02 2.845933333332844484e+01 1.566080000000000041e+02 2.917133333332804312e+01 1.556119999999999948e+02 2.780066666666213848e+01
3.610000000000000000e+02 1.566826666666666767e+02 2.843266666666178821e+01 1.569933333333333394e+02 2.918199999999470862e+01 1.560173333333333403e+02 2.788599999999542689e+01
3.620000000000000000e+02 1.570339999999999918e+02 2.836266666666183056e+01 1.573806666666666843e+02 2.918866666666136922e+01 1.563919999999999959e+02 2.783399999999545571e+01
3.630000000000000000e+02 1.574219999999999970e+02 2.835666666666183389e+01 1.577439999999999998e+02 2.915066666666139383e+01 1.567513333333333492e+02 2.771266666666218725e+01
3.640000000000000000e+02 1.577880000000000109e+02 2.830599999999519412e+01 1.581639999999999873e+02 2.922999999999468201e+01 1.571279999999999859e+02 2.763799999999556434e+01
3.650000000000000000e+02 1.581053333333333342e+02 2.820599999999524954e+01 1.585913333333333242e+02 2.931666666666129828e+01 1.574933333333333394e+02 2.760999999999557986e+01
3.660000000000000000e+02 1.584959999999999809e+02 2.821999999999524533e+01 1.589826666666666597e+02 2.935266666666127833e+01 1.578240000000000123e+02 2.752266666666229256e+01
3.670000000000000000e+02 1.586626666666666665e+02 2.781333333332879931e+01 1.593766666666666652e+02 2.938466666666126059e+01 1.581993333333333283e+02 2.748799999999564392e+01
3.680000000000000000e+02 1.589953333333333489e+02 2.770466666666219879e+01 1.598266666666666822e+02 2.950199999999453127e+01 1.585826666666666824e+02 2.749666666666230697e+01
3.690000000000000000e+02 1.593233333333333519e+02 2.759599999999558406e+01 1.602580000000000098e+02 2.958399999999448227e+01 1.589673333333333574e+02 2.751066666666230276e+01
3.700000000000000000e+02 1.596479999999999961e+02 2.745466666666233380e+01 1.606759999999999877e+02 2.965999999999444370e+01 1.593366666666666731e+02 2.748133333332898331e+01
3.710000000000000000e+02 1.600480000000000018e+02 2.745133333332899994e+01 1.610939999999999941e+02 2.971999999999440689e+01 1.597059999999999889e+02 2.741466666666235596e+01
3.720000000000000000e+02 1.604579999999999984e+02 2.747399999999565523e+01 1.615013333333333208e+02 2.976799999999438029e+01 1.600473333333333414e+02 2.731466666666240428e+01
3.730000000000000000e+02 1.608360000000000127e+02 2.745266666666233135e+01 1.618799999999999955e+02 2.976799999999438029e+01 1.602793333333333123e+02 2.707733333332920722e+01
3.740000000000000000e+02 1.611673333333333176e+02 2.738266666666237370e+01 1.622233333333333292e+02 2.967666666666109876e+01 1.605013333333333208e+02 2.679933333332936130e+01
3.750000000000000000e+02 1.615320000000000107e+02 2.734199999999572839e+01 1.625873333333333051e+02 2.964199999999445367e+01 1.608553333333333057e+02 2.676599999999604762e+01
3.760000000000000000e+02 1.618726666666666745e+02 2.726199999999577273e+01 1.629660000000000082e+02 2.963866666666111627e+01 1.611653333333333364e+02 2.664599999999611057e+01
3.770000000000000000e+02 1.621919999999999789e+02 2.715399999999583258e+01 1.633546666666666738e+02 2.965399999999444702e+01 1.614746666666666499e+02 2.655199999999616267e+01
3.780000000000000000e+02 1.625740000000000123e+02 2.717533333332914935e+01 1.637346666666666692e+02 2.962199999999446476e+01 1.617620000000000005e+02 2.636599999999626931e+01
3.790000000000000000e+02 1.628779999999999859e+02 2.703999999999589576e+01 1.641193333333333442e+02 2.962066666666112980e+01 1.621186666666666554e+02 2.629799999999630700e+01
3.800000000000000000e+02 1.631886666666666770e+02 2.691733333332929945e+01 1.643713333333333253e+02 2.943466666666123643e+01 1.624593333333333476e+02 2.619266666666302967e+01
3.810000000000000000e+02 1.635093333333333305e+02 2.683866666666267520e+01 1.646653333333333364e+02 2.928333333332798105e+01 1.627766666666666708e+02 2.606999999999643336e+01
3.820000000000000000e+02 1.638040000000000020e+02 2.665266666666277473e+01 1.650333333333333314e+02 2.927599999999465297e+01 1.631266666666666652e+02 2.601066666666313409e+01
3.830000000000000000e+02 1.641206666666666649e+02 2.651466666666285477e+01 1.653166666666666629e+02 2.912066666666140691e+01 1.634413333333333469e+02 2.593133333332983881e+01
3.840000000000000000e+02 1.644206666666666479e+02 2.634866666666294321e+01 1.656673333333333460e+02 2.904266666666144658e+01 1.636966666666666583e+02 2.568666666666330656e+01
3.850000000000000000e+02 1.647446666666666601e+02 2.621866666666301882e+01 1.660466666666666526e+02 2.900399999999480372e+01 1.639926666666666790e+02 2.550799999999674128e+01
3.860000000000000000e+02 1.650526666666666529e+02 2.603666666666311613e+01 1.663393333333333430e+02 2.883666666666156431e+01 1.643433333333333337e+02 2.540533333333013388e+01
3.870000000000000000e+02 1.654066666666666663e+02 2.598799999999648236e+01 1.666680000000000064e+02 2.874599999999495026e+01 1.646779999999999973e+02 2.530866666666351961e+01
3.880000000000000000e+02 1.657600000000000193e+02 2.592399999999651428e+01 1.669719999999999800e+02 2.861799999999502120e+01 1.650073333333333210e+02 2.517866666666359166e+01
3.890000000000000000e+02 1.660719999999999743e+02 2.581066666666324139e+01 1.672106666666666683e+02 2.836533333332848983e+01 1.653513333333333435e+02 2.508266666666364486e+01
3.900000000000000000e+02 1.663653333333333535e+02 2.567399999999665283e+01 1.675113333333333401e+02 2.822266666666190105e+01 1.656799999999999784e+02 2.498066666666370139e+01
3.910000000000000000e+02 1.666726666666666574e+02 2.554799999999672266e+01 1.678193333333333328e+02 2.807799999999532048e+01 1.659840000000000089e+02 2.485866666666376901e+01
3.920000000000000000e+02 1.669906666666666695e+02 2.543666666666344867e+01 1.681560000000000059e+02 2.801399999999535240e+01 1.662853333333333126e+02 2.471733333333051519e+01
3.930000000000000000e+02 1.672800000000000011e+02 2.529199999999686455e+01 1.685313333333333503e+02 2.800866666666202320e+01 1.665913333333333242e+02 2.456066666666393417e+01
3.940000000000000000e+02 1.675780000000000030e+02 2.513733333333028241e+01 1.688979999999999961e+02 2.797799999999537235e+01 1.669106666666666570e+02 2.443199999999733762e+01
3.950000000000000000e+02 1.678966666666666754e+02 2.499999999999702638e+01 1.691706666666666763e+02 2.779799999999547566e+01 1.672606666666666797e+02 2.438666666666403060e+01
3.960000000000000000e+02 1.682439999999999998e+02 2.491866666666373931e+01 1.695126666666666893e+02 2.772933333332884587e+01 1.676299999999999955e+02 2.434599999999738529e+01
3.970000000000000000e+02 1.685673333333333517e+02 2.480933333333046420e+01 1.698046666666666908e+02 2.758733333332892457e+01 1.678540000000000134e+02 2.403599999999755710e+01
3.980000000000000000e+02 1.689226666666666574e+02 2.480599999999713390e+01 1.701526666666666756e+02 2.753399999999562198e+01 1.681419999999999959e+02 2.388933333333097409e+01
3.990000000000000000e+02 1.692733333333333121e+02 2.477933333333048083e+01 1.704573333333333380e+02 2.739799999999569735e+01 1.684259999999999877e+02 2.371466666666440304e+01
4.000000000000000000e+02 1.696013333333333435e+02 2.472466666666384683e+01 1.707853333333333410e+02 2.728866666666242224e+01 1.687746666666666613e+02 2.363866666666444871e+01
4.010000000000000000e+02 1.699006666666666661e+02 2.460666666666391222e+01 1.711240000000000236e+02 2.720199999999580598e+01 1.690686666666666724e+02 2.345733333333121351e+01
4.020000000000000000e+02 1.701879999999999882e+02 2.444999999999733120e+01 1.714533333333333474e+02 2.712066666666251535e+01 1.693700000000000045e+02 2.328133333333130750e+01
4.030000000000000000e+02 1.704939999999999714e+02 2.434266666666405854e+01 1.717640000000000100e+02 2.700866666666257743e+01 1.695799999999999841e+02 2.296999999999814790e+01
4.040000000000000000e+02 1.708226666666666631e+02 2.425133333333077346e+01 1.720519999999999925e+02 2.686799999999598754e+01 1.698920000000000243e+02 2.285733333333154604e+01
4.050000000000000000e+02 1.711233333333333348e+02 2.411666666666418024e+01 1.723706666666666649e+02 2.677666666666270601e+01 1.702006666666666774e+02 2.273933333333161144e+01
4.060000000000000000e+02 1.714320000000000164e+02 2.397999999999759169e+01 1.727446666666666601e+02 2.675266666666271931e+01 1.705020000000000095e+02 2.259333333333169236e+01
4.070000000000000000e+02 1.717326666666666597e+02 2.382399999999767815e+01 1.729979999999999905e+02 2.650799999999618706e+01 1.708313333333333333e+02 2.250266666666507476e+01
4.080000000000000000e+02 1.719420000000000073e+02 2.351666666666451633e+01 1.732479999999999905e+02 2.625866666666299309e+01 1.710893333333333430e+02 2.226533333333187414e+01
4.090000000000000000e+02 1.722306666666666786e+02 2.332266666666462385e+01 1.735473333333333414e+02 2.608533333332975701e+01 1.713700000000000045e+02 2.203999999999866333e+01
4.100000000000000000e+02 1.724633333333333098e+02 2.306199999999810046e+01 1.739453333333333376e+02 2.609866666666308177e+01 1.716493333333333169e+02 2.182399999999878304e+01
4.110000000000000000e+02 1.727393333333333487e+02 2.285399999999821574e+01 1.742873333333333221e+02 2.606866666666309840e+01 1.719739999999999895e+02 2.169266666666552368e+01
4.120000000000000000e+02 1.730099999999999909e+02 2.263199999999833878e+01 1.746579999999999870e+02 2.607066666666309729e+01 1.723040000000000020e+02 2.157333333333225767e+01
4.130000000000000000e+02 1.733019999999999925e+02 2.242133333333178768e+01 1.749339999999999975e+02 2.593133333332984236e+01 1.726440000000000055e+02 2.153199999999894843e+01
4.140000000000000000e+02 1.736766666666666765e+02 2.236999999999848399e+01 1.752079999999999984e+02 2.574666666666327686e+01 1.729526666666666870e+02 2.140733333333234967e+01
4.150000000000000000e+02 1.740733333333333235e+02 2.233266666666517253e+01 1.755213333333333310e+02 2.564133333333000309e+01 1.731906666666666581e+02 2.121266666666578971e+01
4.160000000000000000e+02 1.743273333333333426e+02 2.209866666666530222e+01 1.758453333333333433e+02 2.554733333333005163e+01 1.735386666666666713e+02 2.115933333333248711e+01
4.170000000000000000e+02 1.746920000000000073e+02 2.200999999999868351e+01 1.761526666666666756e+02 2.545466666666343514e+01 1.737893333333333317e+02 2.094066666666594045e+01
4.180000000000000000e+02 1.750019999999999811e+02 2.185266666666543856e+01 1.763899999999999864e+02 2.518266666666359299e+01 1.741106666666666740e+02 2.081733333333267666e+01
4.190000000000000000e+02 1.752933333333333223e+02 2.169066666666552834e+01 1.766533333333333360e+02 2.496733333333037663e+01 1.744420000000000073e+02 2.068999999999941508e+01
4.200000000000000000e+02 1.756200000000000045e+02 2.162333333333223351e+01 1.769766666666666879e+02 2.484666666666377921e+01 1.747500000000000000e+02 2.054933333333282519e+01
4.210000000000000000e+02 1.759313333333333276e+02 2.153466666666561480e+01 1.773100000000000023e+02 2.477199999999714919e+01 1.750033333333333303e+02 2.029933333333296375e+01
4.220000000000000000e+02 1.762546666666666795e+02 2.143933333333233193e+01 1.776073333333333153e+02 2.460266666666391089e+01 1.753059999999999832e+02 2.012866666666639048e+01
4.230000000000000000e+02 1.765786666666666633e+02 2.135066666666571322e+01 1.778573333333333437e+02 2.437466666666403725e+01 1.756413333333333355e+02 2.003999999999977533e+01
4.240000000000000000e+02 1.767866666666666617e+02 2.104533333333255030e+01 1.781353333333333353e+02 2.421399999999746200e+01 1.760039999999999907e+02 2.000199999999979639e+01
4.250000000000000000e+02 1.770513333333333321e+02 2.084466666666599721e+01 1.784006666666666661e+02 2.402599999999756619e+01 1.762946666666666715e+02 1.984466666666654788e+01
4.260000000000000000e+02 1.773113333333333230e+02 2.061599999999945609e+01 1.786586666666666474e+02 2.379999999999768789e+01 1.766146666666666647e+02 1.968933333333330182e+01
4.270000000000000000e+02 1.775773333333333426e+02 2.038666666666624749e+01 1.788906666666666752e+02 2.355133333333116141e+01 1.769053333333333455e+02 1.952666666666672413e+01
4.280000000000000000e+02 1.778780000000000143e+02 2.024533333333299367e+01 1.792186666666666781e+02 2.343666666666455711e+01 1.771673333333333460e+02 1.931266666666684273e+01
4.290000000000000000e+02 1.781313333333333446e+02 2.005466666666643505e+01 1.795393333333333317e+02 2.331399999999795725e+01 1.774073333333333267e+02 1.907200000000030826e+01
4.300000000000000000e+02 1.783713333333333253e+02 1.979333333333324418e+01 1.798633333333333439e+02 2.320733333333135207e+01 1.776913333333333469e+02 1.888266666666708105e+01
4.310000000000000000e+02 1.786300000000000239e+02 1.953600000000005465e+01 1.801913333333333185e+02 2.311199999999806920e+01 1.779866666666666788e+02 1.869800000000051909e+01
4.320000000000000000e+02 1.788846666666666749e+02 1.926600000000020430e+01 1.804713333333333196e+02 2.291199999999818004e+01 1.782413333333333583e+02 1.846800000000062170e+01
4.330000000000000000e+02 1.791026666666666642e+02 1.897200000000036724e+01 1.808279999999999745e+02 2.286066666666487635e+01 1.785373333333333505e+02 1.834133333333401694e+01
4.340000000000000000e+02 1.793540000000000134e+02 1.874133333333382723e+01 1.810846666666666636e+02 2.259533333333169125e+01 1.788846666666666749e+02 1.829333333333406131e+01
4.350000000000000000e+02 1.796899999999999977e+02 1.868200000000052796e+01 1.814060000000000059e+02 2.248266666666508584e+01 1.791646666666666761e+02 1.816000000000076398e+01
4.360000000000000000e+02 1.800006666666666604e+02 1.854266666666727303e+01 1.816539999999999964e+02 2.223999999999855604e+01 1.794599999999999795e+02 1.800466666666748239e+01
4.370000000000000000e+02 1.803533333333333246e+02 1.850266666666729165e+01 1.818913333333333355e+02 2.195066666666538069e+01 1.797299999999999898e+02 1.783333333333420256e+01
4.380000000000000000e+02 1.806533333333333644e+02 1.841066666666734619e+01 1.821606666666666854e+02 2.172733333333216876e+01 1.800300000000000011e+02 1.767933333333424883e+01
4.390000000000000000e+02 1.808786666666666747e+02 1.814600000000082503e+01 1.824499999999999886e+02 2.154599999999893711e+01 1.803439999999999941e+02 1.748066666666761293e+01
4.400000000000000000e+02 1.811213333333333253e+02 1.789000000000096691e+01 1.826813333333333276e+02 2.125999999999909562e+01 1.805533333333333417e+02 1.710733333333438111e+01
4.410000000000000000e+02 1.813779999999999859e+02 1.769000000000107775e+01 1.829519999999999982e+02 2.106799999999920203e+01 1.808646666666666647e+02 1.692600000000111038e+01
4.420000000000000000e+02 1.816993333333333283e+02 1.761733333333445017e+01 1.832019999999999982e+02 2.085866666666598590e+01 1.811906666666666581e+02 1.678600000000118087e+01
4.430000000000000000e+02 1.818660000000000139e+02 1.727400000000130831e+01 1.833959999999999866e+02 2.052866666666616879e+01 1.814453333333333376e+02 1.655066666666794362e+01
4.440000000000000000e+02 1.820846666666666636e+02 1.699400000000146349e+01 1.835860000000000127e+02 2.016733333333303690e+01 1.817353333333333296e+02 1.636400000000134369e+01
4.450000000000000000e+02 1.823486666666666736e+02 1.676800000000158164e+01 1.837666666666666799e+02 1.983533333333321735e+01 1.819113333333333173e+02 1.600400000000140466e+01
4.460000000000000000e+02 1.826006666666666547e+02 1.654600000000165139e+01 1.839946666666666886e+02 1.955600000000004002e+01 1.822579999999999814e+02 1.587866666666808335e+01
4.470000000000000000e+02 1.827833333333333314e+02 1.620866666666841382e+01 1.841419999999999959e+02 1.910000000000029274e+01 1.825833333333333428e+02 1.574533333333475937e+01
4.480000000000000000e+02 1.829793333333333294e+02 1.588333333333518382e+01 1.844033333333333360e+02 1.886000000000042931e+01 1.827813333333333503e+02 1.543533333333486368e+01
4.490000000000000000e+02 1.831899999999999977e+02 1.560066666666849855e+01 1.846433333333333167e+02 1.859800000000057096e+01 1.830180000000000007e+02 1.517866666666821018e+01
4.500000000000000000e+02 1.834360000000000070e+02 1.537066666666847325e+01 1.848846666666666749e+02 1.831800000000072615e+01 1.832839999999999918e+02 1.496666666666815892e+01
4.510000000000000000e+02 1.835993333333333339e+02 1.499200000000167776e+01 1.851299999999999955e+02 1.805533333333420742e+01 1.835773333333333142e+02 1.479933333333480050e+01
4.520000000000000000e+02 1.838253333333333330e+02 1.471600000000158559e+01 1.853693333333333442e+02 1.776533333333436815e+01 1.838766666666666652e+02 1.463266666666814686e+01
4.530000000000000000e+02 1.840866666666666447e+02 1.451933333333485265e+01 1.856273333333333255e+02 1.753466666666782814e+01 1.841700000000000159e+02 1.448400000000150456e+01
4.540000000000000000e+02 1.843626666666666551e+02 1.433266666666812483e+01 1.858820000000000050e+02 1.730066666666795783e+01 1.844319999999999879e+02 1.425600000000143019e+01
4.550000000000000000e+02 1.845840000000000032e+02 1.406200000000136541e+01 1.861273333333333255e+02 1.705066666666809638e+01 1.847113333333333287e+02 1.407133333333470127e+01
4.560000000000000000e+02 1.848026666666666813e+02 1.379466666666794517e+01 1.863913333333333355e+02 1.681866666666822496e+01 1.850066666666666890e+02 1.392666666666798569e+01
4.570000000000000000e+02 1.850026666666666699e+02 1.347600000000117149e+01 1.865980000000000132e+02 1.651666666666832128e+01 1.853006666666666717e+02 1.379200000000127524e+01
4.580000000000000000e+02 1.852453333333333205e+02 1.316933333333440359e+01 1.868213333333333424e+02 1.622066666666839652e+01 1.855260000000000105e+02 1.349600000000117639e+01
4.590000000000000000e+02 1.855140000000000100e+02 1.297933333333433836e+01 1.870053333333333114e+02 1.584800000000183573e+01 1.857613333333333401e+02 1.321600000000108110e+01
4.600000000000000000e+02 1.857613333333333401e+02 1.276533333333426867e+01 1.871946666666666488e+02 1.548400000000183852e+01 1.860153333333333308e+02 1.301333333333434794e+01
4.610000000000000000e+02 1.859893333333333487e+02 1.252266666666752037e+01 1.874360000000000070e+02 1.522400000000175346e+01 1.862593333333333305e+02 1.278933333333427314e+01
4.620000000000000000e+02 1.861719999999999970e+02 1.217000000000073534e+01 1.876713333333333367e+02 1.496466666666833234e+01 1.864646666666666590e+02 1.251466666666751415e+01
4.630000000000000000e+02 1.863933333333333167e+02 1.190400000000064651e+01 1.879046666666666852e+02 1.470000000000157847e+01 1.866506666666666661e+02 1.221200000000074759e+01
4.640000000000000000e+02 1.866440000000000055e+02 1.169466666666724386e+01 1.881406666666666752e+02 1.444333333333482372e+01 1.868813333333333446e+02 1.193800000000065609e+01
4.650000000000000000e+02 1.868126666666666722e+02 1.132200000000045215e+01 1.883013333333333321e+02 1.404133333333469125e+01 1.871213333333333253e+02 1.167800000000056926e+01
4.660000000000000000e+02 1.870879999999999939e+02 1.115133333333372789e+01 1.884993333333333112e+02 1.370600000000124652e+01 1.873773333333333255e+02 1.143266666666715459e+01
4.670000000000000000e+02 1.872680000000000007e+02 1.082400000000028584e+01 1.886826666666666767e+02 1.331333333333444813e+01 1.875906666666666638e+02 1.111933333333371543e+01
4.680000000000000000e+02 1.875046666666666795e+02 1.056333333333353153e+01 1.888773333333333539e+02 1.296133333333433058e+01 1.878066666666666720e+02 1.082333333333361658e+01
4.690000000000000000e+02 1.877599999999999909e+02 1.030000000000011084e+01 1.890879999999999939e+02 1.260466666666754421e+01 1.880353333333333126e+02 1.056266666666686227e+01
4.700000000000000000e+02 1.879826666666666881e+02 1.001533333333334852e+01 1.893059999999999832e+02 1.229600000000077564e+01 1.883299999999999841e+02 1.042600000000015115e+01
4.710000000000000000e+02 1.881960000000000264e+02 9.695333333333243431e+00 1.895060000000000002e+02 1.193800000000065431e+01 1.885440000000000111e+02 1.013933333333338815e+01
4.720000000000000000e+02 1.884313333333333276e+02 9.407999999999812957e+00 1.897066666666666777e+02 1.160266666666720958e+01 1.887719999999999914e+02 9.863999999999963464e+00
4.730000000000000000e+02 1.886659999999999968e+02 9.132666666666388267e+00 1.899000000000000057e+02 1.125400000000042589e+01 1.890446666666666715e+02 9.705999999999910699e+00
4.740000000000000000e+02 1.889086666666666758e+02 8.889999999999639968e+00 1.900693333333333328e+02 1.088466666666696980e+01 1.892319999999999993e+02 9.363333333333129005e+00
4.750000000000000000e+02 1.890360000000000014e+02 8.372666666666173541e+00 1.902826666666666711e+02 1.057600000000019946e+01 1.894753333333333387e+02 9.115999999999711889e+00
4.760000000000000000e+02 1.892733333333333405e+02 8.142666666666125153e+00 1.904266666666666765e+02 1.015400000000006031e+01 1.896920000000000073e+02 8.837999999999619050e+00
4.770000000000000000e+02 1.895213333333333310e+02 7.911333333332775553e+00 1.906113333333333344e+02 9.809999999999945430e+00 1.898240000000000123e+02 8.419333333332813751e+00
4.780000000000000000e+02 1.897373333333333392e+02 7.589999999999440305e+00 1.908240000000000123e+02 9.479999999999835225e+00 1.899886666666666599e+02 8.048666666666090208e+00
4.790000000000000000e+02 1.899939999999999998e+02 7.374666666666080062e+00 1.910300000000000011e+02 9.151333333333058206e+00 1.901693333333333271e+02 7.693999999999408423e+00
4.800000000000000000e+02 1.901906666666666581e+02 7.058666666666114864e+00 1.912019999999999982e+02 8.778666666666266494e+00 1.903506666666666547e+02 7.353999999999412118e+00
4.810000000000000000e+02 1.904159999999999968e+02 6.798666666666143499e+00 1.913960000000000150e+02 8.411333333332811080e+00 1.905053333333333399e+02 6.935999999999459042e+00
4.820000000000000000e+02 1.906166666666666742e+02 6.523333333332839601e+00 1.915713333333333139e+02 8.025333333332731911e+00 1.906779999999999973e+02 6.532666666666170130e+00
4.830000000000000000e+02 1.907586666666666702e+02 6.145333333332882120e+00 1.917026666666666586e+02 7.589999999999386127e+00 1.908940000000000055e+02 6.204666666666205366e+00
4.840000000000000000e+02 1.909120000000000061e+02 5.758666666666257150e+00 1.918640000000000043e+02 7.201333333332762265e+00 1.910326666666666711e+02 5.783999999999585029e+00
4.850000000000000000e+02 1.910986666666666451e+02 5.424666666666293935e+00 1.920260000000000389e+02 6.821333333332804116e+00 1.911826666666666483e+02 5.390666666666295015e+00
4.860000000000000000e+02 1.912726666666666802e+02 5.066666666666333363e+00 1.921519999999999868e+02 6.375999999999520718e+00 1.913766666666666936e+02 5.067333333332997292e+00
4.870000000000000000e+02 1.914060000000000059e+02 4.618666666666382703e+00 1.922900000000000205e+02 5.929333333332902356e+00 1.915666666666666629e+02 4.737999999999700229e+00
4.880000000000000000e+02 1.915326666666666711e+02 4.160666666666433144e+00 1.924226666666666574e+02 5.504666666666282460e+00 1.917100000000000080e+02 4.341999999999743842e+00
4.890000000000000000e+02 1.917153333333333478e+02 3.791999999999807081e+00 1.925666666666666629e+02 5.100666666666326954e+00 1.918280000000000030e+02 3.894666666666459776e+00
4.900000000000000000e+02 1.918486666666666736e+02 3.353333333333188726e+00 1.926953333333333376e+02 4.663999999999708379e+00 1.919719999999999800e+02 3.485999999999838117e+00
4.910000000000000000e+02 1.919926666666666506e+02 2.905333333333238066e+00 1.927893333333333317e+02 4.173333333333095752e+00 1.921133333333333439e+02 3.083333333333215798e+00
4.920000000000000000e+02 1.922319999999999993e+02 2.659999999999931752e+00 1.929039999999999964e+02 3.697333333333148175e+00 1.922846666666666522e+02 2.726666666666588856e+00
4.930000000000000000e+02 1.924373333333333278e+02 2.368666666666630505e+00 1.930160000000000196e+02 3.223333333333200379e+00 1.924533333333333189e+02 2.352666666666628270e+00
4.940000000000000000e+02 1.926113333333333060e+02 2.000666666666658156e+00 1.931186666666666554e+02 2.759333333333251925e+00 1.927060000000000173e+02 2.120666666666653821e+00
4.950000000000000000e+02 1.928220000000000027e+02 1.675333333333337560e+00 1.932060000000000173e+02 2.278666666666638196e+00 1.928659999999999854e+02 1.730666666666668352e+00
4.960000000000000000e+02 1.930113333333333117e+02 1.313333333333337238e+00 1.932806666666666615e+02 1.745333333333335180e+00 1.930259999999999820e+02 1.322666666666668212e+00
4.970000000000000000e+02 1.931859999999999786e+02 9.686666666666701175e-01 1.933600000000000136e+02 1.210666666666667890e+00 1.931573333333333267e+02 9.193333333333344459e-01
4.980000000000000000e+02 1.933673333333333062e+02 6.073333333333365003e-01 1.934373333333333278e+02 7.020000000000008455e-01 1.933693333333333442e+02 6.326666666666674876e-01
4.990000000000000000e+02 1.934840000000000373e+02 1.360000000000027853e-01 1.934840000000000373e+02 1.360000000000004261e-01 1.934840000000000373e+02 1.360000000000004261e-01


==> OneClassKNN/results/comp_rnd_exploration_synth.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.809999999999999942e-01 -1.250000000000001110e-01 2.896000000000000241e-01 -1.740000000000001615e-02
2.000000000000000000e+00 4.103999999999999870e-01 -2.980000000000002092e-01 7.418000000000001259e-01 1.222000000000000863e-01
3.000000000000000000e+00 6.568000000000000504e-01 -3.896000000000002794e-01 9.567999999999998728e-01 7.800000000000001377e-03
4.000000000000000000e+00 1.010799999999999921e+00 -3.192000000000002613e-01 1.242599999999999927e+00 -4.600000000000625811e-02
5.000000000000000000e+00 1.339799999999999880e+00 -3.226000000000002199e-01 1.466600000000000126e+00 -1.516000000000077841e-01
6.000000000000000000e+00 1.600999999999999979e+00 -3.942000000000002169e-01 1.810400000000000009e+00 -1.016000000000064074e-01
7.000000000000000000e+00 2.048200000000000021e+00 -2.060000000000000997e-01 2.120600000000000041e+00 -1.280000000000000859e-01
8.000000000000000000e+00 2.418400000000000105e+00 -1.010000000000000064e-01 2.409200000000000230e+00 -1.662000000000023459e-01
9.000000000000000000e+00 2.697599999999999998e+00 -1.454000000000000570e-01 2.610600000000000254e+00 -2.847999999999932252e-01
1.000000000000000000e+01 3.064400000000000013e+00 -7.620000000000001772e-02 2.961999999999999744e+00 -2.739999999999913616e-01
1.100000000000000000e+01 3.340800000000000214e+00 -9.140000000000000902e-02 3.267399999999999860e+00 -2.785999999999876353e-01
1.200000000000000000e+01 3.592399999999999594e+00 -1.740000000000000990e-01 3.623000000000000220e+00 -1.917999999999858152e-01
1.300000000000000000e+01 3.932400000000000340e+00 -1.270000000000000573e-01 3.912599999999999856e+00 -2.121999999999853170e-01
1.400000000000000000e+01 4.358799999999999564e+00 3.980000000000010613e-02 4.311200000000000365e+00 -8.059999999998743170e-02
1.500000000000000000e+01 4.639000000000000234e+00 3.200000000000063904e-03 4.657999999999999474e+00 -9.899999999998955469e-02
1.600000000000000000e+01 5.081599999999999895e+00 1.936000000000002164e-01 4.953000000000000291e+00 -6.279999999998595039e-02
1.700000000000000000e+01 5.531600000000000961e+00 3.476000000000003531e-01 5.333199999999999719e+00 4.940000000001895653e-02
1.800000000000000000e+01 5.815000000000000391e+00 3.106000000000003203e-01 5.684400000000000119e+00 1.276000000000155343e-01
1.900000000000000000e+01 6.072799999999999976e+00 2.178000000000002156e-01 5.972799999999999443e+00 1.274000000000123922e-01
2.000000000000000000e+01 6.471999999999999531e+00 3.552000000000003488e-01 6.316600000000000215e+00 1.238000000000073347e-01
2.100000000000000000e+01 6.732999999999999652e+00 2.860000000000003095e-01 6.520400000000000418e+00 7.000000000008943513e-03
2.200000000000000000e+01 7.240400000000000169e+00 5.336000000000005183e-01 6.772000000000000242e+00 -6.059999999998998826e-02
2.300000000000000000e+01 7.645799999999999486e+00 6.397999999999983700e-01 7.156000000000000583e+00 5.280000000000403121e-02
2.400000000000000000e+01 7.923799999999999955e+00 5.822000000000004949e-01 7.550800000000000622e+00 1.478000000000001535e-01
2.500000000000000000e+01 8.308799999999999741e+00 7.013999999999912527e-01 7.956200000000000827e+00 2.847999999999999976e-01
2.600000000000000000e+01 8.749800000000000466e+00 8.405999999999759220e-01 8.233999999999999986e+00 2.239999999999973956e-01
2.700000000000000000e+01 9.006200000000001538e+00 7.383999999999818487e-01 8.608600000000000918e+00 2.699999999999997957e-01
2.800000000000000000e+01 9.286200000000000898e+00 7.387999999999886880e-01 9.003600000000000492e+00 4.063999999999950985e-01
2.900000000000000000e+01 9.629599999999999937e+00 7.431999999999818751e-01 9.465999999999999304e+00 5.927999999999917780e-01
3.000000000000000000e+01 9.884599999999998943e+00 6.517999999999898320e-01 9.874600000000000932e+00 7.249999999999846567e-01
3.100000000000000000e+01 1.035859999999999914e+01 8.575999999999780465e-01 1.026919999999999966e+01 8.277999999999783309e-01
3.200000000000000000e+01 1.082279999999999909e+01 1.045399999999960139e+00 1.071020000000000039e+01 9.761999999999703137e-01
3.300000000000000000e+01 1.108500000000000085e+01 9.953999999999630921e-01 1.105840000000000067e+01 1.007999999999960483e+00
3.400000000000000000e+01 1.140820000000000078e+01 1.038999999999962398e+00 1.140200000000000102e+01 1.015599999999956760e+00
3.500000000000000000e+01 1.187679999999999936e+01 1.261799999999950295e+00 1.171400000000000041e+01 1.024599999999951772e+00
3.600000000000000000e+01 1.215080000000000027e+01 1.220999999999952124e+00 1.215959999999999930e+01 1.195799999999939356e+00
3.700000000000000000e+01 1.268880000000000052e+01 1.514599999999926894e+00 1.251280000000000037e+01 1.248599999999934651e+00
3.800000000000000000e+01 1.318379999999999974e+01 1.756799999999900663e+00 1.299439999999999884e+01 1.462199999999920674e+00
3.900000000000000000e+01 1.348519999999999897e+01 1.724199999999903143e+00 1.342000000000000171e+01 1.611999999999906841e+00
4.000000000000000000e+01 1.382840000000000025e+01 1.781599999999892825e+00 1.388599999999999923e+01 1.805999999999895911e+00
4.100000000000000000e+01 1.428539999999999921e+01 1.973799999999879429e+00 1.423359999999999914e+01 1.887599999999888478e+00
4.200000000000000000e+01 1.451679999999999993e+01 1.861199999999890498e+00 1.461079999999999934e+01 1.966999999999878401e+00
4.300000000000000000e+01 1.490540000000000020e+01 2.015199999999872205e+00 1.499520000000000053e+01 2.065199999999871583e+00
4.400000000000000000e+01 1.543540000000000134e+01 2.277999999999850811e+00 1.546980000000000288e+01 2.286199999999851684e+00
4.500000000000000000e+01 1.570979999999999954e+01 2.227599999999856806e+00 1.588179999999999836e+01 2.407599999999842311e+00
4.600000000000000000e+01 1.621340000000000003e+01 2.494399999999830086e+00 1.627060000000000173e+01 2.492999999999836014e+00
4.700000000000000000e+01 1.651960000000000051e+01 2.478399999999824743e+00 1.663499999999999801e+01 2.568199999999828176e+00
4.800000000000000000e+01 1.677399999999999736e+01 2.392999999999832816e+00 1.710239999999999938e+01 2.784399999999812803e+00
4.900000000000000000e+01 1.730160000000000053e+01 2.638999999999818158e+00 1.748280000000000101e+01 2.889199999999845669e+00
5.000000000000000000e+01 1.783820000000000050e+01 2.914399999999822466e+00 1.790220000000000056e+01 3.027999999999874792e+00
5.100000000000000000e+01 1.811240000000000094e+01 2.874999999999820588e+00 1.836120000000000019e+01 3.224799999999890421e+00
5.200000000000000000e+01 1.864240000000000208e+01 3.144999999999818829e+00 1.882379999999999853e+01 3.415799999999902248e+00
5.300000000000000000e+01 1.916939999999999955e+01 3.404599999999821769e+00 1.921280000000000143e+01 3.517999999999902094e+00
5.400000000000000000e+01 1.943199999999999861e+01 3.334399999999817510e+00 1.964780000000000371e+01 3.670599999999927920e+00
5.500000000000000000e+01 1.993959999999999866e+01 3.572599999999832576e+00 1.999699999999999989e+01 3.732799999999946383e+00
5.600000000000000000e+01 2.028500000000000369e+01 3.604999999999829008e+00 2.041619999999999990e+01 3.881599999999969075e+00
5.700000000000000000e+01 2.056499999999999773e+01 3.563199999999821177e+00 2.075039999999999907e+01 3.943199999999980943e+00
5.800000000000000000e+01 2.105100000000000193e+01 3.773999999999838817e+00 2.111120000000000019e+01 3.996199999999986208e+00
5.900000000000000000e+01 2.145159999999999911e+01 3.892799999999871918e+00 2.141479999999999961e+01 4.005799999999975824e+00
6.000000000000000000e+01 2.174419999999999575e+01 3.849599999999866018e+00 2.177679999999999438e+01 4.075199999999984612e+00
6.100000000000000000e+01 2.218740000000000023e+01 4.005999999999904304e+00 2.214559999999999818e+01 4.161400000000015531e+00
6.200000000000000000e+01 2.260239999999999583e+01 4.188199999999935308e+00 2.253900000000000148e+01 4.261200000000048504e+00
6.300000000000000000e+01 2.283480000000000132e+01 4.072599999999926723e+00 2.295299999999999940e+01 4.413600000000075241e+00
6.400000000000000000e+01 2.330940000000000012e+01 4.261199999999974786e+00 2.332160000000000011e+01 4.481600000000106832e+00
6.500000000000000000e+01 2.366800000000000281e+01 4.286799999999995947e+00 2.362500000000000000e+01 4.493000000000114902e+00
6.600000000000000000e+01 2.394340000000000046e+01 4.258799999999986596e+00 2.392500000000000071e+01 4.481400000000130390e+00
6.700000000000000000e+01 2.443479999999999563e+01 4.495200000000047602e+00 2.427400000000000091e+01 4.532200000000133677e+00
6.800000000000000000e+01 2.492999999999999972e+01 4.727600000000106384e+00 2.458440000000000225e+01 4.504600000000156257e+00
6.900000000000000000e+01 2.518200000000000216e+01 4.661400000000083921e+00 2.489280000000000115e+01 4.534400000000148978e+00
7.000000000000000000e+01 2.567320000000000135e+01 4.899200000000141664e+00 2.519440000000000168e+01 4.549600000000139310e+00
7.100000000000000000e+01 2.605839999999999890e+01 5.001000000000155765e+00 2.558239999999999981e+01 4.658000000000177110e+00
7.200000000000000000e+01 2.633459999999999823e+01 4.941800000000138304e+00 2.588419999999999987e+01 4.660400000000223919e+00
7.300000000000000000e+01 2.682600000000000051e+01 5.169200000000195416e+00 2.623300000000000054e+01 4.722000000000234010e+00
7.400000000000000000e+01 2.730579999999999785e+01 5.384200000000246789e+00 2.652700000000000102e+01 4.698800000000241894e+00
7.500000000000000000e+01 2.756540000000000390e+01 5.309800000000231002e+00 2.689179999999999993e+01 4.783000000000249941e+00
7.600000000000000000e+01 2.805120000000000147e+01 5.554200000000286686e+00 2.725179999999999580e+01 4.837000000000228894e+00
7.700000000000000000e+01 2.854039999999999822e+01 5.804000000000347548e+00 2.769619999999999749e+01 5.008200000000231356e+00
7.800000000000000000e+01 2.880399999999999849e+01 5.753400000000337577e+00 2.807560000000000144e+01 5.071200000000196439e+00
7.900000000000000000e+01 2.928440000000000154e+01 5.990600000000393166e+00 2.852520000000000167e+01 5.256400000000207129e+00
8.000000000000000000e+01 2.977640000000000242e+01 6.234600000000448006e+00 2.897119999999999607e+01 5.447000000000224773e+00
8.100000000000000000e+01 3.003259999999999863e+01 6.157800000000429819e+00 2.947879999999999967e+01 5.723800000000291988e+00
8.200000000000000000e+01 3.046799999999999997e+01 6.326200000000445911e+00 2.983200000000000074e+01 5.796400000000293318e+00
8.300000000000000000e+01 3.091539999999999822e+01 6.531800000000449913e+00 3.028340000000000032e+01 5.998800000000350074e+00
8.400000000000000000e+01 3.115699999999999648e+01 6.432400000000444429e+00 3.067819999999999681e+01 6.129800000000382276e+00
8.500000000000000000e+01 3.153120000000000189e+01 6.510400000000508669e+00 3.097540000000000049e+01 6.078200000000372860e+00
8.600000000000000000e+01 3.202159999999999940e+01 6.759000000000546571e+00 3.141479999999999606e+01 6.269200000000391348e+00
8.700000000000000000e+01 3.228600000000000136e+01 6.676400000000531243e+00 3.177120000000000388e+01 6.335600000000416898e+00
8.800000000000000000e+01 3.266320000000000334e+01 6.753600000000510306e+00 3.213680000000000092e+01 6.432000000000403617e+00
8.900000000000000000e+01 3.312099999999999511e+01 6.948000000000519094e+00 3.258899999999999864e+01 6.632400000000489015e+00
9.000000000000000000e+01 3.340599999999999881e+01 6.900000000000514611e+00 3.301619999999999777e+01 6.795400000000524798e+00
9.100000000000000000e+01 3.384499999999999886e+01 7.085600000000502163e+00 3.347319999999999851e+01 7.013000000000561229e+00
9.200000000000000000e+01 3.431779999999999831e+01 7.295200000000533258e+00 3.383960000000000434e+01 7.108000000000524565e+00
9.300000000000000000e+01 3.456499999999999773e+01 7.209400000000528941e+00 3.427120000000000033e+01 7.267400000000511895e+00
9.400000000000000000e+01 3.491280000000000427e+01 7.260800000000491750e+00 3.469120000000000203e+01 7.433800000000486463e+00
9.500000000000000000e+01 3.533079999999999643e+01 7.419400000000491602e+00 3.499960000000000093e+01 7.454400000000537929e+00
9.600000000000000000e+01 3.556859999999999644e+01 7.314000000000493884e+00 3.535300000000000153e+01 7.544200000000500950e+00
9.700000000000000000e+01 3.606020000000000181e+01 7.550600000000506462e+00 3.569059999999999633e+01 7.577000000000515989e+00
9.800000000000000000e+01 3.645199999999999818e+01 7.650800000000517187e+00 3.609080000000000155e+01 7.733400000000503205e+00
9.900000000000000000e+01 3.667000000000000171e+01 7.508800000000493746e+00 3.643139999999999645e+01 7.797200000000532150e+00
1.000000000000000000e+02 3.716300000000000381e+01 7.743200000000507899e+00 3.682659999999999911e+01 7.926800000000509883e+00
1.010000000000000000e+02 3.757099999999999795e+01 7.885200000000509135e+00 3.716960000000000264e+01 7.961200000000440369e+00
1.020000000000000000e+02 3.801219999999999999e+01 8.046600000000475816e+00 3.753320000000000078e+01 8.050000000000428813e+00
1.030000000000000000e+02 3.832059999999999889e+01 8.017200000000439530e+00 3.790340000000000487e+01 8.112200000000452604e+00
1.040000000000000000e+02 3.878740000000000521e+01 8.207600000000434548e+00 3.827060000000000173e+01 8.184600000000475717e+00
1.050000000000000000e+02 3.918979999999999819e+01 8.316000000000370207e+00 3.868080000000000496e+01 8.325200000000490874e+00
1.060000000000000000e+02 3.961140000000000327e+01 8.460800000000373799e+00 3.910979999999999990e+01 8.484200000000472031e+00
1.070000000000000000e+02 3.999620000000000175e+01 8.543200000000409133e+00 3.955140000000000100e+01 8.674800000000438160e+00
1.080000000000000000e+02 4.040439999999999543e+01 8.662400000000326727e+00 3.993840000000000146e+01 8.766200000000388570e+00
1.090000000000000000e+02 4.082340000000000657e+01 8.774600000000321032e+00 4.029100000000000392e+01 8.819200000000382289e+00
1.100000000000000000e+02 4.123360000000000269e+01 8.901000000000292900e+00 4.068959999999999866e+01 8.948400000000354737e+00
1.110000000000000000e+02 4.170640000000000214e+01 9.123200000000213805e+00 4.105079999999999529e+01 9.010400000000297283e+00
1.120000000000000000e+02 4.222480000000000189e+01 9.390200000000112013e+00 4.143880000000000052e+01 9.120400000000266516e+00
1.130000000000000000e+02 4.266379999999999484e+01 9.554000000000069548e+00 4.182459999999999667e+01 9.226400000000234414e+00
1.140000000000000000e+02 4.303900000000000858e+01 9.633000000000071950e+00 4.217900000000000205e+01 9.284800000000238640e+00
1.150000000000000000e+02 4.349360000000000070e+01 9.812200000000000699e+00 4.254760000000000275e+01 9.387200000000214928e+00
1.160000000000000000e+02 4.378139999999999077e+01 9.767199999999981230e+00 4.292560000000000286e+01 9.502800000000167557e+00
1.170000000000000000e+02 4.430460000000000775e+01 1.003419999999987411e+01 4.325359999999999872e+01 9.536000000000154131e+00
1.180000000000000000e+02 4.476180000000000092e+01 1.023979999999976442e+01 4.364239999999999498e+01 9.634800000000097953e+00
1.190000000000000000e+02 4.518619999999999948e+01 1.037559999999967530e+01 4.395300000000000296e+01 9.624800000000103495e+00
1.200000000000000000e+02 4.569799999999999329e+01 1.063939999999954189e+01 4.429480000000000217e+01 9.677600000000076363e+00
1.210000000000000000e+02 4.612699999999999534e+01 1.077319999999946987e+01 4.470539999999999736e+01 9.802600000000007086e+00
1.220000000000000000e+02 4.659440000000000026e+01 1.097339999999935856e+01 4.509120000000000061e+01 9.920799999999941221e+00
1.230000000000000000e+02 4.709880000000000422e+01 1.121819999999922324e+01 4.553740000000000521e+01 1.008679999999984922e+01
1.240000000000000000e+02 4.758520000000000039e+01 1.144739999999909585e+01 4.597360000000000468e+01 1.024739999999975915e+01
1.250000000000000000e+02 4.788539999999999708e+01 1.141739999999911248e+01 4.639520000000000266e+01 1.038859999999968053e+01
1.260000000000000000e+02 4.838240000000000407e+01 1.166399999999897474e+01 4.681400000000000006e+01 1.051719999999960997e+01
1.270000000000000000e+02 4.882159999999999656e+01 1.184579999999887434e+01 4.721419999999999817e+01 1.061239999999955863e+01
1.280000000000000000e+02 4.934019999999999584e+01 1.212839999999871665e+01 4.762460000000000093e+01 1.074319999999948649e+01
1.290000000000000000e+02 4.979699999999999704e+01 1.232199999999861006e+01 4.798840000000000572e+01 1.081219999999944648e+01
1.300000000000000000e+02 5.029740000000000322e+01 1.257419999999846993e+01 4.840640000000000498e+01 1.096619999999936113e+01
1.310000000000000000e+02 5.079779999999999518e+01 1.282959999999832945e+01 4.869740000000000180e+01 1.091479999999939032e+01
1.320000000000000000e+02 5.131040000000000134e+01 1.309179999999818556e+01 4.910479999999999734e+01 1.104439999999931921e+01
1.330000000000000000e+02 5.162579999999999814e+01 1.311439999999817019e+01 4.951599999999999824e+01 1.117839999999924494e+01
1.340000000000000000e+02 5.211939999999999884e+01 1.334299999999804420e+01 4.993319999999999936e+01 1.131299999999916928e+01
1.350000000000000000e+02 5.253640000000000043e+01 1.349459999999796089e+01 5.037199999999999989e+01 1.147299999999908060e+01
1.360000000000000000e+02 5.296519999999999584e+01 1.366259999999786601e+01 5.076880000000000592e+01 1.159279999999901278e+01
1.370000000000000000e+02 5.338759999999999906e+01 1.379259999999779396e+01 5.119600000000000506e+01 1.173039999999893723e+01
1.380000000000000000e+02 5.384720000000000795e+01 1.397579999999774891e+01 5.157319999999999993e+01 1.180399999999889715e+01
1.390000000000000000e+02 5.425759999999999650e+01 1.412159999999775373e+01 5.197299999999999898e+01 1.190359999999883911e+01
1.400000000000000000e+02 5.474219999999999686e+01 1.433619999999771366e+01 5.230859999999999843e+01 1.193159999999882714e+01
1.410000000000000000e+02 5.516920000000000357e+01 1.448199999999769716e+01 5.266500000000000625e+01 1.199819999999879094e+01
1.420000000000000000e+02 5.557259999999999422e+01 1.457659999999763478e+01 5.305280000000000484e+01 1.210179999999873246e+01
1.430000000000000000e+02 5.601760000000000161e+01 1.474679999999750635e+01 5.341400000000000148e+01 1.217699999999869043e+01
1.440000000000000000e+02 5.645900000000001029e+01 1.490739999999740029e+01 5.381360000000000809e+01 1.229379999999862605e+01
1.450000000000000000e+02 5.682180000000001030e+01 1.495619999999743399e+01 5.420120000000000005e+01 1.241539999999855759e+01
1.460000000000000000e+02 5.721659999999999968e+01 1.507059999999742672e+01 5.457039999999999225e+01 1.252219999999849875e+01
1.470000000000000000e+02 5.755780000000000030e+01 1.508739999999732007e+01 5.481959999999999411e+01 1.239639999999856812e+01
1.480000000000000000e+02 5.794100000000000250e+01 1.517319999999735103e+01 5.517460000000000520e+01 1.243739999999854717e+01
1.490000000000000000e+02 5.837800000000000011e+01 1.534139999999735338e+01 5.553340000000000032e+01 1.248099999999852194e+01
1.500000000000000000e+02 5.884199999999999875e+01 1.555459999999749243e+01 5.590719999999999601e+01 1.254119999999848822e+01
1.510000000000000000e+02 5.913660000000000139e+01 1.554399999999737858e+01 5.625419999999999732e+01 1.260059999999845637e+01
1.520000000000000000e+02 5.958820000000000050e+01 1.573859999999749348e+01 5.667740000000000578e+01 1.274159999999837822e+01
1.530000000000000000e+02 5.997459999999999525e+01 1.582339999999749480e+01 5.700939999999999941e+01 1.276279999999836434e+01
1.540000000000000000e+02 6.039860000000000184e+01 1.598599999999759014e+01 5.739280000000000115e+01 1.286539999999830997e+01
1.550000000000000000e+02 6.081539999999999679e+01 1.611999999999768463e+01 5.769219999999999970e+01 1.287699999999830069e+01
1.560000000000000000e+02 6.124559999999999604e+01 1.628499999999777970e+01 5.811420000000000385e+01 1.302759999999821972e+01
1.570000000000000000e+02 6.169499999999999318e+01 1.647459999999789559e+01 5.845759999999999934e+01 1.306579999999819997e+01
1.580000000000000000e+02 6.216399999999999437e+01 1.667659999999801457e+01 5.877339999999999520e+01 1.309319999999818052e+01
1.590000000000000000e+02 6.258639999999999759e+01 1.680599999999807892e+01 5.908460000000000178e+01 1.310079999999817879e+01
1.600000000000000000e+02 6.303219999999998890e+01 1.699019999999818253e+01 5.946859999999999502e+01 1.321059999999811829e+01
1.610000000000000000e+02 6.341779999999999973e+01 1.711019999999824748e+01 5.988680000000000092e+01 1.336959999999803017e+01
1.620000000000000000e+02 6.386240000000000094e+01 1.729899999999836879e+01 6.025880000000000791e+01 1.344559999999798805e+01
1.630000000000000000e+02 6.425060000000000571e+01 1.741539999999860555e+01 6.064359999999999928e+01 1.354199999999793569e+01
1.640000000000000000e+02 6.462579999999999814e+01 1.752099999999873248e+01 6.098179999999999978e+01 1.359219999999790573e+01
1.650000000000000000e+02 6.505380000000000962e+01 1.768219999999892877e+01 6.139799999999999613e+01 1.371939999999788284e+01
1.660000000000000000e+02 6.548460000000000036e+01 1.784899999999914044e+01 6.180920000000000414e+01 1.383519999999787942e+01
1.670000000000000000e+02 6.590899999999999181e+01 1.800619999999933540e+01 6.216159999999999997e+01 1.387319999999792941e+01
1.680000000000000000e+02 6.627920000000000300e+01 1.810859999999954439e+01 6.255679999999999552e+01 1.397199999999793363e+01
1.690000000000000000e+02 6.667700000000000671e+01 1.823959999999968673e+01 6.292159999999999798e+01 1.401419999999797028e+01
1.700000000000000000e+02 6.694919999999999050e+01 1.822339999999977778e+01 6.335259999999999536e+01 1.413319999999797716e+01
1.710000000000000000e+02 6.730599999999999739e+01 1.825679999999977809e+01 6.379200000000000159e+01 1.428419999999796630e+01
1.720000000000000000e+02 6.771340000000000714e+01 1.840599999999992065e+01 6.420960000000000889e+01 1.441539999999795540e+01
1.730000000000000000e+02 6.808220000000000027e+01 1.850880000000000081e+01 6.451939999999999031e+01 1.435719999999803953e+01
1.740000000000000000e+02 6.843219999999999459e+01 1.859020000000015571e+01 6.479120000000000346e+01 1.429379999999811623e+01
1.750000000000000000e+02 6.882699999999999818e+01 1.871060000000026946e+01 6.515240000000000009e+01 1.437439999999811846e+01
1.760000000000000000e+02 6.921460000000000434e+01 1.881500000000036366e+01 6.548460000000000036e+01 1.440979999999814432e+01
1.770000000000000000e+02 6.963280000000000314e+01 1.896160000000048029e+01 6.584299999999998931e+01 1.448259999999815584e+01
1.780000000000000000e+02 7.006700000000000728e+01 1.912300000000062283e+01 6.613940000000000907e+01 1.447199999999820719e+01
1.790000000000000000e+02 7.050100000000000477e+01 1.927920000000075973e+01 6.650600000000000023e+01 1.457519999999820470e+01
1.800000000000000000e+02 7.092779999999999063e+01 1.942820000000087433e+01 6.689480000000000359e+01 1.467519999999820435e+01
1.810000000000000000e+02 7.135220000000001050e+01 1.956940000000099644e+01 6.728260000000000218e+01 1.476019999999820875e+01
1.820000000000000000e+02 7.173960000000001003e+01 1.968440000000109080e+01 6.769219999999999970e+01 1.488159999999819760e+01
1.830000000000000000e+02 7.214979999999999905e+01 1.982440000000124414e+01 6.809199999999999875e+01 1.499839999999817763e+01
1.840000000000000000e+02 7.259139999999999304e+01 1.999620000000145481e+01 6.846819999999999595e+01 1.507499999999818741e+01
1.850000000000000000e+02 7.303000000000000114e+01 2.014820000000164057e+01 6.878860000000000241e+01 1.508699999999823937e+01
1.860000000000000000e+02 7.346480000000001098e+01 2.031520000000184467e+01 6.912539999999999907e+01 1.516719999999827095e+01
1.870000000000000000e+02 7.387720000000000198e+01 2.045220000000201210e+01 6.954819999999999425e+01 1.532199999999829743e+01
1.880000000000000000e+02 7.417919999999999447e+01 2.045820000000201944e+01 6.985920000000000130e+01 1.529619999999840552e+01
1.890000000000000000e+02 7.456380000000000052e+01 2.055280000000213647e+01 7.015620000000001255e+01 1.529739999999844002e+01
1.900000000000000000e+02 7.497320000000000562e+01 2.069000000000230344e+01 7.048539999999999850e+01 1.532579999999830278e+01
1.910000000000000000e+02 7.539199999999999591e+01 2.083820000000248385e+01 7.086939999999999884e+01 1.544679999999824993e+01
1.920000000000000000e+02 7.581059999999999377e+01 2.099480000000267665e+01 7.121999999999999886e+01 1.550439999999817609e+01
1.930000000000000000e+02 7.618999999999999773e+01 2.105700000000275196e+01 7.159260000000000446e+01 1.560299999999819320e+01
1.940000000000000000e+02 7.661960000000000548e+01 2.121500000000294506e+01 7.192539999999999623e+01 1.565059999999822615e+01
1.950000000000000000e+02 7.704619999999999891e+01 2.138080000000314840e+01 7.225360000000000582e+01 1.568499999999827565e+01
1.960000000000000000e+02 7.747520000000000095e+01 2.154260000000334330e+01 7.259720000000000084e+01 1.572939999999829475e+01
1.970000000000000000e+02 7.791740000000000066e+01 2.171540000000355519e+01 7.300779999999998893e+01 1.586799999999834299e+01
1.980000000000000000e+02 7.835319999999998686e+01 2.186320000000373653e+01 7.338620000000000232e+01 1.595959999999833911e+01
1.990000000000000000e+02 7.876940000000000452e+01 2.199120000000389652e+01 7.370459999999999923e+01 1.598019999999841367e+01
2.000000000000000000e+02 7.916140000000000043e+01 2.211200000000404486e+01 7.403260000000000218e+01 1.598219999999829533e+01
2.010000000000000000e+02 7.949720000000000653e+01 2.214560000000408024e+01 7.439059999999999206e+01 1.603599999999822856e+01
2.020000000000000000e+02 7.987919999999999732e+01 2.226100000000422341e+01 7.474600000000000932e+01 1.608599999999825769e+01
2.030000000000000000e+02 8.025700000000000500e+01 2.237980000000436576e+01 7.512480000000000757e+01 1.617679999999825924e+01
2.040000000000000000e+02 8.060999999999999943e+01 2.247160000000448221e+01 7.548900000000000432e+01 1.624899999999828282e+01
2.050000000000000000e+02 8.100639999999999930e+01 2.260240000000463922e+01 7.582479999999999620e+01 1.627919999999836875e+01
2.060000000000000000e+02 8.135580000000001633e+01 2.266900000000472204e+01 7.613560000000001082e+01 1.628299999999848424e+01
2.070000000000000000e+02 8.168639999999999191e+01 2.269080000000474939e+01 7.648819999999999197e+01 1.632119999999842008e+01
2.080000000000000000e+02 8.210900000000000887e+01 2.284960000000494063e+01 7.684959999999999525e+01 1.639719999999840283e+01
2.090000000000000000e+02 8.252600000000001046e+01 2.299460000000512139e+01 7.718959999999999866e+01 1.644619999999846627e+01
2.100000000000000000e+02 8.293779999999999575e+01 2.312740000000528440e+01 7.751680000000000348e+01 1.641699999999842063e+01
2.110000000000000000e+02 8.337080000000000268e+01 2.329560000000548925e+01 7.790840000000000032e+01 1.652219999999850231e+01
2.120000000000000000e+02 8.373460000000000036e+01 2.336720000000557462e+01 7.823420000000000130e+01 1.655719999999860192e+01
2.130000000000000000e+02 8.416599999999999682e+01 2.352600000000576941e+01 7.860739999999999839e+01 1.665819999999875378e+01
2.140000000000000000e+02 8.453319999999999368e+01 2.361360000000587789e+01 7.897740000000000293e+01 1.669139999999874391e+01
2.150000000000000000e+02 8.496420000000000528e+01 2.377740000000607878e+01 7.930660000000000309e+01 1.670839999999870429e+01
2.160000000000000000e+02 8.535239999999998872e+01 2.389200000000621671e+01 7.966999999999998749e+01 1.681199999999884653e+01
2.170000000000000000e+02 8.579339999999999122e+01 2.406220000000642401e+01 7.999680000000000746e+01 1.686619999999885522e+01
2.180000000000000000e+02 8.625260000000000105e+01 2.425700000000666279e+01 8.038300000000000978e+01 1.698339999999897287e+01
2.190000000000000000e+02 8.669120000000000914e+01 2.441300000000685344e+01 8.075100000000000477e+01 1.705919999999903425e+01
2.200000000000000000e+02 8.709739999999999327e+01 2.452460000000699125e+01 8.115859999999999275e+01 1.718899999999914030e+01
2.210000000000000000e+02 8.747979999999999734e+01 2.459580000000707756e+01 8.157639999999999247e+01 1.734199999999928465e+01
2.220000000000000000e+02 8.787800000000000011e+01 2.472260000000723323e+01 8.194459999999999411e+01 1.742539999999939582e+01
2.230000000000000000e+02 8.827400000000000091e+01 2.484720000000738338e+01 8.224759999999999138e+01 1.741359999999937358e+01
2.240000000000000000e+02 8.866419999999999391e+01 2.494020000000750059e+01 8.263400000000000034e+01 1.750539999999940477e+01
2.250000000000000000e+02 8.902840000000000487e+01 2.500980000000757997e+01 8.298499999999999943e+01 1.755039999999952727e+01
2.260000000000000000e+02 8.933400000000000318e+01 2.500080000000757252e+01 8.337239999999999895e+01 1.763199999999962131e+01
2.270000000000000000e+02 8.968800000000001660e+01 2.506240000000764923e+01 8.373160000000000025e+01 1.768059999999963594e+01
2.280000000000000000e+02 9.003059999999999263e+01 2.514740000000774955e+01 8.403020000000000778e+01 1.762999999999957268e+01
2.290000000000000000e+02 9.040019999999998390e+01 2.523420000000785635e+01 8.441259999999999764e+01 1.771599999999972397e+01
2.300000000000000000e+02 9.069239999999999213e+01 2.523380000000785728e+01 8.483299999999999841e+01 1.785899999999978149e+01
2.310000000000000000e+02 9.105840000000000600e+01 2.531680000000795872e+01 8.518980000000001951e+01 1.792479999999987683e+01
2.320000000000000000e+02 9.141360000000000241e+01 2.538980000000804793e+01 8.560660000000000025e+01 1.806359999999999033e+01
2.330000000000000000e+02 9.168959999999999866e+01 2.534480000000799294e+01 8.599179999999999779e+01 1.816720000000003665e+01
2.340000000000000000e+02 9.198899999999999011e+01 2.533660000000798362e+01 8.634699999999999420e+01 1.820360000000000156e+01
2.350000000000000000e+02 9.231680000000000064e+01 2.537260000000802762e+01 8.675759999999999650e+01 1.835860000000011283e+01
2.360000000000000000e+02 9.268019999999999925e+01 2.544640000000811497e+01 8.712780000000000769e+01 1.844780000000013231e+01
2.370000000000000000e+02 9.304840000000000089e+01 2.552640000000821274e+01 8.749240000000000350e+01 1.854060000000018604e+01
2.380000000000000000e+02 9.343399999999999750e+01 2.563300000000834444e+01 8.785360000000000014e+01 1.859500000000019426e+01
2.390000000000000000e+02 9.384220000000000539e+01 2.575200000000848988e+01 8.820999999999999375e+01 1.863620000000022259e+01
2.400000000000000000e+02 9.423279999999999745e+01 2.583940000000859882e+01 8.851359999999999673e+01 1.857840000000012637e+01
2.410000000000000000e+02 9.462940000000000396e+01 2.593900000000871842e+01 8.884039999999998827e+01 1.859500000000018005e+01
2.420000000000000000e+02 9.495100000000000762e+01 2.592940000000870526e+01 8.917499999999998295e+01 1.861680000000024648e+01
2.430000000000000000e+02 9.527640000000000953e+01 2.595440000000873582e+01 8.952160000000000650e+01 1.869100000000025830e+01
2.440000000000000000e+02 9.560139999999999816e+01 2.594440000000872715e+01 8.987740000000000862e+01 1.876700000000025881e+01
2.450000000000000000e+02 9.599219999999999686e+01 2.604720000000884994e+01 9.028060000000002105e+01 1.888520000000032439e+01
2.460000000000000000e+02 9.640460000000001628e+01 2.618100000000901417e+01 9.050860000000000127e+01 1.874240000000009232e+01
2.470000000000000000e+02 9.673680000000001655e+01 2.619660000000903466e+01 9.081940000000000168e+01 1.874060000000013559e+01
2.480000000000000000e+02 9.711379999999999768e+01 2.628060000000913732e+01 9.113760000000000616e+01 1.872520000000008622e+01
2.490000000000000000e+02 9.749399999999999977e+01 2.638500000000925994e+01 9.151460000000000150e+01 1.882160000000015643e+01
2.500000000000000000e+02 9.786480000000000246e+01 2.647880000000937883e+01 9.183039999999999736e+01 1.885140000000014382e+01
2.510000000000000000e+02 9.828199999999999648e+01 2.663060000000956506e+01 9.219379999999999598e+01 1.894900000000021123e+01
2.520000000000000000e+02 9.867879999999999541e+01 2.675240000000971463e+01 9.253579999999999472e+01 1.902100000000026370e+01
2.530000000000000000e+02 9.903180000000000405e+01 2.682420000000980309e+01 9.293840000000000146e+01 1.915940000000043142e+01
2.540000000000000000e+02 9.942780000000000484e+01 2.693260000000993415e+01 9.333940000000001191e+01 1.930940000000061474e+01
2.550000000000000000e+02 9.982240000000001601e+01 2.702500000001004565e+01 9.373680000000000234e+01 1.947200000000081488e+01
2.560000000000000000e+02 1.001427999999999940e+02 2.700680000001002412e+01 9.408400000000000318e+01 1.954440000000090194e+01
2.570000000000000000e+02 1.005491999999999848e+02 2.712760000001016891e+01 9.434759999999999991e+01 1.949140000000084072e+01
2.580000000000000000e+02 1.009290000000000020e+02 2.719020000001024329e+01 9.470079999999998677e+01 1.956820000000093174e+01
2.590000000000000000e+02 1.012913999999999959e+02 2.727900000001035608e+01 9.510699999999999932e+01 1.973720000000114183e+01
2.600000000000000000e+02 1.016398000000000081e+02 2.734540000001043936e+01 9.550220000000000198e+01 1.986680000000129809e+01
2.610000000000000000e+02 1.020072000000000116e+02 2.742360000001053066e+01 9.587820000000000675e+01 1.996860000000142321e+01
2.620000000000000000e+02 1.022961999999999989e+02 2.741020000001051571e+01 9.628419999999999845e+01 2.010320000000158558e+01
2.630000000000000000e+02 1.026291999999999973e+02 2.744960000001056599e+01 9.667840000000001055e+01 2.020920000000171868e+01
2.640000000000000000e+02 1.029674000000000120e+02 2.748320000001060492e+01 9.702439999999998577e+01 2.024320000000175668e+01
2.650000000000000000e+02 1.033089999999999975e+02 2.749180000001061686e+01 9.740280000000001337e+01 2.034740000000188331e+01
2.660000000000000000e+02 1.036329999999999956e+02 2.751560000001064310e+01 9.780860000000001264e+01 2.049780000000206925e+01
2.670000000000000000e+02 1.040140000000000100e+02 2.761520000001076625e+01 9.819519999999999982e+01 2.062120000000221864e+01
2.680000000000000000e+02 1.043574000000000126e+02 2.764280000001080140e+01 9.859880000000001132e+01 2.075740000000238794e+01
2.690000000000000000e+02 1.046677999999999997e+02 2.763780000001079173e+01 9.896719999999999118e+01 2.084200000000249275e+01
2.700000000000000000e+02 1.050450000000000159e+02 2.771780000001089661e+01 9.938439999999999941e+01 2.100420000000268672e+01
2.710000000000000000e+02 1.053494000000000028e+02 2.768600000001085348e+01 9.982460000000000377e+01 2.119580000000292230e+01
2.720000000000000000e+02 1.057278000000000020e+02 2.776000000001094037e+01 1.001599999999999966e+02 2.119580000000291875e+01
2.730000000000000000e+02 1.060155999999999921e+02 2.771080000001088095e+01 1.005303999999999860e+02 2.125720000000299947e+01
2.740000000000000000e+02 1.063257999999999868e+02 2.769580000001086262e+01 1.009574000000000069e+02 2.140380000000317295e+01
2.750000000000000000e+02 1.067087999999999965e+02 2.777740000001096021e+01 1.013537999999999926e+02 2.152240000000331932e+01
2.760000000000000000e+02 1.070026000000000010e+02 2.774460000001092652e+01 1.017834000000000003e+02 2.168540000000352208e+01
2.770000000000000000e+02 1.073919999999999959e+02 2.783380000001103483e+01 1.020792000000000144e+02 2.165100000000347791e+01
2.780000000000000000e+02 1.077184000000000026e+02 2.784780000001105549e+01 1.023888000000000034e+02 2.168500000000351591e+01
2.790000000000000000e+02 1.080955999999999904e+02 2.792840000001114831e+01 1.027797999999999945e+02 2.180940000000367363e+01
2.800000000000000000e+02 1.084354000000000013e+02 2.797460000001120761e+01 1.030938000000000017e+02 2.178600000000364290e+01
2.810000000000000000e+02 1.088138000000000005e+02 2.807080000001127473e+01 1.034204000000000008e+02 2.182860000000369283e+01
2.820000000000000000e+02 1.091886000000000223e+02 2.814720000001133826e+01 1.037932000000000130e+02 2.193160000000381871e+01
2.830000000000000000e+02 1.095376000000000261e+02 2.820260000001135481e+01 1.041775999999999982e+02 2.202300000000392899e+01
2.840000000000000000e+02 1.098877999999999986e+02 2.823040000001152094e+01 1.045289999999999964e+02 2.205960000000397869e+01
2.850000000000000000e+02 1.102700000000000102e+02 2.831820000001162541e+01 1.047867999999999995e+02 2.200200000000390688e+01
2.860000000000000000e+02 1.106565999999999974e+02 2.841720000001173219e+01 1.051826000000000079e+02 2.210440000000403415e+01
2.870000000000000000e+02 1.109734000000000123e+02 2.841980000001161955e+01 1.055660000000000025e+02 2.220840000000415770e+01
2.880000000000000000e+02 1.113110000000000070e+02 2.844240000001159885e+01 1.058551999999999964e+02 2.217460000000411569e+01
2.890000000000000000e+02 1.116803999999999917e+02 2.852440000001167419e+01 1.062456000000000103e+02 2.230320000000427783e+01
2.900000000000000000e+02 1.120147999999999939e+02 2.854580000001168827e+01 1.066398000000000081e+02 2.243540000000443513e+01
2.910000000000000000e+02 1.122451999999999970e+02 2.844680000001178399e+01 1.070417999999999950e+02 2.256860000000459721e+01
2.920000000000000000e+02 1.125901999999999958e+02 2.851280000001185400e+01 1.073373999999999882e+02 2.255780000000459040e+01
2.930000000000000000e+02 1.129225999999999885e+02 2.854860000001190912e+01 1.075764000000000067e+02 2.244780000000444886e+01
2.940000000000000000e+02 1.132571999999999974e+02 2.857760000001194456e+01 1.079120000000000061e+02 2.247240000000448035e+01
2.950000000000000000e+02 1.135635999999999939e+02 2.857700000001194596e+01 1.082947999999999809e+02 2.255060000000457521e+01
2.960000000000000000e+02 1.138269999999999982e+02 2.849300000001183975e+01 1.086452000000000169e+02 2.258500000000461938e+01
2.970000000000000000e+02 1.141571999999999889e+02 2.851100000001186174e+01 1.090337999999999994e+02 2.267740000000473444e+01
2.980000000000000000e+02 1.144994000000000085e+02 2.854580000001190143e+01 1.093618000000000023e+02 2.270240000000476499e+01
2.990000000000000000e+02 1.148063999999999965e+02 2.853180000001189143e+01 1.096852000000000089e+02 2.268460000000473897e+01
3.000000000000000000e+02 1.151140000000000043e+02 2.853960000001189456e+01 1.099407999999999959e+02 2.257780000000461129e+01
3.010000000000000000e+02 1.154655999999999949e+02 2.862440000001200247e+01 1.103174000000000063e+02 2.266440000000471855e+01
3.020000000000000000e+02 1.157881999999999891e+02 2.865920000001204215e+01 1.106798000000000002e+02 2.274560000000481352e+01
3.030000000000000000e+02 1.161639999999999873e+02 2.877480000001216354e+01 1.110908000000000015e+02 2.287240000000496920e+01
3.040000000000000000e+02 1.165147999999999939e+02 2.884880000001221845e+01 1.113593999999999937e+02 2.280180000000488505e+01
3.050000000000000000e+02 1.168249999999999886e+02 2.888400000001222878e+01 1.117777999999999992e+02 2.295320000000506866e+01
3.060000000000000000e+02 1.171907999999999959e+02 2.898040000001230965e+01 1.121493999999999858e+02 2.307140000000521241e+01
3.070000000000000000e+02 1.175200000000000102e+02 2.903160000001233954e+01 1.125404000000000053e+02 2.321060000000538537e+01
3.080000000000000000e+02 1.179404000000000110e+02 2.917600000001245064e+01 1.128497999999999877e+02 2.320860000000538292e+01
3.090000000000000000e+02 1.182513999999999896e+02 2.918160000001240206e+01 1.132101999999999862e+02 2.323820000000542052e+01
3.100000000000000000e+02 1.186475999999999971e+02 2.930360000001250143e+01 1.135949999999999989e+02 2.332300000000552131e+01
3.110000000000000000e+02 1.190348000000000184e+02 2.940600000001257541e+01 1.139277999999999906e+02 2.333080000000553511e+01
3.120000000000000000e+02 1.193915999999999968e+02 2.947080000001266953e+01 1.142699999999999960e+02 2.336560000000557125e+01
3.130000000000000000e+02 1.197240000000000180e+02 2.951740000001266395e+01 1.146670000000000158e+02 2.349300000000572908e+01
3.140000000000000000e+02 1.201006000000000142e+02 2.961040000001269590e+01 1.150037999999999982e+02 2.355580000000581009e+01
3.150000000000000000e+02 1.204898000000000025e+02 2.971020000001277594e+01 1.153491999999999962e+02 2.360760000000586700e+01
3.160000000000000000e+02 1.208958000000000084e+02 2.982140000001290403e+01 1.157532000000000068e+02 2.373940000000602879e+01
3.170000000000000000e+02 1.212567999999999984e+02 2.986760000001297044e+01 1.161490000000000009e+02 2.386500000000618371e+01
3.180000000000000000e+02 1.215611999999999995e+02 2.985660000001295344e+01 1.164902000000000157e+02 2.393240000000626821e+01
3.190000000000000000e+02 1.219110000000000014e+02 2.991420000001300394e+01 1.168254000000000019e+02 2.400180000000634806e+01
3.200000000000000000e+02 1.222312000000000012e+02 2.993820000001299775e+01 1.171509999999999962e+02 2.405300000000641347e+01
3.210000000000000000e+02 1.225928000000000111e+02 3.002140000001302411e+01 1.174726000000000141e+02 2.407400000000643914e+01
3.220000000000000000e+02 1.229530000000000030e+02 3.010080000001309486e+01 1.178465999999999951e+02 2.416460000000655128e+01
3.230000000000000000e+02 1.233180000000000121e+02 3.018220000001313963e+01 1.182413999999999987e+02 2.427920000000669276e+01
3.240000000000000000e+02 1.236341999999999928e+02 3.019180000001311726e+01 1.184564000000000021e+02 2.414380000000652160e+01
3.250000000000000000e+02 1.240042000000000115e+02 3.027760000001313045e+01 1.188564000000000078e+02 2.426640000000667641e+01
3.260000000000000000e+02 1.243824000000000183e+02 3.036640000001313666e+01 1.192473999999999990e+02 2.438400000000681800e+01
3.270000000000000000e+02 1.247253999999999934e+02 3.039780000001315585e+01 1.196086000000000240e+02 2.446640000000691373e+01
3.280000000000000000e+02 1.250636000000000081e+02 3.042680000001315932e+01 1.198175999999999846e+02 2.434540000000676940e+01
3.290000000000000000e+02 1.253836000000000013e+02 3.043280000001318086e+01 1.201878000000000100e+02 2.446800000000691711e+01
3.300000000000000000e+02 1.256955999999999847e+02 3.040020000001310052e+01 1.205383999999999958e+02 2.454280000000701278e+01
3.310000000000000000e+02 1.260401999999999987e+02 3.044980000001312703e+01 1.208598000000000070e+02 2.457340000000704805e+01
3.320000000000000000e+02 1.263352000000000004e+02 3.045220000001310723e+01 1.212413999999999987e+02 2.470300000000720786e+01
3.330000000000000000e+02 1.266850000000000023e+02 3.051300000001311474e+01 1.216378000000000128e+02 2.483660000000737256e+01
3.340000000000000000e+02 1.270478000000000094e+02 3.059240000001314996e+01 1.220054000000000087e+02 2.490120000000744938e+01
3.350000000000000000e+02 1.273921999999999883e+02 3.065860000001318753e+01 1.224174000000000007e+02 2.504640000000762967e+01
3.360000000000000000e+02 1.276681999999999846e+02 3.063840000001312802e+01 1.227891999999999939e+02 2.514700000000775049e+01
3.370000000000000000e+02 1.280091999999999928e+02 3.069100000001314399e+01 1.231531999999999982e+02 2.521740000000783510e+01
3.380000000000000000e+02 1.283495999999999810e+02 3.073740000001316020e+01 1.235292000000000030e+02 2.530740000000794510e+01
3.390000000000000000e+02 1.286688000000000045e+02 3.073700000001340982e+01 1.239101999999999890e+02 2.539220000000804944e+01
3.400000000000000000e+02 1.289304000000000201e+02 3.066680000001329987e+01 1.243024000000000058e+02 2.546360000000813528e+01
3.410000000000000000e+02 1.292387999999999977e+02 3.066360000001330377e+01 1.246938000000000102e+02 2.554860000000823561e+01
3.420000000000000000e+02 1.295240000000000009e+02 3.064220000001351352e+01 1.249243999999999915e+02 2.545080000000811893e+01
3.430000000000000000e+02 1.298600000000000136e+02 3.069300000001354078e+01 1.252758000000000038e+02 2.550280000000818603e+01
3.440000000000000000e+02 1.301905999999999892e+02 3.071720000001361228e+01 1.256346000000000060e+02 2.556640000000826518e+01
3.450000000000000000e+02 1.305073999999999899e+02 3.070360000001362977e+01 1.259985999999999819e+02 2.563760000000835149e+01
3.460000000000000000e+02 1.308427999999999827e+02 3.072820000001366836e+01 1.263449999999999989e+02 2.567860000000839804e+01
3.470000000000000000e+02 1.311033999999999935e+02 3.065660000001360430e+01 1.267319999999999851e+02 2.580420000000855296e+01
3.480000000000000000e+02 1.313833999999999946e+02 3.058400000001379482e+01 1.270285999999999973e+02 2.580740000000855972e+01
3.490000000000000000e+02 1.316596000000000117e+02 3.053180000001372463e+01 1.273363999999999834e+02 2.580420000000854941e+01
3.500000000000000000e+02 1.319089999999999918e+02 3.046020000001357175e+01 1.276769999999999925e+02 2.586280000000862600e+01
3.510000000000000000e+02 1.322136000000000138e+02 3.046100000001354502e+01 1.280780000000000030e+02 2.599700000000878930e+01
3.520000000000000000e+02 1.325432000000000130e+02 3.049180000001353719e+01 1.284913999999999987e+02 2.613840000000896424e+01
3.530000000000000000e+02 1.328460000000000036e+02 3.044940000001344060e+01 1.288705999999999960e+02 2.623220000000907604e+01
3.540000000000000000e+02 1.331844000000000108e+02 3.048640000001343964e+01 1.292462000000000160e+02 2.632180000000918696e+01
3.550000000000000000e+02 1.335097999999999843e+02 3.052060000001347362e+01 1.296125999999999863e+02 2.638480000000926040e+01
3.560000000000000000e+02 1.338300000000000125e+02 3.055720000001350911e+01 1.299303999999999917e+02 2.640620000000929224e+01
3.570000000000000000e+02 1.341877999999999815e+02 3.065100000001358893e+01 1.302760000000000105e+02 2.646040000000935066e+01
3.580000000000000000e+02 1.345113999999999805e+02 3.068960000001357713e+01 1.305608000000000004e+02 2.640040000000927733e+01
3.590000000000000000e+02 1.348449999999999989e+02 3.074620000001360154e+01 1.308974000000000046e+02 2.643500000000932459e+01
3.600000000000000000e+02 1.350785999999999945e+02 3.067920000001344860e+01 1.312693999999999903e+02 2.651420000000942068e+01
3.610000000000000000e+02 1.353873999999999853e+02 3.070860000001343337e+01 1.316862000000000137e+02 2.664240000000958020e+01
3.620000000000000000e+02 1.356769999999999925e+02 3.070600000001339325e+01 1.320611999999999853e+02 2.669880000000964770e+01
3.630000000000000000e+02 1.359782000000000153e+02 3.070440000001340763e+01 1.323960000000000150e+02 2.671160000000966761e+01
3.640000000000000000e+02 1.362426000000000101e+02 3.066060000001352392e+01 1.327442000000000064e+02 2.676080000000972703e+01
3.650000000000000000e+02 1.365364000000000146e+02 3.066100000001353720e+01 1.330948000000000206e+02 2.681560000000979116e+01
3.660000000000000000e+02 1.368583999999999889e+02 3.069680000001359588e+01 1.334814000000000078e+02 2.689560000000988538e+01
3.670000000000000000e+02 1.371432000000000073e+02 3.066720000001354762e+01 1.338170000000000073e+02 2.691860000000990993e+01
3.680000000000000000e+02 1.374859999999999900e+02 3.073100000001355525e+01 1.341169999999999902e+02 2.690720000000990098e+01
3.690000000000000000e+02 1.378285999999999945e+02 3.080060000001355647e+01 1.344664000000000215e+02 2.697300000000998210e+01
3.700000000000000000e+02 1.381784000000000106e+02 3.086980000001351954e+01 1.348131999999999948e+02 2.704000000001006043e+01
3.710000000000000000e+02 1.384973999999999990e+02 3.090100000001349656e+01 1.351286000000000058e+02 2.705700000001008476e+01
3.720000000000000000e+02 1.387549999999999955e+02 3.085420000001338181e+01 1.354193999999999960e+02 2.702760000001004670e+01
3.730000000000000000e+02 1.390586000000000126e+02 3.088900000001338242e+01 1.357210000000000036e+02 2.700960000001002825e+01
3.740000000000000000e+02 1.393585999999999956e+02 3.090960000001342678e+01 1.360751999999999953e+02 2.707800000001010687e+01
3.750000000000000000e+02 1.396485999999999876e+02 3.092620000001356573e+01 1.364313999999999965e+02 2.714900000001019720e+01
3.760000000000000000e+02 1.399534000000000162e+02 3.093400000001360084e+01 1.367800000000000011e+02 2.721340000001027448e+01
3.770000000000000000e+02 1.402685999999999922e+02 3.095300000001360630e+01 1.371145999999999958e+02 2.726360000001033512e+01
3.780000000000000000e+02 1.405861999999999910e+02 3.097980000001361134e+01 1.374520000000000266e+02 2.730560000001038645e+01
3.790000000000000000e+02 1.409148000000000138e+02 3.102640000001363063e+01 1.377964000000000055e+02 2.736960000001046467e+01
3.800000000000000000e+02 1.412142000000000053e+02 3.103880000001365502e+01 1.381440000000000055e+02 2.740780000001051064e+01
3.810000000000000000e+02 1.415224000000000046e+02 3.106700000001367101e+01 1.385012000000000114e+02 2.745780000001057530e+01
3.820000000000000000e+02 1.418139999999999930e+02 3.107120000001365412e+01 1.388105999999999938e+02 2.744480000001055586e+01
3.830000000000000000e+02 1.420850000000000080e+02 3.103520000001378421e+01 1.391664000000000101e+02 2.749040000001061657e+01
3.840000000000000000e+02 1.424000000000000057e+02 3.103540000001375887e+01 1.394834000000000174e+02 2.750860000001063810e+01
3.850000000000000000e+02 1.426479999999999961e+02 3.093840000001362611e+01 1.398355999999999995e+02 2.758480000001073051e+01
3.860000000000000000e+02 1.429632000000000005e+02 3.096380000001361310e+01 1.401328000000000316e+02 2.757640000001072167e+01
3.870000000000000000e+02 1.432826000000000022e+02 3.099920000001362652e+01 1.404689999999999941e+02 2.762900000001078382e+01
3.880000000000000000e+02 1.435975999999999999e+02 3.101420000001364485e+01 1.407954000000000008e+02 2.765740000001081711e+01
3.890000000000000000e+02 1.439305999999999983e+02 3.104080000001367523e+01 1.410878000000000156e+02 2.766500000001082782e+01
3.900000000000000000e+02 1.441591999999999985e+02 3.091620000001354285e+01 1.414311999999999898e+02 2.772980000001090772e+01
3.910000000000000000e+02 1.444833999999999889e+02 3.093400000001356887e+01 1.417701999999999884e+02 2.778560000001097308e+01
3.920000000000000000e+02 1.447854000000000099e+02 3.092220000001355373e+01 1.420905999999999949e+02 2.779020000001098012e+01
3.930000000000000000e+02 1.450837999999999965e+02 3.091220000001355217e+01 1.424223999999999819e+02 2.782260000001102185e+01
3.940000000000000000e+02 1.453703999999999894e+02 3.089880000001353721e+01 1.427606000000000108e+02 2.785100000001105514e+01
3.950000000000000000e+02 1.456145999999999958e+02 3.082820000001343530e+01 1.429522000000000048e+02 2.768240000001085122e+01
3.960000000000000000e+02 1.459373999999999967e+02 3.083920000001348427e+01 1.432775999999999783e+02 2.770260000001087519e+01
3.970000000000000000e+02 1.462738000000000227e+02 3.085300000001347343e+01 1.436016000000000190e+02 2.771460000001088986e+01
3.980000000000000000e+02 1.465662000000000091e+02 3.083360000001369983e+01 1.438890000000000100e+02 2.768380000001085151e+01
3.990000000000000000e+02 1.469020000000000152e+02 3.087700000001373013e+01 1.442306000000000097e+02 2.772080000001089672e+01
4.000000000000000000e+02 1.472004000000000019e+02 3.085120000001369434e+01 1.445097999999999843e+02 2.765040000001080500e+01
4.010000000000000000e+02 1.474939999999999998e+02 3.085320000001365770e+01 1.447927999999999997e+02 2.763240000001078656e+01
4.020000000000000000e+02 1.477795999999999879e+02 3.082040000001366664e+01 1.451160000000000139e+02 2.764940000001081088e+01
4.030000000000000000e+02 1.480759999999999934e+02 3.081420000001364912e+01 1.454034000000000333e+02 2.763160000001078487e+01
4.040000000000000000e+02 1.483812000000000069e+02 3.081920000001362325e+01 1.457528000000000077e+02 2.767200000001083637e+01
4.050000000000000000e+02 1.486938000000000102e+02 3.078360000001353569e+01 1.460430000000000064e+02 2.766260000001082631e+01
4.060000000000000000e+02 1.490358000000000231e+02 3.083120000001353489e+01 1.464159999999999968e+02 2.774900000001093048e+01
4.070000000000000000e+02 1.493977999999999895e+02 3.090740000001360244e+01 1.467685999999999922e+02 2.781860000001101696e+01
4.080000000000000000e+02 1.497010000000000218e+02 3.087540000001355622e+01 1.470191999999999837e+02 2.774020000001092257e+01
4.090000000000000000e+02 1.500226000000000113e+02 3.090540000001359289e+01 1.473785999999999774e+02 2.778100000001096959e+01
4.100000000000000000e+02 1.503146000000000129e+02 3.088040000001359076e+01 1.476620000000000061e+02 2.770440000001087810e+01
4.110000000000000000e+02 1.506508000000000038e+02 3.090640000001362253e+01 1.480075999999999965e+02 2.772040000001089766e+01
4.120000000000000000e+02 1.509636000000000138e+02 3.090480000001365823e+01 1.483701999999999828e+02 2.777720000001096423e+01
4.130000000000000000e+02 1.512697999999999752e+02 3.092140000001363731e+01 1.487507999999999981e+02 2.787260000001107940e+01
4.140000000000000000e+02 1.515822000000000003e+02 3.093760000001362442e+01 1.491109999999999900e+02 2.793640000001116164e+01
4.150000000000000000e+02 1.518628000000000213e+02 3.090000000001355929e+01 1.494635999999999854e+02 2.800440000001124474e+01
4.160000000000000000e+02 1.521634000000000242e+02 3.085880000001350965e+01 1.498332000000000050e+02 2.808440000001133896e+01
4.170000000000000000e+02 1.524230000000000018e+02 3.077820000001351985e+01 1.501485999999999876e+02 2.805420000001130632e+01
4.180000000000000000e+02 1.527111999999999910e+02 3.072560000001345415e+01 1.504947999999999979e+02 2.808660000001134094e+01
4.190000000000000000e+02 1.529433999999999969e+02 3.060320000001328467e+01 1.508355999999999995e+02 2.811580000001137947e+01
4.200000000000000000e+02 1.532549999999999955e+02 3.060560000001328973e+01 1.511459999999999866e+02 2.810880000001137091e+01
4.210000000000000000e+02 1.535915999999999997e+02 3.063600000001333257e+01 1.514219999999999970e+02 2.806740000001131818e+01
4.220000000000000000e+02 1.539277999999999906e+02 3.066640000001340738e+01 1.516878000000000100e+02 2.800080000001123892e+01
4.230000000000000000e+02 1.542578000000000031e+02 3.069760000001343769e+01 1.520073999999999899e+02 2.800220000001124276e+01
4.240000000000000000e+02 1.545198000000000036e+02 3.062820000001336851e+01 1.522922000000000082e+02 2.795060000001117473e+01
4.250000000000000000e+02 1.548213999999999828e+02 3.062960000001335459e+01 1.525836000000000183e+02 2.794840000001117630e+01
4.260000000000000000e+02 1.550942000000000007e+02 3.056120000001326176e+01 1.529258000000000095e+02 2.799800000001123124e+01
4.270000000000000000e+02 1.553481999999999914e+02 3.046740000001345194e+01 1.531983999999999924e+02 2.794620000001116722e+01
4.280000000000000000e+02 1.555834000000000117e+02 3.034720000001352957e+01 1.534504000000000019e+02 2.787820000001108767e+01
4.290000000000000000e+02 1.559044000000000096e+02 3.037480000001358604e+01 1.537401999999999873e+02 2.787360000001108062e+01
4.300000000000000000e+02 1.562283999999999935e+02 3.039400000001363011e+01 1.540396000000000072e+02 2.790240000001112008e+01
4.310000000000000000e+02 1.565340000000000202e+02 3.040360000001367169e+01 1.543025999999999840e+02 2.784980000001105083e+01
4.320000000000000000e+02 1.568371999999999957e+02 3.041020000001373802e+01 1.545649999999999977e+02 2.778780000001097505e+01
4.330000000000000000e+02 1.571088000000000022e+02 3.036520000001388553e+01 1.548604000000000269e+02 2.778540000001097354e+01
4.340000000000000000e+02 1.573645999999999958e+02 3.028660000001386265e+01 1.551767999999999859e+02 2.782840000001102965e+01
4.350000000000000000e+02 1.576599999999999966e+02 3.025880000001392034e+01 1.554703999999999837e+02 2.783880000001104094e+01
4.360000000000000000e+02 1.579671999999999912e+02 3.022380000001394507e+01 1.557971999999999753e+02 2.787740000001108598e+01
4.370000000000000000e+02 1.582927999999999997e+02 3.024160000001393911e+01 1.561148000000000025e+02 2.789640000001111275e+01
4.380000000000000000e+02 1.586226000000000056e+02 3.025420000001395238e+01 1.564164000000000101e+02 2.788220000001109611e+01
4.390000000000000000e+02 1.589136000000000024e+02 3.023740000001390982e+01 1.566756000000000029e+02 2.780760000001099996e+01
4.400000000000000000e+02 1.592364000000000033e+02 3.027240000001398812e+01 1.569553999999999974e+02 2.780520000001099135e+01
4.410000000000000000e+02 1.595543999999999869e+02 3.030720000001405623e+01 1.572333999999999889e+02 2.778100000001094116e+01
4.420000000000000000e+02 1.598521999999999821e+02 3.031860000001407229e+01 1.575440000000000111e+02 2.777700000001091141e+01
4.430000000000000000e+02 1.601447999999999752e+02 3.032300000001407980e+01 1.578538000000000068e+02 2.777380000001087978e+01
4.440000000000000000e+02 1.604327999999999861e+02 3.031180000001405972e+01 1.581940000000000168e+02 2.780700000001091965e+01
4.450000000000000000e+02 1.606946000000000083e+02 3.027240000001401299e+01 1.585563999999999965e+02 2.788880000001097770e+01
4.460000000000000000e+02 1.609235999999999933e+02 3.015980000001388106e+01 1.588958000000000084e+02 2.794300000001101836e+01
4.470000000000000000e+02 1.611272000000000162e+02 3.001460000001369721e+01 1.592203999999999837e+02 2.799180000001099700e+01
4.480000000000000000e+02 1.614384000000000015e+02 3.002740000001371357e+01 1.595611999999999853e+02 2.806140000001104795e+01
4.490000000000000000e+02 1.617056000000000040e+02 3.000120000001368226e+01 1.598979999999999961e+02 2.812600000001107503e+01
4.500000000000000000e+02 1.620174000000000092e+02 3.001240000001369879e+01 1.602456000000000245e+02 2.821040000001110570e+01
4.510000000000000000e+02 1.623312000000000239e+02 3.003560000001372288e+01 1.605728000000000009e+02 2.826540000001116937e+01
4.520000000000000000e+02 1.626257999999999981e+02 3.004080000001373207e+01 1.608896000000000015e+02 2.830480000001124097e+01
4.530000000000000000e+02 1.628439999999999941e+02 2.994660000001361766e+01 1.611901999999999759e+02 2.832820000001125749e+01
4.540000000000000000e+02 1.631391999999999882e+02 2.993220000001359793e+01 1.614808000000000163e+02 2.831380000001128039e+01
4.550000000000000000e+02 1.634118000000000279e+02 2.988320000001353804e+01 1.617069999999999936e+02 2.818480000001114405e+01
4.560000000000000000e+02 1.636965999999999894e+02 2.986040000001350947e+01 1.620253999999999905e+02 2.820720000001118422e+01
4.570000000000000000e+02 1.640029999999999859e+02 2.985460000001350522e+01 1.623260000000000218e+02 2.818020000001117964e+01
4.580000000000000000e+02 1.643163999999999874e+02 2.985520000001350027e+01 1.626348000000000127e+02 2.817960000001118814e+01
4.590000000000000000e+02 1.645362000000000080e+02 2.974560000001337201e+01 1.629131999999999891e+02 2.810700000001113352e+01
4.600000000000000000e+02 1.647659999999999911e+02 2.965740000001326138e+01 1.632275999999999954e+02 2.811000000001110521e+01
4.610000000000000000e+02 1.650217999999999847e+02 2.960260000001319725e+01 1.635072000000000116e+02 2.806020000001105430e+01
4.620000000000000000e+02 1.652500000000000000e+02 2.949400000001305955e+01 1.638053999999999917e+02 2.803580000001102235e+01
4.630000000000000000e+02 1.655183999999999855e+02 2.945660000001301881e+01 1.641118000000000166e+02 2.801860000001112638e+01
4.640000000000000000e+02 1.658077999999999861e+02 2.944060000001299571e+01 1.644556000000000040e+02 2.804700000001111704e+01
4.650000000000000000e+02 1.660982000000000198e+02 2.942680000001297813e+01 1.647434000000000083e+02 2.800380000001106140e+01
4.660000000000000000e+02 1.663234000000000208e+02 2.934500000001288100e+01 1.650675999999999704e+02 2.802000000001105562e+01
4.670000000000000000e+02 1.666069999999999993e+02 2.929720000001282187e+01 1.653937999999999988e+02 2.805400000001110783e+01
4.680000000000000000e+02 1.668899999999999864e+02 2.926400000001277846e+01 1.656921999999999855e+02 2.801140000001104369e+01
4.690000000000000000e+02 1.671682000000000130e+02 2.924880000001276414e+01 1.660226000000000113e+02 2.803740000001102572e+01
4.700000000000000000e+02 1.674684000000000310e+02 2.925140000001276874e+01 1.663539999999999850e+02 2.806360000001104282e+01
4.710000000000000000e+02 1.677735999999999876e+02 2.925600000001277223e+01 1.666557999999999993e+02 2.804180000001123929e+01
4.720000000000000000e+02 1.680757999999999868e+02 2.924120000001275343e+01 1.669796000000000049e+02 2.806720000001131865e+01
4.730000000000000000e+02 1.683529999999999802e+02 2.919280000001269215e+01 1.672693999999999903e+02 2.805520000001130398e+01
4.740000000000000000e+02 1.686467999999999847e+02 2.916220000001265333e+01 1.675609999999999786e+02 2.800220000001124276e+01
4.750000000000000000e+02 1.689336000000000126e+02 2.912240000001260753e+01 1.677973999999999819e+02 2.788140000001109442e+01
4.760000000000000000e+02 1.691873999999999967e+02 2.905220000001251890e+01 1.681086000000000240e+02 2.783740000001103709e+01
4.770000000000000000e+02 1.694781999999999869e+02 2.903980000001250517e+01 1.683607999999999834e+02 2.771620000001088968e+01
4.780000000000000000e+02 1.697927999999999997e+02 2.904460000001251530e+01 1.686639999999999873e+02 2.769340000001086111e+01
4.790000000000000000e+02 1.701166000000000054e+02 2.904860000001251308e+01 1.689781999999999869e+02 2.770380000001087950e+01
4.800000000000000000e+02 1.704227999999999952e+02 2.904940000001251832e+01 1.692252000000000010e+02 2.761580000001077195e+01
4.810000000000000000e+02 1.706709999999999923e+02 2.898200000001243737e+01 1.695514000000000010e+02 2.765540000001081822e+01
4.820000000000000000e+02 1.708862000000000023e+02 2.885640000001228245e+01 1.698108000000000004e+02 2.758760000001073109e+01
4.830000000000000000e+02 1.711367999999999938e+02 2.877960000001219143e+01 1.700892000000000053e+02 2.756380000001070130e+01
4.840000000000000000e+02 1.714429999999999836e+02 2.877240000001217979e+01 1.704190000000000111e+02 2.761940000001077067e+01
4.850000000000000000e+02 1.717275999999999954e+02 2.874040000001214423e+01 1.707223999999999933e+02 2.761700000001076916e+01
4.860000000000000000e+02 1.719855999999999767e+02 2.868160000001207166e+01 1.709906000000000006e+02 2.755360000001069309e+01
4.870000000000000000e+02 1.722735999999999876e+02 2.867940000001206613e+01 1.712280000000000086e+02 2.747500000001059561e+01
4.880000000000000000e+02 1.725294000000000096e+02 2.863360000001200945e+01 1.714748000000000161e+02 2.739620000001049860e+01
4.890000000000000000e+02 1.727749999999999773e+02 2.853620000001189538e+01 1.717727999999999895e+02 2.739520000001049738e+01
4.900000000000000000e+02 1.730641999999999996e+02 2.850340000001185103e+01 1.720132000000000119e+02 2.728500000001036341e+01
4.910000000000000000e+02 1.733593999999999937e+02 2.850240000001184981e+01 1.722796000000000163e+02 2.724480000001031499e+01
4.920000000000000000e+02 1.736090000000000089e+02 2.842140000001175082e+01 1.725994000000000028e+02 2.728360000001035957e+01
4.930000000000000000e+02 1.738885999999999683e+02 2.841020000001173429e+01 1.729260000000000161e+02 2.731720000001040205e+01
4.940000000000000000e+02 1.741798000000000002e+02 2.837860000001169780e+01 1.732125999999999806e+02 2.726760000001034001e+01
4.950000000000000000e+02 1.744866000000000099e+02 2.837000000001168587e+01 1.735451999999999941e+02 2.729540000001037470e+01
4.960000000000000000e+02 1.747267999999999688e+02 2.827560000001157547e+01 1.738415999999999997e+02 2.726720000001034094e+01
4.970000000000000000e+02 1.750081999999999880e+02 2.824200000001153299e+01 1.741779999999999973e+02 2.729020000001036550e+01
4.980000000000000000e+02 1.752473999999999990e+02 2.815160000001142393e+01 1.744652000000000385e+02 2.723940000001030981e+01
4.990000000000000000e+02 1.754885999999999910e+02 2.806140000001131440e+01 1.747757999999999754e+02 2.724420000001031639e+01
5.000000000000000000e+02 1.757604000000000042e+02 2.800740000001124486e+01 1.750643999999999778e+02 2.724040000001030748e+01
5.010000000000000000e+02 1.760501999999999896e+02 2.798940000001122641e+01 1.753426000000000045e+02 2.722080000001028566e+01
5.020000000000000000e+02 1.763281999999999812e+02 2.795300000001117979e+01 1.756102000000000203e+02 2.718360000001023735e+01
5.030000000000000000e+02 1.765552000000000135e+02 2.784640000001104809e+01 1.759144000000000290e+02 2.719040000001024282e+01
5.040000000000000000e+02 1.767841999999999985e+02 2.774400000001092437e+01 1.762004000000000019e+02 2.717520000001023206e+01
5.050000000000000000e+02 1.770486000000000217e+02 2.769360000001086064e+01 1.765065999999999917e+02 2.716280000001021122e+01
5.060000000000000000e+02 1.772683999999999855e+02 2.753740000001067045e+01 1.767901999999999703e+02 2.711560000001015425e+01
5.070000000000000000e+02 1.775759999999999934e+02 2.751320000001064159e+01 1.770489999999999782e+02 2.701180000001002668e+01
5.080000000000000000e+02 1.778522000000000105e+02 2.748520000001060737e+01 1.773682000000000016e+02 2.703900000001006632e+01
5.090000000000000000e+02 1.781054000000000030e+02 2.742660000001053433e+01 1.776589999999999918e+02 2.702820000001004530e+01
5.100000000000000000e+02 1.783862000000000023e+02 2.741300000001051984e+01 1.779214000000000055e+02 2.698420000000999508e+01
5.110000000000000000e+02 1.786782000000000039e+02 2.738840000001048836e+01 1.782144000000000119e+02 2.698660000000999304e+01
5.120000000000000000e+02 1.789747999999999877e+02 2.738600000001048684e+01 1.785250000000000057e+02 2.699740000001001050e+01
5.130000000000000000e+02 1.792575999999999965e+02 2.737880000001047875e+01 1.788622000000000014e+02 2.702400000001004088e+01
5.140000000000000000e+02 1.795591999999999757e+02 2.738800000001048573e+01 1.791532000000000266e+02 2.700080000001001679e+01
5.150000000000000000e+02 1.798756000000000199e+02 2.741920000001052671e+01 1.794849999999999852e+02 2.701680000001003634e+01
5.160000000000000000e+02 1.801430000000000007e+02 2.734780000001043732e+01 1.798018000000000143e+02 2.702820000001004885e+01
5.170000000000000000e+02 1.804113999999999862e+02 2.732100000001041096e+01 1.800879999999999939e+02 2.697160000000997826e+01
5.180000000000000000e+02 1.806367999999999938e+02 2.720760000001026668e+01 1.803619999999999948e+02 2.692180000000991669e+01
5.190000000000000000e+02 1.808909999999999911e+02 2.711760000001015669e+01 1.806177999999999884e+02 2.684120000000982031e+01
5.200000000000000000e+02 1.811665999999999883e+02 2.707860000001011258e+01 1.808614000000000033e+02 2.674840000000970619e+01
5.210000000000000000e+02 1.814018000000000370e+02 2.699380000001000468e+01 1.811616000000000213e+02 2.673820000000969443e+01
5.220000000000000000e+02 1.816983999999999924e+02 2.697560000000998670e+01 1.814175999999999931e+02 2.667480000000961482e+01
5.230000000000000000e+02 1.819293999999999869e+02 2.688220000000987042e+01 1.817301999999999680e+02 2.670280000000965259e+01
5.240000000000000000e+02 1.822166000000000281e+02 2.686000000000984755e+01 1.820469999999999970e+02 2.672460000000967995e+01
5.250000000000000000e+02 1.824793999999999983e+02 2.682780000000980181e+01 1.823249999999999886e+02 2.667060000000961040e+01
5.260000000000000000e+02 1.827076000000000136e+02 2.670200000000965446e+01 1.826189999999999998e+02 2.665320000000959055e+01
5.270000000000000000e+02 1.829835999999999956e+02 2.669060000000963839e+01 1.828694000000000131e+02 2.657160000000948941e+01
5.280000000000000000e+02 1.832262000000000057e+02 2.659580000000951827e+01 1.831430000000000007e+02 2.654140000000945676e+01
5.290000000000000000e+02 1.835076000000000249e+02 2.658420000000950267e+01 1.834150000000000205e+02 2.647320000000937057e+01
5.300000000000000000e+02 1.838027999999999906e+02 2.659320000000951723e+01 1.836976000000000226e+02 2.643960000000932808e+01
5.310000000000000000e+02 1.840801999999999907e+02 2.658360000000950407e+01 1.839911999999999921e+02 2.641860000000930242e+01
5.320000000000000000e+02 1.843720000000000141e+02 2.658980000000951449e+01 1.843006000000000029e+02 2.642280000000931039e+01
5.330000000000000000e+02 1.846501999999999839e+02 2.656860000000948929e+01 1.846189999999999998e+02 2.644540000000933944e+01
5.340000000000000000e+02 1.849271999999999991e+02 2.654260000000945396e+01 1.849214000000000055e+02 2.646080000000935684e+01
5.350000000000000000e+02 1.851913999999999874e+02 2.651120000000941701e+01 1.852189999999999941e+02 2.647060000000936952e+01
5.360000000000000000e+02 1.854545999999999992e+02 2.649760000000939897e+01 1.854592000000000098e+02 2.640380000000928717e+01
5.370000000000000000e+02 1.856769999999999925e+02 2.643240000000932000e+01 1.857458000000000311e+02 2.637880000000925307e+01
5.380000000000000000e+02 1.859327999999999861e+02 2.638900000000926838e+01 1.860441999999999894e+02 2.636340000000923567e+01
5.390000000000000000e+02 1.862162000000000148e+02 2.635400000000922205e+01 1.863387999999999920e+02 2.633840000000920867e+01
5.400000000000000000e+02 1.863794000000000040e+02 2.612840000000895202e+01 1.865634000000000015e+02 2.617720000000901237e+01
5.410000000000000000e+02 1.866631999999999891e+02 2.609880000000891442e+01 1.868484000000000265e+02 2.616740000000899613e+01
5.420000000000000000e+02 1.869356000000000222e+02 2.603760000000884034e+01 1.871422000000000025e+02 2.616560000000899322e+01
5.430000000000000000e+02 1.872077999999999918e+02 2.596780000000875077e+01 1.873896000000000299e+02 2.608040000000889336e+01
5.440000000000000000e+02 1.874861999999999966e+02 2.590360000000867657e+01 1.876872000000000185e+02 2.607100000000887974e+01
5.450000000000000000e+02 1.877375999999999863e+02 2.582820000000857874e+01 1.879632000000000005e+02 2.603980000000883877e+01
5.460000000000000000e+02 1.880219999999999914e+02 2.577960000000852148e+01 1.882489999999999952e+02 2.599780000000878744e+01
5.470000000000000000e+02 1.883111999999999853e+02 2.574800000000848499e+01 1.885221999999999980e+02 2.595480000000873133e+01
5.480000000000000000e+02 1.885604000000000156e+02 2.566820000000838675e+01 1.887900000000000205e+02 2.587120000000863485e+01
5.490000000000000000e+02 1.888324000000000069e+02 2.561460000000832338e+01 1.890670000000000073e+02 2.578900000000853510e+01
5.500000000000000000e+02 1.890824000000000069e+02 2.555460000000825005e+01 1.893396000000000186e+02 2.572260000000845537e+01
5.510000000000000000e+02 1.893361999999999910e+02 2.549660000000817561e+01 1.896323999999999899e+02 2.570480000000843290e+01
5.520000000000000000e+02 1.896005999999999858e+02 2.543920000000810688e+01 1.898949999999999818e+02 2.562400000000832989e+01
5.530000000000000000e+02 1.898677999999999884e+02 2.539940000000806108e+01 1.901758000000000095e+02 2.559280000000829602e+01
5.540000000000000000e+02 1.901111999999999966e+02 2.530880000000794894e+01 1.904492000000000189e+02 2.554600000000824167e+01
5.550000000000000000e+02 1.903943999999999903e+02 2.525720000000788446e+01 1.907404000000000224e+02 2.552760000000821350e+01
5.560000000000000000e+02 1.906664000000000101e+02 2.518520000000779646e+01 1.909882000000000062e+02 2.546820000000814233e+01
5.570000000000000000e+02 1.908968000000000131e+02 2.504300000000761983e+01 1.912863999999999862e+02 2.548300000000816112e+01
5.580000000000000000e+02 1.911786000000000172e+02 2.500360000000757310e+01 1.915405999999999835e+02 2.540620000000806300e+01
5.590000000000000000e+02 1.914786000000000001e+02 2.499080000000756030e+01 1.917640000000000100e+02 2.531060000000794830e+01
5.600000000000000000e+02 1.917703999999999667e+02 2.496340000000752468e+01 1.920127999999999702e+02 2.522840000000785210e+01
5.610000000000000000e+02 1.920314000000000192e+02 2.490500000000745473e+01 1.923011999999999659e+02 2.520760000000782242e+01
5.620000000000000000e+02 1.922901999999999703e+02 2.481340000000734136e+01 1.925743999999999971e+02 2.516400000000776771e+01
5.630000000000000000e+02 1.925348000000000184e+02 2.468720000000718784e+01 1.928168000000000006e+02 2.508800000000767483e+01
5.640000000000000000e+02 1.927982000000000085e+02 2.462480000000711300e+01 1.930884000000000071e+02 2.504220000000762170e+01
5.650000000000000000e+02 1.930690000000000168e+02 2.457940000000705538e+01 1.933506000000000142e+02 2.496560000000753021e+01
5.660000000000000000e+02 1.933036000000000172e+02 2.448800000000694510e+01 1.935804000000000258e+02 2.484600000000738262e+01
5.670000000000000000e+02 1.935749999999999886e+02 2.445480000000690524e+01 1.938346000000000231e+02 2.476640000000728392e+01
5.680000000000000000e+02 1.938129999999999882e+02 2.438100000000681433e+01 1.940751999999999953e+02 2.468420000000718417e+01
5.690000000000000000e+02 1.940056000000000154e+02 2.424760000000664917e+01 1.944047999999999661e+02 2.472660000000723457e+01
5.700000000000000000e+02 1.942451999999999828e+02 2.414640000000652620e+01 1.947005999999999801e+02 2.473340000000724359e+01
5.710000000000000000e+02 1.944913999999999987e+02 2.405400000000641469e+01 1.949809999999999945e+02 2.471400000000722130e+01
5.720000000000000000e+02 1.947497999999999934e+02 2.397620000000631890e+01 1.952323999999999842e+02 2.464820000000714018e+01
5.730000000000000000e+02 1.949946000000000197e+02 2.389000000000621071e+01 1.954575999999999851e+02 2.455280000000702145e+01
5.740000000000000000e+02 1.951771999999999707e+02 2.372580000000601075e+01 1.957110000000000127e+02 2.446360000000691670e+01
5.750000000000000000e+02 1.953875999999999920e+02 2.361400000000587696e+01 1.959941999999999780e+02 2.442100000000686677e+01
5.760000000000000000e+02 1.956313999999999851e+02 2.353200000000578029e+01 1.962595999999999776e+02 2.435040000000677551e+01
5.770000000000000000e+02 1.958883999999999901e+02 2.345560000000568124e+01 1.965324000000000240e+02 2.429360000000670183e+01
5.780000000000000000e+02 1.961031999999999869e+02 2.331040000000550449e+01 1.967546000000000106e+02 2.415440000000653953e+01
5.790000000000000000e+02 1.963380000000000223e+02 2.321360000000538548e+01 1.969970000000000141e+02 2.405360000000641207e+01
5.800000000000000000e+02 1.965670000000000073e+02 2.310320000000525198e+01 1.972461999999999875e+02 2.395880000000629551e+01
5.810000000000000000e+02 1.968115999999999985e+02 2.302560000000515572e+01 1.974282000000000039e+02 2.378720000000608437e+01
5.820000000000000000e+02 1.970232000000000312e+02 2.290920000000501489e+01 1.976423999999999808e+02 2.366180000000593253e+01
5.830000000000000000e+02 1.972506000000000199e+02 2.280800000000489192e+01 1.979198000000000093e+02 2.361320000000587527e+01
5.840000000000000000e+02 1.974491999999999905e+02 2.267840000000473211e+01 1.981805999999999983e+02 2.355520000000580438e+01
5.850000000000000000e+02 1.976596000000000117e+02 2.257220000000460303e+01 1.984153999999999769e+02 2.347060000000569957e+01
5.860000000000000000e+02 1.978505999999999858e+02 2.243940000000444002e+01 1.986379999999999768e+02 2.335140000000555460e+01
5.870000000000000000e+02 1.980457999999999856e+02 2.230860000000428300e+01 1.988824000000000183e+02 2.326060000000544292e+01
5.880000000000000000e+02 1.982737999999999943e+02 2.220460000000414880e+01 1.991550000000000011e+02 2.320640000000538095e+01
5.890000000000000000e+02 1.985416000000000167e+02 2.213720000000407140e+01 1.994324000000000296e+02 2.315240000000530785e+01
5.900000000000000000e+02 1.988181999999999903e+02 2.206980000000399045e+01 1.996936000000000035e+02 2.307420000000521654e+01
5.910000000000000000e+02 1.990749999999999886e+02 2.197920000000387830e+01 1.999339999999999691e+02 2.296000000000507768e+01
5.920000000000000000e+02 1.992883999999999673e+02 2.184880000000372036e+01 2.001757999999999811e+02 2.285000000000493969e+01
5.930000000000000000e+02 1.995394000000000005e+02 2.174300000000359034e+01 2.003927999999999940e+02 2.270160000000476330e+01
5.940000000000000000e+02 1.997986000000000217e+02 2.166060000000348751e+01 2.006102000000000203e+02 2.257060000000459965e+01
5.950000000000000000e+02 2.000568000000000097e+02 2.158160000000339096e+01 2.008841999999999928e+02 2.250320000000451870e+01
5.960000000000000000e+02 2.002938000000000045e+02 2.149380000000328295e+01 2.011748000000000047e+02 2.246740000000447424e+01
5.970000000000000000e+02 2.005529999999999973e+02 2.142400000000319693e+01 2.013841999999999643e+02 2.233080000000430587e+01
5.980000000000000000e+02 2.008016000000000076e+02 2.132500000000307949e+01 2.016159999999999854e+02 2.222480000000417988e+01
5.990000000000000000e+02 2.010206000000000017e+02 2.122800000000296095e+01 2.018536000000000001e+02 2.211080000000404056e+01
6.000000000000000000e+02 2.012612000000000307e+02 2.114040000000285602e+01 2.021056000000000097e+02 2.204140000000395716e+01
6.010000000000000000e+02 2.014789999999999850e+02 2.101820000000270383e+01 2.023768000000000029e+02 2.199780000000389890e+01
6.020000000000000000e+02 2.017052000000000191e+02 2.089380000000254967e+01 2.026323999999999899e+02 2.193120000000381964e+01
6.030000000000000000e+02 2.019094000000000051e+02 2.072600000000234743e+01 2.028699999999999761e+02 2.183100000000369789e+01
6.040000000000000000e+02 2.021464000000000283e+02 2.060920000000220398e+01 2.031432000000000073e+02 2.178600000000364290e+01
6.050000000000000000e+02 2.023856000000000108e+02 2.051720000000209154e+01 2.033838000000000079e+02 2.171240000000355153e+01
6.060000000000000000e+02 2.026224000000000274e+02 2.037760000000191951e+01 2.036385999999999967e+02 2.163900000000346679e+01
6.070000000000000000e+02 2.028204000000000065e+02 2.019760000000169953e+01 2.038462000000000103e+02 2.150980000000330250e+01
6.080000000000000000e+02 2.030294000000000096e+02 2.005720000000152936e+01 2.040873999999999739e+02 2.144300000000322370e+01
6.090000000000000000e+02 2.032763999999999669e+02 1.998340000000143846e+01 2.043248000000000104e+02 2.136780000000312896e+01
6.100000000000000000e+02 2.035000000000000000e+02 1.985860000000128878e+01 2.045700000000000216e+02 2.128900000000303550e+01
6.110000000000000000e+02 2.037502000000000066e+02 1.978260000000119589e+01 2.048136000000000081e+02 2.120080000000292486e+01
6.120000000000000000e+02 2.040138000000000034e+02 1.970980000000110621e+01 2.050401999999999703e+02 2.109140000000279258e+01
6.130000000000000000e+02 2.042281999999999869e+02 1.956960000000093203e+01 2.052828000000000088e+02 2.100640000000269225e+01
6.140000000000000000e+02 2.044658000000000015e+02 1.947620000000081930e+01 2.055115999999999872e+02 2.089220000000254629e+01
6.150000000000000000e+02 2.046539999999999964e+02 1.927520000000057365e+01 2.057839999999999918e+02 2.083860000000248647e+01
6.160000000000000000e+02 2.048970000000000198e+02 1.916040000000043264e+01 2.060623999999999967e+02 2.078400000000241832e+01
6.170000000000000000e+02 2.051354000000000042e+02 1.905000000000029914e+01 2.063146000000000129e+02 2.069100000000230466e+01
6.180000000000000000e+02 2.053625999999999863e+02 1.892740000000014788e+01 2.065738000000000056e+02 2.060780000000220014e+01
6.190000000000000000e+02 2.055775999999999897e+02 1.878159999999996899e+01 2.068097999999999672e+02 2.047880000000204603e+01
6.200000000000000000e+02 2.057922000000000082e+02 1.865559999999981500e+01 2.070618000000000052e+02 2.037800000000192213e+01
6.210000000000000000e+02 2.060071999999999832e+02 1.855219999999969360e+01 2.073104000000000156e+02 2.027720000000181955e+01
6.220000000000000000e+02 2.062454000000000178e+02 1.847239999999959537e+01 2.075303999999999860e+02 2.017880000000174334e+01
6.230000000000000000e+02 2.064660000000000082e+02 1.834579999999943922e+01 2.077405999999999722e+02 2.002900000000161285e+01
6.240000000000000000e+02 2.066795999999999935e+02 1.822879999999929623e+01 2.079653999999999883e+02 1.991280000000149641e+01
6.250000000000000000e+02 2.069149999999999920e+02 1.812499999999916866e+01 2.081719999999999970e+02 1.977740000000136078e+01
6.260000000000000000e+02 2.071537999999999897e+02 1.803459999999905961e+01 2.083982000000000028e+02 1.965540000000125076e+01
6.270000000000000000e+02 2.073765999999999963e+02 1.792159999999891795e+01 2.085844000000000165e+02 1.947080000000113387e+01
6.280000000000000000e+02 2.075899999999999750e+02 1.779859999999876763e+01 2.088140000000000214e+02 1.935100000000103293e+01
6.290000000000000000e+02 2.078160000000000309e+02 1.769019999999868276e+01 2.089849999999999852e+02 1.914300000000086754e+01
6.300000000000000000e+02 2.080635999999999797e+02 1.762259999999866977e+01 2.091624000000000194e+02 1.895220000000078642e+01
6.310000000000000000e+02 2.083000000000000114e+02 1.753519999999862478e+01 2.094175999999999931e+02 1.887040000000073547e+01
6.320000000000000000e+02 2.085229999999999961e+02 1.742899999999858451e+01 2.096836000000000126e+02 1.879280000000063566e+01
6.330000000000000000e+02 2.087337999999999738e+02 1.730319999999854019e+01 2.099651999999999816e+02 1.876840000000059305e+01
6.340000000000000000e+02 2.089650000000000034e+02 1.720319999999851746e+01 2.101879999999999882e+02 1.867280000000046414e+01
6.350000000000000000e+02 2.092087999999999965e+02 1.712439999999853413e+01 2.104087999999999852e+02 1.853400000000042525e+01
6.360000000000000000e+02 2.094439999999999884e+02 1.702299999999851465e+01 2.106006000000000142e+02 1.835580000000030054e+01
6.370000000000000000e+02 2.096785999999999888e+02 1.689499999999846125e+01 2.107543999999999755e+02 1.817120000000009838e+01
6.380000000000000000e+02 2.098922000000000025e+02 1.676359999999842287e+01 2.110089999999999861e+02 1.812140000000006879e+01
6.390000000000000000e+02 2.100978000000000065e+02 1.661359999999837100e+01 2.111903999999999826e+02 1.795399999999988339e+01
6.400000000000000000e+02 2.103100000000000023e+02 1.646679999999840049e+01 2.114483999999999924e+02 1.788319999999981746e+01
6.410000000000000000e+02 2.105080000000000098e+02 1.632679999999843901e+01 2.116990000000000123e+02 1.781239999999975154e+01
6.420000000000000000e+02 2.106895999999999844e+02 1.616379999999839612e+01 2.119507999999999868e+02 1.773019999999968732e+01
6.430000000000000000e+02 2.108702000000000112e+02 1.598899999999835231e+01 2.121770000000000209e+02 1.762879999999966074e+01
6.440000000000000000e+02 2.110972000000000435e+02 1.586659999999834092e+01 2.124191999999999894e+02 1.754239999999957789e+01
6.450000000000000000e+02 2.113081999999999994e+02 1.571859999999826840e+01 2.126518000000000370e+02 1.743659999999946919e+01
6.460000000000000000e+02 2.115323999999999955e+02 1.556859999999820232e+01 2.128583999999999889e+02 1.729559999999932884e+01
6.470000000000000000e+02 2.117253999999999792e+02 1.539399999999815449e+01 2.130855999999999995e+02 1.718899999999922557e+01
6.480000000000000000e+02 2.119355999999999938e+02 1.523599999999808574e+01 2.133327999999999918e+02 1.710379999999913991e+01
6.490000000000000000e+02 2.121469999999999914e+02 1.507959999999793155e+01 2.135690000000000168e+02 1.699999999999905143e+01
6.500000000000000000e+02 2.124070000000000107e+02 1.500259999999790850e+01 2.138169999999999789e+02 1.691579999999896700e+01
6.510000000000000000e+02 2.126665999999999883e+02 1.493359999999790233e+01 2.140230000000000246e+02 1.675699999999878997e+01
6.520000000000000000e+02 2.128463999999999885e+02 1.476319999999795129e+01 2.142774000000000001e+02 1.667659999999870735e+01
6.530000000000000000e+02 2.130697999999999865e+02 1.465539999999795384e+01 2.144684000000000026e+02 1.650599999999853651e+01
6.540000000000000000e+02 2.132993999999999915e+02 1.454219999999795832e+01 2.146787999999999954e+02 1.636699999999845190e+01
6.550000000000000000e+02 2.134787999999999784e+02 1.436299999999801180e+01 2.148959999999999866e+02 1.623719999999833163e+01
6.560000000000000000e+02 2.136894000000000062e+02 1.423779999999800872e+01 2.151649999999999920e+02 1.617739999999827205e+01
6.570000000000000000e+02 2.139088000000000136e+02 1.414359999999797068e+01 2.154449999999999932e+02 1.613899999999823009e+01
6.580000000000000000e+02 2.141132000000000062e+02 1.401679999999795356e+01 2.156916000000000508e+02 1.606439999999814461e+01
6.590000000000000000e+02 2.143002000000000180e+02 1.385959999999795755e+01 2.158943999999999903e+02 1.592359999999799669e+01
6.600000000000000000e+02 2.144961999999999875e+02 1.371319999999795769e+01 2.161213999999999942e+02 1.581179999999788777e+01
6.610000000000000000e+02 2.147196000000000140e+02 1.359199999999798614e+01 2.163122000000000185e+02 1.565259999999774720e+01
6.620000000000000000e+02 2.149360000000000070e+02 1.348499999999800991e+01 2.165208000000000084e+02 1.550079999999767821e+01
6.630000000000000000e+02 2.151505999999999972e+02 1.332719999999805438e+01 2.167453999999999610e+02 1.538219999999766685e+01
6.640000000000000000e+02 2.153387999999999920e+02 1.318459999999813448e+01 2.169832000000000107e+02 1.528639999999765031e+01
6.650000000000000000e+02 2.154951999999999828e+02 1.299559999999823745e+01 2.172063999999999737e+02 1.516559999999759611e+01
6.660000000000000000e+02 2.156641999999999939e+02 1.280219999999834535e+01 2.174365999999999985e+02 1.504859999999759879e+01
6.670000000000000000e+02 2.158444000000000074e+02 1.260119999999845675e+01 2.176715999999999838e+02 1.497379999999759725e+01
6.680000000000000000e+02 2.160104000000000042e+02 1.239859999999856832e+01 2.178802000000000021e+02 1.486999999999754607e+01
6.690000000000000000e+02 2.161631999999999607e+02 1.219319999999868287e+01 2.181082000000000107e+02 1.479259999999753816e+01
6.700000000000000000e+02 2.163432000000000244e+02 1.202259999999877671e+01 2.182676000000000158e+02 1.459859999999757108e+01
6.710000000000000000e+02 2.165577999999999861e+02 1.188919999999885135e+01 2.185018000000000029e+02 1.451899999999754698e+01
6.720000000000000000e+02 2.167549999999999955e+02 1.173999999999893262e+01 2.187155999999999949e+02 1.438559999999754169e+01
6.730000000000000000e+02 2.168922000000000025e+02 1.148299999999907683e+01 2.189263999999999726e+02 1.424679999999755076e+01
6.740000000000000000e+02 2.170701999999999714e+02 1.130699999999917438e+01 2.190962000000000103e+02 1.403379999999766348e+01
6.750000000000000000e+02 2.172507999999999981e+02 1.115859999999925734e+01 2.193209999999999980e+02 1.390079999999773719e+01
6.760000000000000000e+02 2.174130000000000109e+02 1.096659999999936375e+01 2.195420000000000016e+02 1.378199999999780090e+01
6.770000000000000000e+02 2.175955999999999904e+02 1.078899999999945969e+01 2.197574000000000467e+02 1.367079999999786288e+01
6.780000000000000000e+02 2.177690000000000055e+02 1.061039999999955974e+01 2.199750000000000227e+02 1.354079999999793493e+01
6.790000000000000000e+02 2.179888000000000261e+02 1.051019999999961563e+01 2.201456000000000017e+02 1.333599999999804986e+01
6.800000000000000000e+02 2.182115999999999758e+02 1.037639999999968943e+01 2.203139999999999930e+02 1.314319999999815636e+01
6.810000000000000000e+02 2.183835999999999729e+02 1.017539999999980083e+01 2.204814000000000078e+02 1.295019999999826332e+01
6.820000000000000000e+02 2.185939999999999941e+02 1.001079999999989134e+01 2.206839999999999975e+02 1.279719999999834812e+01
6.830000000000000000e+02 2.187819999999999823e+02 9.832599999999962037e+00 2.208442000000000007e+02 1.258579999999842691e+01
6.840000000000000000e+02 2.190052000000000021e+02 9.701400000000013790e+00 2.210633999999999730e+02 1.243879999999848174e+01
6.850000000000000000e+02 2.192135999999999854e+02 9.539600000000083568e+00 2.212361999999999966e+02 1.224159999999857362e+01
6.860000000000000000e+02 2.193976000000000113e+02 9.331400000000176220e+00 2.214369999999999834e+02 1.206519999999862058e+01
6.870000000000000000e+02 2.195711999999999762e+02 9.107000000000226692e+00 2.216771999999999991e+02 1.192439999999868050e+01
6.880000000000000000e+02 2.197766000000000020e+02 8.950800000000290524e+00 2.219238000000000284e+02 1.180379999999874485e+01
6.890000000000000000e+02 2.199735999999999763e+02 8.766600000000369874e+00 2.221786000000000172e+02 1.171219999999879491e+01
6.900000000000000000e+02 2.201968000000000245e+02 8.616400000000432158e+00 2.224252000000000180e+02 1.161439999999884520e+01
6.910000000000000000e+02 2.204188000000000045e+02 8.483000000000490815e+00 2.226703999999999724e+02 1.152379999999888582e+01
6.920000000000000000e+02 2.206380000000000337e+02 8.325600000000550338e+00 2.228919999999999959e+02 1.136179999999897561e+01
6.930000000000000000e+02 2.208505999999999858e+02 8.172000000000606335e+00 2.231079999999999757e+02 1.123539999999904460e+01
6.940000000000000000e+02 2.210400000000000205e+02 7.984600000000643405e+00 2.233409999999999798e+02 1.111719999999909980e+01
6.950000000000000000e+02 2.212341999999999871e+02 7.779600000000685078e+00 2.235341999999999985e+02 1.095759999999918577e+01
6.960000000000000000e+02 2.214031999999999982e+02 7.553600000000657566e+00 2.237504000000000133e+02 1.080759999999926357e+01
6.970000000000000000e+02 2.215994000000000028e+02 7.385200000000642362e+00 2.239705999999999904e+02 1.067899999999931993e+01
6.980000000000000000e+02 2.217786000000000115e+02 7.178400000000606518e+00 2.242185999999999808e+02 1.057439999999935587e+01
6.990000000000000000e+02 2.219350000000000023e+02 6.962600000000565004e+00 2.244363999999999919e+02 1.043059999999942811e+01
7.000000000000000000e+02 2.221177999999999884e+02 6.794000000000539607e+00 2.246382000000000119e+02 1.026439999999950103e+01
7.010000000000000000e+02 2.223061999999999898e+02 6.625000000000508038e+00 2.248553999999999746e+02 1.013239999999954222e+01
7.020000000000000000e+02 2.224882000000000346e+02 6.427200000000467206e+00 2.250742000000000189e+02 9.995999999999591878e+00
7.030000000000000000e+02 2.226748000000000047e+02 6.236200000000417631e+00 2.252973999999999819e+02 9.849999999999647926e+00
7.040000000000000000e+02 2.228823999999999899e+02 6.062000000000359989e+00 2.254926000000000101e+02 9.661399999999726873e+00
7.050000000000000000e+02 2.230756000000000085e+02 5.883400000000300167e+00 2.257147999999999683e+02 9.499399999999784683e+00
7.060000000000000000e+02 2.232476000000000056e+02 5.693000000000235872e+00 2.259463999999999828e+02 9.356599999999842154e+00
7.070000000000000000e+02 2.234215999999999838e+02 5.490200000000178271e+00 2.261770000000000209e+02 9.222599999999889775e+00
7.080000000000000000e+02 2.235558000000000050e+02 5.241000000000122228e+00 2.263828000000000031e+02 9.048199999999949839e+00
7.090000000000000000e+02 2.237293999999999983e+02 5.026200000000075718e+00 2.266073999999999842e+02 8.894200000000012096e+00
7.100000000000000000e+02 2.238931999999999789e+02 4.802600000000029290e+00 2.268139999999999930e+02 8.729200000000060911e+00
7.110000000000000000e+02 2.240994000000000028e+02 4.629399999999996851e+00 2.270372000000000128e+02 8.571400000000119590e+00
7.120000000000000000e+02 2.242968000000000188e+02 4.432199999999963502e+00 2.271962000000000046e+02 8.347200000000217557e+00
7.130000000000000000e+02 2.244793999999999983e+02 4.232599999999921536e+00 2.274308000000000334e+02 8.226600000000267698e+00
7.140000000000000000e+02 2.246466000000000065e+02 4.002999999999887315e+00 2.276281999999999925e+02 8.044200000000349959e+00
7.150000000000000000e+02 2.248360000000000127e+02 3.831799999999859097e+00 2.278135999999999797e+02 7.839200000000435153e+00
7.160000000000000000e+02 2.250211999999999648e+02 3.634799999999831943e+00 2.280278000000000134e+02 7.682400000000488838e+00
7.170000000000000000e+02 2.251947999999999865e+02 3.445599999999813257e+00 2.282276000000000238e+02 7.496800000000566122e+00
7.180000000000000000e+02 2.253833999999999946e+02 3.285999999999802412e+00 2.283695999999999913e+02 7.250600000000622991e+00
7.190000000000000000e+02 2.255600000000000023e+02 3.083599999999796282e+00 2.285424000000000433e+02 7.045000000000634977e+00
7.200000000000000000e+02 2.257580000000000098e+02 2.914999999999799307e+00 2.287079999999999984e+02 6.831800000000618489e+00
7.210000000000000000e+02 2.259477999999999724e+02 2.738599999999799639e+00 2.289105999999999881e+02 6.693800000000607042e+00
7.220000000000000000e+02 2.261191999999999780e+02 2.561599999999815580e+00 2.291022000000000389e+02 6.551400000000591639e+00
7.230000000000000000e+02 2.262920000000000300e+02 2.364799999999834590e+00 2.292834000000000003e+02 6.380600000000558936e+00
7.240000000000000000e+02 2.264963999999999942e+02 2.223599999999847920e+00 2.294666000000000281e+02 6.206600000000514150e+00
7.250000000000000000e+02 2.267026000000000465e+02 2.084599999999860565e+00 2.296480000000000246e+02 6.016200000000463177e+00
7.260000000000000000e+02 2.269080000000000155e+02 1.954999999999872617e+00 2.298577999999999975e+02 5.873400000000429166e+00
7.270000000000000000e+02 2.270747999999999820e+02 1.766199999999885861e+00 2.300349999999999682e+02 5.670000000000376517e+00
7.280000000000000000e+02 2.272683999999999855e+02 1.616399999999898585e+00 2.302332000000000107e+02 5.508000000000334850e+00
7.290000000000000000e+02 2.274338000000000193e+02 1.412599999999915701e+00 2.303826000000000249e+02 5.265200000000267444e+00
7.300000000000000000e+02 2.275903999999999883e+02 1.171399999999935826e+00 2.305529999999999973e+02 5.064600000000216262e+00
7.310000000000000000e+02 2.277599999999999909e+02 9.277999999999529956e-01 2.307223999999999933e+02 4.855200000000165161e+00
7.320000000000000000e+02 2.279429999999999836e+02 7.177999999999682412e-01 2.309171999999999798e+02 4.701800000000130098e+00
7.330000000000000000e+02 2.281309999999999718e+02 5.215999999999829662e-01 2.311265999999999963e+02 4.562400000000095268e+00
7.340000000000000000e+02 2.283368000000000393e+02 3.569999999999976525e-01 2.313306000000000040e+02 4.385200000000047282e+00
7.350000000000000000e+02 2.285474000000000103e+02 1.996000000000069108e-01 2.315522000000000276e+02 4.242600000000011917e+00
7.360000000000000000e+02 2.287289999999999850e+02 5.400000000014643087e-03 2.317629999999999768e+02 4.121599999999978614e+00
7.370000000000000000e+02 2.288661999999999921e+02 -2.583999999999784247e-01 2.319551999999999907e+02 3.968199999999935557e+00
7.380000000000000000e+02 2.290219999999999914e+02 -4.985999999999745635e-01 2.321440000000000055e+02 3.787199999999887101e+00
7.390000000000000000e+02 2.291814000000000249e+02 -7.335999999999672783e-01 2.323264000000000351e+02 3.603599999999842485e+00
7.400000000000000000e+02 2.293408000000000015e+02 -9.609999999999569997e-01 2.324820000000000277e+02 3.402799999999817970e+00
7.410000000000000000e+02 2.295031999999999925e+02 -1.176199999999947066e+00 2.326748000000000047e+02 3.238799999999807167e+00
7.420000000000000000e+02 2.296633999999999673e+02 -1.386199999999933485e+00 2.328083999999999776e+02 2.994599999999799866e+00
7.430000000000000000e+02 2.298266000000000133e+02 -1.592799999999916505e+00 2.329892000000000110e+02 2.788999999999795865e+00
7.440000000000000000e+02 2.299755999999999858e+02 -1.834199999999895025e+00 2.331631999999999891e+02 2.574399999999795075e+00
7.450000000000000000e+02 2.301278000000000077e+02 -2.061999999999874600e+00 2.332875999999999976e+02 2.306999999999818751e+00
7.460000000000000000e+02 2.303112000000000137e+02 -2.256399999999857631e+00 2.334741999999999962e+02 2.104799999999837468e+00
7.470000000000000000e+02 2.305020000000000095e+02 -2.437399999999847466e+00 2.336564000000000192e+02 1.887999999999859346e+00
7.480000000000000000e+02 2.306831999999999994e+02 -2.622799999999834153e+00 2.338225999999999942e+02 1.668399999999883310e+00
7.490000000000000000e+02 2.308802000000000021e+02 -2.790399999999813474e+00 2.340160000000000196e+02 1.490399999999902914e+00
7.500000000000000000e+02 2.310537999999999670e+02 -2.967999999999794358e+00 2.341967999999999961e+02 1.297199999999924191e+00
7.510000000000000000e+02 2.312427999999999884e+02 -3.133199999999778829e+00 2.343841999999999643e+02 1.109799999999945053e+00
7.520000000000000000e+02 2.314449999999999932e+02 -3.267199999999764959e+00 2.345772000000000048e+02 9.343999999999643702e-01
7.530000000000000000e+02 2.316316000000000201e+02 -3.431799999999767259e+00 2.347534000000000276e+02 7.441999999999853177e-01
7.540000000000000000e+02 2.318155999999999608e+02 -3.622999999999775511e+00 2.349365999999999985e+02 5.370000000000081375e-01
7.550000000000000000e+02 2.319547999999999774e+02 -3.857399999999792328e+00 2.350946000000000140e+02 2.850000000000270095e-01
7.560000000000000000e+02 2.321221999999999923e+02 -4.076599999999813484e+00 2.352844000000000051e+02 1.144000000000355843e-01
7.570000000000000000e+02 2.322817999999999756e+02 -4.294799999999847628e+00 2.354470000000000312e+02 -8.079999999995857163e-02
7.580000000000000000e+02 2.324266000000000076e+02 -4.532599999999884055e+00 2.356125999999999863e+02 -2.629999999999561577e-01
7.590000000000000000e+02 2.325522000000000276e+02 -4.805599999999945027e+00 2.357957999999999856e+02 -4.463999999999531121e-01
7.600000000000000000e+02 2.326840000000000259e+02 -5.048400000000019539e+00 2.359738000000000397e+02 -6.611999999999486066e-01
7.610000000000000000e+02 2.328378000000000156e+02 -5.266600000000091875e+00 2.361023999999999887e+02 -9.351999999999441870e-01
7.620000000000000000e+02 2.330073999999999899e+02 -5.486600000000167121e+00 2.362797999999999945e+02 -1.120799999999940733e+00
7.630000000000000000e+02 2.331939999999999884e+02 -5.655000000000222293e+00 2.364481999999999857e+02 -1.341199999999935111e+00
7.640000000000000000e+02 2.333656000000000006e+02 -5.860800000000290666e+00 2.366320000000000050e+02 -1.520999999999938623e+00
7.650000000000000000e+02 2.335378000000000043e+02 -6.076800000000362800e+00 2.367829999999999870e+02 -1.757799999999938745e+00
7.660000000000000000e+02 2.337166000000000281e+02 -6.272000000000428344e+00 2.369744000000000312e+02 -1.933799999999940011e+00
7.670000000000000000e+02 2.338645999999999958e+02 -6.521400000000510566e+00 2.371142000000000110e+02 -2.161199999999940058e+00
7.680000000000000000e+02 2.340356000000000165e+02 -6.715600000000576664e+00 2.372785999999999831e+02 -2.370399999999929008e+00
7.690000000000000000e+02 2.341960000000000264e+02 -6.930200000000647620e+00 2.374580000000000268e+02 -2.550799999999923795e+00
7.700000000000000000e+02 2.343491999999999962e+02 -7.179800000000732041e+00 2.376241999999999734e+02 -2.741999999999920057e+00
7.710000000000000000e+02 2.345120000000000005e+02 -7.398400000000804333e+00 2.377734000000000094e+02 -2.983799999999907193e+00
7.720000000000000000e+02 2.346655999999999835e+02 -7.605200000000873040e+00 2.379731999999999914e+02 -3.148199999999903298e+00
7.730000000000000000e+02 2.348335999999999899e+02 -7.807000000000893891e+00 2.381680000000000064e+02 -3.327799999999892400e+00
7.740000000000000000e+02 2.349838000000000022e+02 -8.024600000000848610e+00 2.383518000000000256e+02 -3.513399999999877732e+00
7.750000000000000000e+02 2.351238000000000170e+02 -8.271800000000785857e+00 2.385543999999999869e+02 -3.671599999999870967e+00
7.760000000000000000e+02 2.352795999999999594e+02 -8.513400000000716616e+00 2.387353999999999701e+02 -3.857799999999864671e+00
7.770000000000000000e+02 2.354401999999999759e+02 -8.750600000000588352e+00 2.388913999999999760e+02 -4.091599999999862014e+00
7.780000000000000000e+02 2.356166000000000054e+02 -8.946600000000479724e+00 2.390559999999999832e+02 -4.318799999999881400e+00
7.790000000000000000e+02 2.357821999999999889e+02 -9.141200000000372583e+00 2.391929999999999836e+02 -4.600999999999936918e+00
7.800000000000000000e+02 2.359627999999999872e+02 -9.315400000000275682e+00 2.393799999999999955e+02 -4.800599999999971779e+00
7.810000000000000000e+02 2.361383999999999901e+02 -9.506400000000168049e+00 2.395441999999999894e+02 -5.045800000000038921e+00
7.820000000000000000e+02 2.363220000000000027e+02 -9.710400000000056764e+00 2.397353999999999985e+02 -5.245400000000092433e+00
7.830000000000000000e+02 2.364916000000000054e+02 -9.920799999999939445e+00 2.398948000000000320e+02 -5.471800000000161646e+00
7.840000000000000000e+02 2.366756000000000313e+02 -1.013359999999982186e+01 2.400597999999999956e+02 -5.718800000000243244e+00
7.850000000000000000e+02 2.368034000000000106e+02 -1.038719999999968024e+01 2.402108000000000061e+02 -5.982600000000331875e+00
7.860000000000000000e+02 2.369891999999999825e+02 -1.057959999999957468e+01 2.403602000000000203e+02 -6.231600000000414141e+00
7.870000000000000000e+02 2.371609999999999729e+02 -1.077179999999946958e+01 2.405323999999999955e+02 -6.444800000000472373e+00
7.880000000000000000e+02 2.373386000000000138e+02 -1.096799999999935871e+01 2.407025999999999897e+02 -6.659400000000525566e+00
7.890000000000000000e+02 2.375181999999999789e+02 -1.115999999999925230e+01 2.408689999999999714e+02 -6.872000000000572761e+00
7.900000000000000000e+02 2.376929999999999836e+02 -1.134499999999914976e+01 2.410287999999999897e+02 -7.089800000000618496e+00
7.910000000000000000e+02 2.378246000000000322e+02 -1.157759999999902334e+01 2.411732000000000085e+02 -7.348800000000634824e+00
7.920000000000000000e+02 2.380075999999999965e+02 -1.175619999999892329e+01 2.413683999999999799e+02 -7.523600000000671528e+00
7.930000000000000000e+02 2.381752000000000464e+02 -1.196979999999880562e+01 2.415554000000000201e+02 -7.695000000000692175e+00
7.940000000000000000e+02 2.383247999999999820e+02 -1.223619999999865726e+01 2.417212000000000103e+02 -7.894600000000684403e+00
7.950000000000000000e+02 2.384835999999999956e+02 -1.248659999999851777e+01 2.418927999999999656e+02 -8.091000000000677872e+00
7.960000000000000000e+02 2.386568000000000040e+02 -1.271119999999839223e+01 2.420601999999999805e+02 -8.293800000000642214e+00
7.970000000000000000e+02 2.388247999999999820e+02 -1.294599999999826245e+01 2.422302000000000248e+02 -8.485000000000612275e+00
7.980000000000000000e+02 2.389697999999999922e+02 -1.320319999999812133e+01 2.423919999999999959e+02 -8.698000000000526200e+00
7.990000000000000000e+02 2.391202000000000112e+02 -1.343399999999799377e+01 2.425628000000000384e+02 -8.899200000000453414e+00
8.000000000000000000e+02 2.392506000000000199e+02 -1.370179999999784393e+01 2.427353999999999985e+02 -9.096600000000384156e+00
8.010000000000000000e+02 2.393711999999999875e+02 -1.398879999999768486e+01 2.429016000000000020e+02 -9.301800000000284285e+00
8.020000000000000000e+02 2.395033999999999992e+02 -1.424799999999754263e+01 2.430249999999999773e+02 -9.586400000000125488e+00
8.030000000000000000e+02 2.396493999999999858e+02 -1.449739999999740192e+01 2.431889999999999930e+02 -9.814799999999998192e+00
8.040000000000000000e+02 2.397875999999999976e+02 -1.474359999999726689e+01 2.433584000000000174e+02 -1.002879999999987959e+01
8.050000000000000000e+02 2.399196000000000026e+02 -1.502859999999710894e+01 2.435177999999999940e+02 -1.026039999999975194e+01
8.060000000000000000e+02 2.400516000000000076e+02 -1.532159999999694655e+01 2.437087999999999681e+02 -1.045719999999964145e+01
8.070000000000000000e+02 2.401855999999999938e+02 -1.560079999999689093e+01 2.438687999999999931e+02 -1.067159999999952369e+01
8.080000000000000000e+02 2.403525999999999954e+02 -1.581439999999693846e+01 2.439959999999999809e+02 -1.093339999999938073e+01
8.090000000000000000e+02 2.405181999999999789e+02 -1.604159999999697916e+01 2.441307999999999936e+02 -1.118979999999923436e+01
8.100000000000000000e+02 2.406974000000000160e+02 -1.623699999999714194e+01 2.442787999999999897e+02 -1.144419999999909621e+01
8.110000000000000000e+02 2.408673999999999751e+02 -1.645659999999733358e+01 2.444373999999999967e+02 -1.167139999999896816e+01
8.120000000000000000e+02 2.410160000000000196e+02 -1.667459999999752895e+01 2.446014000000000124e+02 -1.187779999999885661e+01
8.130000000000000000e+02 2.411468000000000131e+02 -1.695099999999777296e+01 2.447586000000000013e+02 -1.210839999999872774e+01
8.140000000000000000e+02 2.412862000000000080e+02 -1.720839999999804348e+01 2.449097999999999900e+02 -1.233819999999860073e+01
8.150000000000000000e+02 2.414256000000000313e+02 -1.745919999999835071e+01 2.450656000000000176e+02 -1.255539999999848000e+01
8.160000000000000000e+02 2.415649999999999977e+02 -1.771739999999866555e+01 2.452256000000000142e+02 -1.278099999999835390e+01
8.170000000000000000e+02 2.417161999999999864e+02 -1.794299999999894268e+01 2.453754000000000133e+02 -1.300499999999822975e+01
8.180000000000000000e+02 2.418583999999999889e+02 -1.819459999999925159e+01 2.455111999999999739e+02 -1.322759999999810887e+01
8.190000000000000000e+02 2.419926000000000386e+02 -1.846679999999958355e+01 2.456544000000000096e+02 -1.347079999999797195e+01
8.200000000000000000e+02 2.421166000000000054e+02 -1.872319999999989548e+01 2.457851999999999748e+02 -1.371219999999783923e+01
8.210000000000000000e+02 2.422328000000000259e+02 -1.902400000000026381e+01 2.459295999999999935e+02 -1.396119999999769945e+01
8.220000000000000000e+02 2.423704000000000178e+02 -1.927780000000057470e+01 2.460705999999999847e+02 -1.422359999999755509e+01
8.230000000000000000e+02 2.425149999999999864e+02 -1.954600000000090176e+01 2.462083999999999833e+02 -1.449679999999740332e+01
8.240000000000000000e+02 2.426836000000000126e+02 -1.976180000000116621e+01 2.463617999999999881e+02 -1.472259999999727853e+01
8.250000000000000000e+02 2.428376000000000090e+02 -1.999880000000145941e+01 2.464898000000000025e+02 -1.500379999999716674e+01
8.260000000000000000e+02 2.429952000000000112e+02 -2.022220000000172746e+01 2.466273999999999944e+02 -1.525139999999712259e+01
8.270000000000000000e+02 2.431511999999999603e+02 -2.044540000000199953e+01 2.467851999999999748e+02 -1.545499999999707441e+01
8.280000000000000000e+02 2.432612000000000307e+02 -2.073240000000235028e+01 2.469222000000000037e+02 -1.570299999999705065e+01
8.290000000000000000e+02 2.433951999999999884e+02 -2.100060000000268445e+01 2.470675999999999988e+02 -1.593239999999708090e+01
8.300000000000000000e+02 2.435233999999999810e+02 -2.127660000000302176e+01 2.472035999999999945e+02 -1.618279999999714391e+01
8.310000000000000000e+02 2.436386000000000251e+02 -2.154140000000333899e+01 2.473235999999999706e+02 -1.644859999999738420e+01
8.320000000000000000e+02 2.437815999999999974e+02 -2.179380000000364959e+01 2.474665999999999713e+02 -1.669939999999759550e+01
8.330000000000000000e+02 2.439216000000000122e+02 -2.205060000000396414e+01 2.476069999999999993e+02 -1.694819999999781501e+01
8.340000000000000000e+02 2.440634000000000299e+02 -2.230340000000427381e+01 2.477398000000000025e+02 -1.722459999999806612e+01
8.350000000000000000e+02 2.442208000000000254e+02 -2.253840000000455746e+01 2.478807999999999936e+02 -1.749499999999839517e+01
8.360000000000000000e+02 2.443719999999999857e+02 -2.277660000000484786e+01 2.479973999999999990e+02 -1.778719999999875157e+01
8.370000000000000000e+02 2.445132000000000403e+02 -2.302560000000515217e+01 2.481145999999999958e+02 -1.808659999999911960e+01
8.380000000000000000e+02 2.446414000000000044e+02 -2.329380000000548279e+01 2.482462000000000160e+02 -1.835899999999945109e+01
8.390000000000000000e+02 2.447837999999999852e+02 -2.352880000000576999e+01 2.483906000000000063e+02 -1.861519999999976704e+01
8.400000000000000000e+02 2.449091999999999985e+02 -2.377640000000607046e+01 2.485226000000000113e+02 -1.886520000000006902e+01
8.410000000000000000e+02 2.450024000000000228e+02 -2.408460000000644996e+01 2.486576000000000022e+02 -1.912340000000038742e+01
8.420000000000000000e+02 2.451346000000000345e+02 -2.431200000000672645e+01 2.488081999999999994e+02 -1.937060000000068882e+01
8.430000000000000000e+02 2.452651999999999930e+02 -2.457600000000704910e+01 2.489372000000000185e+02 -1.963040000000100704e+01
8.440000000000000000e+02 2.454182000000000130e+02 -2.482560000000735556e+01 2.490814000000000021e+02 -1.987860000000130611e+01
8.450000000000000000e+02 2.455612000000000137e+02 -2.508900000000767960e+01 2.491904000000000110e+02 -2.017500000000167404e+01
8.460000000000000000e+02 2.457012000000000000e+02 -2.533000000000797414e+01 2.493439999999999941e+02 -2.041860000000196962e+01
8.470000000000000000e+02 2.458512000000000057e+02 -2.557980000000827658e+01 2.494733999999999980e+02 -2.069920000000231397e+01
8.480000000000000000e+02 2.459782000000000153e+02 -2.583760000000859236e+01 2.496124000000000365e+02 -2.096280000000263399e+01
8.490000000000000000e+02 2.461280000000000143e+02 -2.605400000000885541e+01 2.497300000000000182e+02 -2.124140000000297235e+01
8.500000000000000000e+02 2.462536000000000058e+02 -2.633040000000919179e+01 2.498543999999999983e+02 -2.152560000000332252e+01
8.510000000000000000e+02 2.463740000000000236e+02 -2.660920000000953323e+01 2.499729999999999563e+02 -2.179800000000365401e+01
8.520000000000000000e+02 2.465097999999999843e+02 -2.685520000000983387e+01 2.500928000000000111e+02 -2.207260000000399458e+01
8.530000000000000000e+02 2.466498000000000275e+02 -2.708900000001012387e+01 2.502043999999999926e+02 -2.234800000000432618e+01
8.540000000000000000e+02 2.467971999999999753e+02 -2.731960000001040001e+01 2.503306000000000040e+02 -2.261580000000465418e+01
8.550000000000000000e+02 2.469308000000000334e+02 -2.757000000001071172e+01 2.504436000000000035e+02 -2.291320000000501977e+01
8.560000000000000000e+02 2.470631999999999948e+02 -2.780960000001100241e+01 2.505569999999999879e+02 -2.321420000000538408e+01
8.570000000000000000e+02 2.472043999999999642e+02 -2.803160000001127372e+01 2.506745999999999981e+02 -2.350460000000573757e+01
8.580000000000000000e+02 2.473505999999999858e+02 -2.826280000001155912e+01 2.508064000000000249e+02 -2.377520000000607325e+01
8.590000000000000000e+02 2.475090000000000146e+02 -2.848240000001182182e+01 2.509318000000000097e+02 -2.405840000000641510e+01
8.600000000000000000e+02 2.476655999999999835e+02 -2.870420000001209360e+01 2.510656000000000176e+02 -2.432260000000674083e+01
8.610000000000000000e+02 2.477855999999999881e+02 -2.898080000001243306e+01 2.511951999999999998e+02 -2.458040000000705305e+01
8.620000000000000000e+02 2.479245999999999697e+02 -2.923680000001274237e+01 2.513247999999999820e+02 -2.483760000000736667e+01
8.630000000000000000e+02 2.480444000000000244e+02 -2.952640000001310128e+01 2.514185999999999979e+02 -2.513840000000773856e+01
8.640000000000000000e+02 2.481549999999999727e+02 -2.981360000001345156e+01 2.515446000000000026e+02 -2.539700000000805247e+01
8.650000000000000000e+02 2.482573999999999899e+02 -3.013100000001383805e+01 2.516847999999999956e+02 -2.565340000000836795e+01
8.660000000000000000e+02 2.483722000000000207e+02 -3.043440000001417189e+01 2.518216000000000179e+02 -2.591640000000868937e+01
8.670000000000000000e+02 2.485147999999999797e+02 -3.067400000001424587e+01 2.519621999999999957e+02 -2.617000000000900073e+01
8.680000000000000000e+02 2.486343999999999994e+02 -3.095060000001436151e+01 2.521002000000000010e+02 -2.641480000000929707e+01
8.690000000000000000e+02 2.487484000000000037e+02 -3.123220000001449748e+01 2.522338000000000022e+02 -2.666340000000960231e+01
8.700000000000000000e+02 2.488645999999999958e+02 -3.150180000001464009e+01 2.523496000000000095e+02 -2.692340000000992006e+01
8.710000000000000000e+02 2.489882000000000062e+02 -3.177640000001470355e+01 2.524707999999999970e+02 -2.719180000001024666e+01
8.720000000000000000e+02 2.491037999999999784e+02 -3.205320000001464109e+01 2.525978000000000065e+02 -2.746400000001057862e+01
8.730000000000000000e+02 2.492207999999999970e+02 -3.231980000001446030e+01 2.527228000000000065e+02 -2.773920000001091068e+01
8.740000000000000000e+02 2.493505999999999858e+02 -3.257160000001417188e+01 2.528303999999999974e+02 -2.803420000001127477e+01
8.750000000000000000e+02 2.494926000000000101e+02 -3.282860000001386425e+01 2.529345999999999890e+02 -2.833600000001164432e+01
8.760000000000000000e+02 2.496324000000000183e+02 -3.307020000001359961e+01 2.530485999999999933e+02 -2.859240000001195625e+01
8.770000000000000000e+02 2.497624000000000137e+02 -3.332840000001302627e+01 2.531551999999999794e+02 -2.886620000001229513e+01
8.780000000000000000e+02 2.498829999999999814e+02 -3.360580000001237977e+01 2.532687999999999988e+02 -2.913180000001261760e+01
8.790000000000000000e+02 2.499888000000000261e+02 -3.389420000001170763e+01 2.533786000000000058e+02 -2.942220000001297464e+01
8.800000000000000000e+02 2.501000000000000227e+02 -3.416940000001106625e+01 2.534971999999999639e+02 -2.969980000001331177e+01
8.810000000000000000e+02 2.502014000000000067e+02 -3.444040000001043467e+01 2.536023999999999887e+02 -2.998380000001365886e+01
8.820000000000000000e+02 2.503179999999999836e+02 -3.470700000000981333e+01 2.537093999999999880e+02 -3.026680000001400472e+01
8.830000000000000000e+02 2.504361999999999853e+02 -3.497180000000919620e+01 2.538245999999999754e+02 -3.055200000001435612e+01
8.840000000000000000e+02 2.505469999999999686e+02 -3.524760000000855342e+01 2.539135999999999740e+02 -3.086600000001473632e+01
8.850000000000000000e+02 2.506655999999999835e+02 -3.552380000000790972e+01 2.540109999999999957e+02 -3.117980000001509566e+01
8.860000000000000000e+02 2.507860000000000014e+02 -3.578520000000730050e+01 2.541234000000000037e+02 -3.147400000001511700e+01
8.870000000000000000e+02 2.509278000000000191e+02 -3.602840000000673371e+01 2.542251999999999725e+02 -3.178220000001505952e+01
8.880000000000000000e+02 2.510625999999999749e+02 -3.627400000000616132e+01 2.543261999999999716e+02 -3.209040000001507309e+01
8.890000000000000000e+02 2.511962000000000046e+02 -3.652720000000557121e+01 2.544436000000000035e+02 -3.236720000001486142e+01
8.900000000000000000e+02 2.513178000000000054e+02 -3.679020000000495827e+01 2.545436000000000263e+02 -3.265340000001441467e+01
8.910000000000000000e+02 2.514678000000000111e+02 -3.702000000000442270e+01 2.546538000000000181e+02 -3.293120000001395198e+01
8.920000000000000000e+02 2.515952000000000055e+02 -3.728400000000380743e+01 2.547661999999999694e+02 -3.320520000001331340e+01
8.930000000000000000e+02 2.517446000000000197e+02 -3.752400000000324809e+01 2.548706000000000245e+02 -3.348420000001266317e+01
8.940000000000000000e+02 2.518976000000000113e+02 -3.776840000000267850e+01 2.549852000000000203e+02 -3.374820000001204789e+01
8.950000000000000000e+02 2.520166000000000395e+02 -3.806700000000198258e+01 2.550872000000000241e+02 -3.402720000001139766e+01
8.960000000000000000e+02 2.521317999999999984e+02 -3.835800000000130439e+01 2.551913999999999874e+02 -3.431400000001072925e+01
8.970000000000000000e+02 2.522500000000000000e+02 -3.865380000000061500e+01 2.552785999999999831e+02 -3.463600000000997881e+01
8.980000000000000000e+02 2.523711999999999875e+02 -3.892459999999998388e+01 2.553781999999999925e+02 -3.494120000000926751e+01
8.990000000000000000e+02 2.524567999999999586e+02 -3.923619999999925767e+01 2.554929999999999950e+02 -3.522760000000860003e+01
9.000000000000000000e+02 2.525639999999999645e+02 -3.951699999999860324e+01 2.555894000000000119e+02 -3.553120000000789247e+01
9.010000000000000000e+02 2.526753999999999962e+02 -3.979299999999796000e+01 2.556912000000000091e+02 -3.583160000000719236e+01
9.020000000000000000e+02 2.527897999999999854e+02 -4.006379999999732888e+01 2.557848000000000184e+02 -3.613640000000648200e+01
9.030000000000000000e+02 2.528926000000000158e+02 -4.034259999999667912e+01 2.558792000000000257e+02 -3.643080000000579588e+01
9.040000000000000000e+02 2.529936000000000149e+02 -4.063939999999598740e+01 2.559732000000000198e+02 -3.673940000000507666e+01
9.050000000000000000e+02 2.530926000000000045e+02 -4.094759999999526912e+01 2.560729999999999791e+02 -3.703500000000438774e+01
9.060000000000000000e+02 2.532016000000000133e+02 -4.123959999999458859e+01 2.561693999999999960e+02 -3.732480000000371234e+01
9.070000000000000000e+02 2.533176000000000272e+02 -4.151299999999395141e+01 2.562631999999999834e+02 -3.763920000000297961e+01
9.080000000000000000e+02 2.534407999999999959e+02 -4.175859999999337901e+01 2.563478000000000065e+02 -3.794300000000227158e+01
9.090000000000000000e+02 2.535570000000000164e+02 -4.202899999999274883e+01 2.564338000000000193e+02 -3.823580000000158918e+01
9.100000000000000000e+02 2.536614000000000146e+02 -4.233159999999204359e+01 2.565126000000000204e+02 -3.854560000000086717e+01
9.110000000000000000e+02 2.537873999999999910e+02 -4.260319999999141061e+01 2.566050000000000182e+02 -3.885460000000014702e+01
9.120000000000000000e+02 2.539373999999999967e+02 -4.284879999999083822e+01 2.566981999999999857e+02 -3.915499999999944691e+01
9.130000000000000000e+02 2.540756000000000085e+02 -4.310839999999023320e+01 2.567810000000000059e+02 -3.948459999999867875e+01
9.140000000000000000e+02 2.542008000000000152e+02 -4.338019999998959975e+01 2.568640000000000327e+02 -3.978619999999797585e+01
9.150000000000000000e+02 2.543682000000000016e+02 -4.358339999998912617e+01 2.569487999999999488e+02 -4.010459999999723379e+01
9.160000000000000000e+02 2.545450000000000159e+02 -4.377239999998868569e+01 2.570407999999999902e+02 -4.042259999999649267e+01
9.170000000000000000e+02 2.546757999999999811e+02 -4.401759999998811423e+01 2.571358000000000175e+02 -4.073719999999575947e+01
9.180000000000000000e+02 2.547544000000000040e+02 -4.434159999998735913e+01 2.572301999999999680e+02 -4.104079999999505191e+01
9.190000000000000000e+02 2.548491999999999962e+02 -4.464739999998664643e+01 2.573149999999999977e+02 -4.135839999999431171e+01
9.200000000000000000e+02 2.549303999999999917e+02 -4.498859999998585124e+01 2.573992000000000075e+02 -4.167439999999357525e+01
9.210000000000000000e+02 2.550388000000000090e+02 -4.528919999998515067e+01 2.574836000000000240e+02 -4.198739999999284578e+01
9.220000000000000000e+02 2.551274000000000228e+02 -4.560939999998440442e+01 2.575722000000000094e+02 -4.230099999999211491e+01
9.230000000000000000e+02 2.552407999999999788e+02 -4.590599999998371317e+01 2.576600000000000250e+02 -4.261899999999137378e+01
9.240000000000000000e+02 2.553440000000000225e+02 -4.621999999998298136e+01 2.577538000000000125e+02 -4.293099999999064664e+01
9.250000000000000000e+02 2.554562000000000239e+02 -4.650739999998231156e+01 2.578242000000000189e+02 -4.327059999998985518e+01
9.260000000000000000e+02 2.555542000000000087e+02 -4.680419999998161984e+01 2.579103999999999814e+02 -4.359359999998910240e+01
9.270000000000000000e+02 2.556644000000000290e+02 -4.707819999998098126e+01 2.579851999999999634e+02 -4.392299999998833471e+01
9.280000000000000000e+02 2.557680000000000291e+02 -4.734659999998035573e+01 2.580704000000000065e+02 -4.423999999998759591e+01
9.290000000000000000e+02 2.558652000000000157e+02 -4.765119999997964584e+01 2.581617999999999711e+02 -4.455699999998685712e+01
9.300000000000000000e+02 2.559725999999999999e+02 -4.794959999997895039e+01 2.582512000000000398e+02 -4.488099999998610201e+01
9.310000000000000000e+02 2.560998000000000161e+02 -4.820079999997836495e+01 2.583326000000000136e+02 -4.522059999998531055e+01
9.320000000000000000e+02 2.562205999999999904e+02 -4.845539999997777159e+01 2.584163999999999533e+02 -4.555719999998452607e+01
9.330000000000000000e+02 2.563122000000000185e+02 -4.878819999997699597e+01 2.584947999999999979e+02 -4.589939999998372855e+01
9.340000000000000000e+02 2.564175999999999931e+02 -4.909819999997627349e+01 2.585679999999999836e+02 -4.624159999998293102e+01
9.350000000000000000e+02 2.565086000000000013e+02 -4.942059999997552211e+01 2.586437999999999988e+02 -4.658659999998212697e+01
9.360000000000000000e+02 2.566229999999999905e+02 -4.969339999997488633e+01 2.587110000000000127e+02 -4.693679999998131080e+01
9.370000000000000000e+02 2.567257999999999925e+02 -4.998899999997419741e+01 2.587905999999999835e+02 -4.726359999998054917e+01
9.380000000000000000e+02 2.568372000000000526e+02 -5.026539999997355324e+01 2.588695999999999913e+02 -4.759279999997978194e+01
9.390000000000000000e+02 2.569355999999999653e+02 -5.056539999997285406e+01 2.589524000000000115e+02 -4.790659999997905061e+01
9.400000000000000000e+02 2.570313999999999623e+02 -5.087079999997214230e+01 2.590224000000000046e+02 -4.822839999997830063e+01
9.410000000000000000e+02 2.571460000000000150e+02 -5.116059999997146690e+01 2.590990000000000464e+02 -4.856459999997751709e+01
9.420000000000000000e+02 2.572552000000000021e+02 -5.144659999997080035e+01 2.591811999999999898e+02 -4.888759999997676431e+01
9.430000000000000000e+02 2.573551999999999680e+02 -5.173579999997012635e+01 2.592631999999999834e+02 -4.920899999997601526e+01
9.440000000000000000e+02 2.574551999999999907e+02 -5.203499999996942904e+01 2.593469999999999800e+02 -4.952559999997527740e+01
9.450000000000000000e+02 2.575880000000000223e+02 -5.227759999996886364e+01 2.594271999999999707e+02 -4.985239999997451577e+01
9.460000000000000000e+02 2.577135999999999854e+02 -5.251259999996831596e+01 2.594974000000000274e+02 -5.019559999997371591e+01
9.470000000000000000e+02 2.578431999999999675e+02 -5.274539999996777340e+01 2.595732000000000426e+02 -5.052419999997295008e+01
9.480000000000000000e+02 2.579624000000000024e+02 -5.299759999996718562e+01 2.596366000000000440e+02 -5.086439999997215722e+01
9.490000000000000000e+02 2.580500000000000114e+02 -5.329579999996649065e+01 2.597004000000000019e+02 -5.119099999997139605e+01
9.500000000000000000e+02 2.581184000000000083e+02 -5.362799999996571643e+01 2.597763999999999669e+02 -5.150579999997066238e+01
9.510000000000000000e+02 2.581979999999999791e+02 -5.395319999996495852e+01 2.598478000000000065e+02 -5.182639999996991520e+01
9.520000000000000000e+02 2.582631999999999834e+02 -5.429779999996415540e+01 2.599232000000000085e+02 -5.215499999996914937e+01
9.530000000000000000e+02 2.583324000000000069e+02 -5.465759999996331686e+01 2.599963999999999942e+02 -5.248899999996837096e+01
9.540000000000000000e+02 2.584041999999999462e+02 -5.500699999996250256e+01 2.600581999999999425e+02 -5.284259999996754686e+01
9.550000000000000000e+02 2.585067999999999984e+02 -5.531379999996178753e+01 2.601290000000000191e+02 -5.316779999996678896e+01
9.560000000000000000e+02 2.586236000000000104e+02 -5.561139999996109395e+01 2.602060000000000173e+02 -5.349719999996602127e+01
9.570000000000000000e+02 2.587216000000000236e+02 -5.592279999996036821e+01 2.602774000000000001e+02 -5.383239999996524006e+01
9.580000000000000000e+02 2.588110000000000355e+02 -5.623859999995963221e+01 2.603427999999999543e+02 -5.418999999996440664e+01
9.590000000000000000e+02 2.589100000000000250e+02 -5.653699999995893677e+01 2.604011999999999603e+02 -5.454999999996356763e+01
9.600000000000000000e+02 2.589859999999999900e+02 -5.687219999995815556e+01 2.604703999999999837e+02 -5.490059999996275053e+01
9.610000000000000000e+02 2.590828000000000202e+02 -5.718339999995743028e+01 2.605339999999999918e+02 -5.526699999996189661e+01
9.620000000000000000e+02 2.591664000000000101e+02 -5.751399999995665979e+01 2.605942000000000007e+02 -5.562699999996105760e+01
9.630000000000000000e+02 2.592443999999999846e+02 -5.784239999995589443e+01 2.606521999999999935e+02 -5.597239999996025261e+01
9.640000000000000000e+02 2.593052000000000135e+02 -5.819579999995507080e+01 2.607062000000000239e+02 -5.632899999995942153e+01
9.650000000000000000e+02 2.593758000000000266e+02 -5.854279999995426209e+01 2.607678000000000225e+02 -5.667499999995861515e+01
9.660000000000000000e+02 2.594511999999999716e+02 -5.887479999995348834e+01 2.608308000000000106e+02 -5.702499999995779945e+01
9.670000000000000000e+02 2.595252000000000407e+02 -5.921819999995268802e+01 2.608841999999999643e+02 -5.738659999995695671e+01
9.680000000000000000e+02 2.595835999999999899e+02 -5.958999999995182151e+01 2.609465999999999894e+02 -5.774339999995612516e+01
9.690000000000000000e+02 2.596700000000000159e+02 -5.992779999995103424e+01 2.610104000000000042e+02 -5.809899999995529640e+01
9.700000000000000000e+02 2.597746000000000208e+02 -6.021919999995035511e+01 2.610810000000000173e+02 -5.845179999995447417e+01
9.710000000000000000e+02 2.598817999999999984e+02 -6.052599999994964008e+01 2.611460000000000150e+02 -5.879879999995366546e+01
9.720000000000000000e+02 2.599752000000000294e+02 -6.083579999994891807e+01 2.612142000000000053e+02 -5.913799999995287493e+01
9.730000000000000000e+02 2.600494000000000483e+02 -6.116439999994815224e+01 2.612776000000000067e+02 -5.948999999995205457e+01
9.740000000000000000e+02 2.601188000000000216e+02 -6.150399999994736078e+01 2.613378000000000156e+02 -5.984059999995123746e+01
9.750000000000000000e+02 2.602137999999999920e+02 -6.180319999994666347e+01 2.613894000000000233e+02 -6.021359999995036816e+01
9.760000000000000000e+02 2.603326000000000136e+02 -6.208959999994599599e+01 2.614426000000000272e+02 -6.058059999994951283e+01
9.770000000000000000e+02 2.604202000000000226e+02 -6.241859999994522923e+01 2.614929999999999950e+02 -6.094259999994866916e+01
9.780000000000000000e+02 2.604981999999999971e+02 -6.274499999994446853e+01 2.615525999999999840e+02 -6.129699999994784321e+01
9.790000000000000000e+02 2.605615999999999985e+02 -6.311599999994394494e+01 2.616087999999999738e+02 -6.166859999994697716e+01
9.800000000000000000e+02 2.606779999999999973e+02 -6.340099999994346547e+01 2.616555999999999926e+02 -6.204619999994609714e+01
9.810000000000000000e+02 2.608115999999999985e+02 -6.366179999994290029e+01 2.617060000000000173e+02 -6.240899999994525160e+01
9.820000000000000000e+02 2.608994000000000142e+02 -6.398259999994280633e+01 2.617594000000000278e+02 -6.276699999994441725e+01
9.830000000000000000e+02 2.609827999999999975e+02 -6.432439999994329582e+01 2.618061999999999898e+02 -6.314319999994354049e+01
9.840000000000000000e+02 2.610693999999999733e+02 -6.466319999994470891e+01 2.618519999999999754e+02 -6.351819999994266652e+01
9.850000000000000000e+02 2.611303999999999519e+02 -6.503279999994646232e+01 2.619050000000000296e+02 -6.388139999994206875e+01
9.860000000000000000e+02 2.611988000000000056e+02 -6.538439999994814400e+01 2.619569999999999936e+02 -6.425259999994274551e+01
9.870000000000000000e+02 2.612955999999999790e+02 -6.570319999994966054e+01 2.619993999999999801e+02 -6.462799999994453515e+01
9.880000000000000000e+02 2.613770000000000095e+02 -6.604139999995128107e+01 2.620489999999999782e+02 -6.499119999994627506e+01
9.890000000000000000e+02 2.614879999999999995e+02 -6.633259999995266298e+01 2.620926000000000045e+02 -6.537639999994810580e+01
9.900000000000000000e+02 2.615741999999999621e+02 -6.666419999995426338e+01 2.621406000000000063e+02 -6.574719999994988484e+01
9.910000000000000000e+02 2.616490000000000009e+02 -6.700999999995590883e+01 2.621809999999999832e+02 -6.611959999995164594e+01
9.920000000000000000e+02 2.617432000000000016e+02 -6.734299999995749886e+01 2.622207999999999970e+02 -6.650839999995351093e+01
9.930000000000000000e+02 2.618485999999999763e+02 -6.766539999995903543e+01 2.622497999999999934e+02 -6.691899999995547432e+01
9.940000000000000000e+02 2.619562000000000239e+02 -6.797759999996053182e+01 2.622841999999999985e+02 -6.731659999995737564e+01
9.950000000000000000e+02 2.620793999999999642e+02 -6.824039999996178096e+01 2.623201999999999998e+02 -6.773179999995936384e+01
9.960000000000000000e+02 2.621698000000000093e+02 -6.856079999996330798e+01 2.623611999999999966e+02 -6.813659999996127681e+01
9.970000000000000000e+02 2.622554000000000087e+02 -6.886279999996474999e+01 2.623974000000000046e+02 -6.853299999996316672e+01
9.980000000000000000e+02 2.623251999999999953e+02 -6.917599999996625115e+01 2.624316000000000031e+02 -6.894459999996514910e+01
9.990000000000000000e+02 2.624200000000000159e+02 -6.946419999996761874e+01 2.624639999999999986e+02 -6.934339999996706183e+01


==> OneClassKNN/results/comp_rnd_exploration_synth_.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.959999999999999853e-01 -1.999999999999986164e-03 2.939999999999999836e-01 2.000000000000001776e-02
2.000000000000000000e+00 6.300000000000000044e-01 4.600000000000004086e-02 5.779999999999999583e-01 2.000000000000013919e-03
3.000000000000000000e+00 9.439999999999999503e-01 6.400000000000005684e-02 8.599999999999999867e-01 -3.600000000000000422e-02
4.000000000000000000e+00 1.203999999999999959e+00 5.400000000000004796e-02 1.135999999999999899e+00 -4.600000000000001310e-02
5.000000000000000000e+00 1.530000000000000027e+00 7.400000000000006573e-02 1.445999999999999952e+00 -3.200000000000000067e-02
6.000000000000000000e+00 1.862000000000000099e+00 1.380000000000001226e-01 1.760000000000000009e+00 -1.399999999999998641e-02
7.000000000000000000e+00 2.176000000000000156e+00 1.360000000000001208e-01 2.065999999999999837e+00 -7.999999999999986289e-03
8.000000000000000000e+00 2.482000000000000206e+00 1.340000000000001190e-01 2.343999999999999861e+00 -4.200000000000000955e-02
9.000000000000000000e+00 2.762000000000000011e+00 9.200000000000008171e-02 2.745999999999999996e+00 1.580000000000001403e-01
1.000000000000000000e+01 3.080000000000000071e+00 1.320000000000001172e-01 3.128000000000000114e+00 2.900000000000002576e-01
1.100000000000000000e+01 3.383999999999999897e+00 1.580000000000001403e-01 3.487999999999999989e+00 4.320000000000003837e-01
1.200000000000000000e+01 3.744000000000000217e+00 2.960000000000002629e-01 3.847999999999999865e+00 5.460000000000004849e-01
1.300000000000000000e+01 4.166000000000000369e+00 5.380000000000004778e-01 4.293999999999999595e+00 8.120000000000007212e-01
1.400000000000000000e+01 4.589999999999999858e+00 7.720000000000006857e-01 4.676000000000000156e+00 9.740000000000008651e-01
1.500000000000000000e+01 5.032000000000000028e+00 1.080000000000000959e+00 5.070000000000000284e+00 1.192000000000001059e+00
1.600000000000000000e+01 5.490000000000000213e+00 1.406000000000001249e+00 5.483999999999999986e+00 1.426000000000001267e+00
1.700000000000000000e+01 5.942000000000000171e+00 1.714000000000001522e+00 5.884000000000000341e+00 1.614000000000001434e+00
1.800000000000000000e+01 6.256000000000000227e+00 1.736000000000001542e+00 6.256000000000000227e+00 1.746000000000001551e+00
1.900000000000000000e+01 6.716000000000000192e+00 2.067999999999994287e+00 6.621999999999999886e+00 1.854000000000001647e+00
2.000000000000000000e+01 7.198000000000000398e+00 2.429999999999954419e+00 6.921999999999999709e+00 1.836000000000001631e+00
2.100000000000000000e+01 7.668000000000000149e+00 2.753999999999918735e+00 7.251999999999999780e+00 1.918000000000001704e+00
2.200000000000000000e+01 8.035999999999999588e+00 2.829999999999910365e+00 7.669999999999999929e+00 2.165999999999983494e+00
2.300000000000000000e+01 8.314000000000000057e+00 2.813999999999912127e+00 8.050000000000000711e+00 2.337999999999964551e+00
2.400000000000000000e+01 8.609999999999999432e+00 2.793999999999914330e+00 8.314000000000000057e+00 2.303999999999968296e+00
2.500000000000000000e+01 9.064000000000000057e+00 3.139999999999876223e+00 8.612000000000000099e+00 2.293999999999969397e+00
2.600000000000000000e+01 9.500000000000000000e+00 3.441999999999842963e+00 9.045999999999999375e+00 2.577999999999938119e+00
2.700000000000000000e+01 9.826000000000000512e+00 3.487999999999837897e+00 9.518000000000000682e+00 2.893999999999903316e+00
2.800000000000000000e+01 1.013599999999999923e+01 3.505999999999835914e+00 9.823999999999999844e+00 2.895999999999903096e+00
2.900000000000000000e+01 1.055599999999999916e+01 3.757999999999808161e+00 1.029599999999999937e+01 3.241999999999864990e+00
3.000000000000000000e+01 1.103400000000000070e+01 4.083999999999772257e+00 1.046000000000000085e+01 2.953999999999896708e+00
3.100000000000000000e+01 1.149600000000000044e+01 4.407999999999736573e+00 1.072600000000000087e+01 2.895999999999903096e+00
3.200000000000000000e+01 1.193800000000000061e+01 4.711999999999703093e+00 1.118200000000000038e+01 3.197999999999869836e+00
3.300000000000000000e+01 1.237400000000000055e+01 4.993999999999672035e+00 1.166399999999999970e+01 3.547999999999831289e+00
3.400000000000000000e+01 1.284600000000000009e+01 5.327999999999635250e+00 1.209399999999999942e+01 3.833999999999799790e+00
3.500000000000000000e+01 1.315199999999999925e+01 5.337999999999634149e+00 1.256799999999999962e+01 4.163999999999763446e+00
3.600000000000000000e+01 1.345199999999999996e+01 5.275999999999640977e+00 1.269800000000000040e+01 3.807999999999802654e+00
3.700000000000000000e+01 1.377399999999999913e+01 5.313999999999636792e+00 1.316399999999999970e+01 4.131999999999766970e+00
3.800000000000000000e+01 1.424600000000000044e+01 5.633999999999601549e+00 1.358399999999999963e+01 4.389999999999738556e+00
3.900000000000000000e+01 1.472000000000000064e+01 5.955999999999566086e+00 1.407799999999999940e+01 4.749999999999698908e+00
4.000000000000000000e+01 1.525799999999999912e+01 6.367999999999520711e+00 1.454199999999999982e+01 5.083999999999662123e+00
4.100000000000000000e+01 1.570199999999999996e+01 6.695999999999484587e+00 1.501999999999999957e+01 5.429999999999624016e+00
4.200000000000000000e+01 1.599799999999999933e+01 6.691999999999485027e+00 1.544400000000000084e+01 5.721999999999591857e+00
4.300000000000000000e+01 1.643400000000000105e+01 6.955999999999455952e+00 1.591000000000000014e+01 6.033999999999557495e+00
4.400000000000000000e+01 1.685999999999999943e+01 7.213999999999427537e+00 1.637199999999999989e+01 6.375999999999519829e+00
4.500000000000000000e+01 1.712999999999999901e+01 7.159999999999433484e+00 1.680999999999999872e+01 6.679999999999486349e+00
4.600000000000000000e+01 1.755199999999999960e+01 7.429999999999403748e+00 1.723999999999999844e+01 6.979999999999453308e+00
4.700000000000000000e+01 1.802199999999999847e+01 7.745999999999368946e+00 1.766000000000000014e+01 7.219999999999426876e+00
4.800000000000000000e+01 1.851200000000000045e+01 8.111999999999378375e+00 1.795599999999999952e+01 7.197999999999429299e+00
4.900000000000000000e+01 1.897400000000000020e+01 8.457999999999493923e+00 1.838800000000000168e+01 7.459999999999400444e+00
5.000000000000000000e+01 1.946799999999999997e+01 8.821999999999615483e+00 1.883999999999999986e+01 7.727999999999370928e+00
5.100000000000000000e+01 1.975600000000000023e+01 8.821999999999615483e+00 1.923799999999999955e+01 7.937999999999347800e+00
5.200000000000000000e+01 2.022599999999999909e+01 9.173999999999733035e+00 1.966199999999999903e+01 8.215999999999413106e+00
5.300000000000000000e+01 2.053000000000000114e+01 9.179999999999735039e+00 2.006400000000000006e+01 8.437999999999487244e+00
5.400000000000000000e+01 2.082600000000000051e+01 9.161999999999729027e+00 2.049800000000000111e+01 8.681999999999568729e+00
5.500000000000000000e+01 2.131599999999999895e+01 9.505999999999843908e+00 2.096999999999999886e+01 9.011999999999678934e+00
5.600000000000000000e+01 2.176800000000000068e+01 9.827999999999951442e+00 2.139199999999999946e+01 9.261999999999762423e+00
5.700000000000000000e+01 2.223999999999999844e+01 1.017800000000006833e+01 2.179799999999999827e+01 9.467999999999831218e+00
5.800000000000000000e+01 2.271399999999999864e+01 1.052200000000018321e+01 2.217200000000000060e+01 9.641999999999889326e+00
5.900000000000000000e+01 2.317000000000000171e+01 1.080600000000027805e+01 2.255799999999999983e+01 9.807999999999944762e+00
6.000000000000000000e+01 2.362199999999999989e+01 1.110200000000037690e+01 2.293599999999999994e+01 9.969999999999998863e+00
6.100000000000000000e+01 2.394999999999999929e+01 1.108600000000037156e+01 2.331200000000000117e+01 1.011800000000004829e+01
6.200000000000000000e+01 2.424800000000000111e+01 1.107000000000036621e+01 2.366600000000000037e+01 1.020800000000007834e+01
6.300000000000000000e+01 2.455799999999999983e+01 1.108200000000037022e+01 2.409799999999999898e+01 1.044800000000015849e+01
6.400000000000000000e+01 2.502799999999999869e+01 1.140200000000047709e+01 2.447800000000000153e+01 1.059400000000020725e+01
6.500000000000000000e+01 2.548799999999999955e+01 1.172000000000058328e+01 2.477799999999999869e+01 1.058600000000020458e+01
6.600000000000000000e+01 2.596199999999999974e+01 1.205600000000069549e+01 2.489199999999999946e+01 1.027000000000009905e+01
6.700000000000000000e+01 2.643599999999999994e+01 1.242200000000081772e+01 2.526200000000000045e+01 1.040400000000014380e+01
6.800000000000000000e+01 2.694000000000000128e+01 1.281400000000094863e+01 2.564399999999999835e+01 1.052600000000018454e+01
6.900000000000000000e+01 2.743599999999999994e+01 1.319000000000107420e+01 2.602799999999999869e+01 1.067000000000023263e+01
7.000000000000000000e+01 2.773400000000000176e+01 1.318400000000107219e+01 2.642200000000000060e+01 1.087400000000030076e+01
7.100000000000000000e+01 2.819200000000000017e+01 1.350000000000117772e+01 2.682600000000000051e+01 1.108600000000037156e+01
7.200000000000000000e+01 2.848199999999999932e+01 1.349200000000117505e+01 2.722200000000000131e+01 1.127200000000043367e+01
7.300000000000000000e+01 2.897599999999999909e+01 1.386200000000129862e+01 2.766400000000000148e+01 1.157600000000053519e+01
7.400000000000000000e+01 2.944800000000000040e+01 1.421000000000141483e+01 2.797800000000000153e+01 1.160600000000054521e+01
7.500000000000000000e+01 2.957600000000000051e+01 1.384600000000129327e+01 2.833399999999999963e+01 1.168600000000057193e+01
7.600000000000000000e+01 3.001599999999999824e+01 1.414400000000139279e+01 2.878000000000000114e+01 1.198400000000067145e+01
7.700000000000000000e+01 3.048400000000000176e+01 1.451600000000151702e+01 2.920400000000000063e+01 1.223800000000075627e+01
7.800000000000000000e+01 3.096799999999999997e+01 1.486200000000163257e+01 2.954400000000000048e+01 1.235600000000079568e+01
7.900000000000000000e+01 3.146000000000000085e+01 1.523800000000175814e+01 2.986799999999999855e+01 1.237200000000080102e+01
8.000000000000000000e+01 3.194600000000000151e+01 1.561800000000188504e+01 3.023199999999999932e+01 1.246800000000083308e+01
8.100000000000000000e+01 3.220799999999999841e+01 1.555200000000186300e+01 3.060399999999999920e+01 1.261400000000088184e+01
8.200000000000000000e+01 3.271200000000000330e+01 1.595200000000199658e+01 3.102199999999999847e+01 1.282600000000095264e+01
8.300000000000000000e+01 3.315800000000000125e+01 1.624200000000187671e+01 3.140800000000000125e+01 1.298000000000100407e+01
8.400000000000000000e+01 3.361800000000000210e+01 1.659800000000167941e+01 3.171000000000000085e+01 1.297800000000100340e+01
8.500000000000000000e+01 3.407399999999999807e+01 1.690800000000150760e+01 3.200200000000000244e+01 1.296400000000099872e+01
8.600000000000000000e+01 3.457399999999999807e+01 1.726800000000130808e+01 3.230400000000000205e+01 1.299000000000100741e+01
8.700000000000000000e+01 3.502000000000000313e+01 1.759400000000112740e+01 3.259199999999999875e+01 1.296600000000099939e+01
8.800000000000000000e+01 3.514600000000000080e+01 1.722000000000133468e+01 3.288199999999999790e+01 1.297800000000100340e+01
8.900000000000000000e+01 3.563000000000000256e+01 1.759600000000112630e+01 3.303999999999999915e+01 1.269000000000090722e+01
9.000000000000000000e+01 3.590800000000000125e+01 1.758000000000113516e+01 3.331799999999999784e+01 1.266600000000089921e+01
9.100000000000000000e+01 3.634000000000000341e+01 1.786400000000097776e+01 3.361800000000000210e+01 1.267800000000090321e+01
9.200000000000000000e+01 3.686800000000000210e+01 1.829800000000073723e+01 3.403399999999999892e+01 1.288800000000097334e+01
9.300000000000000000e+01 3.701200000000000045e+01 1.797200000000091791e+01 3.438000000000000256e+01 1.294000000000099071e+01
9.400000000000000000e+01 3.752600000000000335e+01 1.838600000000068846e+01 3.473599999999999710e+01 1.303800000000102344e+01
9.500000000000000000e+01 3.803799999999999670e+01 1.879600000000046123e+01 3.506600000000000250e+01 1.309200000000104147e+01
9.600000000000000000e+01 3.857200000000000273e+01 1.923400000000021848e+01 3.546200000000000330e+01 1.330600000000111294e+01
9.700000000000000000e+01 3.904800000000000182e+01 1.960200000000001452e+01 3.569599999999999795e+01 1.318400000000107219e+01
9.800000000000000000e+01 3.954200000000000159e+01 1.998999999999979948e+01 3.614200000000000301e+01 1.346800000000116704e+01
9.900000000000000000e+01 3.981400000000000006e+01 1.997799999999980614e+01 3.657000000000000028e+01 1.375400000000126255e+01
1.000000000000000000e+02 4.027799999999999869e+01 2.032999999999961105e+01 3.686399999999999721e+01 1.373800000000125721e+01
1.010000000000000000e+02 4.078199999999999648e+01 2.070999999999940044e+01 3.734400000000000119e+01 1.409000000000137476e+01
1.020000000000000000e+02 4.130199999999999960e+01 2.113399999999916545e+01 3.765999999999999659e+01 1.413600000000139012e+01
1.030000000000000000e+02 4.180799999999999983e+01 2.153599999999894266e+01 3.810600000000000165e+01 1.442800000000148763e+01
1.040000000000000000e+02 4.228399999999999892e+01 2.190999999999873538e+01 3.856400000000000006e+01 1.477000000000160185e+01
1.050000000000000000e+02 4.255799999999999983e+01 2.185199999999876752e+01 3.903999999999999915e+01 1.510400000000171339e+01
1.060000000000000000e+02 4.302199999999999847e+01 2.220999999999856911e+01 3.930799999999999983e+01 1.502800000000168801e+01
1.070000000000000000e+02 4.348799999999999955e+01 2.255999999999837513e+01 3.964600000000000080e+01 1.511600000000171740e+01
1.080000000000000000e+02 4.378999999999999915e+01 2.258399999999836183e+01 3.996999999999999886e+01 1.517800000000173810e+01
1.090000000000000000e+02 4.413400000000000034e+01 2.266999999999831417e+01 4.038199999999999790e+01 1.542000000000181892e+01
1.100000000000000000e+02 4.467199999999999704e+01 2.311199999999806920e+01 4.050800000000000267e+01 1.508400000000170671e+01
1.110000000000000000e+02 4.514800000000000324e+01 2.347399999999786857e+01 4.093800000000000239e+01 1.531800000000178485e+01
1.120000000000000000e+02 4.548400000000000176e+01 2.353199999999783643e+01 4.135000000000000142e+01 1.553800000000185833e+01
1.130000000000000000e+02 4.596600000000000108e+01 2.390599999999762915e+01 4.156400000000000006e+01 1.537600000000180422e+01
1.140000000000000000e+02 4.624600000000000222e+01 2.387199999999764799e+01 4.185399999999999920e+01 1.537000000000180222e+01
1.150000000000000000e+02 4.672599999999999909e+01 2.422999999999744958e+01 4.221000000000000085e+01 1.548600000000184096e+01
1.160000000000000000e+02 4.724399999999999977e+01 2.465799999999721237e+01 4.257600000000000051e+01 1.561000000000188237e+01
1.170000000000000000e+02 4.752799999999999869e+01 2.461399999999723676e+01 4.300600000000000023e+01 1.585000000000196252e+01
1.180000000000000000e+02 4.800800000000000267e+01 2.498599999999703059e+01 4.345199999999999818e+01 1.616400000000191994e+01
1.190000000000000000e+02 4.852199999999999847e+01 2.541199999999679449e+01 4.386200000000000188e+01 1.637800000000180134e+01
1.200000000000000000e+02 4.898599999999999710e+01 2.577199999999659497e+01 4.430799999999999983e+01 1.664200000000165502e+01
1.210000000000000000e+02 4.948199999999999932e+01 2.614199999999638990e+01 4.477000000000000313e+01 1.697000000000147324e+01
1.220000000000000000e+02 4.997800000000000153e+01 2.654599999999616600e+01 4.525000000000000000e+01 1.733400000000127150e+01
1.230000000000000000e+02 5.048199999999999932e+01 2.694399999999594542e+01 4.573400000000000176e+01 1.771400000000106090e+01
1.240000000000000000e+02 5.096399999999999864e+01 2.732199999999573592e+01 4.624000000000000199e+01 1.810000000000084697e+01
1.250000000000000000e+02 5.139999999999999858e+01 2.764599999999555635e+01 4.667399999999999949e+01 1.836000000000070287e+01
1.260000000000000000e+02 5.168800000000000239e+01 2.764599999999555635e+01 4.682399999999999807e+01 1.806400000000086692e+01
1.270000000000000000e+02 5.219200000000000017e+01 2.803199999999534242e+01 4.720000000000000284e+01 1.824800000000076494e+01
1.280000000000000000e+02 5.265800000000000125e+01 2.838999999999514401e+01 4.758800000000000097e+01 1.842200000000066851e+01
1.290000000000000000e+02 5.313400000000000034e+01 2.874799999999494560e+01 4.801800000000000068e+01 1.868200000000052441e+01
1.300000000000000000e+02 5.361800000000000210e+01 2.915599999999471947e+01 4.843800000000000239e+01 1.890400000000040137e+01
1.310000000000000000e+02 5.413400000000000034e+01 2.956799999999449113e+01 4.881199999999999761e+01 1.907200000000030826e+01
1.320000000000000000e+02 5.464800000000000324e+01 2.996999999999426834e+01 4.914200000000000301e+01 1.914600000000026725e+01
1.330000000000000000e+02 5.514600000000000080e+01 3.033799999999406438e+01 4.953799999999999670e+01 1.933000000000016527e+01
1.340000000000000000e+02 5.565800000000000125e+01 3.074199999999384048e+01 4.984599999999999653e+01 1.932200000000016971e+01
1.350000000000000000e+02 5.596200000000000330e+01 3.074599999999383826e+01 5.027000000000000313e+01 1.961200000000000898e+01
1.360000000000000000e+02 5.644599999999999795e+01 3.111399999999363430e+01 5.061999999999999744e+01 1.968199999999997019e+01
1.370000000000000000e+02 5.691400000000000148e+01 3.147799999999343257e+01 5.104800000000000182e+01 1.993199999999983163e+01
1.380000000000000000e+02 5.738799999999999812e+01 3.182199999999324191e+01 5.130400000000000205e+01 1.982199999999989259e+01
1.390000000000000000e+02 5.788400000000000034e+01 3.221799999999340969e+01 5.171200000000000330e+01 2.004799999999976734e+01
1.400000000000000000e+02 5.836999999999999744e+01 3.258999999999386432e+01 5.181000000000000227e+01 1.964799999999998903e+01
1.410000000000000000e+02 5.883599999999999852e+01 3.292999999999427985e+01 5.223400000000000176e+01 1.991999999999983828e+01
1.420000000000000000e+02 5.933400000000000318e+01 3.332599999999476381e+01 5.252600000000000335e+01 1.992999999999983274e+01
1.430000000000000000e+02 5.981799999999999784e+01 3.368399999999520134e+01 5.299399999999999977e+01 2.028199999999963765e+01
1.440000000000000000e+02 6.009799999999999898e+01 3.364599999999515489e+01 5.342600000000000193e+01 2.050799999999951240e+01
1.450000000000000000e+02 6.063600000000000279e+01 3.406799999999567063e+01 5.370400000000000063e+01 2.046399999999953678e+01
1.460000000000000000e+02 6.110799999999999699e+01 3.443999999999612527e+01 5.410799999999999699e+01 2.070199999999940488e+01
1.470000000000000000e+02 6.160600000000000165e+01 3.483799999999661168e+01 5.442199999999999704e+01 2.074999999999937828e+01
1.480000000000000000e+02 6.211399999999999721e+01 3.524599999999711031e+01 5.482999999999999829e+01 2.095799999999926300e+01
1.490000000000000000e+02 6.263199999999999790e+01 3.566199999999761872e+01 5.527799999999999869e+01 2.121999999999911779e+01
1.500000000000000000e+02 6.313000000000000256e+01 3.606399999999811001e+01 5.541199999999999903e+01 2.090799999999929071e+01
1.510000000000000000e+02 6.360399999999999920e+01 3.641399999999853776e+01 5.585600000000000165e+01 2.117999999999913996e+01
1.520000000000000000e+02 6.408599999999999852e+01 3.676799999999897040e+01 5.636800000000000210e+01 2.154999999999893490e+01
1.530000000000000000e+02 6.437800000000000011e+01 3.676999999999897284e+01 5.650200000000000244e+01 2.121999999999911779e+01
1.540000000000000000e+02 6.489000000000000057e+01 3.718199999999947636e+01 5.695000000000000284e+01 2.148599999999897037e+01
1.550000000000000000e+02 6.541800000000000637e+01 3.760599999999999454e+01 5.744200000000000017e+01 2.184599999999877085e+01
1.560000000000000000e+02 6.591200000000000614e+01 3.801000000000048828e+01 5.798799999999999955e+01 2.229399999999852255e+01
1.570000000000000000e+02 6.637999999999999545e+01 3.836800000000092581e+01 5.847200000000000131e+01 2.265399999999832303e+01
1.580000000000000000e+02 6.689000000000000057e+01 3.879600000000144888e+01 5.893200000000000216e+01 2.297199999999814679e+01
1.590000000000000000e+02 6.734199999999999875e+01 3.913200000000185952e+01 5.942000000000000171e+01 2.333999999999794284e+01
1.600000000000000000e+02 6.785800000000000409e+01 3.953400000000235082e+01 5.991199999999999903e+01 2.370799999999773888e+01
1.610000000000000000e+02 6.814199999999999591e+01 3.950400000000231415e+01 6.035399999999999920e+01 2.399999999999757705e+01
1.620000000000000000e+02 6.843999999999999773e+01 3.949400000000230193e+01 6.080400000000000205e+01 2.432199999999739859e+01
1.630000000000000000e+02 6.889600000000000080e+01 3.985000000000273701e+01 6.120400000000000063e+01 2.451399999999729218e+01
1.640000000000000000e+02 6.897400000000000375e+01 3.944400000000224082e+01 6.163799999999999812e+01 2.477399999999714808e+01
1.650000000000000000e+02 6.946800000000000352e+01 3.981600000000269546e+01 6.174799999999999756e+01 2.439999999999735536e+01
1.660000000000000000e+02 6.999399999999999977e+01 4.023000000000320142e+01 6.203999999999999915e+01 2.440399999999735314e+01
1.670000000000000000e+02 7.045000000000000284e+01 4.057400000000362184e+01 6.231400000000000006e+01 2.437199999999737088e+01
1.680000000000000000e+02 7.091599999999999682e+01 4.091200000000403492e+01 6.257600000000000051e+01 2.431599999999740191e+01
1.690000000000000000e+02 7.141400000000000148e+01 4.128200000000448711e+01 6.299199999999999733e+01 2.453799999999727888e+01
1.700000000000000000e+02 7.151399999999999579e+01 4.085400000000396403e+01 6.336599999999999966e+01 2.471799999999717912e+01
1.710000000000000000e+02 7.181600000000000250e+01 4.086800000000398114e+01 6.376200000000000045e+01 2.491199999999707160e+01
1.720000000000000000e+02 7.228199999999999648e+01 4.123000000000442355e+01 6.420399999999999352e+01 2.517399999999692639e+01
1.730000000000000000e+02 7.277400000000000091e+01 4.162400000000490508e+01 6.465999999999999659e+01 2.548199999999675569e+01
1.740000000000000000e+02 7.326999999999999602e+01 4.201200000000537926e+01 6.515200000000000102e+01 2.587199999999653954e+01
1.750000000000000000e+02 7.375000000000000000e+01 4.237600000000582412e+01 6.558799999999999386e+01 2.614399999999638879e+01
1.760000000000000000e+02 7.425400000000000489e+01 4.278200000000632031e+01 6.607399999999999807e+01 2.650799999999618706e+01
1.770000000000000000e+02 7.470999999999999375e+01 4.311000000000672117e+01 6.640800000000000125e+01 2.654399999999616711e+01
1.780000000000000000e+02 7.481199999999999761e+01 4.274800000000627875e+01 6.663599999999999568e+01 2.638999999999625246e+01
1.790000000000000000e+02 7.532599999999999341e+01 4.316000000000678227e+01 6.713400000000000034e+01 2.678599999999603298e+01
1.800000000000000000e+02 7.562999999999999545e+01 4.318200000000680916e+01 6.762399999999999523e+01 2.716399999999582349e+01
1.810000000000000000e+02 7.611199999999999477e+01 4.354000000000724668e+01 6.812399999999999523e+01 2.752999999999562064e+01
1.820000000000000000e+02 7.657599999999999341e+01 4.388000000000766221e+01 6.858799999999999386e+01 2.787999999999542666e+01
1.830000000000000000e+02 7.672400000000000375e+01 4.360000000000732001e+01 6.902599999999999625e+01 2.817999999999526040e+01
1.840000000000000000e+02 7.723399999999999466e+01 4.402000000000783331e+01 6.930800000000000693e+01 2.814199999999528146e+01
1.850000000000000000e+02 7.773199999999999932e+01 4.438800000000828305e+01 6.958799999999999386e+01 2.811599999999529587e+01
1.860000000000000000e+02 7.823799999999999955e+01 4.479200000000877679e+01 6.998399999999999466e+01 2.830199999999519278e+01
1.870000000000000000e+02 7.873399999999999466e+01 4.517800000000924854e+01 7.045999999999999375e+01 2.865399999999499769e+01
1.880000000000000000e+02 7.918000000000000682e+01 4.551400000000965917e+01 7.088800000000000523e+01 2.891799999999485138e+01
1.890000000000000000e+02 7.948799999999999955e+01 4.554000000000969095e+01 7.132999999999999829e+01 2.919599999999469730e+01
1.900000000000000000e+02 7.995600000000000307e+01 4.588000000001010648e+01 7.182200000000000273e+01 2.958399999999448227e+01
1.910000000000000000e+02 8.046200000000000330e+01 4.626000000001057089e+01 7.231199999999999761e+01 2.995999999999427388e+01
1.920000000000000000e+02 8.098399999999999466e+01 4.667600000001107929e+01 7.276999999999999602e+01 3.028199999999409542e+01
1.930000000000000000e+02 8.152800000000000580e+01 4.714600000001165370e+01 7.305599999999999739e+01 3.025999999999410761e+01
1.940000000000000000e+02 8.201800000000000068e+01 4.753000000001212300e+01 7.356799999999999784e+01 3.065799999999388703e+01
1.950000000000000000e+02 8.253000000000000114e+01 4.792200000001260207e+01 7.400199999999999534e+01 3.096599999999371633e+01
1.960000000000000000e+02 8.301999999999999602e+01 4.827800000001303715e+01 7.445999999999999375e+01 3.127599999999354452e+01
1.970000000000000000e+02 8.351600000000000534e+01 4.867800000001352601e+01 7.497400000000000375e+01 3.168799999999331618e+01
1.980000000000000000e+02 8.384799999999999898e+01 4.873000000001358956e+01 7.548199999999999932e+01 3.206599999999322392e+01
1.990000000000000000e+02 8.434999999999999432e+01 4.912600000001407352e+01 7.558199999999999363e+01 3.168799999999331973e+01
2.000000000000000000e+02 8.483799999999999386e+01 4.949200000001452082e+01 7.606999999999999318e+01 3.206999999999322881e+01
2.010000000000000000e+02 8.531799999999999784e+01 4.986200000001497301e+01 7.652800000000000580e+01 3.239799999999362967e+01
2.020000000000000000e+02 8.581999999999999318e+01 5.026800000001546920e+01 7.696999999999999886e+01 3.266999999999396209e+01
2.030000000000000000e+02 8.630599999999999739e+01 5.064000000001592383e+01 7.737999999999999545e+01 3.289599999999423829e+01
2.040000000000000000e+02 8.681999999999999318e+01 5.106000000001643713e+01 7.781799999999999784e+01 3.316999999999457316e+01
2.050000000000000000e+02 8.728799999999999670e+01 5.139400000001684532e+01 7.828600000000000136e+01 3.349999999999497646e+01
2.060000000000000000e+02 8.776000000000000512e+01 5.172200000001724618e+01 7.875799999999999557e+01 3.384799999999540177e+01
2.070000000000000000e+02 8.807399999999999807e+01 5.173800000001726573e+01 7.924200000000000443e+01 3.421799999999585395e+01
2.080000000000000000e+02 8.852800000000000580e+01 5.208200000001768615e+01 7.973999999999999488e+01 3.459999999999632081e+01
2.090000000000000000e+02 8.902200000000000557e+01 5.245400000001814078e+01 8.020000000000000284e+01 3.494799999999674611e+01
2.100000000000000000e+02 8.950600000000000023e+01 5.283800000001861008e+01 8.069400000000000261e+01 3.532799999999721052e+01
2.110000000000000000e+02 8.999200000000000443e+01 5.319600000001904760e+01 8.119599999999999795e+01 3.571999999999768960e+01
2.120000000000000000e+02 9.010599999999999454e+01 5.281800000001858564e+01 8.149800000000000466e+01 3.574999999999772626e+01
2.130000000000000000e+02 9.057800000000000296e+01 5.317800000001902561e+01 8.198999999999999488e+01 3.609199999999814423e+01
2.140000000000000000e+02 9.109799999999999898e+01 5.359800000001953890e+01 8.248999999999999488e+01 3.645799999999859153e+01
2.150000000000000000e+02 9.159999999999999432e+01 5.400400000002003509e+01 8.262199999999999989e+01 3.610599999999816134e+01
2.160000000000000000e+02 9.189000000000000057e+01 5.399000000002001798e+01 8.309000000000000341e+01 3.645799999999859153e+01
2.170000000000000000e+02 9.235399999999999920e+01 5.434400000002045061e+01 8.339199999999999591e+01 3.642799999999855487e+01
2.180000000000000000e+02 9.285599999999999454e+01 5.473800000002093213e+01 8.387000000000000455e+01 3.678199999999898751e+01
2.190000000000000000e+02 9.334600000000000364e+01 5.514600000002143076e+01 8.409799999999999898e+01 3.663399999999880663e+01
2.200000000000000000e+02 9.386400000000000432e+01 5.557400000002195384e+01 8.454200000000000159e+01 3.696199999999920749e+01
2.210000000000000000e+02 9.436799999999999500e+01 5.597600000002244514e+01 8.501399999999999579e+01 3.732399999999964990e+01
2.220000000000000000e+02 9.484199999999999875e+01 5.635000000002290221e+01 8.548799999999999955e+01 3.768800000000009476e+01
2.230000000000000000e+02 9.531600000000000250e+01 5.672000000002335440e+01 8.598000000000000398e+01 3.805800000000054695e+01
2.240000000000000000e+02 9.581000000000000227e+01 5.708600000002380170e+01 8.648399999999999466e+01 3.846400000000104313e+01
2.250000000000000000e+02 9.612399999999999523e+01 5.708800000002380415e+01 8.698999999999999488e+01 3.886400000000153199e+01
2.260000000000000000e+02 9.626800000000000068e+01 5.674600000002338618e+01 8.745799999999999841e+01 3.919000000000193040e+01
2.270000000000000000e+02 9.679800000000000182e+01 5.718200000002391903e+01 8.757399999999999807e+01 3.881800000000147577e+01
2.280000000000000000e+02 9.728799999999999670e+01 5.757400000002439810e+01 8.802599999999999625e+01 3.913400000000186196e+01
2.290000000000000000e+02 9.776399999999999579e+01 5.792800000002483074e+01 8.850600000000000023e+01 3.950400000000231415e+01
2.300000000000000000e+02 9.825400000000000489e+01 5.828800000002527071e+01 8.860399999999999920e+01 3.911400000000183752e+01
2.310000000000000000e+02 9.876999999999999602e+01 5.871000000002578645e+01 8.908599999999999852e+01 3.948000000000228482e+01
2.320000000000000000e+02 9.905800000000000693e+01 5.869400000002576689e+01 8.951200000000000045e+01 3.976000000000262702e+01
2.330000000000000000e+02 9.954000000000000625e+01 5.906200000002621664e+01 9.000400000000000489e+01 4.010600000000304988e+01
2.340000000000000000e+02 9.985999999999999943e+01 5.907000000002622642e+01 9.053199999999999648e+01 4.054200000000358273e+01
2.350000000000000000e+02 1.003640000000000043e+02 5.946800000002671283e+01 9.105599999999999739e+01 4.095800000000409113e+01
2.360000000000000000e+02 1.008460000000000036e+02 5.983000000002715524e+01 9.155800000000000693e+01 4.134400000000456288e+01
2.370000000000000000e+02 1.013719999999999999e+02 6.028800000002771498e+01 9.209000000000000341e+01 4.177200000000508595e+01
2.380000000000000000e+02 1.018479999999999990e+02 6.065200000002815983e+01 9.257200000000000273e+01 4.214000000000553570e+01
2.390000000000000000e+02 1.023419999999999987e+02 6.102400000002861447e+01 9.302800000000000580e+01 4.244800000000591211e+01
2.400000000000000000e+02 1.028160000000000025e+02 6.141200000002908865e+01 9.351800000000000068e+01 4.280400000000634719e+01
2.410000000000000000e+02 1.032999999999999972e+02 6.179000000002955062e+01 9.401600000000000534e+01 4.318600000000681405e+01
2.420000000000000000e+02 1.037680000000000007e+02 6.213800000002997592e+01 9.448199999999999932e+01 4.356000000000727113e+01
2.430000000000000000e+02 1.040619999999999976e+02 6.213200000002996859e+01 9.495399999999999352e+01 4.389000000000767443e+01
2.440000000000000000e+02 1.046020000000000039e+02 6.257200000003050633e+01 9.542400000000000659e+01 4.422600000000808507e+01
2.450000000000000000e+02 1.050919999999999987e+02 6.293400000003094874e+01 9.590200000000000102e+01 4.460000000000854214e+01
2.460000000000000000e+02 1.055679999999999978e+02 6.329800000003139360e+01 9.637800000000000011e+01 4.493000000000894545e+01
2.470000000000000000e+02 1.060199999999999960e+02 6.365200000003182623e+01 9.682399999999999807e+01 4.527400000000936586e+01
2.480000000000000000e+02 1.065319999999999965e+02 6.404800000003213256e+01 9.727599999999999625e+01 4.558400000000974472e+01
2.490000000000000000e+02 1.070340000000000060e+02 6.446000000003117236e+01 9.776800000000000068e+01 4.596200000001020669e+01
2.500000000000000000e+02 1.075379999999999967e+02 6.487800000003019818e+01 9.802800000000000580e+01 4.590600000001013825e+01
2.510000000000000000e+02 1.080300000000000011e+02 6.526200000002930324e+01 9.852800000000000580e+01 4.628800000001060511e+01
2.520000000000000000e+02 1.083340000000000032e+02 6.527400000002927527e+01 9.902200000000000557e+01 4.668800000001109396e+01
2.530000000000000000e+02 1.088299999999999983e+02 6.567400000002834304e+01 9.925799999999999557e+01 4.657200000001095219e+01
2.540000000000000000e+02 1.093319999999999936e+02 6.608600000002738284e+01 9.974399999999999977e+01 4.694000000001140194e+01
2.550000000000000000e+02 1.098080000000000069e+02 6.645600000002652052e+01 1.001620000000000061e+02 4.718400000001170014e+01
2.560000000000000000e+02 1.102639999999999958e+02 6.677200000002578406e+01 1.006179999999999950e+02 4.749200000001207655e+01
2.570000000000000000e+02 1.107379999999999995e+02 6.712800000002495437e+01 1.010580000000000069e+02 4.778400000001243342e+01
2.580000000000000000e+02 1.112420000000000044e+02 6.750600000002407342e+01 1.014920000000000044e+02 4.807800000001279273e+01
2.590000000000000000e+02 1.117139999999999986e+02 6.787000000002322508e+01 1.017819999999999965e+02 4.804000000001274628e+01
2.600000000000000000e+02 1.121899999999999977e+02 6.824400000002235345e+01 1.021979999999999933e+02 4.828000000001303960e+01
2.610000000000000000e+02 1.124939999999999998e+02 6.825000000002233946e+01 1.024579999999999984e+02 4.820800000001295160e+01
2.620000000000000000e+02 1.129959999999999951e+02 6.866000000002138393e+01 1.028259999999999934e+02 4.836400000001314226e+01
2.630000000000000000e+02 1.134899999999999949e+02 6.903200000002051695e+01 1.033119999999999976e+02 4.872200000001357978e+01
2.640000000000000000e+02 1.139860000000000042e+02 6.941800000001961735e+01 1.037759999999999962e+02 4.906400000001399775e+01
2.650000000000000000e+02 1.144839999999999947e+02 6.981400000001869444e+01 1.042620000000000005e+02 4.943600000001445238e+01
2.660000000000000000e+02 1.147900000000000063e+02 6.978000000001877368e+01 1.047339999999999947e+02 4.976400000001485324e+01
2.670000000000000000e+02 1.152740000000000009e+02 7.016600000001787407e+01 1.052420000000000044e+02 5.015800000001533476e+01
2.680000000000000000e+02 1.153940000000000055e+02 6.980000000001872706e+01 1.057300000000000040e+02 5.052600000001578451e+01
2.690000000000000000e+02 1.158919999999999959e+02 7.020600000001778085e+01 1.062219999999999942e+02 5.091200000001625625e+01
2.700000000000000000e+02 1.161899999999999977e+02 7.024000000001770161e+01 1.066979999999999933e+02 5.126200000001668400e+01
2.710000000000000000e+02 1.166580000000000013e+02 7.058400000001689989e+01 1.071820000000000022e+02 5.163400000001713863e+01
2.720000000000000000e+02 1.171539999999999964e+02 7.098000000001597698e+01 1.076740000000000066e+02 5.202000000001761038e+01
2.730000000000000000e+02 1.176419999999999959e+02 7.135800000001509602e+01 1.081400000000000006e+02 5.238200000001805279e+01
2.740000000000000000e+02 1.181119999999999948e+02 7.170600000001428498e+01 1.086080000000000041e+02 5.273600000001848542e+01
2.750000000000000000e+02 1.185819999999999936e+02 7.206400000001345063e+01 1.090859999999999985e+02 5.308000000001890584e+01
2.760000000000000000e+02 1.188679999999999950e+02 7.205200000001347860e+01 1.095759999999999934e+02 5.343600000001934092e+01
2.770000000000000000e+02 1.193739999999999952e+02 7.247400000001249509e+01 1.098400000000000034e+02 5.338600000001927981e+01
2.780000000000000000e+02 1.198719999999999999e+02 7.287200000001156752e+01 1.103259999999999934e+02 5.375600000001973200e+01
2.790000000000000000e+02 1.201620000000000061e+02 7.285800000001160015e+01 1.107980000000000018e+02 5.411000000002016463e+01
2.800000000000000000e+02 1.206620000000000061e+02 7.326000000001066326e+01 1.110600000000000023e+02 5.403000000002006686e+01
2.810000000000000000e+02 1.211340000000000003e+02 7.363000000000980094e+01 1.115259999999999962e+02 5.437000000002048239e+01
2.820000000000000000e+02 1.216020000000000039e+02 7.398600000000897126e+01 1.120240000000000009e+02 5.476400000002096391e+01
2.830000000000000000e+02 1.217259999999999991e+02 7.365400000000974501e+01 1.124860000000000042e+02 5.508200000002135255e+01
2.840000000000000000e+02 1.222319999999999993e+02 7.407000000000877549e+01 1.129539999999999935e+02 5.543800000002178763e+01
2.850000000000000000e+02 1.227079999999999984e+02 7.443200000000793182e+01 1.134539999999999935e+02 5.583200000002226915e+01
2.860000000000000000e+02 1.231860000000000070e+02 7.481600000000703687e+01 1.136860000000000070e+02 5.566800000002206872e+01
2.870000000000000000e+02 1.236899999999999977e+02 7.521200000000611396e+01 1.142060000000000031e+02 5.610000000002259668e+01
2.880000000000000000e+02 1.239800000000000040e+02 7.520200000000613727e+01 1.146940000000000026e+02 5.648200000002306354e+01
2.890000000000000000e+02 1.244560000000000031e+02 7.557000000000527962e+01 1.151479999999999961e+02 5.682600000002348395e+01
2.900000000000000000e+02 1.249300000000000068e+02 7.592000000000446391e+01 1.156419999999999959e+02 5.722200000002396791e+01
2.910000000000000000e+02 1.254839999999999947e+02 7.639000000000336854e+01 1.161299999999999955e+02 5.760800000002443966e+01
2.920000000000000000e+02 1.255999999999999943e+02 7.603800000000418891e+01 1.166440000000000055e+02 5.801600000002493829e+01
2.930000000000000000e+02 1.260840000000000032e+02 7.641600000000330795e+01 1.171479999999999961e+02 5.842600000002543936e+01
2.940000000000000000e+02 1.265439999999999969e+02 7.675800000000251089e+01 1.175960000000000036e+02 5.873800000002582067e+01
2.950000000000000000e+02 1.270540000000000020e+02 7.715600000000158332e+01 1.181280000000000001e+02 5.918600000002636818e+01
2.960000000000000000e+02 1.275460000000000065e+02 7.756200000000063710e+01 1.186380000000000052e+02 5.958600000002685704e+01
2.970000000000000000e+02 1.278160000000000025e+02 7.753600000000069770e+01 1.191460000000000008e+02 5.997000000002732634e+01
2.980000000000000000e+02 1.283220000000000027e+02 7.793999999999975614e+01 1.196280000000000001e+02 6.034000000002777853e+01
2.990000000000000000e+02 1.288139999999999930e+02 7.832999999999884722e+01 1.201140000000000043e+02 6.073800000002826494e+01
3.000000000000000000e+02 1.292899999999999920e+02 7.869399999999799888e+01 1.206219999999999999e+02 6.114000000002875623e+01
3.010000000000000000e+02 1.297899999999999920e+02 7.907599999999710860e+01 1.211239999999999952e+02 6.155600000002926464e+01
3.020000000000000000e+02 1.302880000000000109e+02 7.944799999999624163e+01 1.216320000000000050e+02 6.195600000002975349e+01
3.030000000000000000e+02 1.308120000000000118e+02 7.984799999999530939e+01 1.221299999999999955e+02 6.236000000003024724e+01
3.040000000000000000e+02 1.313180000000000121e+02 8.024799999999437716e+01 1.226479999999999961e+02 6.275400000003072876e+01
3.050000000000000000e+02 1.317880000000000109e+02 8.061799999999351485e+01 1.231500000000000057e+02 6.314800000003121028e+01
3.060000000000000000e+02 1.322740000000000009e+02 8.099999999999262457e+01 1.233719999999999999e+02 6.301800000003105140e+01
3.070000000000000000e+02 1.323880000000000052e+02 8.060999999999353349e+01 1.238820000000000050e+02 6.342800000003155247e+01
3.080000000000000000e+02 1.328300000000000125e+02 8.095199999999273643e+01 1.243539999999999992e+02 6.379000000003199489e+01
3.090000000000000000e+02 1.329679999999999893e+02 8.061799999999351485e+01 1.248239999999999981e+02 6.416200000003186688e+01
3.100000000000000000e+02 1.334279999999999973e+02 8.097999999999267118e+01 1.253059999999999974e+02 6.454400000003097659e+01
3.110000000000000000e+02 1.339240000000000066e+02 8.135799999999179022e+01 1.254240000000000066e+02 6.416000000003187154e+01
3.120000000000000000e+02 1.344159999999999968e+02 8.173599999999090926e+01 1.259339999999999975e+02 6.456200000003093464e+01
3.130000000000000000e+02 1.347719999999999914e+02 8.188999999999055035e+01 1.264099999999999966e+02 6.493400000003006767e+01
3.140000000000000000e+02 1.352280000000000086e+02 8.221199999998979990e+01 1.269339999999999975e+02 6.535000000002909815e+01
3.150000000000000000e+02 1.357040000000000077e+02 8.258199999998893759e+01 1.274080000000000013e+02 6.570800000002826380e+01
3.160000000000000000e+02 1.361779999999999973e+02 8.292599999998813587e+01 1.278739999999999952e+02 6.606000000002744343e+01
3.170000000000000000e+02 1.366920000000000073e+02 8.334199999998716635e+01 1.283280000000000030e+02 6.640600000002663705e+01
3.180000000000000000e+02 1.371560000000000059e+02 8.369599999998634132e+01 1.288480000000000132e+02 6.685000000002560228e+01
3.190000000000000000e+02 1.376719999999999970e+02 8.413399999998532053e+01 1.293799999999999955e+02 6.731400000002452089e+01
3.200000000000000000e+02 1.381759999999999877e+02 8.451199999998443957e+01 1.298880000000000052e+02 6.772200000002357001e+01
3.210000000000000000e+02 1.386599999999999966e+02 8.490199999998353064e+01 1.303280000000000030e+02 6.804800000002281024e+01
3.220000000000000000e+02 1.391479999999999961e+02 8.531399999998257044e+01 1.308439999999999941e+02 6.846600000002183606e+01
3.230000000000000000e+02 1.396080000000000041e+02 8.564599999998179669e+01 1.313060000000000116e+02 6.881400000002102502e+01
3.240000000000000000e+02 1.401359999999999957e+02 8.607599999998079454e+01 1.318120000000000118e+02 6.924800000002001354e+01
3.250000000000000000e+02 1.405900000000000034e+02 8.636799999998011401e+01 1.323000000000000114e+02 6.962000000001914657e+01
3.260000000000000000e+02 1.410800000000000125e+02 8.676599999997918644e+01 1.328259999999999934e+02 7.003200000001818637e+01
3.270000000000000000e+02 1.415360000000000014e+02 8.710999999997838472e+01 1.333280000000000030e+02 7.044600000001722151e+01
3.280000000000000000e+02 1.420440000000000111e+02 8.749599999997748512e+01 1.336059999999999945e+02 7.034400000001745923e+01
3.290000000000000000e+02 1.425579999999999927e+02 8.790999999997652026e+01 1.341080000000000041e+02 7.073400000001655030e+01
3.300000000000000000e+02 1.430620000000000118e+02 8.829999999997561133e+01 1.346020000000000039e+02 7.112200000001564604e+01
3.310000000000000000e+02 1.435500000000000114e+02 8.868599999997471173e+01 1.347160000000000082e+02 7.073000000001655962e+01
3.320000000000000000e+02 1.440279999999999916e+02 8.907999999997379348e+01 1.349540000000000077e+02 7.062200000001681133e+01
3.330000000000000000e+02 1.445240000000000009e+02 8.948399999997285192e+01 1.354159999999999968e+02 7.097200000001599562e+01
3.340000000000000000e+02 1.449919999999999902e+02 8.984399999997201292e+01 1.359000000000000057e+02 7.133800000001514263e+01
3.350000000000000000e+02 1.454439999999999884e+02 9.016799999997125781e+01 1.364000000000000057e+02 7.174400000001419642e+01
3.360000000000000000e+02 1.459579999999999984e+02 9.056399999997033490e+01 1.365000000000000000e+02 7.135000000001511467e+01
3.370000000000000000e+02 1.464279999999999973e+02 9.092999999996948191e+01 1.370099999999999909e+02 7.174600000001419176e+01
3.380000000000000000e+02 1.469099999999999966e+02 9.130199999996861493e+01 1.374900000000000091e+02 7.210200000001336207e+01
3.390000000000000000e+02 1.473899999999999864e+02 9.166999999996775728e+01 1.379859999999999900e+02 7.249600000001244382e+01
3.400000000000000000e+02 1.478619999999999948e+02 9.200399999996697886e+01 1.384619999999999891e+02 7.283600000001165142e+01
3.410000000000000000e+02 1.483580000000000041e+02 9.238999999996607926e+01 1.389699999999999989e+02 7.323400000001072385e+01
3.420000000000000000e+02 1.488280000000000030e+02 9.274599999996524957e+01 1.394720000000000084e+02 7.362400000000981493e+01
3.430000000000000000e+02 1.493019999999999925e+02 9.313199999996434997e+01 1.399600000000000080e+02 7.399400000000895261e+01
3.440000000000000000e+02 1.497659999999999911e+02 9.345999999996358554e+01 1.402220000000000084e+02 7.392200000000912041e+01
3.450000000000000000e+02 1.502580000000000098e+02 9.385599999996266263e+01 1.406839999999999975e+02 7.428400000000827674e+01
3.460000000000000000e+02 1.507620000000000005e+02 9.425999999996172107e+01 1.411779999999999973e+02 7.468200000000734917e+01
3.470000000000000000e+02 1.512680000000000007e+02 9.465399999996080282e+01 1.416740000000000066e+02 7.508000000000642160e+01
3.480000000000000000e+02 1.517500000000000000e+02 9.499599999996000577e+01 1.421659999999999968e+02 7.545800000000554064e+01
3.490000000000000000e+02 1.522479999999999905e+02 9.538199999995910616e+01 1.426539999999999964e+02 7.582400000000468765e+01
3.500000000000000000e+02 1.527560000000000002e+02 9.577199999995819724e+01 1.428799999999999955e+02 7.566400000000506054e+01
3.510000000000000000e+02 1.532680000000000007e+02 9.619799999995720441e+01 1.434000000000000057e+02 7.606200000000413297e+01
3.520000000000000000e+02 1.537439999999999998e+02 9.656399999995635142e+01 1.436260000000000048e+02 7.593400000000443129e+01
3.530000000000000000e+02 1.542640000000000100e+02 9.698999999995535859e+01 1.441260000000000048e+02 7.635000000000346176e+01
3.540000000000000000e+02 1.547520000000000095e+02 9.734799999995452424e+01 1.445800000000000125e+02 7.668600000000267869e+01
3.550000000000000000e+02 1.552280000000000086e+02 9.770399999995369456e+01 1.446800000000000068e+02 7.627600000000363423e+01
3.560000000000000000e+02 1.556980000000000075e+02 9.804799999995289284e+01 1.452199999999999989e+02 7.667600000000270200e+01
3.570000000000000000e+02 1.561999999999999886e+02 9.839999999995207247e+01 1.457740000000000009e+02 7.711400000000168120e+01
3.580000000000000000e+02 1.566719999999999970e+02 9.877199999995120550e+01 1.458799999999999955e+02 7.674400000000254352e+01
3.590000000000000000e+02 1.571740000000000066e+02 9.917199999995027326e+01 1.463700000000000045e+02 7.711400000000168120e+01
3.600000000000000000e+02 1.576459999999999866e+02 9.949999999994950883e+01 1.468319999999999936e+02 7.746400000000086550e+01
3.610000000000000000e+02 1.581359999999999957e+02 9.988199999994861855e+01 1.473340000000000032e+02 7.785599999999995191e+01
3.620000000000000000e+02 1.586359999999999957e+02 1.002639999999477283e+02 1.477719999999999914e+02 7.818999999999917350e+01
3.630000000000000000e+02 1.591299999999999955e+02 1.006359999999468613e+02 1.482719999999999914e+02 7.856799999999829254e+01
3.640000000000000000e+02 1.592299999999999898e+02 1.002259999999478168e+02 1.487319999999999993e+02 7.890399999999750946e+01
3.650000000000000000e+02 1.597220000000000084e+02 1.005719999999470105e+02 1.492460000000000093e+02 7.932399999999653062e+01
3.660000000000000000e+02 1.602500000000000000e+02 1.009859999999460456e+02 1.497259999999999991e+02 7.966799999999572890e+01
3.670000000000000000e+02 1.607460000000000093e+02 1.013619999999451693e+02 1.502019999999999982e+02 8.003999999999486192e+01
3.680000000000000000e+02 1.612520000000000095e+02 1.017479999999442697e+02 1.504300000000000068e+02 7.988199999999523016e+01
3.690000000000000000e+02 1.617560000000000002e+02 1.021519999999433281e+02 1.508940000000000055e+02 8.023399999999440979e+01
3.700000000000000000e+02 1.622599999999999909e+02 1.025559999999423866e+02 1.513520000000000039e+02 8.053399999999371062e+01
3.710000000000000000e+02 1.627740000000000009e+02 1.029759999999414077e+02 1.518259999999999934e+02 8.091199999999282966e+01
3.720000000000000000e+02 1.632580000000000098e+02 1.033439999999405501e+02 1.523120000000000118e+02 8.129799999999193005e+01
3.730000000000000000e+02 1.637220000000000084e+02 1.037059999999397064e+02 1.527940000000000111e+02 8.168599999999102579e+01
3.740000000000000000e+02 1.642379999999999995e+02 1.040919999999388068e+02 1.532740000000000009e+02 8.204199999999019610e+01
3.750000000000000000e+02 1.647419999999999902e+02 1.044919999999378746e+02 1.537640000000000100e+02 8.243399999998928251e+01
3.760000000000000000e+02 1.652400000000000091e+02 1.048719999999369890e+02 1.542400000000000091e+02 8.280199999998842486e+01
3.770000000000000000e+02 1.657259999999999991e+02 1.052219999999361733e+02 1.547119999999999891e+02 8.315999999998759051e+01
3.780000000000000000e+02 1.662199999999999989e+02 1.056219999999352410e+02 1.552439999999999998e+02 8.359799999998656972e+01
3.790000000000000000e+02 1.667280000000000086e+02 1.060159999999343228e+02 1.557220000000000084e+02 8.397599999998568876e+01
3.800000000000000000e+02 1.671959999999999980e+02 1.063699999999334977e+02 1.561759999999999877e+02 8.428999999998495696e+01
3.810000000000000000e+02 1.676719999999999970e+02 1.067159999999326914e+02 1.566299999999999955e+02 8.462799999998416922e+01
3.820000000000000000e+02 1.681359999999999957e+02 1.070539999999319036e+02 1.571220000000000141e+02 8.497399999998336284e+01
3.830000000000000000e+02 1.686059999999999945e+02 1.074159999999310600e+02 1.575800000000000125e+02 8.530399999998259375e+01
3.840000000000000000e+02 1.691339999999999861e+02 1.078379999999300765e+02 1.580339999999999918e+02 8.561999999998185729e+01
3.850000000000000000e+02 1.695879999999999939e+02 1.081599999999293260e+02 1.585279999999999916e+02 8.598999999998099497e+01
3.860000000000000000e+02 1.700720000000000027e+02 1.085279999999284684e+02 1.587620000000000005e+02 8.582799999998137253e+01
3.870000000000000000e+02 1.705819999999999936e+02 1.089499999999274849e+02 1.588839999999999861e+02 8.546599999998221620e+01
3.880000000000000000e+02 1.710920000000000130e+02 1.093219999999266179e+02 1.593760000000000048e+02 8.584799999998132591e+01
3.890000000000000000e+02 1.715860000000000127e+02 1.096979999999257416e+02 1.598600000000000136e+02 8.622199999998045428e+01
3.900000000000000000e+02 1.720519999999999925e+02 1.100499999999249212e+02 1.603660000000000139e+02 8.663399999997949408e+01
3.910000000000000000e+02 1.725440000000000111e+02 1.104299999999240356e+02 1.609060000000000059e+02 8.707999999997845464e+01
3.920000000000000000e+02 1.730099999999999909e+02 1.107739999999232339e+02 1.613619999999999948e+02 8.737799999997776013e+01
3.930000000000000000e+02 1.735060000000000002e+02 1.111479999999223622e+02 1.617880000000000109e+02 8.763799999997715418e+01
3.940000000000000000e+02 1.740099999999999909e+02 1.115439999999214393e+02 1.622539999999999907e+02 8.797999999997635712e+01
3.950000000000000000e+02 1.745180000000000007e+02 1.119299999999205397e+02 1.627059999999999889e+02 8.830799999997559269e+01
3.960000000000000000e+02 1.749720000000000084e+02 1.122679999999197520e+02 1.631659999999999968e+02 8.865599999997478164e+01
3.970000000000000000e+02 1.754499999999999886e+02 1.125999999999189782e+02 1.636599999999999966e+02 8.902399999997392399e+01
3.980000000000000000e+02 1.759039999999999964e+02 1.128939999999182930e+02 1.641320000000000050e+02 8.937999999997309430e+01
3.990000000000000000e+02 1.760000000000000000e+02 1.124839999999192486e+02 1.646519999999999868e+02 8.979799999997212012e+01
4.000000000000000000e+02 1.764859999999999900e+02 1.128479999999184002e+02 1.651560000000000059e+02 9.020999999997115992e+01
4.010000000000000000e+02 1.765960000000000036e+02 1.124739999999192719e+02 1.656359999999999957e+02 9.059999999997025100e+01
4.020000000000000000e+02 1.770459999999999923e+02 1.127579999999186100e+02 1.661359999999999957e+02 9.098999999996934207e+01
4.030000000000000000e+02 1.775080000000000098e+02 1.130859999999178456e+02 1.666500000000000057e+02 9.140199999996838187e+01
4.040000000000000000e+02 1.780039999999999907e+02 1.134579999999169786e+02 1.671299999999999955e+02 9.176599999996753354e+01
4.050000000000000000e+02 1.784780000000000086e+02 1.137939999999161955e+02 1.675960000000000036e+02 9.210399999996674580e+01
4.060000000000000000e+02 1.788899999999999864e+02 1.140519999999155942e+02 1.680260000000000105e+02 9.240399999996604663e+01
4.070000000000000000e+02 1.793679999999999950e+02 1.143979999999147878e+02 1.685099999999999909e+02 9.276799999996519830e+01
4.080000000000000000e+02 1.797800000000000011e+02 1.146399999999142238e+02 1.690080000000000098e+02 9.314399999996432200e+01
4.090000000000000000e+02 1.802520000000000095e+02 1.149719999999134501e+02 1.694819999999999993e+02 9.350599999996347833e+01
4.100000000000000000e+02 1.803540000000000134e+02 1.145719999999143823e+02 1.699879999999999995e+02 9.388799999996258805e+01
4.110000000000000000e+02 1.807899999999999920e+02 1.148139999999138183e+02 1.704540000000000077e+02 9.424199999996176302e+01
4.120000000000000000e+02 1.812439999999999998e+02 1.151139999999131192e+02 1.709159999999999968e+02 9.457999999996097529e+01
4.130000000000000000e+02 1.816939999999999884e+02 1.153979999999124573e+02 1.714139999999999873e+02 9.496199999996008501e+01
4.140000000000000000e+02 1.821380000000000052e+02 1.156619999999118420e+02 1.719039999999999964e+02 9.535599999995916676e+01
4.150000000000000000e+02 1.825560000000000116e+02 1.158939999999113013e+02 1.724099999999999966e+02 9.576599999995821122e+01
4.160000000000000000e+02 1.829699999999999989e+02 1.161359999999107373e+02 1.729099999999999966e+02 9.613199999995735823e+01
4.170000000000000000e+02 1.834199999999999875e+02 1.164599999999099822e+02 1.733959999999999866e+02 9.649999999995650057e+01
4.180000000000000000e+02 1.839079999999999870e+02 1.168439999999090873e+02 1.739079999999999870e+02 9.693199999995549376e+01
4.190000000000000000e+02 1.844079999999999870e+02 1.172099999999082343e+02 1.744000000000000057e+02 9.730399999995462679e+01
4.200000000000000000e+02 1.848619999999999948e+02 1.175479999999074465e+02 1.749079999999999870e+02 9.770999999995368057e+01
4.210000000000000000e+02 1.853400000000000034e+02 1.178839999999066634e+02 1.754259999999999877e+02 9.812599999995271105e+01
4.220000000000000000e+02 1.857500000000000000e+02 1.181419999999060622e+02 1.755279999999999916e+02 9.770999999995368057e+01
4.230000000000000000e+02 1.862059999999999889e+02 1.184839999999052651e+02 1.760200000000000102e+02 9.808199999995281360e+01
4.240000000000000000e+02 1.866560000000000059e+02 1.187819999999045706e+02 1.764420000000000073e+02 9.833799999995221697e+01
4.250000000000000000e+02 1.871359999999999957e+02 1.191399999999037362e+02 1.769480000000000075e+02 9.876399999995122414e+01
4.260000000000000000e+02 1.876339999999999861e+02 1.195059999999028832e+02 1.773619999999999948e+02 9.902399999995061819e+01
4.270000000000000000e+02 1.880939999999999941e+02 1.198359999999021142e+02 1.778060000000000116e+02 9.932399999994991902e+01
4.280000000000000000e+02 1.885219999999999914e+02 1.201019999999014942e+02 1.782400000000000091e+02 9.964199999994917789e+01
4.290000000000000000e+02 1.886279999999999859e+02 1.196899999999024544e+02 1.787160000000000082e+02 9.996399999994842744e+01
4.300000000000000000e+02 1.887640000000000100e+02 1.193719999999031955e+02 1.791339999999999861e+02 1.002139999999478448e+02
4.310000000000000000e+02 1.892119999999999891e+02 1.196439999999025616e+02 1.796160000000000139e+02 1.005819999999469871e+02
4.320000000000000000e+02 1.893180000000000121e+02 1.192879999999033913e+02 1.801080000000000041e+02 1.009659999999460922e+02
4.330000000000000000e+02 1.897940000000000111e+02 1.196059999999026502e+02 1.805660000000000025e+02 1.013019999999453091e+02
4.340000000000000000e+02 1.901959999999999980e+02 1.198539999999020722e+02 1.810720000000000027e+02 1.016919999999444002e+02
4.350000000000000000e+02 1.905960000000000036e+02 1.200699999999015688e+02 1.815459999999999923e+02 1.020459999999435752e+02
4.360000000000000000e+02 1.909939999999999998e+02 1.202519999999011446e+02 1.820260000000000105e+02 1.023939999999427641e+02
4.370000000000000000e+02 1.914499999999999886e+02 1.205799999999003802e+02 1.824900000000000091e+02 1.027259999999419904e+02
4.380000000000000000e+02 1.918899999999999864e+02 1.208719999998996997e+02 1.829480000000000075e+02 1.030659999999411980e+02
4.390000000000000000e+02 1.922959999999999923e+02 1.210839999998992056e+02 1.834199999999999875e+02 1.034119999999403916e+02
4.400000000000000000e+02 1.924000000000000057e+02 1.207119999999000726e+02 1.839300000000000068e+02 1.037899999999395106e+02
4.410000000000000000e+02 1.925159999999999911e+02 1.203499999999009162e+02 1.844360000000000070e+02 1.041699999999386250e+02
4.420000000000000000e+02 1.929420000000000073e+02 1.205879999999003616e+02 1.849199999999999875e+02 1.045219999999378047e+02
4.430000000000000000e+02 1.934079999999999870e+02 1.209339999998995552e+02 1.850180000000000007e+02 1.041199999999387416e+02
4.440000000000000000e+02 1.938540000000000134e+02 1.212159999998988980e+02 1.854799999999999898e+02 1.044519999999379678e+02
4.450000000000000000e+02 1.942740000000000009e+02 1.214859999998982687e+02 1.859300000000000068e+02 1.047439999999372873e+02
4.460000000000000000e+02 1.947460000000000093e+02 1.218019999998975322e+02 1.863919999999999959e+02 1.050739999999365182e+02
4.470000000000000000e+02 1.952239999999999895e+02 1.221339999998967585e+02 1.868959999999999866e+02 1.054559999999356279e+02
4.480000000000000000e+02 1.956779999999999973e+02 1.224279999998960733e+02 1.873520000000000039e+02 1.057859999999348588e+02
4.490000000000000000e+02 1.961320000000000050e+02 1.227199999998953928e+02 1.877659999999999911e+02 1.060459999999342529e+02
4.500000000000000000e+02 1.965459999999999923e+02 1.229559999998948427e+02 1.882400000000000091e+02 1.063799999999334744e+02
4.510000000000000000e+02 1.969579999999999984e+02 1.232079999998942554e+02 1.887400000000000091e+02 1.067739999999325562e+02
4.520000000000000000e+02 1.974420000000000073e+02 1.235699999998934118e+02 1.892199999999999989e+02 1.071479999999316846e+02
4.530000000000000000e+02 1.978820000000000050e+02 1.238539999998927499e+02 1.897299999999999898e+02 1.075419999999307663e+02
4.540000000000000000e+02 1.983019999999999925e+02 1.241019999998921719e+02 1.901779999999999973e+02 1.078719999999299972e+02
4.550000000000000000e+02 1.987640000000000100e+02 1.243999999998914774e+02 1.906719999999999970e+02 1.082399999999291396e+02
4.560000000000000000e+02 1.992119999999999891e+02 1.246919999998907969e+02 1.911299999999999955e+02 1.085559999999284031e+02
4.570000000000000000e+02 1.997220000000000084e+02 1.250999999998898460e+02 1.915860000000000127e+02 1.088599999999276946e+02
4.580000000000000000e+02 2.001560000000000059e+02 1.253619999998892354e+02 1.920320000000000107e+02 1.091439999999270327e+02
4.590000000000000000e+02 2.005440000000000111e+02 1.255379999998888252e+02 1.924840000000000089e+02 1.094099999999264128e+02
4.600000000000000000e+02 2.009519999999999982e+02 1.257719999998882798e+02 1.929339999999999975e+02 1.097179999999256950e+02
4.610000000000000000e+02 2.013720000000000141e+02 1.260719999998875807e+02 1.930720000000000027e+02 1.093799999999264827e+02
4.620000000000000000e+02 2.018460000000000036e+02 1.263879999998868442e+02 1.934639999999999986e+02 1.095719999999260352e+02
4.630000000000000000e+02 2.022659999999999911e+02 1.266619999998862056e+02 1.938760000000000048e+02 1.097979999999255085e+02
4.640000000000000000e+02 2.027539999999999907e+02 1.270419999998853200e+02 1.941339999999999861e+02 1.097239999999256810e+02
4.650000000000000000e+02 2.031639999999999873e+02 1.272679999998847933e+02 1.945560000000000116e+02 1.099899999999250610e+02
4.660000000000000000e+02 2.035560000000000116e+02 1.274479999998843738e+02 1.947599999999999909e+02 1.098019999999254992e+02
4.670000000000000000e+02 2.039099999999999966e+02 1.275599999998841128e+02 1.952239999999999895e+02 1.100979999999248093e+02
4.680000000000000000e+02 2.043700000000000045e+02 1.278219999998835021e+02 1.956599999999999966e+02 1.103799999999241521e+02
4.690000000000000000e+02 2.048220000000000027e+02 1.281259999998836747e+02 1.961339999999999861e+02 1.107379999999233178e+02
4.700000000000000000e+02 2.052940000000000111e+02 1.284479999998852122e+02 1.962419999999999902e+02 1.103479999999242267e+02
4.710000000000000000e+02 2.057419999999999902e+02 1.287939999998868643e+02 1.966579999999999870e+02 1.105899999999236627e+02
4.720000000000000000e+02 2.061800000000000068e+02 1.291039999998883445e+02 1.970780000000000030e+02 1.108579999999230381e+02
4.730000000000000000e+02 2.066140000000000043e+02 1.293699999998896146e+02 1.974819999999999993e+02 1.110459999999226000e+02
4.740000000000000000e+02 2.069679999999999893e+02 1.295159999998903118e+02 1.978259999999999934e+02 1.111299999999224042e+02
4.750000000000000000e+02 2.073540000000000134e+02 1.296799999998910948e+02 1.981999999999999886e+02 1.112899999999220313e+02
4.760000000000000000e+02 2.076899999999999977e+02 1.297579999998914673e+02 1.986320000000000050e+02 1.115679999999213834e+02
4.770000000000000000e+02 2.081380000000000052e+02 1.300539999998928806e+02 1.991179999999999950e+02 1.119319999999205351e+02
4.780000000000000000e+02 2.085759999999999934e+02 1.303739999998944086e+02 1.996160000000000139e+02 1.122819999999197194e+02
4.790000000000000000e+02 2.090420000000000016e+02 1.306859999998958983e+02 2.000579999999999927e+02 1.125579999999190761e+02
4.800000000000000000e+02 2.091459999999999866e+02 1.302839999998939788e+02 2.004279999999999973e+02 1.127339999999186659e+02
4.810000000000000000e+02 2.095920000000000130e+02 1.305339999998951726e+02 2.008400000000000034e+02 1.129679999999181206e+02
4.820000000000000000e+02 2.099579999999999984e+02 1.306839999998958888e+02 2.012319999999999993e+02 1.131259999999177523e+02
4.830000000000000000e+02 2.102460000000000093e+02 1.307159999998960416e+02 2.016639999999999873e+02 1.133719999999171790e+02
4.840000000000000000e+02 2.105759999999999934e+02 1.307999999998964427e+02 2.020720000000000027e+02 1.135739999999167082e+02
4.850000000000000000e+02 2.109180000000000064e+02 1.308899999998968724e+02 2.025519999999999925e+02 1.139279999999158832e+02
4.860000000000000000e+02 2.113480000000000132e+02 1.311439999998980852e+02 2.030360000000000014e+02 1.142979999999150209e+02
4.870000000000000000e+02 2.118160000000000025e+02 1.314679999998996323e+02 2.035200000000000102e+02 1.146759999999141399e+02
4.880000000000000000e+02 2.119319999999999879e+02 1.310999999998978751e+02 2.039540000000000077e+02 1.149639999999134687e+02
4.890000000000000000e+02 2.120099999999999909e+02 1.306959999998959461e+02 2.043979999999999961e+02 1.152239999999128628e+02
4.900000000000000000e+02 2.124780000000000086e+02 1.310259999998975218e+02 2.048499999999999943e+02 1.155219999999121683e+02
4.910000000000000000e+02 2.129439999999999884e+02 1.313479999998990593e+02 2.052319999999999993e+02 1.156939999999117674e+02
4.920000000000000000e+02 2.132379999999999995e+02 1.313679999998991548e+02 2.056719999999999970e+02 1.159899999999110776e+02
4.930000000000000000e+02 2.136059999999999945e+02 1.314999999998997851e+02 2.057740000000000009e+02 1.156019999999119818e+02
4.940000000000000000e+02 2.138959999999999866e+02 1.314959999998997660e+02 2.062599999999999909e+02 1.159519999999111661e+02
4.950000000000000000e+02 2.141579999999999870e+02 1.314259999998994317e+02 2.066920000000000073e+02 1.161779999999106394e+02
4.960000000000000000e+02 2.142520000000000095e+02 1.309959999998973785e+02 2.071320000000000050e+02 1.164459999999100148e+02
4.970000000000000000e+02 2.143700000000000045e+02 1.306359999998956596e+02 2.075480000000000018e+02 1.166379999999095674e+02
4.980000000000000000e+02 2.146999999999999886e+02 1.306439999998956978e+02 2.080099999999999909e+02 1.169519999999088355e+02
4.990000000000000000e+02 2.150240000000000009e+02 1.306899999998959174e+02 2.084619999999999891e+02 1.172399999999081643e+02
5.000000000000000000e+02 2.151779999999999973e+02 1.303979999998945232e+02 2.085500000000000114e+02 1.168159999999091525e+02
5.010000000000000000e+02 2.156279999999999859e+02 1.306819999998958792e+02 2.089840000000000089e+02 1.170639999999085745e+02
5.020000000000000000e+02 2.159660000000000082e+02 1.308039999998964618e+02 2.093360000000000127e+02 1.171719999999083228e+02
5.030000000000000000e+02 2.162760000000000105e+02 1.308439999998966528e+02 2.095939999999999941e+02 1.170619999999085792e+02
5.040000000000000000e+02 2.166140000000000043e+02 1.309319999998970729e+02 2.098720000000000141e+02 1.169779999999087750e+02
5.050000000000000000e+02 2.170699999999999932e+02 1.312179999998984385e+02 2.101819999999999879e+02 1.169919999999087423e+02
5.060000000000000000e+02 2.174619999999999891e+02 1.314439999998995177e+02 2.105980000000000132e+02 1.172319999999081830e+02
5.070000000000000000e+02 2.175480000000000018e+02 1.310339999998975600e+02 2.107820000000000107e+02 1.170319999999086491e+02
5.080000000000000000e+02 2.179159999999999968e+02 1.311779999998982476e+02 2.111959999999999980e+02 1.172839999999080618e+02
5.090000000000000000e+02 2.182280000000000086e+02 1.312539999998986104e+02 2.115080000000000098e+02 1.173139999999079919e+02
5.100000000000000000e+02 2.185300000000000011e+02 1.312579999998986295e+02 2.118480000000000132e+02 1.173999999999077914e+02
5.110000000000000000e+02 2.188799999999999955e+02 1.313259999998989542e+02 2.122400000000000091e+02 1.175759999999073813e+02
5.120000000000000000e+02 2.192680000000000007e+02 1.314679999998996323e+02 2.127160000000000082e+02 1.179459999999065190e+02
5.130000000000000000e+02 2.195560000000000116e+02 1.314179999998993935e+02 2.128079999999999927e+02 1.175219999999075071e+02
5.140000000000000000e+02 2.198300000000000125e+02 1.314019999998993171e+02 2.133060000000000116e+02 1.179159999999065889e+02
5.150000000000000000e+02 2.202119999999999891e+02 1.315839999999001861e+02 2.137700000000000102e+02 1.182659999999057732e+02
5.160000000000000000e+02 2.206779999999999973e+02 1.318799999999015995e+02 2.142460000000000093e+02 1.186039999999049854e+02
5.170000000000000000e+02 2.211160000000000139e+02 1.321399999999028410e+02 2.147719999999999914e+02 1.189999999999040625e+02
5.180000000000000000e+02 2.214480000000000075e+02 1.321979999999031179e+02 2.151119999999999948e+02 1.191319999999037549e+02
5.190000000000000000e+02 2.216920000000000073e+02 1.320899999999026022e+02 2.154799999999999898e+02 1.192639999999034472e+02
5.200000000000000000e+02 2.219499999999999886e+02 1.319879999999021152e+02 2.159600000000000080e+02 1.196079999999026455e+02
5.210000000000000000e+02 2.223259999999999934e+02 1.320799999999025545e+02 2.163720000000000141e+02 1.198539999999020722e+02
5.220000000000000000e+02 2.227860000000000014e+02 1.324159999999041588e+02 2.168340000000000032e+02 1.201519999999013777e+02
5.230000000000000000e+02 2.231879999999999882e+02 1.326779999999054098e+02 2.171899999999999977e+02 1.202979999999010374e+02
5.240000000000000000e+02 2.236440000000000055e+02 1.329799999999068518e+02 2.176339999999999861e+02 1.205839999999003709e+02
5.250000000000000000e+02 2.239139999999999873e+02 1.329639999999067754e+02 2.181260000000000048e+02 1.209459999998995272e+02
5.260000000000000000e+02 2.241220000000000141e+02 1.327959999999059733e+02 2.182179999999999893e+02 1.205339999999004874e+02
5.270000000000000000e+02 2.244420000000000073e+02 1.328099999999060401e+02 2.186500000000000057e+02 1.208079999998998488e+02
5.280000000000000000e+02 2.247460000000000093e+02 1.328099999999060401e+02 2.189939999999999998e+02 1.208899999998996577e+02
5.290000000000000000e+02 2.250120000000000005e+02 1.327099999999055626e+02 2.190900000000000034e+02 1.204999999999005666e+02
5.300000000000000000e+02 2.252920000000000016e+02 1.326979999999055053e+02 2.193679999999999950e+02 1.204959999999005760e+02
5.310000000000000000e+02 2.256659999999999968e+02 1.328119999999060497e+02 2.197100000000000080e+02 1.205459999999004594e+02
5.320000000000000000e+02 2.261220000000000141e+02 1.331139999999074917e+02 2.198640000000000043e+02 1.202659999999011120e+02
5.330000000000000000e+02 2.264879999999999995e+02 1.332479999999081315e+02 2.201359999999999957e+02 1.201959999999012751e+02
5.340000000000000000e+02 2.266440000000000055e+02 1.329479999999066990e+02 2.204900000000000091e+02 1.203119999999010048e+02
5.350000000000000000e+02 2.268820000000000050e+02 1.328479999999062215e+02 2.208720000000000141e+02 1.205299999999004967e+02
5.360000000000000000e+02 2.272740000000000009e+02 1.330299999999070906e+02 2.212580000000000098e+02 1.207319999999000260e+02
5.370000000000000000e+02 2.276959999999999980e+02 1.332119999999079596e+02 2.216860000000000070e+02 1.210079999998993827e+02
5.380000000000000000e+02 2.280000000000000000e+02 1.332359999999080742e+02 2.221839999999999975e+02 1.214139999998984365e+02
5.390000000000000000e+02 2.283420000000000130e+02 1.332839999999083034e+02 2.227220000000000084e+02 1.218559999998974064e+02
5.400000000000000000e+02 2.285879999999999939e+02 1.332379999999080837e+02 2.232079999999999984e+02 1.222139999998965720e+02
5.410000000000000000e+02 2.289139999999999873e+02 1.332979999999083702e+02 2.236500000000000057e+02 1.224959999998959148e+02
5.420000000000000000e+02 2.293240000000000123e+02 1.335299999999094780e+02 2.241179999999999950e+02 1.228259999998951457e+02
5.430000000000000000e+02 2.297220000000000084e+02 1.336779999999101847e+02 2.245380000000000109e+02 1.230419999998946423e+02
5.440000000000000000e+02 2.301140000000000043e+02 1.338739999999111205e+02 2.248420000000000130e+02 1.230459999998946330e+02
5.450000000000000000e+02 2.305560000000000116e+02 1.341219999999123047e+02 2.249519999999999982e+02 1.226539999998955466e+02
5.460000000000000000e+02 2.309780000000000086e+02 1.343779999999135271e+02 2.253439999999999941e+02 1.228379999998951178e+02
5.470000000000000000e+02 2.312599999999999909e+02 1.343619999999134507e+02 2.256899999999999977e+02 1.229539999998948474e+02
5.480000000000000000e+02 2.314439999999999884e+02 1.341379999999123811e+02 2.260080000000000098e+02 1.229739999998948008e+02
5.490000000000000000e+02 2.316399999999999864e+02 1.339039999999112638e+02 2.262100000000000080e+02 1.227759999998952622e+02
5.500000000000000000e+02 2.319799999999999898e+02 1.339959999999117031e+02 2.264279999999999973e+02 1.226359999998955885e+02
5.510000000000000000e+02 2.322700000000000102e+02 1.339799999999116267e+02 2.265879999999999939e+02 1.223599999998962318e+02
5.520000000000000000e+02 2.324720000000000084e+02 1.337859999999107004e+02 2.269319999999999879e+02 1.224599999998959987e+02
5.530000000000000000e+02 2.327119999999999891e+02 1.336639999999101178e+02 2.273799999999999955e+02 1.227359999998953555e+02
5.540000000000000000e+02 2.330759999999999934e+02 1.338239999999108818e+02 2.278420000000000130e+02 1.230499999998946237e+02
5.550000000000000000e+02 2.333139999999999930e+02 1.337339999999104521e+02 2.283040000000000020e+02 1.233659999998938872e+02
5.560000000000000000e+02 2.335039999999999907e+02 1.335019999999093443e+02 2.284039999999999964e+02 1.229439999998948707e+02
5.570000000000000000e+02 2.338199999999999932e+02 1.335419999999095353e+02 2.288700000000000045e+02 1.232759999998940970e+02
5.580000000000000000e+02 2.339379999999999882e+02 1.331699999999077590e+02 2.293340000000000032e+02 1.235999999998933419e+02
5.590000000000000000e+02 2.341459999999999866e+02 1.330159999999070237e+02 2.297539999999999907e+02 1.238399999998927825e+02
5.600000000000000000e+02 2.343779999999999859e+02 1.328599999999062788e+02 2.301599999999999966e+02 1.240379999998923211e+02
5.610000000000000000e+02 2.345879999999999939e+02 1.326659999999053525e+02 2.305879999999999939e+02 1.242759999998917664e+02
5.620000000000000000e+02 2.348199999999999932e+02 1.325239999999046745e+02 2.309180000000000064e+02 1.243779999998915287e+02
5.630000000000000000e+02 2.350600000000000023e+02 1.323959999999040633e+02 2.313360000000000127e+02 1.246199999998909647e+02
5.640000000000000000e+02 2.352580000000000098e+02 1.322199999999032229e+02 2.316599999999999966e+02 1.246799999998908248e+02
5.650000000000000000e+02 2.354019999999999868e+02 1.319079999999017332e+02 2.320279999999999916e+02 1.248299999998904752e+02
5.660000000000000000e+02 2.356579999999999870e+02 1.318399999999014085e+02 2.323600000000000136e+02 1.248719999998903774e+02
5.670000000000000000e+02 2.357500000000000000e+02 1.314639999998996132e+02 2.327719999999999914e+02 1.250979999998898506e+02
5.680000000000000000e+02 2.359759999999999991e+02 1.313639999998991357e+02 2.329199999999999875e+02 1.248119999998905172e+02
5.690000000000000000e+02 2.361380000000000052e+02 1.310859999998978083e+02 2.333259999999999934e+02 1.250459999998899718e+02
5.700000000000000000e+02 2.363760000000000048e+02 1.309219999998970252e+02 2.337400000000000091e+02 1.252479999998895011e+02
5.710000000000000000e+02 2.366160000000000139e+02 1.307919999998964045e+02 2.342100000000000080e+02 1.255819999998887226e+02
5.720000000000000000e+02 2.368600000000000136e+02 1.306819999998958792e+02 2.346779999999999973e+02 1.259079999998879629e+02
5.730000000000000000e+02 2.371500000000000057e+02 1.306659999998958028e+02 2.351200000000000045e+02 1.262179999998872404e+02
5.740000000000000000e+02 2.374739999999999895e+02 1.306759999998958506e+02 2.354699999999999989e+02 1.263479999998869374e+02
5.750000000000000000e+02 2.376719999999999970e+02 1.304539999998947906e+02 2.357359999999999900e+02 1.262919999998870679e+02
5.760000000000000000e+02 2.379420000000000073e+02 1.303759999998944181e+02 2.360459999999999923e+02 1.262819999998870912e+02
5.770000000000000000e+02 2.383280000000000030e+02 1.305459999998952298e+02 2.365000000000000000e+02 1.265699999998864200e+02
5.780000000000000000e+02 2.386299999999999955e+02 1.305619999998953062e+02 2.369540000000000077e+02 1.268839999998856882e+02
5.790000000000000000e+02 2.388640000000000043e+02 1.304159999998946091e+02 2.374199999999999875e+02 1.271879999998849797e+02
5.800000000000000000e+02 2.390639999999999930e+02 1.301879999998935205e+02 2.378799999999999955e+02 1.275159999998842153e+02
5.810000000000000000e+02 2.392199999999999989e+02 1.298939999998921166e+02 2.382700000000000102e+02 1.276999999998837865e+02
5.820000000000000000e+02 2.394159999999999968e+02 1.297239999998913049e+02 2.383720000000000141e+02 1.273199999998846721e+02
5.830000000000000000e+02 2.395279999999999916e+02 1.293639999998895860e+02 2.386719999999999970e+02 1.272699999998847886e+02
5.840000000000000000e+02 2.396459999999999866e+02 1.289999999998878479e+02 2.387940000000000111e+02 1.268879999998856789e+02
5.850000000000000000e+02 2.398600000000000136e+02 1.288099999998869407e+02 2.392220000000000084e+02 1.271279999998851196e+02
5.860000000000000000e+02 2.400540000000000020e+02 1.285919999998858998e+02 2.394919999999999902e+02 1.270759999998852408e+02
5.870000000000000000e+02 2.402580000000000098e+02 1.283879999998849257e+02 2.398420000000000130e+02 1.271459999998850776e+02
5.880000000000000000e+02 2.404780000000000086e+02 1.282359999998842000e+02 2.402740000000000009e+02 1.274179999998844437e+02
5.890000000000000000e+02 2.407259999999999991e+02 1.281459999998837702e+02 2.403679999999999950e+02 1.270339999998853386e+02
5.900000000000000000e+02 2.411179999999999950e+02 1.283599999998847920e+02 2.408199999999999932e+02 1.273179999998846768e+02
5.910000000000000000e+02 2.415200000000000102e+02 1.285619999998857566e+02 2.411959999999999980e+02 1.274219999998844344e+02
5.920000000000000000e+02 2.418779999999999859e+02 1.286579999998862149e+02 2.415060000000000002e+02 1.274459999998843784e+02
5.930000000000000000e+02 2.421059999999999945e+02 1.285359999998856324e+02 2.416399999999999864e+02 1.271439999998850823e+02
5.940000000000000000e+02 2.422259999999999991e+02 1.281959999998840090e+02 2.418839999999999861e+02 1.270239999998853619e+02
5.950000000000000000e+02 2.423779999999999859e+02 1.278959999998833297e+02 2.422740000000000009e+02 1.272359999998848679e+02
5.960000000000000000e+02 2.426260000000000048e+02 1.277679999998836280e+02 2.426239999999999952e+02 1.273459999998846115e+02
5.970000000000000000e+02 2.428640000000000043e+02 1.276039999998840102e+02 2.430080000000000098e+02 1.275059999998842386e+02
5.980000000000000000e+02 2.430579999999999927e+02 1.273839999998845229e+02 2.434039999999999964e+02 1.277079999998837678e+02
5.990000000000000000e+02 2.431539999999999964e+02 1.270119999998853899e+02 2.437520000000000095e+02 1.278319999998834788e+02
6.000000000000000000e+02 2.433340000000000032e+02 1.267659999998859632e+02 2.441399999999999864e+02 1.280019999998830826e+02
6.010000000000000000e+02 2.435900000000000034e+02 1.266499999998862336e+02 2.442800000000000011e+02 1.276719999998838517e+02
6.020000000000000000e+02 2.438240000000000123e+02 1.265319999998865086e+02 2.446100000000000136e+02 1.277159999998837492e+02
6.030000000000000000e+02 2.442299999999999898e+02 1.267359999998860332e+02 2.450159999999999911e+02 1.279339999998832411e+02
6.040000000000000000e+02 2.445300000000000011e+02 1.267259999998860565e+02 2.455159999999999911e+02 1.283279999998846392e+02
6.050000000000000000e+02 2.448120000000000118e+02 1.266659999998861963e+02 2.456179999999999950e+02 1.279539999998831945e+02
6.060000000000000000e+02 2.450620000000000118e+02 1.265379999998864946e+02 2.460759999999999934e+02 1.282399999998842191e+02
6.070000000000000000e+02 2.453120000000000118e+02 1.264579999998866811e+02 2.465320000000000107e+02 1.285279999998855942e+02
6.080000000000000000e+02 2.455339999999999918e+02 1.263259999998869887e+02 2.469219999999999970e+02 1.286799999998863200e+02
6.090000000000000000e+02 2.456339999999999861e+02 1.259199999998879349e+02 2.472839999999999918e+02 1.287919999998868548e+02
6.100000000000000000e+02 2.458580000000000041e+02 1.257639999998882985e+02 2.476620000000000061e+02 1.289619999998876665e+02
6.110000000000000000e+02 2.459759999999999991e+02 1.254159999998891095e+02 2.477740000000000009e+02 1.285739999998858138e+02
6.120000000000000000e+02 2.461839999999999975e+02 1.252139999998895803e+02 2.478640000000000043e+02 1.281739999998839039e+02
6.130000000000000000e+02 2.463979999999999961e+02 1.250219999998900278e+02 2.482700000000000102e+02 1.283579999998847825e+02
6.140000000000000000e+02 2.465000000000000000e+02 1.246499999998908947e+02 2.486719999999999970e+02 1.285559999998857279e+02
6.150000000000000000e+02 2.466260000000000048e+02 1.242959999998917198e+02 2.488919999999999959e+02 1.284099999998850308e+02
6.160000000000000000e+02 2.467259999999999991e+02 1.238999999998926427e+02 2.491579999999999870e+02 1.283459999998847252e+02
6.170000000000000000e+02 2.468439999999999941e+02 1.235479999998934630e+02 2.494199999999999875e+02 1.282439999998842382e+02
6.180000000000000000e+02 2.470000000000000000e+02 1.232299999998942042e+02 2.495300000000000011e+02 1.278699999998833903e+02
6.190000000000000000e+02 2.472439999999999998e+02 1.231319999998944326e+02 2.497620000000000005e+02 1.277439999998836839e+02
6.200000000000000000e+02 2.474960000000000093e+02 1.230219999998946889e+02 2.500780000000000030e+02 1.278099999998835301e+02
6.210000000000000000e+02 2.476680000000000064e+02 1.227519999998953182e+02 2.503120000000000118e+02 1.276519999998838983e+02
6.220000000000000000e+02 2.477920000000000016e+02 1.223859999998961712e+02 2.505159999999999911e+02 1.274579999998843505e+02
6.230000000000000000e+02 2.478799999999999955e+02 1.219239999998972479e+02 2.509180000000000064e+02 1.276499999998839030e+02
6.240000000000000000e+02 2.479780000000000086e+02 1.215699999998980729e+02 2.512680000000000007e+02 1.277579999998836513e+02
6.250000000000000000e+02 2.480900000000000034e+02 1.211739999998989958e+02 2.513799999999999955e+02 1.273619999998845742e+02
6.260000000000000000e+02 2.481980000000000075e+02 1.208099999998998442e+02 2.517179999999999893e+02 1.274739999998843132e+02
6.270000000000000000e+02 2.483019999999999925e+02 1.204199999999007531e+02 2.519540000000000077e+02 1.273399999998846255e+02
6.280000000000000000e+02 2.484079999999999870e+02 1.200179999999016900e+02 2.522059999999999889e+02 1.272539999998848259e+02
6.290000000000000000e+02 2.485159999999999911e+02 1.196579999999025290e+02 2.524540000000000077e+02 1.271579999998850496e+02
6.300000000000000000e+02 2.486519999999999868e+02 1.193179999999033214e+02 2.526160000000000139e+02 1.268599999998857442e+02
6.310000000000000000e+02 2.488280000000000030e+02 1.190699999999038994e+02 2.528300000000000125e+02 1.266879999998861450e+02
6.320000000000000000e+02 2.491020000000000039e+02 1.190119999999040346e+02 2.530219999999999914e+02 1.264559999998866857e+02
6.330000000000000000e+02 2.492319999999999993e+02 1.186299999999049248e+02 2.532359999999999900e+02 1.262659999998871285e+02
6.340000000000000000e+02 2.493600000000000136e+02 1.183059999999056799e+02 2.533700000000000045e+02 1.258919999998880002e+02
6.350000000000000000e+02 2.496140000000000043e+02 1.182339999999058477e+02 2.535900000000000034e+02 1.257139999998884150e+02
6.360000000000000000e+02 2.498460000000000036e+02 1.181099999999061367e+02 2.536959999999999980e+02 1.253439999998892773e+02
6.370000000000000000e+02 2.499420000000000073e+02 1.176959999999071016e+02 2.540339999999999918e+02 1.254319999998890722e+02
6.380000000000000000e+02 2.500480000000000018e+02 1.172879999999080525e+02 2.544399999999999977e+02 1.256199999998886341e+02
6.390000000000000000e+02 2.501719999999999970e+02 1.168899999999089800e+02 2.546899999999999977e+02 1.254679999998889883e+02
6.400000000000000000e+02 2.502860000000000014e+02 1.165419999999097911e+02 2.550480000000000018e+02 1.255859999998887133e+02
6.410000000000000000e+02 2.504399999999999977e+02 1.162519999999104670e+02 2.554679999999999893e+02 1.258059999998882006e+02
6.420000000000000000e+02 2.506339999999999861e+02 1.160399999999109610e+02 2.558679999999999950e+02 1.259519999998878603e+02
6.430000000000000000e+02 2.507620000000000005e+02 1.157099999999117301e+02 2.560939999999999941e+02 1.257699999998882845e+02
6.440000000000000000e+02 2.508700000000000045e+02 1.153159999999126484e+02 2.562939999999999827e+02 1.255579999998887786e+02
6.450000000000000000e+02 2.509840000000000089e+02 1.149219999999135666e+02 2.566019999999999754e+02 1.255419999998888159e+02
6.460000000000000000e+02 2.511040000000000134e+02 1.145359999999144662e+02 2.570000000000000000e+02 1.257399999998883544e+02
6.470000000000000000e+02 2.512460000000000093e+02 1.142019999999152446e+02 2.574119999999999777e+02 1.259619999998878370e+02
6.480000000000000000e+02 2.514720000000000084e+02 1.140699999999155523e+02 2.576120000000000232e+02 1.257719999998882798e+02
6.490000000000000000e+02 2.516100000000000136e+02 1.137699999999162515e+02 2.578140000000000214e+02 1.255799999998887273e+02
6.500000000000000000e+02 2.517139999999999986e+02 1.134119999999170858e+02 2.579660000000000082e+02 1.252579999998894777e+02
6.510000000000000000e+02 2.518360000000000127e+02 1.130219999999179947e+02 2.581019999999999754e+02 1.249539999998901862e+02
6.520000000000000000e+02 2.520140000000000100e+02 1.127699999999185820e+02 2.582620000000000005e+02 1.246559999998908808e+02
6.530000000000000000e+02 2.522119999999999891e+02 1.125979999999189829e+02 2.585280000000000200e+02 1.245979999998910159e+02
6.540000000000000000e+02 2.523060000000000116e+02 1.121859999999199431e+02 2.587400000000000091e+02 1.243999999998914774e+02
6.550000000000000000e+02 2.524919999999999902e+02 1.119639999999204605e+02 2.590520000000000209e+02 1.244259999998914168e+02
6.560000000000000000e+02 2.526719999999999970e+02 1.117099999999210524e+02 2.591739999999999782e+02 1.240639999998922605e+02
6.570000000000000000e+02 2.527560000000000002e+02 1.112639999999220919e+02 2.593159999999999741e+02 1.237499999998929923e+02
6.580000000000000000e+02 2.528360000000000127e+02 1.108279999999231080e+02 2.595380000000000109e+02 1.235939999998933558e+02
6.590000000000000000e+02 2.529459999999999980e+02 1.104499999999239890e+02 2.596519999999999868e+02 1.232799999998940876e+02
6.600000000000000000e+02 2.530459999999999923e+02 1.100339999999249585e+02 2.598360000000000127e+02 1.230699999998945771e+02
6.610000000000000000e+02 2.531359999999999957e+02 1.096679999999258115e+02 2.600319999999999823e+02 1.228459999998950991e+02
6.620000000000000000e+02 2.532259999999999991e+02 1.092559999999267717e+02 2.601299999999999955e+02 1.224359999998960546e+02
6.630000000000000000e+02 2.533280000000000030e+02 1.088559999999277039e+02 2.602479999999999905e+02 1.221039999998968284e+02
6.640000000000000000e+02 2.535060000000000002e+02 1.085839999999283378e+02 2.603740000000000236e+02 1.217359999998976861e+02
6.650000000000000000e+02 2.537599999999999909e+02 1.084819999999285756e+02 2.605799999999999841e+02 1.215579999998981009e+02
6.660000000000000000e+02 2.540339999999999918e+02 1.084279999999287014e+02 2.609119999999999777e+02 1.216119999998979750e+02
6.670000000000000000e+02 2.542400000000000091e+02 1.082519999999291116e+02 2.612599999999999909e+02 1.216799999998978166e+02
6.680000000000000000e+02 2.544180000000000064e+02 1.079999999999296989e+02 2.613879999999999768e+02 1.213559999998985717e+02
6.690000000000000000e+02 2.545099999999999909e+02 1.075779999999306824e+02 2.614739999999999895e+02 1.209379999998995459e+02
6.700000000000000000e+02 2.545999999999999943e+02 1.071599999999316566e+02 2.615819999999999936e+02 1.205439999999004641e+02
6.710000000000000000e+02 2.546980000000000075e+02 1.067559999999325981e+02 2.617819999999999823e+02 1.203279999999009675e+02
6.720000000000000000e+02 2.548100000000000023e+02 1.063459999999335537e+02 2.620319999999999823e+02 1.202139999999012332e+02
6.730000000000000000e+02 2.549199999999999875e+02 1.059499999999344766e+02 2.622540000000000191e+02 1.200619999999015874e+02
6.740000000000000000e+02 2.550360000000000014e+02 1.055479999999354135e+02 2.623639999999999759e+02 1.196799999999024777e+02
6.750000000000000000e+02 2.551260000000000048e+02 1.051679999999362991e+02 2.625840000000000032e+02 1.195179999999028553e+02
6.760000000000000000e+02 2.553340000000000032e+02 1.050039999999366813e+02 2.626879999999999882e+02 1.191179999999037875e+02
6.770000000000000000e+02 2.554799999999999898e+02 1.047039999999373805e+02 2.629700000000000273e+02 1.190899999999038528e+02
6.780000000000000000e+02 2.555780000000000030e+02 1.043019999999383174e+02 2.633539999999999850e+02 1.192679999999034379e+02
6.790000000000000000e+02 2.556800000000000068e+02 1.038999999999392543e+02 2.637520000000000095e+02 1.194739999999029578e+02
6.800000000000000000e+02 2.557680000000000007e+02 1.034919999999402052e+02 2.639460000000000264e+02 1.192479999999034845e+02
6.810000000000000000e+02 2.558660000000000139e+02 1.030359999999412679e+02 2.640459999999999923e+02 1.188519999999044074e+02
6.820000000000000000e+02 2.559660000000000082e+02 1.026379999999421955e+02 2.642540000000000191e+02 1.186619999999048503e+02
6.830000000000000000e+02 2.560679999999999836e+02 1.022559999999430858e+02 2.643840000000000146e+02 1.183299999999056240e+02
6.840000000000000000e+02 2.562280000000000086e+02 1.019759999999437383e+02 2.646039999999999850e+02 1.182019999999059223e+02
6.850000000000000000e+02 2.565240000000000009e+02 1.019639999999437663e+02 2.648120000000000118e+02 1.180499999999062766e+02
6.860000000000000000e+02 2.567599999999999909e+02 1.018239999999440926e+02 2.650020000000000095e+02 1.178139999999068266e+02
6.870000000000000000e+02 2.568860000000000241e+02 1.014699999999449176e+02 2.652040000000000077e+02 1.176119999999072974e+02
6.880000000000000000e+02 2.569839999999999804e+02 1.010999999999457799e+02 2.653100000000000023e+02 1.172699999999080944e+02
6.890000000000000000e+02 2.571940000000000168e+02 1.009059999999462320e+02 2.654200000000000159e+02 1.169559999999088262e+02
6.900000000000000000e+02 2.574259999999999877e+02 1.007559999999465816e+02 2.655360000000000014e+02 1.166219999999096046e+02
6.910000000000000000e+02 2.576480000000000246e+02 1.006299999999468753e+02 2.656859999999999786e+02 1.163259999999102945e+02
6.920000000000000000e+02 2.577760000000000105e+02 1.002779999999476956e+02 2.659080000000000155e+02 1.161639999999106720e+02
6.930000000000000000e+02 2.579100000000000250e+02 9.996199999994843211e+01 2.660699999999999932e+02 1.159019999999112827e+02
6.940000000000000000e+02 2.580600000000000023e+02 9.968199999994908467e+01 2.662780000000000200e+02 1.157379999999116649e+02
6.950000000000000000e+02 2.583039999999999736e+02 9.952399999994945290e+01 2.664759999999999991e+02 1.155419999999121217e+02
6.960000000000000000e+02 2.584300000000000068e+02 9.916399999995029191e+01 2.667099999999999795e+02 1.154159999999124153e+02
6.970000000000000000e+02 2.585439999999999827e+02 9.875799999995123812e+01 2.669119999999999777e+02 1.152319999999128441e+02
6.980000000000000000e+02 2.586480000000000246e+02 9.836399999995215637e+01 2.670099999999999909e+02 1.148099999999138277e+02
6.990000000000000000e+02 2.587459999999999809e+02 9.797199999995306996e+01 2.671360000000000241e+02 1.144539999999146573e+02
7.000000000000000000e+02 2.588860000000000241e+02 9.764999999995382041e+01 2.672760000000000105e+02 1.141459999999153752e+02
7.010000000000000000e+02 2.591200000000000045e+02 9.754399999995406745e+01 2.674920000000000186e+02 1.139659999999157947e+02
7.020000000000000000e+02 2.594660000000000082e+02 9.762999999995386702e+01 2.676240000000000236e+02 1.136179999999166057e+02
7.030000000000000000e+02 2.597660000000000196e+02 9.762599999995387634e+01 2.677440000000000282e+02 1.132699999999174167e+02
7.040000000000000000e+02 2.601659999999999968e+02 9.780999999995344751e+01 2.678460000000000036e+02 1.128419999999184142e+02
7.050000000000000000e+02 2.603000000000000114e+02 9.746799999995424457e+01 2.679739999999999895e+02 1.124979999999192160e+02
7.060000000000000000e+02 2.603740000000000236e+02 9.704599999995522808e+01 2.680840000000000032e+02 1.121099999999201202e+02
7.070000000000000000e+02 2.604859999999999900e+02 9.666999999995610438e+01 2.682479999999999905e+02 1.118779999999206609e+02
7.080000000000000000e+02 2.607180000000000177e+02 9.652999999995643066e+01 2.685280000000000200e+02 1.118439999999207402e+02
7.090000000000000000e+02 2.610040000000000191e+02 9.650599999995648659e+01 2.687880000000000109e+02 1.117679999999209173e+02
7.100000000000000000e+02 2.611379999999999768e+02 9.618999999995722305e+01 2.689739999999999895e+02 1.115819999999213508e+02
7.110000000000000000e+02 2.613860000000000241e+02 9.610199999995742814e+01 2.691240000000000236e+02 1.112959999999220173e+02
7.120000000000000000e+02 2.615020000000000095e+02 9.574199999995826715e+01 2.692119999999999891e+02 1.109159999999229029e+02
7.130000000000000000e+02 2.615919999999999845e+02 9.535999999995915744e+01 2.692959999999999923e+02 1.105019999999238678e+02
7.140000000000000000e+02 2.616920000000000073e+02 9.495799999996009433e+01 2.693999999999999773e+02 1.100879999999248327e+02
7.150000000000000000e+02 2.617860000000000014e+02 9.454199999996106385e+01 2.695040000000000191e+02 1.096999999999257369e+02
7.160000000000000000e+02 2.618919999999999959e+02 9.413999999996200074e+01 2.695939999999999941e+02 1.093119999999266412e+02
7.170000000000000000e+02 2.620099999999999909e+02 9.377399999996285374e+01 2.696999999999999886e+02 1.089199999999275548e+02
7.180000000000000000e+02 2.622660000000000196e+02 9.362799999996319400e+01 2.698159999999999741e+02 1.085839999999283378e+02
7.190000000000000000e+02 2.624180000000000064e+02 9.332399999996390250e+01 2.699200000000000159e+02 1.081939999999292468e+02
7.200000000000000000e+02 2.625419999999999732e+02 9.300799999996463896e+01 2.700299999999999727e+02 1.078099999999301417e+02
7.210000000000000000e+02 2.628299999999999841e+02 9.296999999996472752e+01 2.701340000000000146e+02 1.074139999999310646e+02
7.220000000000000000e+02 2.630899999999999750e+02 9.289999999996489066e+01 2.702300000000000182e+02 1.069839999999320668e+02
7.230000000000000000e+02 2.633659999999999854e+02 9.285799999996498855e+01 2.703059999999999832e+02 1.065619999999330503e+02
7.240000000000000000e+02 2.634920000000000186e+02 9.250199999996581823e+01 2.704159999999999968e+02 1.061419999999340291e+02
7.250000000000000000e+02 2.635899999999999750e+02 9.212999999996668521e+01 2.705299999999999727e+02 1.057839999999348635e+02
7.260000000000000000e+02 2.637160000000000082e+02 9.175199999996756617e+01 2.706600000000000250e+02 1.054639999999356093e+02
7.270000000000000000e+02 2.638679999999999950e+02 9.145999999996824670e+01 2.708559999999999945e+02 1.052699999999360614e+02
7.280000000000000000e+02 2.640600000000000023e+02 9.126199999996870815e+01 2.709780000000000086e+02 1.049239999999368678e+02
7.290000000000000000e+02 2.641619999999999777e+02 9.086799999996962640e+01 2.711000000000000227e+02 1.045519999999377347e+02
7.300000000000000000e+02 2.642860000000000014e+02 9.047399999997054465e+01 2.711920000000000073e+02 1.041259999999387276e+02
7.310000000000000000e+02 2.644220000000000255e+02 9.014799999997130442e+01 2.713059999999999832e+02 1.037339999999396412e+02
7.320000000000000000e+02 2.645219999999999914e+02 8.978199999997215741e+01 2.714019999999999868e+02 1.032839999999406899e+02
7.330000000000000000e+02 2.646419999999999959e+02 8.940999999997302439e+01 2.715099999999999909e+02 1.028779999999416361e+02
7.340000000000000000e+02 2.647599999999999909e+02 8.903599999997389602e+01 2.716120000000000232e+02 1.024719999999425823e+02
7.350000000000000000e+02 2.648700000000000045e+02 8.865199999997479097e+01 2.717280000000000086e+02 1.021299999999433794e+02
7.360000000000000000e+02 2.650799999999999841e+02 8.847999999997519183e+01 2.718340000000000032e+02 1.017339999999443023e+02
7.370000000000000000e+02 2.653079999999999927e+02 8.833399999997553209e+01 2.719519999999999982e+02 1.013439999999452112e+02
7.380000000000000000e+02 2.655140000000000100e+02 8.815199999997595626e+01 2.720640000000000214e+02 1.009959999999460223e+02
7.390000000000000000e+02 2.656179999999999950e+02 8.772999999997693976e+01 2.722839999999999918e+02 1.008439999999463765e+02
7.400000000000000000e+02 2.656920000000000073e+02 8.726399999997802581e+01 2.725219999999999914e+02 1.007459999999466049e+02
7.410000000000000000e+02 2.658100000000000023e+02 8.690199999997886948e+01 2.727559999999999718e+02 1.005919999999469638e+02
7.420000000000000000e+02 2.659680000000000177e+02 8.662999999997950340e+01 2.729560000000000173e+02 1.003819999999474533e+02
7.430000000000000000e+02 2.661979999999999791e+02 8.646799999997988095e+01 2.730899999999999750e+02 1.000559999999482130e+02
7.440000000000000000e+02 2.662939999999999827e+02 8.605799999998083649e+01 2.732080000000000268e+02 9.968999999994906602e+01
7.450000000000000000e+02 2.664100000000000250e+02 8.571199999998164287e+01 2.732900000000000205e+02 9.926399999995005885e+01
7.460000000000000000e+02 2.665600000000000023e+02 8.540599999998235603e+01 2.734159999999999968e+02 9.888999999995093049e+01
7.470000000000000000e+02 2.667400000000000091e+02 8.517799999998288740e+01 2.735120000000000005e+02 9.848999999995186272e+01
7.480000000000000000e+02 2.669739999999999895e+02 8.499799999998330691e+01 2.736139999999999759e+02 9.812199999995272037e+01
7.490000000000000000e+02 2.671859999999999786e+02 8.480799999998374972e+01 2.738299999999999841e+02 9.792399999995318183e+01
7.500000000000000000e+02 2.673639999999999759e+02 8.457799999998428575e+01 2.739660000000000082e+02 9.760399999995392761e+01
7.510000000000000000e+02 2.675559999999999832e+02 8.434799999998482178e+01 2.740459999999999923e+02 9.716399999995495307e+01
7.520000000000000000e+02 2.678360000000000127e+02 8.430999999998491035e+01 2.741600000000000250e+02 9.680999999995577809e+01
7.530000000000000000e+02 2.680539999999999736e+02 8.414399999998529722e+01 2.742780000000000200e+02 9.644999999995661710e+01
7.540000000000000000e+02 2.682760000000000105e+02 8.400599999998561884e+01 2.743919999999999959e+02 9.606999999995750272e+01
7.550000000000000000e+02 2.683879999999999768e+02 8.364799999998645319e+01 2.745059999999999718e+02 9.565599999995846758e+01
7.560000000000000000e+02 2.684839999999999804e+02 8.324999999998738076e+01 2.746240000000000236e+02 9.528599999995932990e+01
7.570000000000000000e+02 2.686480000000000246e+02 8.299399999998797739e+01 2.747359999999999900e+02 9.490999999996020620e+01
7.580000000000000000e+02 2.689800000000000182e+02 8.307599999998778628e+01 2.748460000000000036e+02 9.457999999996097529e+01
7.590000000000000000e+02 2.691440000000000055e+02 8.281199999998840156e+01 2.749399999999999977e+02 9.418199999996190286e+01
7.600000000000000000e+02 2.692459999999999809e+02 8.239599999998937108e+01 2.750319999999999823e+02 9.375599999996289569e+01
7.610000000000000000e+02 2.693580000000000041e+02 8.200199999999028933e+01 2.751120000000000232e+02 9.330399999996394911e+01
7.620000000000000000e+02 2.694499999999999886e+02 8.157799999999127749e+01 2.752099999999999795e+02 9.288399999996492795e+01
7.630000000000000000e+02 2.695559999999999832e+02 8.119599999999216777e+01 2.753120000000000118e+02 9.249599999996583222e+01
7.640000000000000000e+02 2.697500000000000000e+02 8.097999999999267118e+01 2.754279999999999973e+02 9.212799999996668987e+01
7.650000000000000000e+02 2.699300000000000068e+02 8.074799999999321187e+01 2.755419999999999732e+02 9.175999999996754752e+01
7.660000000000000000e+02 2.700480000000000018e+02 8.035799999999412080e+01 2.756940000000000168e+02 9.148799999996818144e+01
7.670000000000000000e+02 2.701539999999999964e+02 7.995799999999505303e+01 2.759320000000000164e+02 9.133599999996853569e+01
7.680000000000000000e+02 2.702559999999999718e+02 7.956199999999597594e+01 2.760360000000000014e+02 9.092999999996948191e+01
7.690000000000000000e+02 2.703679999999999950e+02 7.917999999999686622e+01 2.761560000000000059e+02 9.059399999997026498e+01
7.700000000000000000e+02 2.704680000000000177e+02 7.878399999999778913e+01 2.762679999999999723e+02 9.017999999997122984e+01
7.710000000000000000e+02 2.707200000000000273e+02 7.871199999999795693e+01 2.763720000000000141e+02 8.980799999997209682e+01
7.720000000000000000e+02 2.709060000000000059e+02 7.847199999999851627e+01 2.764660000000000082e+02 8.941199999997301973e+01
7.730000000000000000e+02 2.710860000000000127e+02 7.821199999999912222e+01 2.765500000000000114e+02 8.897399999997404052e+01
7.740000000000000000e+02 2.713539999999999850e+02 7.816799999999922477e+01 2.766720000000000255e+02 8.858799999997494012e+01
7.750000000000000000e+02 2.715760000000000218e+02 7.800999999999959300e+01 2.767440000000000282e+02 8.814999999997596092e+01
7.760000000000000000e+02 2.716560000000000059e+02 7.756600000000062778e+01 2.768559999999999945e+02 8.776599999997685586e+01
7.770000000000000000e+02 2.717459999999999809e+02 7.712800000000164857e+01 2.769239999999999782e+02 8.731199999997791394e+01
7.780000000000000000e+02 2.718380000000000223e+02 7.667800000000269733e+01 2.770260000000000105e+02 8.695199999997875295e+01
7.790000000000000000e+02 2.719279999999999973e+02 7.626400000000366219e+01 2.771399999999999864e+02 8.658799999997960128e+01
7.800000000000000000e+02 2.720400000000000205e+02 7.584000000000465036e+01 2.772339999999999804e+02 8.619199999998052419e+01
7.810000000000000000e+02 2.721440000000000055e+02 7.542400000000561988e+01 2.773460000000000036e+02 8.582599999998137719e+01
7.820000000000000000e+02 2.722440000000000282e+02 7.504400000000650550e+01 2.774320000000000164e+02 8.539599999998237934e+01
7.830000000000000000e+02 2.723460000000000036e+02 7.464600000000743307e+01 2.775260000000000105e+02 8.497799999998335352e+01
7.840000000000000000e+02 2.724320000000000164e+02 7.425600000000834200e+01 2.776039999999999850e+02 8.451599999998443025e+01
7.850000000000000000e+02 2.725400000000000205e+02 7.386800000000924626e+01 2.777119999999999891e+02 8.414199999998530188e+01
7.860000000000000000e+02 2.726460000000000150e+02 7.349000000001012722e+01 2.778079999999999927e+02 8.375799999998619683e+01
7.870000000000000000e+02 2.728100000000000023e+02 7.323800000001071453e+01 2.779200000000000159e+02 8.336399999998711507e+01
7.880000000000000000e+02 2.730040000000000191e+02 7.303000000001119929e+01 2.780099999999999909e+02 8.296399999998804731e+01
7.890000000000000000e+02 2.731179999999999950e+02 7.262000000001215483e+01 2.781159999999999854e+02 8.257999999998894225e+01
7.900000000000000000e+02 2.731960000000000264e+02 7.217000000001320359e+01 2.782139999999999986e+02 8.215399999998993508e+01
7.910000000000000000e+02 2.733039999999999736e+02 7.176000000001415913e+01 2.783039999999999736e+02 8.174199999999089528e+01
7.920000000000000000e+02 2.734300000000000068e+02 7.141400000001496551e+01 2.783980000000000246e+02 8.134599999999181819e+01
7.930000000000000000e+02 2.736120000000000232e+02 7.116400000001554815e+01 2.784959999999999809e+02 8.093399999999277838e+01
7.940000000000000000e+02 2.738100000000000023e+02 7.099000000001595367e+01 2.785960000000000036e+02 8.053199999999371528e+01
7.950000000000000000e+02 2.739340000000000259e+02 7.064200000001676472e+01 2.787060000000000173e+02 8.014199999999462420e+01
7.960000000000000000e+02 2.740779999999999745e+02 7.028000000001760839e+01 2.788039999999999736e+02 7.976599999999550050e+01
7.970000000000000000e+02 2.742320000000000277e+02 6.996600000001834019e+01 2.789220000000000255e+02 7.937799999999640477e+01
7.980000000000000000e+02 2.744180000000000064e+02 6.976600000001880630e+01 2.790120000000000005e+02 7.895799999999738361e+01
7.990000000000000000e+02 2.745120000000000005e+02 6.936600000001973854e+01 2.791120000000000232e+02 7.856199999999830652e+01
8.000000000000000000e+02 2.746779999999999973e+02 6.911800000002031652e+01 2.792280000000000086e+02 7.816799999999922477e+01
8.010000000000000000e+02 2.749159999999999968e+02 6.897000000002066145e+01 2.793399999999999750e+02 7.780600000000006844e+01
8.020000000000000000e+02 2.750360000000000014e+02 6.860800000002150512e+01 2.794359999999999786e+02 7.735800000000111254e+01
8.030000000000000000e+02 2.751379999999999768e+02 6.823400000002237675e+01 2.795480000000000018e+02 7.697200000000201214e+01
8.040000000000000000e+02 2.752459999999999809e+02 6.785200000002326703e+01 2.796399999999999864e+02 7.658000000000292573e+01
8.050000000000000000e+02 2.753519999999999754e+02 6.746400000002417130e+01 2.797599999999999909e+02 7.622000000000376474e+01
8.060000000000000000e+02 2.755360000000000014e+02 6.718200000002482852e+01 2.798720000000000141e+02 7.580600000000472960e+01
8.070000000000000000e+02 2.757699999999999818e+02 6.703800000002516413e+01 2.799859999999999900e+02 7.542800000000561056e+01
8.080000000000000000e+02 2.758999999999999773e+02 6.668800000002597983e+01 2.801059999999999945e+02 7.506000000000646821e+01
8.090000000000000000e+02 2.759859999999999900e+02 6.623000000002704724e+01 2.802679999999999723e+02 7.479400000000708815e+01
8.100000000000000000e+02 2.761039999999999850e+02 6.585000000002793286e+01 2.804680000000000177e+02 7.462200000000748901e+01
8.110000000000000000e+02 2.762019999999999982e+02 6.542000000002893501e+01 2.805600000000000023e+02 7.419400000000848650e+01
8.120000000000000000e+02 2.762900000000000205e+02 6.500000000002991385e+01 2.806460000000000150e+02 7.378000000000945136e+01
8.130000000000000000e+02 2.763879999999999768e+02 6.460600000003083210e+01 2.807300000000000182e+02 7.334200000001047215e+01
8.140000000000000000e+02 2.764759999999999991e+02 6.417400000003183891e+01 2.807900000000000205e+02 7.291000000001147896e+01
8.150000000000000000e+02 2.766080000000000041e+02 6.382400000003202933e+01 2.809060000000000059e+02 7.251000000001241119e+01
8.160000000000000000e+02 2.767939999999999827e+02 6.357200000003172136e+01 2.810059999999999718e+02 7.210800000001334809e+01
8.170000000000000000e+02 2.770079999999999814e+02 6.338600000003149404e+01 2.810819999999999936e+02 7.170600000001428498e+01
8.180000000000000000e+02 2.771179999999999950e+02 6.299000000003101007e+01 2.811759999999999877e+02 7.128400000001526848e+01
8.190000000000000000e+02 2.772300000000000182e+02 6.262400000003056277e+01 2.812959999999999923e+02 7.093400000001608419e+01
8.200000000000000000e+02 2.773419999999999845e+02 6.225800000003011547e+01 2.814019999999999868e+02 7.052000000001704905e+01
8.210000000000000000e+02 2.774479999999999791e+02 6.185400000002962173e+01 2.814859999999999900e+02 7.006400000001811179e+01
8.220000000000000000e+02 2.775339999999999918e+02 6.141600000002908644e+01 2.815799999999999841e+02 6.964600000001908597e+01
8.230000000000000000e+02 2.776440000000000055e+02 6.103200000002861714e+01 2.816680000000000064e+02 6.924000000002003219e+01
8.240000000000000000e+02 2.777500000000000000e+02 6.062200000002811606e+01 2.817839999999999918e+02 6.883400000002097840e+01
8.250000000000000000e+02 2.778519999999999754e+02 6.023800000002764676e+01 2.818600000000000136e+02 6.837200000002205513e+01
8.260000000000000000e+02 2.779619999999999891e+02 5.985600000002717991e+01 2.819639999999999986e+02 6.799800000002292677e+01
8.270000000000000000e+02 2.780419999999999732e+02 5.940400000002662750e+01 2.820699999999999932e+02 6.760800000002383570e+01
8.280000000000000000e+02 2.781419999999999959e+02 5.900800000002614354e+01 2.821720000000000255e+02 6.721000000002476327e+01
8.290000000000000000e+02 2.782579999999999814e+02 5.863400000002568646e+01 2.822679999999999723e+02 6.678200000002576076e+01
8.300000000000000000e+02 2.783399999999999750e+02 5.824600000002521227e+01 2.823500000000000227e+02 6.635000000002676757e+01
8.310000000000000000e+02 2.784479999999999791e+02 5.785400000002473320e+01 2.824519999999999982e+02 6.597200000002764853e+01
8.320000000000000000e+02 2.785539999999999736e+02 5.742800000002421257e+01 2.825520000000000209e+02 6.555400000002862271e+01
8.330000000000000000e+02 2.786659999999999968e+02 5.703200000002372860e+01 2.827300000000000182e+02 6.529600000002922400e+01
8.340000000000000000e+02 2.788039999999999736e+02 5.669200000002331308e+01 2.828960000000000150e+02 6.504000000002982063e+01
8.350000000000000000e+02 2.790059999999999718e+02 5.651400000002309554e+01 2.829959999999999809e+02 6.464800000003073421e+01
8.360000000000000000e+02 2.791139999999999759e+02 5.614400000002264335e+01 2.831159999999999854e+02 6.427200000003161051e+01
8.370000000000000000e+02 2.792160000000000082e+02 5.575400000002216672e+01 2.832139999999999986e+02 6.388800000003210755e+01
8.380000000000000000e+02 2.793539999999999850e+02 5.544200000002178541e+01 2.833220000000000027e+02 6.350600000003164070e+01
8.390000000000000000e+02 2.795720000000000027e+02 5.526600000002157032e+01 2.834220000000000255e+02 6.307800000003111762e+01
8.400000000000000000e+02 2.796940000000000168e+02 5.496000000002119634e+01 2.835079999999999814e+02 6.264200000003058477e+01
8.410000000000000000e+02 2.798079999999999927e+02 5.457600000002072704e+01 2.836360000000000241e+02 6.229800000003016436e+01
8.420000000000000000e+02 2.799259999999999877e+02 5.421800000002028952e+01 2.837300000000000182e+02 6.189200000002966817e+01
8.430000000000000000e+02 2.800579999999999927e+02 5.388600000001988377e+01 2.838140000000000214e+02 6.144800000002912554e+01
8.440000000000000000e+02 2.802839999999999918e+02 5.370000000001965645e+01 2.839039999999999964e+02 6.104800000002863669e+01
8.450000000000000000e+02 2.804399999999999977e+02 5.340200000001929226e+01 2.840120000000000005e+02 6.066600000002816984e+01
8.460000000000000000e+02 2.805260000000000105e+02 5.296600000001875941e+01 2.841159999999999854e+02 6.026600000002768098e+01
8.470000000000000000e+02 2.806279999999999859e+02 5.255800000001826078e+01 2.842320000000000277e+02 5.985400000002717746e+01
8.480000000000000000e+02 2.807080000000000268e+02 5.212000000001772548e+01 2.843260000000000218e+02 5.945600000002669105e+01
8.490000000000000000e+02 2.807880000000000109e+02 5.170200000001721463e+01 2.844359999999999786e+02 5.904000000002618265e+01
8.500000000000000000e+02 2.810120000000000005e+02 5.155400000001703376e+01 2.845179999999999723e+02 5.854800000002558136e+01
8.510000000000000000e+02 2.811080000000000041e+02 5.114000000001652779e+01 2.846259999999999764e+02 5.812200000002506073e+01
8.520000000000000000e+02 2.812839999999999918e+02 5.090800000001624426e+01 2.847280000000000086e+02 5.773600000002458899e+01
8.530000000000000000e+02 2.814019999999999868e+02 5.055200000001580918e+01 2.848419999999999845e+02 5.734400000002410991e+01
8.540000000000000000e+02 2.814959999999999809e+02 5.016400000001533499e+01 2.849599999999999795e+02 5.695400000002363328e+01
8.550000000000000000e+02 2.816000000000000227e+02 4.976000000001484125e+01 2.850480000000000018e+02 5.657000000002316398e+01
8.560000000000000000e+02 2.816899999999999977e+02 4.932600000001431084e+01 2.851600000000000250e+02 5.619200000002270201e+01
8.570000000000000000e+02 2.817599999999999909e+02 4.887600000001376088e+01 2.852679999999999723e+02 5.582800000002225715e+01
8.580000000000000000e+02 2.818580000000000041e+02 4.846800000001326225e+01 2.853600000000000136e+02 5.543600000002177808e+01
8.590000000000000000e+02 2.819540000000000077e+02 4.807000000001277584e+01 2.854580000000000268e+02 5.502600000002127700e+01
8.600000000000000000e+02 2.820600000000000023e+02 4.768400000001230410e+01 2.855659999999999741e+02 5.464600000002081259e+01
8.610000000000000000e+02 2.821600000000000250e+02 4.724400000001176636e+01 2.856700000000000159e+02 5.425800000002033840e+01
8.620000000000000000e+02 2.822900000000000205e+02 4.690000000001134595e+01 2.857900000000000205e+02 5.390400000001990577e+01
8.630000000000000000e+02 2.825360000000000014e+02 4.679200000001121396e+01 2.859100000000000250e+02 5.355800000001948291e+01
8.640000000000000000e+02 2.827740000000000009e+02 4.665400000001104530e+01 2.860219999999999914e+02 5.317600000001901606e+01
8.650000000000000000e+02 2.829739999999999895e+02 4.642000000001075932e+01 2.861340000000000146e+02 5.276800000001851743e+01
8.660000000000000000e+02 2.830840000000000032e+02 4.604000000001029491e+01 2.862320000000000277e+02 5.238200000001804568e+01
8.670000000000000000e+02 2.832060000000000173e+02 4.565200000000982072e+01 2.863340000000000032e+02 5.197200000001754461e+01
8.680000000000000000e+02 2.834279999999999973e+02 4.546400000000959096e+01 2.864379999999999882e+02 5.155200000001703131e+01
8.690000000000000000e+02 2.835899999999999750e+02 4.518400000000924877e+01 2.865400000000000205e+02 5.117800000001657423e+01
8.700000000000000000e+02 2.836940000000000168e+02 4.476800000000874036e+01 2.866379999999999768e+02 5.076800000001607316e+01
8.710000000000000000e+02 2.838000000000000114e+02 4.441400000000830772e+01 2.867420000000000186e+02 5.040800000001563319e+01
8.720000000000000000e+02 2.838940000000000055e+02 4.400600000000780909e+01 2.868679999999999950e+02 5.005600000001520300e+01
8.730000000000000000e+02 2.839759999999999991e+02 4.359000000000730068e+01 2.869599999999999795e+02 4.960400000001465060e+01
8.740000000000000000e+02 2.840699999999999932e+02 4.318800000000680939e+01 2.870740000000000123e+02 4.923400000001419841e+01
8.750000000000000000e+02 2.841580000000000155e+02 4.275800000000628387e+01 2.872119999999999891e+02 4.891000000001380243e+01
8.760000000000000000e+02 2.842660000000000196e+02 4.238200000000582435e+01 2.874440000000000168e+02 4.879000000001365578e+01
8.770000000000000000e+02 2.844940000000000282e+02 4.222200000000562881e+01 2.876059999999999945e+02 4.852400000001333069e+01
8.780000000000000000e+02 2.846600000000000250e+02 4.196000000000530861e+01 2.876899999999999977e+02 4.812400000001284184e+01
8.790000000000000000e+02 2.847500000000000000e+02 4.157000000000483197e+01 2.877860000000000014e+02 4.767800000001229677e+01
8.800000000000000000e+02 2.848519999999999754e+02 4.118600000000436268e+01 2.878740000000000236e+02 4.725400000001177858e+01
8.810000000000000000e+02 2.849759999999999991e+02 4.080800000000390071e+01 2.879719999999999800e+02 4.683000000001126040e+01
8.820000000000000000e+02 2.850679999999999836e+02 4.038000000000337764e+01 2.880640000000000214e+02 4.636400000001069088e+01
8.830000000000000000e+02 2.851840000000000259e+02 4.001800000000293522e+01 2.881759999999999877e+02 4.599000000001023380e+01
8.840000000000000000e+02 2.852819999999999823e+02 3.960200000000242682e+01 2.882699999999999818e+02 4.560600000000976451e+01
8.850000000000000000e+02 2.854039999999999964e+02 3.923200000000197463e+01 2.883759999999999764e+02 4.521400000000928543e+01
8.860000000000000000e+02 2.855000000000000000e+02 3.880000000000144667e+01 2.884619999999999891e+02 4.479800000000877702e+01
8.870000000000000000e+02 2.855919999999999845e+02 3.839000000000094559e+01 2.885679999999999836e+02 4.439600000000828572e+01
8.880000000000000000e+02 2.856960000000000264e+02 3.801000000000048118e+01 2.886779999999999973e+02 4.398800000000778709e+01
8.890000000000000000e+02 2.858179999999999836e+02 3.761399999999999721e+01 2.887959999999999923e+02 4.364800000000737157e+01
8.900000000000000000e+02 2.859259999999999877e+02 3.723999999999954014e+01 2.889359999999999786e+02 4.334600000000700248e+01
8.910000000000000000e+02 2.860079999999999814e+02 3.682599999999903417e+01 2.891460000000000150e+02 4.315400000000676783e+01
8.920000000000000000e+02 2.861179999999999950e+02 3.640399999999851843e+01 2.892440000000000282e+02 4.275800000000628387e+01
8.930000000000000000e+02 2.862160000000000082e+02 3.600999999999803691e+01 2.893179999999999836e+02 4.231400000000574124e+01
8.940000000000000000e+02 2.864259999999999877e+02 3.581199999999779493e+01 2.894180000000000064e+02 4.189800000000523283e+01
8.950000000000000000e+02 2.866080000000000041e+02 3.555399999999747962e+01 2.895079999999999814e+02 4.150200000000474887e+01
8.960000000000000000e+02 2.867080000000000268e+02 3.516199999999700054e+01 2.896179999999999950e+02 4.110200000000426002e+01
8.970000000000000000e+02 2.868179999999999836e+02 3.479599999999655324e+01 2.896940000000000168e+02 4.066400000000372472e+01
8.980000000000000000e+02 2.869159999999999968e+02 3.440399999999607417e+01 2.898199999999999932e+02 4.030600000000328720e+01
8.990000000000000000e+02 2.870040000000000191e+02 3.395199999999552176e+01 2.899239999999999782e+02 3.988000000000276657e+01
9.000000000000000000e+02 2.871059999999999945e+02 3.354999999999503046e+01 2.900240000000000009e+02 3.948000000000227772e+01
9.010000000000000000e+02 2.871940000000000168e+02 3.311599999999450006e+01 2.901379999999999768e+02 3.910200000000181575e+01
9.020000000000000000e+02 2.873159999999999741e+02 3.275399999999405765e+01 2.902540000000000191e+02 3.869400000000131712e+01
9.030000000000000000e+02 2.874540000000000077e+02 3.244599999999368123e+01 2.903460000000000036e+02 3.828800000000082093e+01
9.040000000000000000e+02 2.877180000000000177e+02 3.233599999999354679e+01 2.904340000000000259e+02 3.785200000000028808e+01
9.050000000000000000e+02 2.878199999999999932e+02 3.198199999999314969e+01 2.905419999999999732e+02 3.742399999999976501e+01
9.060000000000000000e+02 2.880740000000000123e+02 3.186399999999321508e+01 2.906480000000000246e+02 3.704199999999929815e+01
9.070000000000000000e+02 2.882019999999999982e+02 3.154399999999339244e+01 2.907540000000000191e+02 3.665999999999883130e+01
9.080000000000000000e+02 2.883079999999999927e+02 3.120399999999358087e+01 2.908559999999999945e+02 3.624799999999832778e+01
9.090000000000000000e+02 2.885260000000000105e+02 3.102799999999367841e+01 2.909499999999999886e+02 3.585999999999785359e+01
9.100000000000000000e+02 2.886999999999999886e+02 3.078799999999381143e+01 2.910339999999999918e+02 3.546399999999736963e+01
9.110000000000000000e+02 2.888039999999999736e+02 3.038399999999403533e+01 2.911299999999999955e+02 3.511199999999693944e+01
9.120000000000000000e+02 2.889320000000000164e+02 3.006199999999421379e+01 2.912180000000000177e+02 3.468199999999641392e+01
9.130000000000000000e+02 2.890140000000000100e+02 2.962999999999445322e+01 2.913340000000000032e+02 3.428999999999593484e+01
9.140000000000000000e+02 2.891240000000000236e+02 2.926599999999465496e+01 2.914320000000000164e+02 3.390199999999546066e+01
9.150000000000000000e+02 2.893319999999999936e+02 2.910399999999474474e+01 2.915280000000000200e+02 3.351599999999498891e+01
9.160000000000000000e+02 2.894300000000000068e+02 2.873599999999494869e+01 2.916279999999999859e+02 3.311999999999450495e+01
9.170000000000000000e+02 2.895260000000000105e+02 2.827999999999520142e+01 2.917180000000000177e+02 3.273199999999403076e+01
9.180000000000000000e+02 2.896279999999999859e+02 2.790199999999541092e+01 2.918079999999999927e+02 3.231199999999351746e+01
9.190000000000000000e+02 2.897320000000000277e+02 2.746999999999565034e+01 2.918860000000000241e+02 3.185999999999321730e+01
9.200000000000000000e+02 2.898059999999999832e+02 2.704799999999588422e+01 2.919759999999999991e+02 3.143399999999345340e+01
9.210000000000000000e+02 2.899080000000000155e+02 2.663399999999611367e+01 2.920640000000000214e+02 3.100599999999369061e+01
9.220000000000000000e+02 2.900459999999999923e+02 2.630799999999629435e+01 2.921639999999999873e+02 3.060599999999391230e+01
9.230000000000000000e+02 2.901379999999999768e+02 2.591599999999651160e+01 2.922799999999999727e+02 3.024399999999411293e+01
9.240000000000000000e+02 2.902839999999999918e+02 2.562199999999667455e+01 2.923840000000000146e+02 2.984999999999433129e+01
9.250000000000000000e+02 2.904979999999999905e+02 2.548799999999674881e+01 2.924639999999999986e+02 2.939799999999458180e+01
9.260000000000000000e+02 2.907080000000000268e+02 2.531199999999684636e+01 2.925779999999999745e+02 2.901199999999479573e+01
9.270000000000000000e+02 2.908260000000000218e+02 2.498599999999702703e+01 2.926899999999999977e+02 2.860399999999502185e+01
9.280000000000000000e+02 2.909599999999999795e+02 2.464999999999721325e+01 2.927799999999999727e+02 2.817399999999526017e+01
9.290000000000000000e+02 2.911639999999999873e+02 2.448199999999730636e+01 2.928860000000000241e+02 2.780999999999546191e+01
9.300000000000000000e+02 2.913319999999999936e+02 2.421399999999745489e+01 2.929739999999999895e+02 2.739999999999568914e+01
9.310000000000000000e+02 2.914680000000000177e+02 2.388599999999763668e+01 2.930740000000000123e+02 2.699199999999591526e+01
9.320000000000000000e+02 2.915819999999999936e+02 2.351399999999784285e+01 2.931680000000000064e+02 2.659599999999613473e+01
9.330000000000000000e+02 2.917459999999999809e+02 2.324399999999799249e+01 2.932559999999999718e+02 2.618999999999635975e+01
9.340000000000000000e+02 2.919739999999999895e+02 2.307799999999808449e+01 2.933559999999999945e+02 2.580399999999657368e+01
9.350000000000000000e+02 2.920880000000000223e+02 2.271799999999828401e+01 2.934759999999999991e+02 2.544799999999677098e+01
9.360000000000000000e+02 2.922520000000000095e+02 2.242799999999844474e+01 2.935799999999999841e+02 2.503799999999699821e+01
9.370000000000000000e+02 2.924940000000000282e+02 2.225999999999853785e+01 2.936659999999999968e+02 2.460399999999723875e+01
9.380000000000000000e+02 2.926019999999999754e+02 2.189599999999873958e+01 2.937660000000000196e+02 2.418599999999747041e+01
9.390000000000000000e+02 2.927200000000000273e+02 2.153799999999893799e+01 2.938980000000000246e+02 2.381999999999767326e+01
9.400000000000000000e+02 2.928940000000000055e+02 2.125999999999909207e+01 2.939959999999999809e+02 2.340999999999790049e+01
9.410000000000000000e+02 2.930980000000000132e+02 2.104999999999920846e+01 2.940799999999999841e+02 2.299399999999813105e+01
9.420000000000000000e+02 2.932099999999999795e+02 2.065199999999942904e+01 2.941759999999999877e+02 2.260799999999834498e+01
9.430000000000000000e+02 2.933039999999999736e+02 2.023599999999965959e+01 2.942939999999999827e+02 2.226799999999853341e+01
9.440000000000000000e+02 2.934220000000000255e+02 1.984399999999987685e+01 2.944080000000000155e+02 2.185999999999875953e+01
9.450000000000000000e+02 2.935360000000000014e+02 1.946200000000008856e+01 2.945120000000000005e+02 2.145199999999898566e+01
9.460000000000000000e+02 2.936379999999999768e+02 1.908400000000029806e+01 2.945980000000000132e+02 2.106199999999920180e+01
9.470000000000000000e+02 2.937359999999999900e+02 1.871400000000050312e+01 2.947160000000000082e+02 2.069999999999940243e+01
9.480000000000000000e+02 2.938360000000000127e+02 1.829600000000073479e+01 2.948319999999999936e+02 2.030799999999961969e+01
9.490000000000000000e+02 2.939519999999999982e+02 1.792600000000093985e+01 2.949279999999999973e+02 1.989999999999984581e+01
9.500000000000000000e+02 2.940400000000000205e+02 1.753400000000115710e+01 2.950360000000000014e+02 1.955800000000003536e+01
9.510000000000000000e+02 2.941340000000000146e+02 1.709600000000139985e+01 2.951399999999999864e+02 1.913400000000027035e+01
9.520000000000000000e+02 2.942339999999999804e+02 1.669200000000162376e+01 2.952359999999999900e+02 1.873400000000049204e+01
9.530000000000000000e+02 2.943299999999999841e+02 1.629600000000184323e+01 2.953319999999999936e+02 1.834400000000070818e+01
9.540000000000000000e+02 2.944239999999999782e+02 1.590000000000197389e+01 2.954279999999999973e+02 1.791400000000094650e+01
9.550000000000000000e+02 2.945219999999999914e+02 1.550800000000184298e+01 2.955280000000000200e+02 1.752800000000116043e+01
9.560000000000000000e+02 2.946360000000000241e+02 1.514200000000172075e+01 2.956259999999999764e+02 1.712000000000138655e+01
9.570000000000000000e+02 2.947839999999999918e+02 1.484200000000162056e+01 2.957239999999999895e+02 1.672200000000160713e+01
9.580000000000000000e+02 2.949359999999999786e+02 1.454600000000152171e+01 2.958360000000000127e+02 1.631800000000183104e+01
9.590000000000000000e+02 2.950779999999999745e+02 1.419400000000140416e+01 2.959499999999999886e+02 1.595800000000199326e+01
9.600000000000000000e+02 2.952239999999999895e+02 1.390200000000130665e+01 2.960620000000000118e+02 1.560200000000187437e+01
9.610000000000000000e+02 2.953240000000000123e+02 1.349400000000117039e+01 2.961619999999999777e+02 1.521600000000174546e+01
9.620000000000000000e+02 2.953940000000000055e+02 1.303600000000101744e+01 2.962719999999999914e+02 1.483400000000161789e+01
9.630000000000000000e+02 2.955360000000000014e+02 1.266200000000089254e+01 2.963620000000000232e+02 1.441600000000147830e+01
9.640000000000000000e+02 2.957339999999999804e+02 1.244800000000082107e+01 2.964700000000000273e+02 1.399800000000133871e+01
9.650000000000000000e+02 2.958720000000000141e+02 1.215400000000072289e+01 2.965860000000000127e+02 1.361200000000120980e+01
9.660000000000000000e+02 2.959599999999999795e+02 1.175000000000058797e+01 2.966739999999999782e+02 1.318000000000106553e+01
9.670000000000000000e+02 2.960400000000000205e+02 1.132800000000044705e+01 2.967719999999999914e+02 1.276800000000092794e+01
9.680000000000000000e+02 2.961619999999999777e+02 1.094800000000032014e+01 2.968700000000000045e+02 1.237400000000079636e+01
9.690000000000000000e+02 2.962719999999999914e+02 1.054600000000018589e+01 2.969800000000000182e+02 1.198400000000066612e+01
9.700000000000000000e+02 2.964739999999999895e+02 1.033600000000011576e+01 2.970840000000000032e+02 1.159000000000053454e+01
9.710000000000000000e+02 2.966619999999999777e+02 1.012400000000004496e+01 2.971960000000000264e+02 1.123400000000041565e+01
9.720000000000000000e+02 2.967559999999999718e+02 9.715999999999908709e+00 2.972980000000000018e+02 1.082200000000027806e+01
9.730000000000000000e+02 2.968659999999999854e+02 9.299999999999769784e+00 2.974300000000000068e+02 1.044400000000015183e+01
9.740000000000000000e+02 2.969759999999999991e+02 8.925999999999644885e+00 2.975179999999999723e+02 1.000000000000000355e+01
9.750000000000000000e+02 2.970860000000000127e+02 8.543999999999517314e+00 2.976019999999999754e+02 9.549999999999853273e+00
9.760000000000000000e+02 2.971779999999999973e+02 8.171999999999393083e+00 2.976940000000000168e+02 9.123999999999711008e+00
9.770000000000000000e+02 2.973620000000000232e+02 7.937999999999343359e+00 2.978020000000000209e+02 8.757999999999588780e+00
9.780000000000000000e+02 2.975720000000000027e+02 7.765999999999362302e+00 2.979239999999999782e+02 8.399999999999469225e+00
9.790000000000000000e+02 2.976840000000000259e+02 7.415999999999400849e+00 2.980240000000000009e+02 8.005999999999337646e+00
9.800000000000000000e+02 2.978559999999999945e+02 7.157999999999429264e+00 2.981659999999999968e+02 7.665999999999373316e+00
9.810000000000000000e+02 2.980699999999999932e+02 6.997999999999446885e+00 2.982359999999999900e+02 7.219999999999422435e+00
9.820000000000000000e+02 2.981519999999999868e+02 6.525999999999498868e+00 2.983360000000000127e+02 6.789999999999469793e+00
9.830000000000000000e+02 2.982699999999999818e+02 6.147999999999540499e+00 2.984239999999999782e+02 6.345999999999518693e+00
9.840000000000000000e+02 2.983740000000000236e+02 5.735999999999585874e+00 2.985199999999999818e+02 5.931999999999564288e+00
9.850000000000000000e+02 2.984959999999999809e+02 5.361999999999627065e+00 2.986480000000000246e+02 5.589999999999601954e+00
9.860000000000000000e+02 2.985679999999999836e+02 4.919999999999675744e+00 2.987540000000000191e+02 5.171999999999647990e+00
9.870000000000000000e+02 2.986580000000000155e+02 4.511999999999720679e+00 2.988480000000000132e+02 4.755999999999693806e+00
9.880000000000000000e+02 2.987379999999999995e+02 4.083999999999767816e+00 2.989499999999999886e+02 4.347999999999738741e+00
9.890000000000000000e+02 2.988439999999999941e+02 3.711999999999808786e+00 2.990459999999999923e+02 3.937999999999783896e+00
9.900000000000000000e+02 2.989479999999999791e+02 3.293999999999854822e+00 2.991379999999999768e+02 3.545999999999827068e+00
9.910000000000000000e+02 2.990299999999999727e+02 2.855999999999903061e+00 2.992479999999999905e+02 3.165999999999868919e+00
9.920000000000000000e+02 2.991379999999999768e+02 2.465999999999946013e+00 2.993399999999999750e+02 2.785999999999910770e+00
9.930000000000000000e+02 2.992440000000000282e+02 2.071999999999989406e+00 2.994540000000000077e+02 2.381999999999955264e+00
9.940000000000000000e+02 2.993299999999999841e+02 1.635999999999996790e+00 2.995740000000000123e+02 2.019999999999995133e+00
9.950000000000000000e+02 2.994619999999999891e+02 1.261999999999996458e+00 2.996820000000000164e+02 1.635999999999996790e+00
9.960000000000000000e+02 2.995600000000000023e+02 8.339999999999960778e-01 2.997760000000000105e+02 1.261999999999996458e+00
9.970000000000000000e+02 2.996499999999999773e+02 4.279999999999957172e-01 2.998899999999999864e+02 8.779999999999961169e-01
9.980000000000000000e+02 2.997500000000000000e+02 1.999999999999535483e-02 2.999879999999999995e+02 4.999999999999957812e-01
9.990000000000000000e+02 2.999259999999999877e+02 -2.440000000000048519e-01 3.000559999999999832e+02 4.399999999999537614e-02


==> OneClassKNN/results/comp_rnd_exploration_synth_3.dat <==
0.000000000000000000e+00 2.979999999999999871e-01 -1.200000000000000545e-02 2.873333333333333295e-01 -1.733333333333334642e-02 2.986666666666666914e-01 -3.999999999999997481e-03
1.000000000000000000e+00 6.046666666666666856e-01 -1.000000000000001929e-02 5.820000000000000728e-01 -3.466666666666668589e-02 6.066666666666666874e-01 -1.040834085586084257e-17
2.000000000000000000e+00 9.020000000000000240e-01 -2.200000000000002995e-02 8.833333333333333037e-01 -3.800000000000002681e-02 9.073333333333333250e-01 -5.333333333333353105e-03
3.000000000000000000e+00 1.198666666666666547e+00 -2.600000000000002309e-02 1.179333333333333345e+00 -5.000000000000003053e-02 1.213333333333333153e+00 1.399999999999999509e-02
4.000000000000000000e+00 1.502666666666666817e+00 -3.133333333333337273e-02 1.490666666666666806e+00 -3.133333333333336579e-02 1.561333333333333462e+00 1.226666666666667432e-01
5.000000000000000000e+00 1.824666666666666659e+00 -1.666666666666670807e-02 1.782000000000000028e+00 -4.533333333333337822e-02 1.872666666666666480e+00 1.513333333333334307e-01
6.000000000000000000e+00 2.145999999999999908e+00 6.666666666666654084e-03 2.118000000000000327e+00 2.266666666666668217e-02 2.172000000000000153e+00 1.500000000000001055e-01
7.000000000000000000e+00 2.465333333333333599e+00 4.733333333333334531e-02 2.446666666666666767e+00 7.733333333333336501e-02 2.501333333333333186e+00 1.886666666666668157e-01
8.000000000000000000e+00 2.779999999999999805e+00 8.533333333333337212e-02 2.787333333333333218e+00 1.426666666666668026e-01 2.783333333333333215e+00 1.606666666666667909e-01
9.000000000000000000e+00 3.106666666666666465e+00 1.300000000000000877e-01 3.048666666666666636e+00 8.000000000000007105e-02 3.071333333333333471e+00 1.460000000000001019e-01
1.000000000000000000e+01 3.467333333333333378e+00 2.513333333333335196e-01 3.377333333333333520e+00 1.113333333333334091e-01 3.401333333333333542e+00 2.126666666666668093e-01
1.100000000000000000e+01 3.797333333333333449e+00 3.233333333333335835e-01 3.680000000000000160e+00 1.340000000000001190e-01 3.764666666666666384e+00 3.233333333333335835e-01
1.200000000000000000e+01 4.085999999999999410e+00 3.080000000000002180e-01 3.969999999999999751e+00 1.133333333333334247e-01 4.072666666666666657e+00 3.406666666666669507e-01
1.300000000000000000e+01 4.475333333333333385e+00 4.720000000000003637e-01 4.312666666666666870e+00 1.953333333333334698e-01 4.433333333333333570e+00 4.660000000000003584e-01
1.400000000000000000e+01 4.826000000000000512e+00 5.753333333333336963e-01 4.636000000000000121e+00 2.306666666666668253e-01 4.767999999999999794e+00 5.533333333333336768e-01
1.500000000000000000e+01 5.168666666666666742e+00 6.646666666666671830e-01 4.977999999999999758e+00 2.946666666666668544e-01 5.132666666666667155e+00 6.866666666666672025e-01
1.600000000000000000e+01 5.572000000000000064e+00 8.813333333333339681e-01 5.313333333333333464e+00 3.560000000000002607e-01 5.475333333333333385e+00 7.820000000000004725e-01
1.700000000000000000e+01 5.894000000000000128e+00 9.260000000000006004e-01 5.639999999999999680e+00 4.173333333333336115e-01 5.835333333333333705e+00 9.100000000000008082e-01
1.800000000000000000e+01 6.201333333333332476e+00 9.400000000000007239e-01 5.985999999999999766e+00 5.120000000000003437e-01 6.144666666666665833e+00 9.260000000000006004e-01
1.900000000000000000e+01 6.534666666666666401e+00 1.005333333333334078e+00 6.334666666666667112e+00 5.846666666666671119e-01 6.543333333333333002e+00 1.101333333333333719e+00
2.000000000000000000e+01 6.924666666666666970e+00 1.191999999999995064e+00 6.774000000000000909e+00 8.640000000000006564e-01 6.853333333333333499e+00 1.122666666666666480e+00
2.100000000000000000e+01 7.350666666666667126e+00 1.443333333333320478e+00 7.202666666666667439e+00 1.136000000000001009e+00 7.197333333333332916e+00 1.212666666666665893e+00
2.200000000000000000e+01 7.764666666666666828e+00 1.704666666666645458e+00 7.679333333333333123e+00 1.473333333333331607e+00 7.632666666666667155e+00 1.478666666666654805e+00
2.300000000000000000e+01 8.188666666666666316e+00 1.932666666666638555e+00 8.049333333333333229e+00 1.629333333333323308e+00 8.054666666666665975e+00 1.704666666666654118e+00
2.400000000000000000e+01 8.500000000000000000e+00 1.964666666666636363e+00 8.461333333333332263e+00 1.876666666666650496e+00 8.365999999999999659e+00 1.734666666666650814e+00
2.500000000000000000e+01 8.944000000000000838e+00 2.250666666666625737e+00 8.847333333333333272e+00 2.030666666666643749e+00 8.828666666666666885e+00 2.042666666666639763e+00
2.600000000000000000e+01 9.327333333333333698e+00 2.415333333333283150e+00 9.298666666666667524e+00 2.310666666666630675e+00 9.118000000000000327e+00 2.037999999999981604e+00
2.700000000000000000e+01 9.711333333333334039e+00 2.575999999999937895e+00 9.660000000000000142e+00 2.445999999999952657e+00 9.502000000000000668e+00 2.215999999999969550e+00
2.800000000000000000e+01 1.000933333333333408e+01 2.573999999999937671e+00 9.990000000000000213e+00 2.501999999999946489e+00 9.960666666666666558e+00 2.550666666666607352e+00
2.900000000000000000e+01 1.040666666666666629e+01 2.757999999999917851e+00 1.044599999999999973e+01 2.794666666666580923e+00 1.034266666666666801e+01 2.693333333333258306e+00
3.000000000000000000e+01 1.071533333333333360e+01 2.765333333333250376e+00 1.073533333333333317e+01 2.778666666666582685e+00 1.066466666666666718e+01 2.734666666666587087e+00
3.100000000000000000e+01 1.104199999999999982e+01 2.825999999999910361e+00 1.110866666666666625e+01 2.912666666666567927e+00 1.111200000000000010e+01 3.020666666666555589e+00
3.200000000000000000e+01 1.141999999999999993e+01 3.007333333333223724e+00 1.158533333333333282e+01 3.250666666666530702e+00 1.153800000000000026e+01 3.278666666666527174e+00
3.300000000000000000e+01 1.175266666666666637e+01 3.075333333333216235e+00 1.206133333333333368e+01 3.577999999999827985e+00 1.191333333333333400e+01 3.428666666666510654e+00
3.400000000000000000e+01 1.216400000000000148e+01 3.299999999999858158e+00 1.240133333333333354e+01 3.661333333333152140e+00 1.229466666666666796e+01 3.594666666666492816e+00
3.500000000000000000e+01 1.257066666666666777e+01 3.511999999999835254e+00 1.286266666666666580e+01 3.959333333333119320e+00 1.269333333333333513e+01 3.808666666666469247e+00
3.600000000000000000e+01 1.286866666666666603e+01 3.506666666666502508e+00 1.325466666666666526e+01 4.155333333333097734e+00 1.297599999999999909e+01 3.781333333333138924e+00
3.700000000000000000e+01 1.326266666666666794e+01 3.702666666666480921e+00 1.364066666666666805e+01 4.325333333333079011e+00 1.329933333333333323e+01 3.811333333333135620e+00
3.800000000000000000e+01 1.367600000000000016e+01 3.925999999999789658e+00 1.407733333333333192e+01 4.583333333333050597e+00 1.375866666666666660e+01 4.129999999999767191e+00
3.900000000000000000e+01 1.413200000000000145e+01 4.239999999999755076e+00 1.445133333333333425e+01 4.753999999999698467e+00 1.418599999999999994e+01 4.395333333333071302e+00
4.000000000000000000e+01 1.452066666666666706e+01 4.436666666666400083e+00 1.479400000000000048e+01 4.839999999999688995e+00 1.464066666666666450e+01 4.699333333333037821e+00
4.100000000000000000e+01 1.499133333333333340e+01 4.775333333333029451e+00 1.515666666666666629e+01 4.950666666666343474e+00 1.510933333333333373e+01 5.031999999999667850e+00
4.200000000000000000e+01 1.527533333333333232e+01 4.757999999999698026e+00 1.559866666666666646e+01 5.208666666666315059e+00 1.539266666666666694e+01 5.005999999999670713e+00
4.300000000000000000e+01 1.573866666666666703e+01 5.084666666666328716e+00 1.603000000000000114e+01 5.466666666666286645e+00 1.579866666666666930e+01 5.225333333332979890e+00
4.400000000000000000e+01 1.614533333333333331e+01 5.299999999999638334e+00 1.641466666666666541e+01 5.639333333332934295e+00 1.624666666666666615e+01 5.525333333332946850e+00
4.500000000000000000e+01 1.661133333333333439e+01 5.641999999999600668e+00 1.680466666666666598e+01 5.815333333332914911e+00 1.670333333333333314e+01 5.833999999999579522e+00
4.600000000000000000e+01 1.703133333333333255e+01 5.868666666666243259e+00 1.721666666666666501e+01 6.023333333332892003e+00 1.715599999999999881e+01 6.131999999999546702e+00
4.700000000000000000e+01 1.750333333333333385e+01 6.203333333332873067e+00 1.756466666666666399e+01 6.111333333332882312e+00 1.761666666666666714e+01 6.447333333332845307e+00
4.800000000000000000e+01 1.781533333333333147e+01 6.225333333332869756e+00 1.787333333333333485e+01 6.119999999999548024e+00 1.791266666666666652e+01 6.412666666666182458e+00
4.900000000000000000e+01 1.824933333333333252e+01 6.477333333332842003e+00 1.823533333333333317e+01 6.249999999999533706e+00 1.839533333333332976e+01 6.755333333332812273e+00
5.000000000000000000e+01 1.868266666666666609e+01 6.758666666666144351e+00 1.858866666666666490e+01 6.371333333332853677e+00 1.878999999999999915e+01 6.941333333332790900e+00
5.100000000000000000e+01 1.912333333333333485e+01 7.071999999999443176e+00 1.901133333333333297e+01 6.611333333332827245e+00 1.924066666666666947e+01 7.256666666666090393e+00
5.200000000000000000e+01 1.956933333333333280e+01 7.381333333332742441e+00 1.941733333333333533e+01 6.807999999999472251e+00 1.968533333333333601e+01 7.543999999999391193e+00
5.300000000000000000e+01 1.996933333333333493e+01 7.613333333332772845e+00 1.981933333333333280e+01 6.997999999999478860e+00 2.008399999999999963e+01 7.738666666666036420e+00
5.400000000000000000e+01 2.026666666666666572e+01 7.601999999999431878e+00 2.025266666666666637e+01 7.261333333332813389e+00 2.036933333333333351e+01 7.703333333332707866e+00
5.500000000000000000e+01 2.073399999999999821e+01 7.939333333332831089e+00 2.066266666666666652e+01 7.505333333332866452e+00 2.073933333333333451e+01 7.841999999999378801e+00
5.600000000000000000e+01 2.119266666666666765e+01 8.270666666666230071e+00 2.101533333333333431e+01 7.623333333332889872e+00 2.119733333333333292e+01 8.161333333332729367e+00
5.700000000000000000e+01 2.165266666666666495e+01 8.599333333332964457e+00 2.145066666666666677e+01 7.894666666666282140e+00 2.165866666666666518e+01 8.483333333332835124e+00
5.800000000000000000e+01 2.213400000000000034e+01 8.947333333333038041e+00 2.183533333333333104e+01 8.058666666666296052e+00 2.207666666666666444e+01 8.731333333332917945e+00
5.900000000000000000e+01 2.260666666666666558e+01 9.301999999999775781e+00 2.225666666666666771e+01 8.304666666666335573e+00 2.247533333333333161e+01 8.933333333332985404e+00
6.000000000000000000e+01 2.290200000000000102e+01 9.293999999999773109e+00 2.266933333333333422e+01 8.537333333333057439e+00 2.276133333333333297e+01 8.915999999999646874e+00
6.100000000000000000e+01 2.336066666666666336e+01 9.613333333333212494e+00 2.307266666666666666e+01 8.750666666666466753e+00 2.315666666666666629e+01 9.126666666666384486e+00
6.200000000000000000e+01 2.377599999999999980e+01 9.833999999999953445e+00 2.347666666666666657e+01 8.977333333333177734e+00 2.344933333333333181e+01 9.137333333333053531e+00
6.300000000000000000e+01 2.423533333333333317e+01 1.016733333333339928e+01 2.392266666666666453e+01 9.283333333333237292e+00 2.390000000000000213e+01 9.443999999999823203e+00
6.400000000000000000e+01 2.457399999999999807e+01 1.023866666666675407e+01 2.437666666666666515e+01 9.595333333333293524e+00 2.431333333333333258e+01 9.675999999999900680e+00
6.500000000000000000e+01 2.504333333333333655e+01 1.056333333333353153e+01 2.479933333333333678e+01 9.811333333333317697e+00 2.461066666666666691e+01 9.655999999999894001e+00
6.600000000000000000e+01 2.534866666666666646e+01 1.056333333333352975e+01 2.523866666666666703e+01 1.009866666666671087e+01 2.492133333333333667e+01 9.679333333333234535e+00
6.700000000000000000e+01 2.576200000000000045e+01 1.078066666666693685e+01 2.564600000000000080e+01 1.031666666666678189e+01 2.539133333333333553e+01 1.001600000000001423e+01
6.800000000000000000e+01 2.621999999999999886e+01 1.110133333333370942e+01 2.596399999999999864e+01 1.036466666666679792e+01 2.581799999999999784e+01 1.026800000000009838e+01
6.900000000000000000e+01 2.668133333333333468e+01 1.143600000000049022e+01 2.641466666666666541e+01 1.067000000000023263e+01 2.626066666666666549e+01 1.056066666666686338e+01
7.000000000000000000e+01 2.713733333333333064e+01 1.174133333333392315e+01 2.671133333333333582e+01 1.068466666666690301e+01 2.669666666666666544e+01 1.082333333333361658e+01
7.100000000000000000e+01 2.753000000000000114e+01 1.193866666666732357e+01 2.715200000000000102e+01 1.094466666666698984e+01 2.703866666666666774e+01 1.089333333333364173e+01
7.200000000000000000e+01 2.782533333333333303e+01 1.193466666666732223e+01 2.752333333333333343e+01 1.107866666666703459e+01 2.735533333333333417e+01 1.093533333333365576e+01
7.300000000000000000e+01 2.823600000000000065e+01 1.215200000000072578e+01 2.786400000000000432e+01 1.114000000000038959e+01 2.780866666666666731e+01 1.125733333333376152e+01
7.400000000000000000e+01 2.872666666666666657e+01 1.252466666666751927e+01 2.828600000000000136e+01 1.138133333333380293e+01 2.827266666666666595e+01 1.156533333333386615e+01
7.500000000000000000e+01 2.920133333333333070e+01 1.287933333333430497e+01 2.862399999999999878e+01 1.145466666666716193e+01 2.864399999999999835e+01 1.170333333333391224e+01
7.600000000000000000e+01 2.962733333333333263e+01 1.312933333333438668e+01 2.905066666666666464e+01 1.170000000000057661e+01 2.906600000000000250e+01 1.193400000000065475e+01
7.700000000000000000e+01 3.010399999999999920e+01 1.347533333333450400e+01 2.944133333333333269e+01 1.186866666666730019e+01 2.954666666666666686e+01 1.228466666666743912e+01
7.800000000000000000e+01 3.040333333333333243e+01 1.346800000000116704e+01 2.987400000000000233e+01 1.212600000000071887e+01 2.982733333333333547e+01 1.222133333333408522e+01
7.900000000000000000e+01 3.081799999999999784e+01 1.371466666666791667e+01 3.018999999999999773e+01 1.217866666666740372e+01 3.029133333333333411e+01 1.255800000000086314e+01
8.000000000000000000e+01 3.129599999999999937e+01 1.406333333333470037e+01 3.050466666666666526e+01 1.219600000000074225e+01 3.076999999999999957e+01 1.290600000000097936e+01
8.100000000000000000e+01 3.176733333333333320e+01 1.441733333333481859e+01 3.085466666666666669e+01 1.229333333333410749e+01 3.114466666666666583e+01 1.308333333333437132e+01
8.200000000000000000e+01 3.222666666666666657e+01 1.474466666666826242e+01 3.128933333333333167e+01 1.254866666666752728e+01 3.161733333333333462e+01 1.342933333333448864e+01
8.300000000000000000e+01 3.271066666666666833e+01 1.509333333333504257e+01 3.170466666666666811e+01 1.278200000000093794e+01 3.207333333333333769e+01 1.376333333333459841e+01
8.400000000000000000e+01 3.299733333333333007e+01 1.507800000000170471e+01 3.210666666666666913e+01 1.298800000000100674e+01 3.237533333333333729e+01 1.377800000000127056e+01
8.500000000000000000e+01 3.333599999999999852e+01 1.517066666666838870e+01 3.250600000000000023e+01 1.317133333333440248e+01 3.285000000000000142e+01 1.412800000000138567e+01
8.600000000000000000e+01 3.373199999999999932e+01 1.537266666666838688e+01 3.293066666666666720e+01 1.342666666666781872e+01 3.330933333333333479e+01 1.443733333333482349e+01
8.700000000000000000e+01 3.421733333333333604e+01 1.573133333333497319e+01 3.327066666666667061e+01 1.352400000000118574e+01 3.371933333333333849e+01 1.465933333333489941e+01
8.800000000000000000e+01 3.467600000000000193e+01 1.605866666666821629e+01 3.367000000000000171e+01 1.372133333333449734e+01 3.417799999999999727e+01 1.499733333333495722e+01
8.900000000000000000e+01 3.502733333333333832e+01 1.617333333333482415e+01 3.408466666666666356e+01 1.395533333333447068e+01 3.464600000000000080e+01 1.532666666666829514e+01
9.000000000000000000e+01 3.533399999999999608e+01 1.619266666666815979e+01 3.447666666666666657e+01 1.416066666666778140e+01 3.493866666666666987e+01 1.530333333333495816e+01
9.100000000000000000e+01 3.566866666666666674e+01 1.626866666666808214e+01 3.491666666666667140e+01 1.442933333333442825e+01 3.531333333333333258e+01 1.548000000000156362e+01
9.200000000000000000e+01 3.601533333333333076e+01 1.637666666666811821e+01 3.536599999999999966e+01 1.474400000000106026e+01 3.571533333333333360e+01 1.569933333333496961e+01
9.300000000000000000e+01 3.651866666666666816e+01 1.677266666666800887e+01 3.577333333333333343e+01 1.496666666666760648e+01 3.616999999999999460e+01 1.602000000000159119e+01
9.400000000000000000e+01 3.701733333333333320e+01 1.716533333333456213e+01 3.618066666666666720e+01 1.519266666666757359e+01 3.664533333333333331e+01 1.635800000000149979e+01
9.500000000000000000e+01 3.749733333333333718e+01 1.751933333333447962e+01 3.659599999999999653e+01 1.541000000000078884e+01 3.687800000000000011e+01 1.622600000000166887e+01
9.600000000000000000e+01 3.778600000000000136e+01 1.749933333333448360e+01 3.700066666666666748e+01 1.561666666666743275e+01 3.715866666666666873e+01 1.617666666666834629e+01
9.700000000000000000e+01 3.807266666666667021e+01 1.746600000000110597e+01 3.749199999999999733e+01 1.597600000000067944e+01 3.753199999999999648e+01 1.630666666666839504e+01
9.800000000000000000e+01 3.855400000000000205e+01 1.782133333333431935e+01 3.791266666666666652e+01 1.621333333333388538e+01 3.799466666666666725e+01 1.663600000000164059e+01
9.900000000000000000e+01 3.903133333333333610e+01 1.816866666666747676e+01 3.836666666666666714e+01 1.651866666666713712e+01 3.844133333333333269e+01 1.696000000000147878e+01
1.000000000000000000e+02 3.952533333333333587e+01 1.854533333333393230e+01 3.882000000000000028e+01 1.681000000000036820e+01 3.891866666666666674e+01 1.730066666666795783e+01
1.010000000000000000e+02 4.003266666666666396e+01 1.894066666666704890e+01 3.922733333333333405e+01 1.702733333333358701e+01 3.919066666666666521e+01 1.723600000000132582e+01
1.020000000000000000e+02 4.032800000000000296e+01 1.893533333333371615e+01 3.961999999999999744e+01 1.721000000000022823e+01 3.948666666666667169e+01 1.723466666666799441e+01
1.030000000000000000e+02 4.080799999999999983e+01 1.929733333333351908e+01 4.007400000000000517e+01 1.753933333333348088e+01 3.985533333333333417e+01 1.736333333333457674e+01
1.040000000000000000e+02 4.128066666666666862e+01 1.964266666666665628e+01 4.053333333333333144e+01 1.785666666666673308e+01 4.020400000000000063e+01 1.746933333333452865e+01
1.050000000000000000e+02 4.175933333333333053e+01 1.999533333333312868e+01 4.097599999999999909e+01 1.815799999999998349e+01 4.066199999999999903e+01 1.778400000000102210e+01
1.060000000000000000e+02 4.213533333333332820e+01 2.013999999999971635e+01 4.144399999999999551e+01 1.849866666666655135e+01 4.111800000000000210e+01 1.810866666666751001e+01
1.070000000000000000e+02 4.256266666666666509e+01 2.039266666666624417e+01 4.177133333333333809e+01 1.857733333333325731e+01 4.162066666666666492e+01 1.849533333333396357e+01
1.080000000000000000e+02 4.286866666666666248e+01 2.040199999999957114e+01 4.216066666666666407e+01 1.876666666666656980e+01 4.191466666666666896e+01 1.848733333333396445e+01
1.090000000000000000e+02 4.333800000000000097e+01 2.075599999999937495e+01 4.250399999999999778e+01 1.884466666666644841e+01 4.239399999999999835e+01 1.883800000000043795e+01
1.100000000000000000e+02 4.382666666666666089e+01 2.113066666666583515e+01 4.296200000000000330e+01 1.915733333333305666e+01 4.287733333333333974e+01 1.919800000000023843e+01
1.110000000000000000e+02 4.414199999999999591e+01 2.115599999999915326e+01 4.343999999999999773e+01 1.949999999999963052e+01 4.330400000000000205e+01 1.944000000000010431e+01
1.120000000000000000e+02 4.454400000000000404e+01 2.135266666666571211e+01 4.386666666666666714e+01 1.976733333333286424e+01 4.375999999999999801e+01 1.976133333333325837e+01
1.130000000000000000e+02 4.501999999999999602e+01 2.172066666666550461e+01 4.428133333333332899e+01 1.999333333333273544e+01 4.422733333333333405e+01 2.010466666666640378e+01
1.140000000000000000e+02 4.529399999999999693e+01 2.169266666666552368e+01 4.474000000000000199e+01 2.032066666666598564e+01 4.450600000000000023e+01 2.006533333333308988e+01
1.150000000000000000e+02 4.577799999999999869e+01 2.205133333333199275e+01 4.514200000000000301e+01 2.052866666666596629e+01 4.482466666666666555e+01 2.008399999999974739e+01
1.160000000000000000e+02 4.602000000000000313e+01 2.193799999999871986e+01 4.552866666666666617e+01 2.071199999999929275e+01 4.519666666666667254e+01 2.022999999999966647e+01
1.170000000000000000e+02 4.644733333333333292e+01 2.219199999999857909e+01 4.592266666666666453e+01 2.088466666666584004e+01 4.568866666666666987e+01 2.060199999999946030e+01
1.180000000000000000e+02 4.692733333333332979e+01 2.255733333333171231e+01 4.632200000000000273e+01 2.107333333333249925e+01 4.616066666666667118e+01 2.095133333333259884e+01
1.190000000000000000e+02 4.739666666666666828e+01 2.290266666666484952e+01 4.672933333333332939e+01 2.129266666666574181e+01 4.663466666666666782e+01 2.130333333333240731e+01
1.200000000000000000e+02 4.768933333333333735e+01 2.289133333333152365e+01 4.715466666666666384e+01 2.156333333333225966e+01 4.692333333333333201e+01 2.128466666666574980e+01
1.210000000000000000e+02 4.816800000000000637e+01 2.324599999999799849e+01 4.759066666666667089e+01 2.184533333333210336e+01 4.741466666666666185e+01 2.165533333333221222e+01
1.220000000000000000e+02 4.864933333333333110e+01 2.359266666666447065e+01 4.804000000000000625e+01 2.213066666666528093e+01 4.789600000000000080e+01 2.201933333333200693e+01
1.230000000000000000e+02 4.889866666666667072e+01 2.347799999999786635e+01 4.848199999999999932e+01 2.242933333333177970e+01 4.838533333333333530e+01 2.238733333333180298e+01
1.240000000000000000e+02 4.938266666666666538e+01 2.384999999999766018e+01 4.892399999999999949e+01 2.270933333333162452e+01 4.880666666666667197e+01 2.262266666666500825e+01
1.250000000000000000e+02 4.989266666666665628e+01 2.425999999999743295e+01 4.926866666666666816e+01 2.280333333333157597e+01 4.929733333333332723e+01 2.299333333333146712e+01
1.260000000000000000e+02 5.019466666666666299e+01 2.426466666666409822e+01 4.970666666666667055e+01 2.310199999999807474e+01 4.958599999999999852e+01 2.296933333333148397e+01
1.270000000000000000e+02 5.058933333333332882e+01 2.442933333333067125e+01 5.019533333333333047e+01 2.346799999999787190e+01 5.006933333333333280e+01 2.332933333333128090e+01
1.280000000000000000e+02 5.110133333333332928e+01 2.483066666666378097e+01 5.065533333333333132e+01 2.380066666666435538e+01 5.053333333333333144e+01 2.367466666666442521e+01
1.290000000000000000e+02 5.157533333333333303e+01 2.518866666666358611e+01 5.111200000000000188e+01 2.411733333333084772e+01 5.100533333333333985e+01 2.402466666666423123e+01
1.300000000000000000e+02 5.198999999999999488e+01 2.542199999999678539e+01 5.151999999999999602e+01 2.433399999999738839e+01 5.149399999999999977e+01 2.440866666666401485e+01
1.310000000000000000e+02 5.236400000000000432e+01 2.556666666666337662e+01 5.200733333333332808e+01 2.468066666666386766e+01 5.197800000000000864e+01 2.477533333333047949e+01
1.320000000000000000e+02 5.265266666666666140e+01 2.554799999999671911e+01 5.242733333333332268e+01 2.494199999999705497e+01 5.224399999999999977e+01 2.470866666666384859e+01
1.330000000000000000e+02 5.313199999999999790e+01 2.591466666666318375e+01 5.287666666666666515e+01 2.523799999999688737e+01 5.265333333333333599e+01 2.493599999999705830e+01
1.340000000000000000e+02 5.360000000000000142e+01 2.626666666666299221e+01 5.329533333333333189e+01 2.547599999999675902e+01 5.313533333333333530e+01 2.530999999999685457e+01
1.350000000000000000e+02 5.396666666666666856e+01 2.640399999999624470e+01 5.373199999999999932e+01 2.573466666666328351e+01 5.357066666666666777e+01 2.558133333333003634e+01
1.360000000000000000e+02 5.443600000000000705e+01 2.676066666666271487e+01 5.409066666666666379e+01 2.582466666666323007e+01 5.407800000000000296e+01 2.597999999999647969e+01
1.370000000000000000e+02 5.492333333333333201e+01 2.713266666666250870e+01 5.443866666666666276e+01 2.591466666666318375e+01 5.456000000000000227e+01 2.634199999999627551e+01
1.380000000000000000e+02 5.523333333333333428e+01 2.714533333332916953e+01 5.487666666666666515e+01 2.617333333332970824e+01 5.483533333333333815e+01 2.629599999999630455e+01
1.390000000000000000e+02 5.570133333333333781e+01 2.750333333332896757e+01 5.520733333333333093e+01 2.622999999999634113e+01 5.531600000000000250e+01 2.666133333332943778e+01
1.400000000000000000e+02 5.613599999999999568e+01 2.776933333332882370e+01 5.562266666666666026e+01 2.644599999999622497e+01 5.580333333333333456e+01 2.702333333332923360e+01
1.410000000000000000e+02 5.663133333333333042e+01 2.815533333332860622e+01 5.609399999999999409e+01 2.677066666666270933e+01 5.616533333333333644e+01 2.716933333332915623e+01
1.420000000000000000e+02 5.712866666666666049e+01 2.853933333332839339e+01 5.655266666666666708e+01 2.707266666666253840e+01 5.659666666666666401e+01 2.743533333332900526e+01
1.430000000000000000e+02 5.754866666666666219e+01 2.878333333332825816e+01 5.685000000000000142e+01 2.707333333332920589e+01 5.696066666666666833e+01 2.757266666666226484e+01
1.440000000000000000e+02 5.786933333333334417e+01 2.880999999999490768e+01 5.720600000000000307e+01 2.714399999999583457e+01 5.724933333333333962e+01 2.754933333332894563e+01
1.450000000000000000e+02 5.834466666666666868e+01 2.916333333332805111e+01 5.763666666666667027e+01 2.740933333332901967e+01 5.760800000000000409e+01 2.766666666666220920e+01
1.460000000000000000e+02 5.870799999999999841e+01 2.929999999999463967e+01 5.805533333333333701e+01 2.764466666666222494e+01 5.791599999999999682e+01 2.767599999999553972e+01
1.470000000000000000e+02 5.920000000000000284e+01 2.969133333332775493e+01 5.835533333333333417e+01 2.765466666666221940e+01 5.838533333333333530e+01 2.801666666666201877e+01
1.480000000000000000e+02 5.966733333333333178e+01 3.004533333332756229e+01 5.880400000000000205e+01 2.797133333332870819e+01 5.887466666666666981e+01 2.840466666666180373e+01
1.490000000000000000e+02 6.014799999999999613e+01 3.042533333332735168e+01 5.925333333333333030e+01 2.828866666666186447e+01 5.935133333333332928e+01 2.875999999999493895e+01
1.500000000000000000e+02 6.042999999999999261e+01 3.040866666666069307e+01 5.962999999999999545e+01 2.844533333332844549e+01 5.963266666666666538e+01 2.871666666666163081e+01
1.510000000000000000e+02 6.084799999999999898e+01 3.064399999999389479e+01 6.006799999999999784e+01 2.873199999999495446e+01 6.002533333333332877e+01 2.892399999999484805e+01
1.520000000000000000e+02 6.120066666666667032e+01 3.075199999999397704e+01 6.049399999999999977e+01 2.897799999999481457e+01 6.051933333333333564e+01 2.930266666666130249e+01
1.530000000000000000e+02 6.158866666666666845e+01 3.092533333332708168e+01 6.093333333333333712e+01 2.925133333332806984e+01 6.096999999999999886e+01 2.959133333332781035e+01
1.540000000000000000e+02 6.210333333333333883e+01 3.133199999999377638e+01 6.121266666666666367e+01 2.920999999999488494e+01 6.133733333333333348e+01 2.972599999999440001e+01
1.550000000000000000e+02 6.260866666666666447e+01 3.171999999999382425e+01 6.161733333333333462e+01 2.941199999999493642e+01 6.173600000000000421e+01 2.993666666666095466e+01
1.560000000000000000e+02 6.289666666666667538e+01 3.170533333332712544e+01 6.203799999999999670e+01 2.966133333332830802e+01 6.200399999999999778e+01 2.987799999999432288e+01
1.570000000000000000e+02 6.327266666666666595e+01 3.184666666666056756e+01 6.245266666666667277e+01 2.987666666666150661e+01 6.249133333333332985e+01 3.024733333332744678e+01
1.580000000000000000e+02 6.369200000000000017e+01 3.208466666666049605e+01 6.291466666666666185e+01 3.018733333332813373e+01 6.296933333333332428e+01 3.060799999999391474e+01
1.590000000000000000e+02 6.419133333333333269e+01 3.248133333332742723e+01 6.331666666666666288e+01 3.040266666666154549e+01 6.345666666666666345e+01 3.097466666666038293e+01
1.600000000000000000e+02 6.467199999999999704e+01 3.284399999999434527e+01 6.373999999999999488e+01 3.065999999999499437e+01 6.393333333333333712e+01 3.133933333332726079e+01
1.610000000000000000e+02 6.517200000000001125e+01 3.323466666666131886e+01 6.417799999999999727e+01 3.094333333332848923e+01 6.441800000000000637e+01 3.172266666666086365e+01
1.620000000000000000e+02 6.548066666666666436e+01 3.323799999999465626e+01 6.445933333333333337e+01 3.090999999999490200e+01 6.470466666666666811e+01 3.169333333332750868e+01
1.630000000000000000e+02 6.597066666666665924e+01 3.363533333332847519e+01 6.488933333333332598e+01 3.116666666666166563e+01 6.519933333333334247e+01 3.206999999999440121e+01
1.640000000000000000e+02 6.645666666666666345e+01 3.399599999999558264e+01 6.533399999999998897e+01 3.145333333332850856e+01 6.569999999999998863e+01 3.246933333332798099e+01
1.650000000000000000e+02 6.678999999999999204e+01 3.405866666666232589e+01 6.580866666666668152e+01 3.178733333332871069e+01 6.622066666666667345e+01 3.287066666666156323e+01
1.660000000000000000e+02 6.728600000000000136e+01 3.444266666666279519e+01 6.621666666666666856e+01 3.199866666666211756e+01 6.673066666666666436e+01 3.328666666666186558e+01
1.670000000000000000e+02 6.771266666666666367e+01 3.469199999999643325e+01 6.666599999999999682e+01 3.230266666666227593e+01 6.709133333333333837e+01 3.342199999999557036e+01
1.680000000000000000e+02 6.800533333333333985e+01 3.467599999999641369e+01 6.706466666666665333e+01 3.248133333332899042e+01 6.736866666666666958e+01 3.337533333332888219e+01
1.690000000000000000e+02 6.850199999999999534e+01 3.506933333333022773e+01 6.749133333333332985e+01 3.275866666666245663e+01 6.784599999999998943e+01 3.372199999999575937e+01
1.700000000000000000e+02 6.897799999999999443e+01 3.541733333333065303e+01 6.792400000000000659e+01 3.302533333332922183e+01 6.832800000000000296e+01 3.410733333332933626e+01
1.710000000000000000e+02 6.948333333333333428e+01 3.582133333333114678e+01 6.837000000000000455e+01 3.334333333332939020e+01 6.882200000000000273e+01 3.449733333332957841e+01
1.720000000000000000e+02 6.999133333333332985e+01 3.622533333333164052e+01 6.883733333333333348e+01 3.366333333332958944e+01 6.931799999999999784e+01 3.488199999999666545e+01
1.730000000000000000e+02 7.048266666666665969e+01 3.660733333333210737e+01 6.922733333333333405e+01 3.383933333332957005e+01 6.978600000000000136e+01 3.524466666666377535e+01
1.740000000000000000e+02 7.077066666666667061e+01 3.661466666666544967e+01 6.969933333333332826e+01 3.417466666666310005e+01 7.005466666666666242e+01 3.518066666666369713e+01
1.750000000000000000e+02 7.126933333333333564e+01 3.700666666666592874e+01 7.010533333333333417e+01 3.438266666666338267e+01 7.043666666666666742e+01 3.535333333333057482e+01
1.760000000000000000e+02 7.176933333333333564e+01 3.740066666666641026e+01 7.058400000000000318e+01 3.474799999999691380e+01 7.084600000000000364e+01 3.557933333333085102e+01
1.770000000000000000e+02 7.224866666666666504e+01 3.777866666666687223e+01 7.106533333333332791e+01 3.510999999999712173e+01 7.132066666666666777e+01 3.593933333333129099e+01
1.780000000000000000e+02 7.271399999999999864e+01 3.813600000000064227e+01 7.153933333333333167e+01 3.546333333333070925e+01 7.181533333333334213e+01 3.632333333333176029e+01
1.790000000000000000e+02 7.320533333333332848e+01 3.852533333333445142e+01 7.199199999999999022e+01 3.578266666666443285e+01 7.221599999999999397e+01 3.652933333333201205e+01
1.800000000000000000e+02 7.351733333333332610e+01 3.856000000000116046e+01 7.231866666666667243e+01 3.582466666666448418e+01 7.249133333333332985e+01 3.648466666666529079e+01
1.810000000000000000e+02 7.399066666666665526e+01 3.892866666666827768e+01 7.275133333333333496e+01 3.611466666666483860e+01 7.298533333333334383e+01 3.685733333333241291e+01
1.820000000000000000e+02 7.441066666666667118e+01 3.917400000000191085e+01 7.319666666666665833e+01 3.639599999999851576e+01 7.346599999999999397e+01 3.723133333333286998e+01
1.830000000000000000e+02 7.489933333333333110e+01 3.954266666666902807e+01 7.364000000000000057e+01 3.667533333333219048e+01 7.394533333333333758e+01 3.760999999999999943e+01
1.840000000000000000e+02 7.539466666666666583e+01 3.992466666666949493e+01 7.407533333333333303e+01 3.694266666666585053e+01 7.445933333333333337e+01 3.803066666666718021e+01
1.850000000000000000e+02 7.580800000000000693e+01 4.014600000000309876e+01 7.454866666666666219e+01 3.727933333333292865e+01 7.493333333333333712e+01 3.839200000000095514e+01
1.860000000000000000e+02 7.609533333333334326e+01 4.011933333333639951e+01 7.498666666666666458e+01 3.757199999999995299e+01 7.522133333333333383e+01 3.835533333333424366e+01
1.870000000000000000e+02 7.658400000000000318e+01 4.049866666667019643e+01 7.539266666666667049e+01 3.779466666666689179e+01 7.571866666666666390e+01 3.872866666666803326e+01
1.880000000000000000e+02 7.704466666666665731e+01 4.086000000000397137e+01 7.567333333333333201e+01 3.775000000000017053e+01 7.620466666666665390e+01 3.909333333333514560e+01
1.890000000000000000e+02 7.740866666666666163e+01 4.100133333333747743e+01 7.612800000000000011e+01 3.805866666666721443e+01 7.668466666666667209e+01 3.946800000000227016e+01
1.900000000000000000e+02 7.791133333333334576e+01 4.140733333333797361e+01 7.660733333333332951e+01 3.840333333333430232e+01 7.711199999999999477e+01 3.972066666666924561e+01
1.910000000000000000e+02 7.838733333333333064e+01 4.176533333333841114e+01 7.688866666666666561e+01 3.833933333333422411e+01 7.758266666666666822e+01 4.006933333333633840e+01
1.920000000000000000e+02 7.867466666666666697e+01 4.175133333333839403e+01 7.733666666666665890e+01 3.865866666666794771e+01 7.809133333333333837e+01 4.047266666667016466e+01
1.930000000000000000e+02 7.915066666666666606e+01 4.211666666667217385e+01 7.773933333333333451e+01 3.885200000000151732e+01 7.857933333333332371e+01 4.086000000000397137e+01
1.940000000000000000e+02 7.946599999999999397e+01 4.213466666667219584e+01 7.819666666666665833e+01 3.915933333333522626e+01 7.894666666666667254e+01 4.098666666667079284e+01
1.950000000000000000e+02 7.995199999999999818e+01 4.251466666667266026e+01 7.859200000000001296e+01 3.934466666666878609e+01 7.931866666666667243e+01 4.114666666667098838e+01
1.960000000000000000e+02 8.045466666666666811e+01 4.291333333333981415e+01 7.898600000000000421e+01 3.952400000000233860e+01 7.980666666666665776e+01 4.154000000000480242e+01
1.970000000000000000e+02 8.095733333333333803e+01 4.330333333334029078e+01 7.946800000000000352e+01 3.986733333333609153e+01 8.031533333333332791e+01 4.193266666667194897e+01
1.980000000000000000e+02 8.125866666666667015e+01 4.331466666667363796e+01 7.990799999999998704e+01 4.017133333333646306e+01 8.080266666666666708e+01 4.230733333333907353e+01
1.990000000000000000e+02 8.163133333333334463e+01 4.346666666667382373e+01 8.030933333333334190e+01 4.037466666667004489e+01 8.116666666666667140e+01 4.242200000000588034e+01
2.000000000000000000e+02 8.213666666666667027e+01 4.386333333334097517e+01 8.066733333333333178e+01 4.049200000000352162e+01 8.166666666666667140e+01 4.281333333333969193e+01
2.010000000000000000e+02 8.263733333333334485e+01 4.426800000000813640e+01 8.113133333333333042e+01 4.082933333333726722e+01 8.215999999999999659e+01 4.320000000000683116e+01
2.020000000000000000e+02 8.305800000000000693e+01 4.451466666667510452e+01 8.155199999999999250e+01 4.110133333333759964e+01 8.265533333333333132e+01 4.357866666667396061e+01
2.030000000000000000e+02 8.354133333333332700e+01 4.488533333334222419e+01 8.200333333333334451e+01 4.139866666667129635e+01 8.314133333333332132e+01 4.395533333334108761e+01
2.040000000000000000e+02 8.403666666666666174e+01 4.528000000000937320e+01 8.245533333333334269e+01 4.171200000000501262e+01 8.365733333333334087e+01 4.435733333334157891e+01
2.050000000000000000e+02 8.451599999999999113e+01 4.564066666667648065e+01 8.288733333333333064e+01 4.197733333333867023e+01 8.414666666666667538e+01 4.474200000000871569e+01
2.060000000000000000e+02 8.498466666666666924e+01 4.598133333334356365e+01 8.326533333333333076e+01 4.211666666667217385e+01 8.466266666666666652e+01 4.515866666667589158e+01
2.070000000000000000e+02 8.547333333333332916e+01 4.636666666667736791e+01 8.368133333333332757e+01 4.234266666667245005e+01 8.489533333333332621e+01 4.504866666667575714e+01
2.080000000000000000e+02 8.596066666666666833e+01 4.673866666667782255e+01 8.411066666666665981e+01 4.261133333333944506e+01 8.539199999999999591e+01 4.545066666667624844e+01
2.090000000000000000e+02 8.646466666666667322e+01 4.713800000001164392e+01 8.456466666666666754e+01 4.291600000000648407e+01 8.575133333333333496e+01 4.556800000000972517e+01
2.100000000000000000e+02 8.693266666666666254e+01 4.750800000001208900e+01 8.500933333333333053e+01 4.320666666667350597e+01 8.625999999999999091e+01 4.598933333334357343e+01
2.110000000000000000e+02 8.736866666666666958e+01 4.778866666667910579e+01 8.536199999999999477e+01 4.333266666667365996e+01 8.673933333333333451e+01 4.636133333334402806e+01
2.120000000000000000e+02 8.787000000000000455e+01 4.819333333334625991e+01 8.571200000000000330e+01 4.343800000000712203e+01 8.706399999999999295e+01 4.644533333334413072e+01
2.130000000000000000e+02 8.836533333333332507e+01 4.858133333334673409e+01 8.615733333333332666e+01 4.370533333334078208e+01 8.756799999999999784e+01 4.684400000001128461e+01
2.140000000000000000e+02 8.883533333333333815e+01 4.891866666668047969e+01 8.652066666666667061e+01 4.382733333334093118e+01 8.804266666666667618e+01 4.719400000001171236e+01
2.150000000000000000e+02 8.935466666666665958e+01 4.934666666668100277e+01 8.692199999999999704e+01 4.402333333334117071e+01 8.848133333333333894e+01 4.751600000001210589e+01
2.160000000000000000e+02 8.984266666666667334e+01 4.973133333334814665e+01 8.721600000000000819e+01 4.400866666667448612e+01 8.897466666666666413e+01 4.790933333334591993e+01
2.170000000000000000e+02 9.034399999999999409e+01 5.012266666668195114e+01 8.767466666666666697e+01 4.431066666667485521e+01 8.932666666666666799e+01 4.801733333334605192e+01
2.180000000000000000e+02 9.071399999999999864e+01 5.027000000001547164e+01 8.802866666666666617e+01 4.442866666667499942e+01 8.981266666666667220e+01 4.838866666667983907e+01
2.190000000000000000e+02 9.114400000000000546e+01 5.052466666668244955e+01 8.842400000000000659e+01 4.461133333334188933e+01 9.029133333333332700e+01 4.875600000001362133e+01
2.200000000000000000e+02 9.165466666666665674e+01 5.093733333334961344e+01 8.888200000000000500e+01 4.492066666667560071e+01 9.077666666666667084e+01 4.912466666668073856e+01
2.210000000000000000e+02 9.215200000000000102e+01 5.133333333335009740e+01 8.935533333333333417e+01 4.524200000000932675e+01 9.117066666666666208e+01 4.929400000001427884e+01
2.220000000000000000e+02 9.264466666666665162e+01 5.171800000001724129e+01 8.970600000000000307e+01 4.533333333334277171e+01 9.164000000000000057e+01 4.963666666668136429e+01
2.230000000000000000e+02 9.315333333333333599e+01 5.212666666668440030e+01 9.012799999999998590e+01 4.560000000000976428e+01 9.200733333333333519e+01 4.978266666668153562e+01
2.240000000000000000e+02 9.351399999999999579e+01 5.224200000001788169e+01 9.050400000000000489e+01 4.574466666667660775e+01 9.245333333333333314e+01 5.006133333334854285e+01
2.250000000000000000e+02 9.399466666666666015e+01 5.261066666668499181e+01 9.096466666666665901e+01 4.605266666667698416e+01 9.293999999999999773e+01 5.043400000001567207e+01
2.260000000000000000e+02 9.442199999999999704e+01 5.285466666668529001e+01 9.143600000000000705e+01 4.639133333334406473e+01 9.342199999999999704e+01 5.082466666668281619e+01
2.270000000000000000e+02 9.490600000000000591e+01 5.321533333335240457e+01 9.184799999999999898e+01 4.660866666667766367e+01 9.390333333333333599e+01 5.119000000001659600e+01
2.280000000000000000e+02 9.540666666666666629e+01 5.362133333335289365e+01 9.224466666666666015e+01 4.679333333334455602e+01 9.427533333333333587e+01 5.133933333335011184e+01
2.290000000000000000e+02 9.590866666666666163e+01 5.403200000002006220e+01 9.273133333333332473e+01 4.716066666667833829e+01 9.466599999999999682e+01 5.152466666668367168e+01
2.300000000000000000e+02 9.642599999999998772e+01 5.444866666668724520e+01 9.318266666666666254e+01 4.749800000001208389e+01 9.514533333333332621e+01 5.190533333335079647e+01
2.310000000000000000e+02 9.690866666666666163e+01 5.480933333335434554e+01 9.364533333333332621e+01 4.781266666667913512e+01 9.554000000000000625e+01 5.210266666668437097e+01
2.320000000000000000e+02 9.738666666666667027e+01 5.518266666668813514e+01 9.402733333333333121e+01 4.797333333334599814e+01 9.604800000000000182e+01 5.250400000001819478e+01
2.330000000000000000e+02 9.786599999999998545e+01 5.556133333335526459e+01 9.435999999999999943e+01 4.802866666667939910e+01 9.653933333333333167e+01 5.288266666668532423e+01
2.340000000000000000e+02 9.837199999999998568e+01 5.596266666668908840e+01 9.482000000000000739e+01 4.835600000001313248e+01 9.688333333333333997e+01 5.300333333335214547e+01
2.350000000000000000e+02 9.884999999999999432e+01 5.632800000002286822e+01 9.515933333333333621e+01 4.844533333334657499e+01 9.731466666666668175e+01 5.324600000001910871e+01
2.360000000000000000e+02 9.934000000000000341e+01 5.672066666669002188e+01 9.565333333333333599e+01 4.880800000001368488e+01 9.780533333333333701e+01 5.363933333335292275e+01
2.370000000000000000e+02 9.983133333333333326e+01 5.710133333335714667e+01 9.612533333333333019e+01 4.914600000001409796e+01 9.816666666666667140e+01 5.376666666668640460e+01
2.380000000000000000e+02 1.002060000000000031e+02 5.724133333335731777e+01 9.648200000000001353e+01 4.926200000001423973e+01 9.863933333333332598e+01 5.412266666668683968e+01
2.390000000000000000e+02 1.006966666666666868e+02 5.761200000002443744e+01 9.693333333333333712e+01 4.956866666668128119e+01 9.913733333333331643e+01 5.450400000002063905e+01
2.400000000000000000e+02 1.011999999999999886e+02 5.802200000002494562e+01 9.734666666666666401e+01 4.982200000001492413e+01 9.942600000000001614e+01 5.449200000002062438e+01
2.410000000000000000e+02 1.016793333333333180e+02 5.839266666669206529e+01 9.777666666666667084e+01 5.007000000001522722e+01 9.990999999999999659e+01 5.486466666668775360e+01
2.420000000000000000e+02 1.021699999999999875e+02 5.876533333335918030e+01 9.820466666666668232e+01 5.031066666668218801e+01 1.003053333333333228e+02 5.507066666668799826e+01
2.430000000000000000e+02 1.026699999999999875e+02 5.915400000002632908e+01 9.867066666666667629e+01 5.064000000001592383e+01 1.007846666666666664e+02 5.544600000002179740e+01
2.440000000000000000e+02 1.029046666666666567e+02 5.900333333335947827e+01 9.913533333333333530e+01 5.097000000001632714e+01 1.012779999999999916e+02 5.582200000002225693e+01
2.450000000000000000e+02 1.032539999999999907e+02 5.912466666669295989e+01 9.957933333333332371e+01 5.125400000001667422e+01 1.017699999999999818e+02 5.620266666668938171e+01
2.460000000000000000e+02 1.037220000000000084e+02 5.947466666669338053e+01 1.000173333333333403e+02 5.151533333335032694e+01 1.022686666666666611e+02 5.658866666668986056e+01
2.470000000000000000e+02 1.041953333333333376e+02 5.983533333336049509e+01 1.003913333333333355e+02 5.167266666668385255e+01 1.027673333333333261e+02 5.697733333335699513e+01
2.480000000000000000e+02 1.046646666666666476e+02 6.018266666669424581e+01 1.008333333333333428e+02 5.198066666668422897e+01 1.032693333333333356e+02 5.738333333335749842e+01
2.490000000000000000e+02 1.051020000000000039e+02 6.045400000002791785e+01 1.012826666666666711e+02 5.228800000001793791e+01 1.037633333333333212e+02 5.777266666669130757e+01
2.500000000000000000e+02 1.054726666666666546e+02 6.059866666669475421e+01 1.016853333333333325e+02 5.249866666668486204e+01 1.041793333333333322e+02 5.800133333335824659e+01
2.510000000000000000e+02 1.059306666666666672e+02 6.090533333336179567e+01 1.020466666666666669e+02 5.262000000001834366e+01 1.046639999999999873e+02 5.838400000002538093e+01
2.520000000000000000e+02 1.064279999999999973e+02 6.128333333336226474e+01 1.025380000000000109e+02 5.298666666668545844e+01 1.051359999999999957e+02 5.873933333335915563e+01
2.530000000000000000e+02 1.068893333333333260e+02 6.161933333336267538e+01 1.030073333333333494e+02 5.332733333335254144e+01 1.055153333333333308e+02 5.890000000002601155e+01
2.540000000000000000e+02 1.073900000000000006e+02 6.202600000002983904e+01 1.034859999999999900e+02 5.368933333335297675e+01 1.059946666666666601e+02 5.925866666669311655e+01
2.550000000000000000e+02 1.078733333333333348e+02 6.240200000003029857e+01 1.039666666666666686e+02 5.404333333335341649e+01 1.063606666666666740e+02 5.940200000002663216e+01
2.560000000000000000e+02 1.083626666666666551e+02 6.277666666669722417e+01 1.044360000000000070e+02 5.439400000002051172e+01 1.068520000000000039e+02 5.978066666669376161e+01
2.570000000000000000e+02 1.087239999999999895e+02 6.291266666669758933e+01 1.047586666666666702e+02 5.445400000002058505e+01 1.073626666666666551e+02 6.018600000002759032e+01
2.580000000000000000e+02 1.092199999999999989e+02 6.330533333336441615e+01 1.051466666666666754e+02 5.464400000002081015e+01 1.078553333333333342e+02 6.057733333336139481e+01
2.590000000000000000e+02 1.097113333333333287e+02 6.368666666669723497e+01 1.056153333333333393e+02 5.499533333335457996e+01 1.083446666666666829e+02 6.095133333336185899e+01
2.600000000000000000e+02 1.101080000000000041e+02 6.389200000003049240e+01 1.060126666666666608e+02 5.519333333335481484e+01 1.088226666666666773e+02 6.131733333336229919e+01
2.610000000000000000e+02 1.104620000000000033e+02 6.399466666669647452e+01 1.063986666666666707e+02 5.537066666668836490e+01 1.093226666666666631e+02 6.169733333336276360e+01
2.620000000000000000e+02 1.109466666666666583e+02 6.435800000002937793e+01 1.068306666666666729e+02 5.563200000002201762e+01 1.098119999999999834e+02 6.208533333336323778e+01
2.630000000000000000e+02 1.114206666666666621e+02 6.471466666669559231e+01 1.072880000000000109e+02 5.595200000002240870e+01 1.103066666666666436e+02 6.246000000003007813e+01
2.640000000000000000e+02 1.119079999999999870e+02 6.508800000002848662e+01 1.077066666666666777e+02 5.619200000002270201e+01 1.108019999999999925e+02 6.285133333336342787e+01
2.650000000000000000e+02 1.123899999999999864e+02 6.546000000002806019e+01 1.082066666666666777e+02 5.657733333335650627e+01 1.112873333333333505e+02 6.321866666669674828e+01
2.660000000000000000e+02 1.127626666666666608e+02 6.561466666669481640e+01 1.086866666666666674e+02 5.695000000002363549e+01 1.117820000000000107e+02 6.361200000003009336e+01
2.670000000000000000e+02 1.132553333333333114e+02 6.601333333336089026e+01 1.091840000000000117e+02 5.732266666669075050e+01 1.121586666666666474e+02 6.374800000003068590e+01
2.680000000000000000e+02 1.137280000000000086e+02 6.638133333336003261e+01 1.095219999999999914e+02 5.740733333335752775e+01 1.126506666666666661e+02 6.413133333336375586e+01
2.690000000000000000e+02 1.142259999999999991e+02 6.676333333335914233e+01 1.098633333333333439e+02 5.747533333335761085e+01 1.131500000000000057e+02 6.452400000002994318e+01
2.700000000000000000e+02 1.146866666666666674e+02 6.710066666669169422e+01 1.103426666666666591e+02 5.784933333335806083e+01 1.136366666666666561e+02 6.490133333336284238e+01
2.710000000000000000e+02 1.151613333333333173e+02 6.746000000002418062e+01 1.106153333333333251e+02 5.779733333335799728e+01 1.140573333333333323e+02 6.515466666669607321e+01
2.720000000000000000e+02 1.154186666666666667e+02 6.738533333335769271e+01 1.110906666666666638e+02 5.815200000002509739e+01 1.144746666666666783e+02 6.537933333336236785e+01
2.730000000000000000e+02 1.159013333333333406e+02 6.775400000002349543e+01 1.114746666666666783e+02 5.833533333335866189e+01 1.148273333333333426e+02 6.548600000002863908e+01
2.740000000000000000e+02 1.164046666666666567e+02 6.814933333335591215e+01 1.119519999999999982e+02 5.869000000002576201e+01 1.152833333333333314e+02 6.582733333336130954e+01
2.750000000000000000e+02 1.168760000000000048e+02 6.849200000002177546e+01 1.124053333333333171e+02 5.899533333335946850e+01 1.157873333333333221e+02 6.623466666669371250e+01
2.760000000000000000e+02 1.173619999999999948e+02 6.887066666668755488e+01 1.128139999999999930e+02 5.920333333335972270e+01 1.162900000000000063e+02 6.661933333335946372e+01
2.770000000000000000e+02 1.178106666666666626e+02 6.917666666668684172e+01 1.131473333333333358e+02 5.927733333335980603e+01 1.167846666666666522e+02 6.701000000002522938e+01
2.780000000000000000e+02 1.182793333333333408e+02 6.953533333335268196e+01 1.136013333333333293e+02 5.960933333336021178e+01 1.172640000000000100e+02 6.738133333335770203e+01
2.790000000000000000e+02 1.186466666666666754e+02 6.967866666668568598e+01 1.140653333333333421e+02 5.996533333336064686e+01 1.176433333333333451e+02 6.753000000002401748e+01
2.800000000000000000e+02 1.191340000000000003e+02 7.004333333335149803e+01 1.145686666666666582e+02 6.036600000002773925e+01 1.179379999999999882e+02 6.750400000002407808e+01
2.810000000000000000e+02 1.194766666666666595e+02 7.013200000001795331e+01 1.150513333333333321e+02 6.074466666669449921e+01 1.184000000000000057e+02 6.784733333335661598e+01
2.820000000000000000e+02 1.198573333333333295e+02 7.029933333335090140e+01 1.155286666666666520e+02 6.110533333336120165e+01 1.188153333333333137e+02 6.807133333335609393e+01
2.830000000000000000e+02 1.203260000000000076e+02 7.064333333335008547e+01 1.159240000000000066e+02 6.129600000002822924e+01 1.192286666666666690e+02 6.830600000002220895e+01
2.840000000000000000e+02 1.206820000000000022e+02 7.075066666668318760e+01 1.163913333333333355e+02 6.165066666669491724e+01 1.197133333333333383e+02 6.868400000002132799e+01
2.850000000000000000e+02 1.211493333333333311e+02 7.109933333334903693e+01 1.167973333333333414e+02 6.186800000002787669e+01 1.202126666666666495e+02 6.906466666668711696e+01
2.860000000000000000e+02 1.214966666666666697e+02 7.120066666668212463e+01 1.172553333333333399e+02 6.219133333336090175e+01 1.206959999999999980e+02 6.943866666668623111e+01
2.870000000000000000e+02 1.218533333333333246e+02 7.133600000001514729e+01 1.177406666666666695e+02 6.255600000002718275e+01 1.211793333333333322e+02 6.980533333335205270e+01
2.880000000000000000e+02 1.223586666666666645e+02 7.172066666668091273e+01 1.179839999999999947e+02 6.243933333336035219e+01 1.216633333333333269e+02 7.017666666668451114e+01
2.890000000000000000e+02 1.228499999999999943e+02 7.209733333334671102e+01 1.184786666666666690e+02 6.281066666669325116e+01 1.220259999999999820e+02 7.032333333335083125e+01
2.900000000000000000e+02 1.233313333333333333e+02 7.246533333334585336e+01 1.189500000000000171e+02 6.316800000002619697e+01 1.225100000000000193e+02 7.069533333334997849e+01
2.910000000000000000e+02 1.238126666666666722e+02 7.283266666667832112e+01 1.193653333333333393e+02 6.339600000002560876e+01 1.230226666666666517e+02 7.108933333334906024e+01
2.920000000000000000e+02 1.242413333333333298e+02 7.307800000001108742e+01 1.198520000000000039e+02 6.376466666669185201e+01 1.235306666666666615e+02 7.150000000001476508e+01
2.930000000000000000e+02 1.247299999999999898e+02 7.346333333334352744e+01 1.203100000000000023e+02 6.408466666669153255e+01 1.240186666666666895e+02 7.187133333334723773e+01
2.940000000000000000e+02 1.252166666666666686e+02 7.383800000000931618e+01 1.207039999999999935e+02 6.427266666669103756e+01 1.244859999999999900e+02 7.221933333334641247e+01
2.950000000000000000e+02 1.257000000000000171e+02 7.420066666667514710e+01 1.212039999999999793e+02 6.467000000002390436e+01 1.248546666666666738e+02 7.234200000001280273e+01
2.960000000000000000e+02 1.261980000000000075e+02 7.460600000000752630e+01 1.215973333333333244e+02 6.485800000002390675e+01 1.253246666666666727e+02 7.269266666667864740e+01
2.970000000000000000e+02 1.265699999999999932e+02 7.473733333334055828e+01 1.219466666666666583e+02 6.494533333335746761e+01 1.258039999999999878e+02 7.305866666667779441e+01
2.980000000000000000e+02 1.270626666666666722e+02 7.511666666667299808e+01 1.224333333333333371e+02 6.532600000002368290e+01 1.262766666666666708e+02 7.341333333334364397e+01
2.990000000000000000e+02 1.275666666666666629e+02 7.551733333333874043e+01 1.229233333333333178e+02 6.569200000002328466e+01 1.267633333333333496e+02 7.379600000000941407e+01
3.000000000000000000e+02 1.279246666666666670e+02 7.564200000000511181e+01 1.233286666666666775e+02 6.589133333335661291e+01 1.272500000000000000e+02 7.418733333334182589e+01
3.010000000000000000e+02 1.284033333333333360e+02 7.601866666667089589e+01 1.236380000000000052e+02 6.591733333335699285e+01 1.277379999999999995e+02 7.455600000000764283e+01
3.020000000000000000e+02 1.288833333333333258e+02 7.639066666667004313e+01 1.240273333333333312e+02 6.610133333335704720e+01 1.282373333333333107e+02 7.493800000000675254e+01
3.030000000000000000e+02 1.291293333333333351e+02 7.630133333333691326e+01 1.245006666666666604e+02 6.644333333335667646e+01 1.287420000000000186e+02 7.533800000000582031e+01
3.040000000000000000e+02 1.296119999999999948e+02 7.667000000000271598e+01 1.249806666666666501e+02 6.679533333335625400e+01 1.292186666666666781e+02 7.569266666667165566e+01
3.050000000000000000e+02 1.299813333333333105e+02 7.680400000000240368e+01 1.253993333333333311e+02 6.703066666668951257e+01 1.297259999999999991e+02 7.611400000000401178e+01
3.060000000000000000e+02 1.304826666666666881e+02 7.720533333333479220e+01 1.258706666666666649e+02 6.736600000002248123e+01 1.302246666666666783e+02 7.650066666666977255e+01
3.070000000000000000e+02 1.309513333333333378e+02 7.756200000000063710e+01 1.262680000000000007e+02 6.756066666668854737e+01 1.306160000000000139e+02 7.666466666666939034e+01
3.080000000000000000e+02 1.314559999999999889e+02 7.795466666666638389e+01 1.267459999999999809e+02 6.792533333335478574e+01 1.309833333333333201e+02 7.680200000000240834e+01
3.090000000000000000e+02 1.319646666666666590e+02 7.835933333333211692e+01 1.272299999999999898e+02 6.828800000002105719e+01 1.314713333333333480e+02 7.717933333333486701e+01
3.100000000000000000e+02 1.324366666666666674e+02 7.872199999999793363e+01 1.276940000000000168e+02 6.863533333335401210e+01 1.318559999999999945e+02 7.734066666666782908e+01
3.110000000000000000e+02 1.329373333333333278e+02 7.910999999999702936e+01 1.281506666666666661e+02 6.896800000002035347e+01 1.323479999999999848e+02 7.771600000000027819e+01
3.120000000000000000e+02 1.334240000000000066e+02 7.948933333332948337e+01 1.284939999999999998e+02 6.906066666668634468e+01 1.328353333333333239e+02 7.808066666666609024e+01
3.130000000000000000e+02 1.339099999999999966e+02 7.986999999999525812e+01 1.289500000000000171e+02 6.940400000001933734e+01 1.331793333333333464e+02 7.816533333333256905e+01
3.140000000000000000e+02 1.344039999999999964e+02 8.024533333332772145e+01 1.294319999999999879e+02 6.977000000001879698e+01 1.336773333333333369e+02 7.855799999999831584e+01
3.150000000000000000e+02 1.348773333333333539e+02 8.060266666666021251e+01 1.299033333333333360e+02 7.012400000001797196e+01 1.341606666666666570e+02 7.891933333333081180e+01
3.160000000000000000e+02 1.353540000000000134e+02 8.096533333332604343e+01 1.302939999999999827e+02 7.030400000001755245e+01 1.346293333333333351e+02 7.926866666666332151e+01
3.170000000000000000e+02 1.357579999999999814e+02 8.117866666665887010e+01 1.307613333333333401e+02 7.065133333335008103e+01 1.350000000000000000e+02 7.940999999999633019e+01
3.180000000000000000e+02 1.362513333333333492e+02 8.156799999999130080e+01 1.312379999999999995e+02 7.101133333334924203e+01 1.353639999999999759e+02 7.952599999999605984e+01
3.190000000000000000e+02 1.367113333333333571e+02 8.191133333332382449e+01 1.316913333333333185e+02 7.132200000001517992e+01 1.358413333333333242e+02 7.988666666666188121e+01
3.200000000000000000e+02 1.371926666666666677e+02 8.228466666665629248e+01 1.321606666666666570e+02 7.167333333334769918e+01 1.363186666666666724e+02 8.024666666666104220e+01
3.210000000000000000e+02 1.376819999999999879e+02 8.264533333332212806e+01 1.326346666666666465e+02 7.203133333334685062e+01 1.367993333333333226e+02 8.060866666666019853e+01
3.220000000000000000e+02 1.381479999999999961e+02 8.299333333332131701e+01 1.330993333333333339e+02 7.236866666667940251e+01 1.372666666666666799e+02 8.096199999999271313e+01
3.230000000000000000e+02 1.386219999999999857e+02 8.333999999998717101e+01 1.335646666666666817e+02 7.271533333334525651e+01 1.377433333333333394e+02 8.131399999999189276e+01
3.240000000000000000e+02 1.391213333333333253e+02 8.372933333331960171e+01 1.340186666666666611e+02 7.304000000001117598e+01 1.382459999999999809e+02 8.168866666665768150e+01
3.250000000000000000e+02 1.396119999999999948e+02 8.410466666665205082e+01 1.344800000000000182e+02 7.338333333334371389e+01 1.386193333333333442e+02 8.181466666665738785e+01
3.260000000000000000e+02 1.400613333333333230e+02 8.440866666665134233e+01 1.348366666666666731e+02 7.350333333334343422e+01 1.391000000000000227e+02 8.218399999998986516e+01
3.270000000000000000e+02 1.405480000000000018e+02 8.476933333331717790e+01 1.351819999999999879e+02 7.359866666667653590e+01 1.396206666666666649e+02 8.259466666665557000e+01
3.280000000000000000e+02 1.409353333333333467e+02 8.491933333331682832e+01 1.356719999999999970e+02 7.398333333334230133e+01 1.399773333333333483e+02 8.271533333332196491e+01
3.290000000000000000e+02 1.414206666666666763e+02 8.528333333331596577e+01 1.360740000000000123e+02 7.419000000000849582e+01 1.404579999999999984e+02 8.308066666665443734e+01
3.300000000000000000e+02 1.419060000000000059e+02 8.563666666664848037e+01 1.365646666666666817e+02 7.457533333334093584e+01 1.409646666666666590e+02 8.348799999998682608e+01
3.310000000000000000e+02 1.423679999999999950e+02 8.597333333331437188e+01 1.368079999999999927e+02 7.445000000000788987e+01 1.414453333333333376e+02 8.383999999998600572e+01
3.320000000000000000e+02 1.427346666666666692e+02 8.609866666664740364e+01 1.373193333333333328e+02 7.484666666667362733e+01 1.419353333333333467e+02 8.421599999998512942e+01
3.330000000000000000e+02 1.432046666666666681e+02 8.644199999997994155e+01 1.377066666666666777e+02 7.502600000000654745e+01 1.424260000000000161e+02 8.459733333331757876e+01
3.340000000000000000e+02 1.436773333333333369e+02 8.679399999997912118e+01 1.381599999999999966e+02 7.534866666667247159e+01 1.429093333333333362e+02 8.497733333331667893e+01
3.350000000000000000e+02 1.441620000000000061e+02 8.716333333331159849e+01 1.386233333333333348e+02 7.569533333333832559e+01 1.432813333333333503e+02 8.511133333331638084e+01
3.360000000000000000e+02 1.446446666666666658e+02 8.753333333331072197e+01 1.391053333333333342e+02 7.605600000000414695e+01 1.437660000000000196e+02 8.548266666664883928e+01
3.370000000000000000e+02 1.450146666666666704e+02 8.767999999997705629e+01 1.395780000000000030e+02 7.640466666667001050e+01 1.442566666666666606e+02 8.587066666664793502e+01
3.380000000000000000e+02 1.454759999999999991e+02 8.798866666664299885e+01 1.400399999999999920e+02 7.673733333333588291e+01 1.447673333333333403e+02 8.627066666664700278e+01
3.390000000000000000e+02 1.459546666666666681e+02 8.834066666664217848e+01 1.405026666666666699e+02 7.707666666666844435e+01 1.452579999999999814e+02 8.664466666664613115e+01
3.400000000000000000e+02 1.464406666666666581e+02 8.870399999997466978e+01 1.409453333333333376e+02 7.736400000000109856e+01 1.455986666666666736e+02 8.672866666664593538e+01
3.410000000000000000e+02 1.468226666666666631e+02 8.886733333330761297e+01 1.413786666666666747e+02 7.765066666666710660e+01 1.460533333333333417e+02 8.706066666664517584e+01
3.420000000000000000e+02 1.473073333333333323e+02 8.923066666664010427e+01 1.418413333333333526e+02 7.796733333333303051e+01 1.465426666666666620e+02 8.744333333331094593e+01
3.430000000000000000e+02 1.477913333333333412e+02 8.960666666663922797e+01 1.423486666666666451e+02 7.834733333333213068e+01 1.469546666666666681e+02 8.766533333331042854e+01
3.440000000000000000e+02 1.482753333333333217e+02 8.995933333330506798e+01 1.426999999999999886e+02 7.846266666666519995e+01 1.471946666666666772e+02 8.754133333331071753e+01
3.450000000000000000e+02 1.487339999999999804e+02 9.028266666663765250e+01 1.431779999999999973e+02 7.882599999999769125e+01 1.476326666666666654e+02 8.785199999997665543e+01
3.460000000000000000e+02 1.491926666666666677e+02 9.059866666663691603e+01 1.436433333333333451e+02 7.914266666666361516e+01 1.481066666666666549e+02 8.819666666664251409e+01
3.470000000000000000e+02 1.496786666666666576e+02 9.095066666663610988e+01 1.440279999999999916e+02 7.933066666666319122e+01 1.484699999999999989e+02 8.832999999997554141e+01
3.480000000000000000e+02 1.501613333333333173e+02 9.130666666663526598e+01 1.444240000000000066e+02 7.951666666666274352e+01 1.487666666666666515e+02 8.833599999997552743e+01
3.490000000000000000e+02 1.506693333333333271e+02 9.169799999996769202e+01 1.448300000000000125e+02 7.971666666666227741e+01 1.492706666666666706e+02 8.872999999997460918e+01
3.500000000000000000e+02 1.511479999999999961e+02 9.205466666663352271e+01 1.451693333333333271e+02 7.980866666666207720e+01 1.497073333333333380e+02 8.900266666664063564e+01
3.510000000000000000e+02 1.514933333333333394e+02 9.215933333329995492e+01 1.455206666666666706e+02 7.990933333332850452e+01 1.501753333333333273e+02 8.933999999997318753e+01
3.520000000000000000e+02 1.519646666666666874e+02 9.249133333329916695e+01 1.459073333333333267e+02 8.007866666666143374e+01 1.505633333333333042e+02 8.952533333330609366e+01
3.530000000000000000e+02 1.523013333333333321e+02 9.259066666663228773e+01 1.462786666666666520e+02 8.021666666666111212e+01 1.510413333333333412e+02 8.988066666663860360e+01
3.540000000000000000e+02 1.527826666666666711e+02 9.295999999996475083e+01 1.467226666666666688e+02 8.049266666666046888e+01 1.514819999999999993e+02 9.013133333330466712e+01
3.550000000000000000e+02 1.532693333333333499e+02 9.331199999996393046e+01 1.470240000000000009e+02 8.050599999999377587e+01 1.518313333333333333e+02 9.023333333330442940e+01
3.560000000000000000e+02 1.537473333333333301e+02 9.366666666662976581e+01 1.475233333333333405e+02 8.088199999999289957e+01 1.522933333333333223e+02 9.056866666663698595e+01
3.570000000000000000e+02 1.542413333333333298e+02 9.406066666662884757e+01 1.479286666666666861e+02 8.108999999999241481e+01 1.527533333333333303e+02 9.089133333330291009e+01
3.580000000000000000e+02 1.547173333333333289e+02 9.443133333329465984e+01 1.484099999999999966e+02 8.146533333332487814e+01 1.532079999999999984e+02 9.121866666663547107e+01
3.590000000000000000e+02 1.552006666666666490e+02 9.479733333329380685e+01 1.487693333333333499e+02 8.159799999999123088e+01 1.537079999999999984e+02 9.158733333330128801e+01
3.600000000000000000e+02 1.556766666666666765e+02 9.515266666662631678e+01 1.492479999999999905e+02 8.194199999999042916e+01 1.542066666666666492e+02 9.197866666663369983e+01
3.610000000000000000e+02 1.561546666666666567e+02 9.552599999995877056e+01 1.497173333333333289e+02 8.227399999998965541e+01 1.546919999999999789e+02 9.234866666663283752e+01
3.620000000000000000e+02 1.566313333333333162e+02 9.587399999995795952e+01 1.501173333333333346e+02 8.247733333332251959e+01 1.551959999999999980e+02 9.273599999996527288e+01
3.630000000000000000e+02 1.571213333333333253e+02 9.624533333329043217e+01 1.504926666666666790e+02 8.262733333332217001e+01 1.556906666666666581e+02 9.311999999996437793e+01
3.640000000000000000e+02 1.575873333333333335e+02 9.656666666662302134e+01 1.509553333333333285e+02 8.296933333332135874e+01 1.561639999999999873e+02 9.346599999996357155e+01
3.650000000000000000e+02 1.579126666666666665e+02 9.663533333328950903e+01 1.512886666666666713e+02 8.305733333332116786e+01 1.566366666666666561e+02 9.383399999996271390e+01
3.660000000000000000e+02 1.583846666666666465e+02 9.697866666662204693e+01 1.516880000000000166e+02 8.325399999998737144e+01 1.571066666666666549e+02 9.418666666662855391e+01
3.670000000000000000e+02 1.588460000000000036e+02 9.730066666662131070e+01 1.520240000000000009e+02 8.334266666665382672e+01 1.574753333333333387e+02 9.431533333329493018e+01
3.680000000000000000e+02 1.593173333333333517e+02 9.764066666662051830e+01 1.524160000000000252e+02 8.353799999998670955e+01 1.579759999999999991e+02 9.469533333329403035e+01
3.690000000000000000e+02 1.597893333333333317e+02 9.797999999995306553e+01 1.529159999999999968e+02 8.391799999998582393e+01 1.583313333333333333e+02 9.481066666662709963e+01
3.700000000000000000e+02 1.601220000000000141e+02 9.803999999995291148e+01 1.532893333333333317e+02 8.404866666665218133e+01 1.587946666666666715e+02 9.515599999995963287e+01
3.710000000000000000e+02 1.605986666666666736e+02 9.838333333328543517e+01 1.537613333333333401e+02 8.441399999998466797e+01 1.591666666666666572e+02 9.529333333329263667e+01
3.720000000000000000e+02 1.610686666666666724e+02 9.872466666661797774e+01 1.542059999999999889e+02 8.472333333331728511e+01 1.595319999999999823e+02 9.543199999995898963e+01
3.730000000000000000e+02 1.615200000000000102e+02 9.901999999995062751e+01 1.546640000000000157e+02 8.503999999998320902e+01 1.600373333333333505e+02 9.583333333329139236e+01
3.740000000000000000e+02 1.619786666666666690e+02 9.933799999994988639e+01 1.551400000000000148e+02 8.539399999998238400e+01 1.604279999999999973e+02 9.602133333329095422e+01
3.750000000000000000e+02 1.624499999999999886e+02 9.966866666661576346e+01 1.555666666666666629e+02 8.563933333331513609e+01 1.608793333333333351e+02 9.632333333329025038e+01
3.760000000000000000e+02 1.629193333333333271e+02 1.000213333332816319e+02 1.560486666666666622e+02 8.600266666664762738e+01 1.613466666666666640e+02 9.667799999995608573e+01
3.770000000000000000e+02 1.633886666666666656e+02 1.003473333332808721e+02 1.563733333333333348e+02 8.604199999998087378e+01 1.618053333333333228e+02 9.701733333328861875e+01
3.780000000000000000e+02 1.638846666666666749e+02 1.007166666666133494e+02 1.567706666666666706e+02 8.624199999998040767e+01 1.622700000000000102e+02 9.734533333328785432e+01
3.790000000000000000e+02 1.643633333333333439e+02 1.010786666666124916e+02 1.572539999999999907e+02 8.659866666664623835e+01 1.627453333333333489e+02 9.767533333328708522e+01
3.800000000000000000e+02 1.647066666666666492e+02 1.011813333332789284e+02 1.576046666666666738e+02 8.670066666664600064e+01 1.630840000000000032e+02 9.775333333328691765e+01
3.810000000000000000e+02 1.651659999999999968e+02 1.014939999999448617e+02 1.580780000000000030e+02 8.704933333331186418e+01 1.635519999999999925e+02 9.810066666661944623e+01
3.820000000000000000e+02 1.656340000000000146e+02 1.018146666666107762e+02 1.584473333333333471e+02 8.718466666664487263e+01 1.640166666666666515e+02 9.843866666661864429e+01
3.830000000000000000e+02 1.660939999999999941e+02 1.021393333332766815e+02 1.589193333333333271e+02 8.752399999997741986e+01 1.643646666666666647e+02 9.853866666661841123e+01
3.840000000000000000e+02 1.665540000000000020e+02 1.024653333332759360e+02 1.594026666666666756e+02 8.788333333330992048e+01 1.648446666666666545e+02 9.889866666661757222e+01
3.850000000000000000e+02 1.669213333333333367e+02 1.025899999999423073e+02 1.598586666666666645e+02 8.820466666664250965e+01 1.653279999999999745e+02 9.925399999995008216e+01
3.860000000000000000e+02 1.673799999999999955e+02 1.029079999999415804e+02 1.603119999999999834e+02 8.852066666664175898e+01 1.657053333333333285e+02 9.941599999994971881e+01
3.870000000000000000e+02 1.677899999999999920e+02 1.031273333332743789e+02 1.607259999999999991e+02 8.873866666664126512e+01 1.661773333333333369e+02 9.977866666661552131e+01
3.880000000000000000e+02 1.682573333333333210e+02 1.034513333332736238e+02 1.611160000000000139e+02 8.891933333330750600e+01 1.666406666666666752e+02 1.001253333332813895e+02
3.890000000000000000e+02 1.687286666666666690e+02 1.038019999999394827e+02 1.615739999999999839e+02 8.924866666664006232e+01 1.671226666666666745e+02 1.004833333332805410e+02
3.900000000000000000e+02 1.692166666666666401e+02 1.041666666666052947e+02 1.620253333333333217e+02 8.955133333330603307e+01 1.675706666666666536e+02 1.007993333332798045e+02
3.910000000000000000e+02 1.696566666666666663e+02 1.044493333332712979e+02 1.623620000000000232e+02 8.964666666663913475e+01 1.680526666666666529e+02 1.011493333332790030e+02
3.920000000000000000e+02 1.700960000000000036e+02 1.047326666666039898e+02 1.628153333333333421e+02 8.997266666663837498e+01 1.683853333333333353e+02 1.012059999999455329e+02
3.930000000000000000e+02 1.705393333333333317e+02 1.050193333332699694e+02 1.632946666666666715e+02 9.033399999997087093e+01 1.687259999999999991e+02 1.012833333332787049e+02
3.940000000000000000e+02 1.710086666666666702e+02 1.053399999999358840e+02 1.636793333333333180e+02 9.051466666663711180e+01 1.691726666666666574e+02 1.015933333332779540e+02
3.950000000000000000e+02 1.714713333333333196e+02 1.056793333332684313e+02 1.640240000000000009e+02 9.062866666663686033e+01 1.695213333333333310e+02 1.016913333332777540e+02
3.960000000000000000e+02 1.719499999999999886e+02 1.060379999999342715e+02 1.643986666666666565e+02 9.075599999996988743e+01 1.699706666666666592e+02 1.019873333332770500e+02
3.970000000000000000e+02 1.724259999999999877e+02 1.063739999999334884e+02 1.648733333333333348e+02 9.110999999996906240e+01 1.704419999999999789e+02 1.023193333332762904e+02
3.980000000000000000e+02 1.728960000000000150e+02 1.067186666665993471e+02 1.653379999999999939e+02 9.143066666663497699e+01 1.708000000000000114e+02 1.024193333332760290e+02
3.990000000000000000e+02 1.733760000000000048e+02 1.070793333332651684e+02 1.657046666666666681e+02 9.155533333330136259e+01 1.712726666666666517e+02 1.027706666666085482e+02
4.000000000000000000e+02 1.738493333333333339e+02 1.074113333332643947e+02 1.660506666666666717e+02 9.163599999996783652e+01 1.717586666666666702e+02 1.031226666666077278e+02
4.010000000000000000e+02 1.741846666666666579e+02 1.074726666665976040e+02 1.664020000000000152e+02 9.172599999996762676e+01 1.722553333333333399e+02 1.034933333332735401e+02
4.020000000000000000e+02 1.746473333333333358e+02 1.077946666665968394e+02 1.668566666666666549e+02 9.203266666663358819e+01 1.727286666666666690e+02 1.038559999999393426e+02
4.030000000000000000e+02 1.749946666666666601e+02 1.078846666665966438e+02 1.673100000000000023e+02 9.233333333329954939e+01 1.732019999999999982e+02 1.042179999999385132e+02
4.040000000000000000e+02 1.753333333333333144e+02 1.079633333332631224e+02 1.676333333333333258e+02 9.239399999996606994e+01 1.736886666666666486e+02 1.045666666666043625e+02
4.050000000000000000e+02 1.757646666666666704e+02 1.082386666665958046e+02 1.680186666666666611e+02 9.255533333329901780e+01 1.741519999999999868e+02 1.048839999999369610e+02
4.060000000000000000e+02 1.762139999999999986e+02 1.085419999999284357e+02 1.684499999999999886e+02 9.283266666663170952e+01 1.745013333333333208e+02 1.049859999999367233e+02
4.070000000000000000e+02 1.766586666666666758e+02 1.088386666665944063e+02 1.689166666666666572e+02 9.314666666663097772e+01 1.749326666666666767e+02 1.052759999999360616e+02
4.080000000000000000e+02 1.770873333333333335e+02 1.091133333332604423e+02 1.693713333333333253e+02 9.344999999996360884e+01 1.754086666666666758e+02 1.056306666666018828e+02
4.090000000000000000e+02 1.774206666666666763e+02 1.091986666665935672e+02 1.698126666666666438e+02 9.372533333329630523e+01 1.757626666666666608e+02 1.057466666666016266e+02
4.100000000000000000e+02 1.778859999999999957e+02 1.095206666665928310e+02 1.701966666666666583e+02 9.388733333329592767e+01 1.762406666666666695e+02 1.061086666666007829e+02
4.110000000000000000e+02 1.783420000000000130e+02 1.098313333332587547e+02 1.706106666666666740e+02 9.414466666662865180e+01 1.766973333333333471e+02 1.064366666666000185e+02
4.120000000000000000e+02 1.788066666666666720e+02 1.101599999999246648e+02 1.710853333333333239e+02 9.447599999996121767e+01 1.770393333333333317e+02 1.065359999999331109e+02
4.130000000000000000e+02 1.792506666666666888e+02 1.104613333332573006e+02 1.713466666666666640e+02 9.439399999996140878e+01 1.775073333333333494e+02 1.068679999999323513e+02
4.140000000000000000e+02 1.795966666666666924e+02 1.105666666665903790e+02 1.717073333333333380e+02 9.451333333329446873e+01 1.779693333333333385e+02 1.072019999999315587e+02
4.150000000000000000e+02 1.800866666666666731e+02 1.109159999999228887e+02 1.721746666666666670e+02 9.484799999996035069e+01 1.782960000000000207e+02 1.072726666665980702e+02
4.160000000000000000e+02 1.805540000000000020e+02 1.112653333332554269e+02 1.725166666666666515e+02 9.490399999996022018e+01 1.787653333333333592e+02 1.076139999999305985e+02
4.170000000000000000e+02 1.810393333333333317e+02 1.116226666665879179e+02 1.730033333333333303e+02 9.527066666662602756e+01 1.791333333333333542e+02 1.077413333332636256e+02
4.180000000000000000e+02 1.814926666666666790e+02 1.119333333332538700e+02 1.734886666666666599e+02 9.564199999995850021e+01 1.795226666666666802e+02 1.079119999999299182e+02
4.190000000000000000e+02 1.819426666666666677e+02 1.122379999999198219e+02 1.738859999999999957e+02 9.584333333329135485e+01 1.799373333333333562e+02 1.081239999999294241e+02
4.200000000000000000e+02 1.823913333333333355e+02 1.125206666665858393e+02 1.742466666666666697e+02 9.596199999995776864e+01 1.804053333333333455e+02 1.084606666665953014e+02
4.210000000000000000e+02 1.828439999999999941e+02 1.128159999999184748e+02 1.747393333333333487e+02 9.632733333329022685e+01 1.808686666666666838e+02 1.088013333332611694e+02
4.220000000000000000e+02 1.833526666666666642e+02 1.132099999999175566e+02 1.751926666666666392e+02 9.664533333328949993e+01 1.813286666666666633e+02 1.091286666665937162e+02
4.230000000000000000e+02 1.837106666666666683e+02 1.132966666665840307e+02 1.755186666666666611e+02 9.667999999995606686e+01 1.818006666666666433e+02 1.094779999999262543e+02
4.240000000000000000e+02 1.840633333333333326e+02 1.134073333332504205e+02 1.758646666666666647e+02 9.677733333328919230e+01 1.822746666666666613e+02 1.098326666665921039e+02
4.250000000000000000e+02 1.844953333333333489e+02 1.136706666665831449e+02 1.763286666666666633e+02 9.711199999995507426e+01 1.827393333333333203e+02 1.101719999999246227e+02
4.260000000000000000e+02 1.849413333333333469e+02 1.139539999999158226e+02 1.767960000000000207e+02 9.745266666662095645e+01 1.832199999999999989e+02 1.105373333332571235e+02
4.270000000000000000e+02 1.853800000000000239e+02 1.142333333332485097e+02 1.772606666666666797e+02 9.778799999995349879e+01 1.835893333333333430e+02 1.106793333332567784e+02
4.280000000000000000e+02 1.857946666666666431e+02 1.144773333332479410e+02 1.775999999999999943e+02 9.785533333328667993e+01 1.840746666666666727e+02 1.110446666665892792e+02
4.290000000000000000e+02 1.862326666666666597e+02 1.147499999999139675e+02 1.779266666666666481e+02 9.791133333328654942e+01 1.845453333333333319e+02 1.113933333332551285e+02
4.300000000000000000e+02 1.866859999999999786e+02 1.150666666665798914e+02 1.783566666666666833e+02 9.817533333328591993e+01 1.850106666666666797e+02 1.117286666665876851e+02
4.310000000000000000e+02 1.871273333333333539e+02 1.153613333332458666e+02 1.788146666666666817e+02 9.848799999995185317e+01 1.853599999999999852e+02 1.118306666665874332e+02
4.320000000000000000e+02 1.875326666666666711e+02 1.156039999999119630e+02 1.792973333333333414e+02 9.884466666661769807e+01 1.858259999999999934e+02 1.121493333332533666e+02
4.330000000000000000e+02 1.879106666666666570e+02 1.157733333332449206e+02 1.797806666666666615e+02 9.919466666661688237e+01 1.861473333333333358e+02 1.121993333332532359e+02
4.340000000000000000e+02 1.882980000000000018e+02 1.159586666665778125e+02 1.802213333333333196e+02 9.946799999994958341e+01 1.865693333333333328e+02 1.124506666665859882e+02
4.350000000000000000e+02 1.887133333333333383e+02 1.162033333332439184e+02 1.806779999999999973e+02 9.976799999994889845e+01 1.870353333333333126e+02 1.127806666665852333e+02
4.360000000000000000e+02 1.891726666666666574e+02 1.165086666665765307e+02 1.810273333333333312e+02 9.987466666661529757e+01 1.873553333333333342e+02 1.128266666665851119e+02
4.370000000000000000e+02 1.896206666666666649e+02 1.168126666665758364e+02 1.815073333333333210e+02 1.002299999999478075e+02 1.877826666666666711e+02 1.130679999999178733e+02
4.380000000000000000e+02 1.901053333333333342e+02 1.171806666665749646e+02 1.818240000000000123e+02 1.002733333332810446e+02 1.882413333333333298e+02 1.133713333332505044e+02
4.390000000000000000e+02 1.903226666666666631e+02 1.170086666665753796e+02 1.821393333333333260e+02 1.003086666666142861e+02 1.887133333333333098e+02 1.137133333332497216e+02
4.400000000000000000e+02 1.907806666666666615e+02 1.173239999999079828e+02 1.826073333333333153e+02 1.006339999999468660e+02 1.891879999999999882e+02 1.140586666665822406e+02
4.410000000000000000e+02 1.912186666666666497e+02 1.175979999999073300e+02 1.830526666666666529e+02 1.009213333332795344e+02 1.896633333333333553e+02 1.143893333332481461e+02
4.420000000000000000e+02 1.915453333333333319e+02 1.176686666665738130e+02 1.834420000000000073e+02 1.010886666666124825e+02 1.900166666666666799e+02 1.145013333332478851e+02
4.430000000000000000e+02 1.918666666666666742e+02 1.177199999999070315e+02 1.839053333333333171e+02 1.014106666666117178e+02 1.904593333333333192e+02 1.147986666665805160e+02
4.440000000000000000e+02 1.923199999999999932e+02 1.180193333332397003e+02 1.843426666666666449e+02 1.017059999999443676e+02 1.909006666666666661e+02 1.150753333332465331e+02
4.450000000000000000e+02 1.926026666666666642e+02 1.179939999999064071e+02 1.848113333333333230e+02 1.020459999999435752e+02 1.913786666666666747e+02 1.154159999999124011e+02
4.460000000000000000e+02 1.929853333333333580e+02 1.181659999999060062e+02 1.852786666666666520e+02 1.023759999999427919e+02 1.918673333333333630e+02 1.157859999999115530e+02
4.470000000000000000e+02 1.933773333333333255e+02 1.183466666665722613e+02 1.857453333333333205e+02 1.027173333332753487e+02 1.921993333333333567e+02 1.158346666665781015e+02
4.480000000000000000e+02 1.938013333333333321e+02 1.185799999999050556e+02 1.861446666666666658e+02 1.029113333332748965e+02 1.926659999999999968e+02 1.161706666665773184e+02
4.490000000000000000e+02 1.942180000000000177e+02 1.188153333332378310e+02 1.866346666666666749e+02 1.032833333332740153e+02 1.931206666666666933e+02 1.164719999999099684e+02
4.500000000000000000e+02 1.946306666666666558e+02 1.190286666665706576e+02 1.870960000000000036e+02 1.036126666666066001e+02 1.935793333333333521e+02 1.167686666665759248e+02
4.510000000000000000e+02 1.950726666666666631e+02 1.192973333332367076e+02 1.874566666666666492e+02 1.037399999999396130e+02 1.940280000000000200e+02 1.170693333332418860e+02
4.520000000000000000e+02 1.955220000000000198e+02 1.195886666665693525e+02 1.879073333333333267e+02 1.040333333332722816e+02 1.944826666666666597e+02 1.173653333332412103e+02
4.530000000000000000e+02 1.959426666666666392e+02 1.198239999999021421e+02 1.883040000000000020e+02 1.042139999999385225e+02 1.949320000000000164e+02 1.176593333332405251e+02
4.540000000000000000e+02 1.963706666666666933e+02 1.200613333332349271e+02 1.887473333333333301e+02 1.045059999999378419e+02 1.951706666666666479e+02 1.175253333332408374e+02
4.550000000000000000e+02 1.968233333333333235e+02 1.203546666665675673e+02 1.891080000000000041e+02 1.046279999999375576e+02 1.956486666666666849e+02 1.178706666665733565e+02
4.560000000000000000e+02 1.972433333333333394e+02 1.205933333332336872e+02 1.895673333333333233e+02 1.049413333332701654e+02 1.961200000000000045e+02 1.182099999999059037e+02
4.570000000000000000e+02 1.976566666666666663e+02 1.208326666665664533e+02 1.900453333333333319e+02 1.052926666666026847e+02 1.965606666666666342e+02 1.185039999999052185e+02
4.580000000000000000e+02 1.981006666666666547e+02 1.211139999998991357e+02 1.905013333333333492e+02 1.056133333332685993e+02 1.969946666666666601e+02 1.187953333332378634e+02
4.590000000000000000e+02 1.985233333333333121e+02 1.213613333332318973e+02 1.908486666666666451e+02 1.057059999999350453e+02 1.974460000000000264e+02 1.190853333332372017e+02
4.600000000000000000e+02 1.988746666666666556e+02 1.214666666665649757e+02 1.912919999999999732e+02 1.060013333332676950e+02 1.976946666666666488e+02 1.189573333332375000e+02
4.610000000000000000e+02 1.992593333333333305e+02 1.216386666665645748e+02 1.917500000000000000e+02 1.063239999999335907e+02 1.981513333333332980e+02 1.192786666665700750e+02
4.620000000000000000e+02 1.997186666666666497e+02 1.219473333332305458e+02 1.921326666666666654e+02 1.064666666665999344e+02 1.986159999999999854e+02 1.196173333332359618e+02
4.630000000000000000e+02 2.001513333333333549e+02 1.222079999998965718e+02 1.926093333333333533e+02 1.068193333332657744e+02 1.990706666666666820e+02 1.199473333332351785e+02
4.640000000000000000e+02 2.005653333333333421e+02 1.224593333332293241e+02 1.930973333333333244e+02 1.071899999999315867e+02 1.995206666666666706e+02 1.202613333332344610e+02
4.650000000000000000e+02 2.010099999999999909e+02 1.227453333332286718e+02 1.935473333333333130e+02 1.074979999999308689e+02 1.999379999999999882e+02 1.205033333332338827e+02
4.660000000000000000e+02 2.014326666666666483e+02 1.229906666665614239e+02 1.939919999999999902e+02 1.078053333332634907e+02 2.003606666666666740e+02 1.207473333332333141e+02
4.670000000000000000e+02 2.018759999999999764e+02 1.233006666665606872e+02 1.943713333333333253e+02 1.079679999999297735e+02 2.007866666666666333e+02 1.210046666665660666e+02
4.680000000000000000e+02 2.023500000000000227e+02 1.236419999998932440e+02 1.948366666666666731e+02 1.082873333332623531e+02 2.011206666666666649e+02 1.210773333332325450e+02
4.690000000000000000e+02 2.027906666666667093e+02 1.239213333332259310e+02 1.952093333333333476e+02 1.084193333332620455e+02 2.015553333333333512e+02 1.213579999998985670e+02
4.700000000000000000e+02 2.031993333333333283e+02 1.241413333332254183e+02 1.955519999999999641e+02 1.085099999999285103e+02 2.019973333333333585e+02 1.216406666665645844e+02
4.710000000000000000e+02 2.036159999999999854e+02 1.243666666665582312e+02 1.959959999999999809e+02 1.088093333332611365e+02 2.023113333333333230e+02 1.216846666665644818e+02
4.720000000000000000e+02 2.040879999999999939e+02 1.246959999998908017e+02 1.964379999999999882e+02 1.090913333332604793e+02 2.027493333333333112e+02 1.219759999998971125e+02
4.730000000000000000e+02 2.045366666666666902e+02 1.249899999998901023e+02 1.969000000000000057e+02 1.094239999999263802e+02 2.031433333333333167e+02 1.221639999998967028e+02
4.740000000000000000e+02 2.048799999999999955e+02 1.250906666665565297e+02 1.973946666666666374e+02 1.097866666665921969e+02 2.035720000000000027e+02 1.224173333332294362e+02
4.750000000000000000e+02 2.053100000000000023e+02 1.253353333332226214e+02 1.978880000000000337e+02 1.101679999999246604e+02 2.040339999999999918e+02 1.227413333332286811e+02
4.760000000000000000e+02 2.057780000000000200e+02 1.256573333332218851e+02 1.983593333333333248e+02 1.104893333332572354e+02 2.044619999999999891e+02 1.230086666665613961e+02
4.770000000000000000e+02 2.061953333333333376e+02 1.259059999998879675e+02 1.988240000000000123e+02 1.108339999999230940e+02 2.048879999999999768e+02 1.232613333332274692e+02
4.780000000000000000e+02 2.065893333333333430e+02 1.261019999998875107e+02 1.992533333333333303e+02 1.111039999999224648e+02 2.053313333333333048e+02 1.235439999998934582e+02
4.790000000000000000e+02 2.069959999999999809e+02 1.263099999998870260e+02 1.996939999999999884e+02 1.113759999999218309e+02 2.056400000000000148e+02 1.235573333332267794e+02
4.800000000000000000e+02 2.074259999999999877e+02 1.265506666665531270e+02 2.000500000000000114e+02 1.114933333332548955e+02 2.060879999999999939e+02 1.238426666665594382e+02
4.810000000000000000e+02 2.077093333333333476e+02 1.265159999998865317e+02 2.004979999999999905e+02 1.117933333332541963e+02 2.064460000000000264e+02 1.239819999998924516e+02
4.820000000000000000e+02 2.081473333333333358e+02 1.267966666665525537e+02 2.009066666666666947e+02 1.120026666665870323e+02 2.068713333333333253e+02 1.242286666665585244e+02
4.830000000000000000e+02 2.084540000000000077e+02 1.267793333332192560e+02 2.012313333333333389e+02 1.120733333332535437e+02 2.073153333333333137e+02 1.244959999998912394e+02
4.840000000000000000e+02 2.088679999999999950e+02 1.269919999998854507e+02 2.016653333333333364e+02 1.123433333332529003e+02 2.076380000000000052e+02 1.245266666665578441e+02
4.850000000000000000e+02 2.092473333333333301e+02 1.271659999998850310e+02 2.021060000000000230e+02 1.126439999999188757e+02 2.080280000000000200e+02 1.247013333332241132e+02
4.860000000000000000e+02 2.095620000000000118e+02 1.272139999998849191e+02 2.025426666666666620e+02 1.129133333332515861e+02 2.084279999999999973e+02 1.249166666665569352e+02
4.870000000000000000e+02 2.099180000000000064e+02 1.273133333332181678e+02 2.028466666666666924e+02 1.129393333332515112e+02 2.087693333333333499e+02 1.249799999998901114e+02
4.880000000000000000e+02 2.101713333333333367e+02 1.272353333332182785e+02 2.031440000000000055e+02 1.129493333332515022e+02 2.092113333333333003e+02 1.252586666665561523e+02
4.890000000000000000e+02 2.105266666666666708e+02 1.273446666665513192e+02 2.035886666666666542e+02 1.132286666665841608e+02 2.096413333333333071e+02 1.255099999998888904e+02
4.900000000000000000e+02 2.108840000000000146e+02 1.274513333332180594e+02 2.039319999999999595e+02 1.132953333332506958e+02 2.100000000000000000e+02 1.256439999998885639e+02
4.910000000000000000e+02 2.112339999999999804e+02 1.275326666665516484e+02 2.042539999999999907e+02 1.133246666665839655e+02 2.103486666666666451e+02 1.257586666665549728e+02
4.920000000000000000e+02 2.115006666666666604e+02 1.274726666665521293e+02 2.047006666666666774e+02 1.136119999999166339e+02 2.107393333333333203e+02 1.259326666665552352e+02
4.930000000000000000e+02 2.118693333333333442e+02 1.276333333332186442e+02 2.050240000000000009e+02 1.136486666665832104e+02 2.111279999999999859e+02 1.261159999998889134e+02
4.940000000000000000e+02 2.122339999999999804e+02 1.277839999998853386e+02 2.054513333333333378e+02 1.138959999999159436e+02 2.115373333333333221e+02 1.263386666665557669e+02
4.950000000000000000e+02 2.126440000000000055e+02 1.280006666665523483e+02 2.059159999999999968e+02 1.142259999999151887e+02 2.119293333333333749e+02 1.265206666665556838e+02
4.960000000000000000e+02 2.130840000000000032e+02 1.282706666665529269e+02 2.063700000000000045e+02 1.145353333332477916e+02 2.123179999999999836e+02 1.267079999998886137e+02
4.970000000000000000e+02 2.134840000000000089e+02 1.284566666665531329e+02 2.068146666666666533e+02 1.148173333332471486e+02 2.126133333333333439e+02 1.266993333332220573e+02
4.980000000000000000e+02 2.138500000000000227e+02 1.285899999998868282e+02 2.070226666666666802e+02 1.146493333332475402e+02 2.129900000000000091e+02 1.268586666665550524e+02
4.990000000000000000e+02 2.140106666666666797e+02 1.283119999998865239e+02 2.073393333333333430e+02 1.146919999999140884e+02 2.134086666666666474e+02 1.270953333332224133e+02
5.000000000000000000e+02 2.143593333333333248e+02 1.284013333332204638e+02 2.077606666666666797e+02 1.149099999999135946e+02 2.138593333333333248e+02 1.273946666665568443e+02
5.010000000000000000e+02 2.146746666666666670e+02 1.284386666665540417e+02 2.080973333333333244e+02 1.149826666665801014e+02 2.141793333333333180e+02 1.274439999998898827e+02
5.020000000000000000e+02 2.150506666666666717e+02 1.285953333332210775e+02 2.083993333333333453e+02 1.149806666665801060e+02 2.144713333333333480e+02 1.274299999998907253e+02
5.030000000000000000e+02 2.153573333333333153e+02 1.286006666665553269e+02 2.088106666666666342e+02 1.152106666665795558e+02 2.147713333333333026e+02 1.274506666665568844e+02
5.040000000000000000e+02 2.157766666666666993e+02 1.288373333332224888e+02 2.091813333333333276e+02 1.153259999999126251e+02 2.151280000000000143e+02 1.275479999998900951e+02
5.050000000000000000e+02 2.161779999999999973e+02 1.290266666665562809e+02 2.095280000000000200e+02 1.154226666665790617e+02 2.153360000000000127e+02 1.273546666665554881e+02
5.060000000000000000e+02 2.165780000000000314e+02 1.292253333332235172e+02 2.099859999999999900e+02 1.157386666665783252e+02 2.157386666666666315e+02 1.275479999998891856e+02
5.070000000000000000e+02 2.168659999999999854e+02 1.292066666665566856e+02 2.102046666666666965e+02 1.155879999999120145e+02 2.161160000000000139e+02 1.277146666665559565e+02
5.080000000000000000e+02 2.171479999999999677e+02 1.291859999998896740e+02 2.105360000000000014e+02 1.156553333332451814e+02 2.164920000000000186e+02 1.278759999998895296e+02
5.090000000000000000e+02 2.174126666666666665e+02 1.291226666665561140e+02 2.109853333333333296e+02 1.159493333332445104e+02 2.167913333333333412e+02 1.278773333332237883e+02
5.100000000000000000e+02 2.176953333333333376e+02 1.290766666665561786e+02 2.114413333333333185e+02 1.162659999999104343e+02 2.171706666666666479e+02 1.280399999998905400e+02
5.110000000000000000e+02 2.180199999999999818e+02 1.291459999998898525e+02 2.118646666666666647e+02 1.165326666665764606e+02 2.176033333333333246e+02 1.283053333332244961e+02
5.120000000000000000e+02 2.184039999999999964e+02 1.293113333332237289e+02 2.121620000000000346e+02 1.165219999999098377e+02 2.179180000000000064e+02 1.283546666665576765e+02
5.130000000000000000e+02 2.186793333333333180e+02 1.292613333332236039e+02 2.125066666666666606e+02 1.166026666665763116e+02 2.182920000000000300e+02 1.284926666665584492e+02
5.140000000000000000e+02 2.190113333333333117e+02 1.293259999998905414e+02 2.129506666666666490e+02 1.168973333332423010e+02 2.186793333333333180e+02 1.286773333332255902e+02
5.150000000000000000e+02 2.193533333333333530e+02 1.294013333332244997e+02 2.133913333333333355e+02 1.171859999999082902e+02 2.190393333333333317e+02 1.288026666665592472e+02
5.160000000000000000e+02 2.196639999999999873e+02 1.294359999998920898e+02 2.137846666666666806e+02 1.173753333332411870e+02 2.194086666666666474e+02 1.289359999998933404e+02
5.170000000000000000e+02 2.199913333333333298e+02 1.294839999998924895e+02 2.142233333333333007e+02 1.176639999999071762e+02 2.198220000000000027e+02 1.291519999998940023e+02
5.180000000000000000e+02 2.203260000000000218e+02 1.295593333332259363e+02 2.146680000000000064e+02 1.179833333332397558e+02 2.201973333333332903e+02 1.292999999998943110e+02
5.190000000000000000e+02 2.206853333333333467e+02 1.296659999998925059e+02 2.151246666666666556e+02 1.183066666665723403e+02 2.204846666666666692e+02 1.292959999998952014e+02
5.200000000000000000e+02 2.209960000000000093e+02 1.296759999998927242e+02 2.152719999999999914e+02 1.180079999999063745e+02 2.209160000000000252e+02 1.295619999998958463e+02
5.210000000000000000e+02 2.212046666666666965e+02 1.295099999998924147e+02 2.157006666666666774e+02 1.182779999999057452e+02 2.213626666666666551e+02 1.298426666665630194e+02
5.220000000000000000e+02 2.213500000000000227e+02 1.292133333332245968e+02 2.161373333333333449e+02 1.185573333332384323e+02 2.217546666666666511e+02 1.300133333332298093e+02
5.230000000000000000e+02 2.216719999999999686e+02 1.292413333332247021e+02 2.165913333333333526e+02 1.188639999999043937e+02 2.220933333333333053e+02 1.300953333332295188e+02
5.240000000000000000e+02 2.220480000000000018e+02 1.293846666665585872e+02 2.170459999999999923e+02 1.191773333332369873e+02 2.224586666666666588e+02 1.302406666665628734e+02
5.250000000000000000e+02 2.224420000000000073e+02 1.295726666665594564e+02 2.174093333333333362e+02 1.193079999999033447e+02 2.228713333333333253e+02 1.304686666665635926e+02
5.260000000000000000e+02 2.228026666666666529e+02 1.296779999998933306e+02 2.178786666666666747e+02 1.196306666665692546e+02 2.232126666666666779e+02 1.305346666665639077e+02
5.270000000000000000e+02 2.231200000000000045e+02 1.297026666665598782e+02 2.183439999999999941e+02 1.199506666665685088e+02 2.235120000000000005e+02 1.305106666665635089e+02
5.280000000000000000e+02 2.234293333333333180e+02 1.296993333332261500e+02 2.186719999999999686e+02 1.200119999999017182e+02 2.238740000000000236e+02 1.306419999998970241e+02
5.290000000000000000e+02 2.237113333333333287e+02 1.296379999998924575e+02 2.189813333333333389e+02 1.200173333332350296e+02 2.243013333333333321e+02 1.308886666665641769e+02
5.300000000000000000e+02 2.239286666666666292e+02 1.294726666665592631e+02 2.193100000000000023e+02 1.200586666665682714e+02 2.246119999999999663e+02 1.308919999998984167e+02
5.310000000000000000e+02 2.242486666666666224e+02 1.295126666665592836e+02 2.197253333333333103e+02 1.202893333332343957e+02 2.250066666666666606e+02 1.310859999998985472e+02
5.320000000000000000e+02 2.245919999999999845e+02 1.295993333332260136e+02 2.201980000000000359e+02 1.206099999999003103e+02 2.253159999999999741e+02 1.311139999998981693e+02
5.330000000000000000e+02 2.247706666666666706e+02 1.293399999998913756e+02 2.206406666666666752e+02 1.209013333332329694e+02 2.256366666666666561e+02 1.311773333332316724e+02
5.340000000000000000e+02 2.249893333333333487e+02 1.291673333332242350e+02 2.211073333333333153e+02 1.212213333332322236e+02 2.259180000000000064e+02 1.311513333332317757e+02
5.350000000000000000e+02 2.252559999999999718e+02 1.291206666665575256e+02 2.215573333333333608e+02 1.215286666665648312e+02 2.262253333333333103e+02 1.311919999998985986e+02
5.360000000000000000e+02 2.254566666666666492e+02 1.289206666665569685e+02 2.219879999999999995e+02 1.217859999998975695e+02 2.266213333333333253e+02 1.313939999998992789e+02
5.370000000000000000e+02 2.257466666666666697e+02 1.288926666665569485e+02 2.224373333333333562e+02 1.220799999998968843e+02 2.270266666666666708e+02 1.316059999999002912e+02
5.380000000000000000e+02 2.260240000000000009e+02 1.288546666665567955e+02 2.228126666666666438e+02 1.222333333332298650e+02 2.273413333333333526e+02 1.316306666665670662e+02
5.390000000000000000e+02 2.263206666666666820e+02 1.288306666665565672e+02 2.231840000000000259e+02 1.223639999998962367e+02 2.277080000000000268e+02 1.317706666665677346e+02
5.400000000000000000e+02 2.266206666666666649e+02 1.288606666665567104e+02 2.236266666666666652e+02 1.226479999998961290e+02 2.280653333333333421e+02 1.319066666665683840e+02
5.410000000000000000e+02 2.268260000000000218e+02 1.286593333332229179e+02 2.238286666666666633e+02 1.224679999998959801e+02 2.283246666666666442e+02 1.318406666665680973e+02
5.420000000000000000e+02 2.270646666666666533e+02 1.285593333332224972e+02 2.241360000000000241e+02 1.224799999998959379e+02 2.287073333333333096e+02 1.320013333332355216e+02
5.430000000000000000e+02 2.273306666666666729e+02 1.284939999998885867e+02 2.245426666666666620e+02 1.226953333332287741e+02 2.289879999999999995e+02 1.319473333332352638e+02
5.440000000000000000e+02 2.275993333333333339e+02 1.284266666665548939e+02 2.249586666666666588e+02 1.229373333332282101e+02 2.293199999999999932e+02 1.320179999999022584e+02
5.450000000000000000e+02 2.278666666666666742e+02 1.283499999998884107e+02 2.254019999999999868e+02 1.232259999998945972e+02 2.296506666666666661e+02 1.320973333332359800e+02
5.460000000000000000e+02 2.281386666666666656e+02 1.282866666665550213e+02 2.258113333333333230e+02 1.234499999998945015e+02 2.299713333333333480e+02 1.321419999999028505e+02
5.470000000000000000e+02 2.284853333333333580e+02 1.283679999998882408e+02 2.262326666666666597e+02 1.236806666665613079e+02 2.303133333333333326e+02 1.322113333332365244e+02
5.480000000000000000e+02 2.287486666666666792e+02 1.283039999998884184e+02 2.264606666666666683e+02 1.235473333332274137e+02 2.307046666666666681e+02 1.323973333332374125e+02
5.490000000000000000e+02 2.289540000000000077e+02 1.281239999998879284e+02 2.267819999999999823e+02 1.235873333332279032e+02 2.310673333333332948e+02 1.325153333332379759e+02
5.500000000000000000e+02 2.293406666666666638e+02 1.282953333332217483e+02 2.272386666666666599e+02 1.238706666665612204e+02 2.314259999999999877e+02 1.326453333332385967e+02
5.510000000000000000e+02 2.296453333333333546e+02 1.283146666665551265e+02 2.276333333333333258e+02 1.240579999998942924e+02 2.317586666666666702e+02 1.327039999999055340e+02
5.520000000000000000e+02 2.299446666666666488e+02 1.283046666665548798e+02 2.279293333333333464e+02 1.240406666665614352e+02 2.320846666666666351e+02 1.327426666665724042e+02
5.530000000000000000e+02 2.302820000000000391e+02 1.283939999998884218e+02 2.282740000000000293e+02 1.241253333332286104e+02 2.324039999999999964e+02 1.327713333332391983e+02
5.540000000000000000e+02 2.306546666666666852e+02 1.285246666665552482e+02 2.286779999999999973e+02 1.243533333332287185e+02 2.325393333333333317e+02 1.324279999999042161e+02
5.550000000000000000e+02 2.309653333333333194e+02 1.285573333332220614e+02 2.291266666666666652e+02 1.246533333332288294e+02 2.328653333333333535e+02 1.324799999999044644e+02
5.560000000000000000e+02 2.311519999999999868e+02 1.283306666665546345e+02 2.294726666666666688e+02 1.247446666665612440e+02 2.331113333333333344e+02 1.323919999999040442e+02
5.570000000000000000e+02 2.314066666666666379e+02 1.282299999998878661e+02 2.296886666666666770e+02 1.245913333332272828e+02 2.333573333333333153e+02 1.322959999999035858e+02
5.580000000000000000e+02 2.316806666666666672e+02 1.282033333332212521e+02 2.300533333333333417e+02 1.247206666665610726e+02 2.336786666666666861e+02 1.323346666665704277e+02
5.590000000000000000e+02 2.318940000000000055e+02 1.280333333332214920e+02 2.304993333333333396e+02 1.249999999998940865e+02 2.339313333333333276e+02 1.322219999999032325e+02
5.600000000000000000e+02 2.321200000000000045e+02 1.278939999998875692e+02 2.309026666666666756e+02 1.251999999998939757e+02 2.342126666666666495e+02 1.321879999999030701e+02
5.610000000000000000e+02 2.324279999999999973e+02 1.278966666665541680e+02 2.312959999999999923e+02 1.253953333332272564e+02 2.344706666666666592e+02 1.320966666665693197e+02
5.620000000000000000e+02 2.326739999999999782e+02 1.277813333332207719e+02 2.316460000000000150e+02 1.254859999998941760e+02 2.347873333333333505e+02 1.321099999999026977e+02
5.630000000000000000e+02 2.328853333333333353e+02 1.275913333332202910e+02 2.320199999999999818e+02 1.256393333332278246e+02 2.350993333333333339e+02 1.321433333332361713e+02
5.640000000000000000e+02 2.331973333333333471e+02 1.276113333332200739e+02 2.324113333333333458e+02 1.258259999998947336e+02 2.354093333333333362e+02 1.321333333332361519e+02
5.650000000000000000e+02 2.334193333333333271e+02 1.274539999998867756e+02 2.328106666666666911e+02 1.260259999998949354e+02 2.357219999999999800e+02 1.321713333332363334e+02
5.660000000000000000e+02 2.336213333333333537e+02 1.272399999998865212e+02 2.331346666666667033e+02 1.260819999998938954e+02 2.359699999999999989e+02 1.320466666665690809e+02
5.670000000000000000e+02 2.338979999999999677e+02 1.271973333332193761e+02 2.334886666666666599e+02 1.261859999998929425e+02 2.363199999999999932e+02 1.321506666665695491e+02
5.680000000000000000e+02 2.341560000000000059e+02 1.271086666665530061e+02 2.338019999999999925e+02 1.262219999998932565e+02 2.366253333333333444e+02 1.321379999999028314e+02
5.690000000000000000e+02 2.343986666666666849e+02 1.270019999998864648e+02 2.340180000000000291e+02 1.260553333332271677e+02 2.368486666666666736e+02 1.319739999999020483e+02
5.700000000000000000e+02 2.346580000000000155e+02 1.269333333332198492e+02 2.343526666666666642e+02 1.261033333332275959e+02 2.371100000000000136e+02 1.318999999999016950e+02
5.710000000000000000e+02 2.348713333333333253e+02 1.267573333332201173e+02 2.347180000000000177e+02 1.262213333332274203e+02 2.373740000000000236e+02 1.318499999999015131e+02
5.720000000000000000e+02 2.351033333333333530e+02 1.266226666665536982e+02 2.350786666666666633e+02 1.263499999998941945e+02 2.376620000000000061e+02 1.318293333332348425e+02
5.730000000000000000e+02 2.353226666666666915e+02 1.264646666665533701e+02 2.353980000000000246e+02 1.263979999998942390e+02 2.378933333333333735e+02 1.317079999999007782e+02
5.740000000000000000e+02 2.355339999999999918e+02 1.262866666665537565e+02 2.357433333333333110e+02 1.264886666665609027e+02 2.381246666666666840e+02 1.315906666665669036e+02
5.750000000000000000e+02 2.358279999999999745e+02 1.262833333332204120e+02 2.361566666666666947e+02 1.267106666665608259e+02 2.383753333333333444e+02 1.315099999999000318e+02
5.760000000000000000e+02 2.361773333333333085e+02 1.263819999998873413e+02 2.364666666666666401e+02 1.267266666665612718e+02 2.386946666666666488e+02 1.315459999999000047e+02
5.770000000000000000e+02 2.364300000000000068e+02 1.262879999998877167e+02 2.368973333333333358e+02 1.269626666665611339e+02 2.390000000000000000e+02 1.315733333332334496e+02
5.780000000000000000e+02 2.366159999999999854e+02 1.260773333332209063e+02 2.372893333333333317e+02 1.271419999998945514e+02 2.392806666666666615e+02 1.315413333332333252e+02
5.790000000000000000e+02 2.368233333333333235e+02 1.259039999998879864e+02 2.376273333333333539e+02 1.272313333332278944e+02 2.394926666666666790e+02 1.313786666665658629e+02
5.800000000000000000e+02 2.370586666666666815e+02 1.257486666665549961e+02 2.380086666666666702e+02 1.274046666665610132e+02 2.398259999999999934e+02 1.314293333332327620e+02
5.810000000000000000e+02 2.372853333333333126e+02 1.255733333332220809e+02 2.383960000000000150e+02 1.275973333332275956e+02 2.401326666666666938e+02 1.314479999998995368e+02
5.820000000000000000e+02 2.375253333333333217e+02 1.254453333332223792e+02 2.387666666666666515e+02 1.277326666665610730e+02 2.403553333333333626e+02 1.313226666665656239e+02
5.830000000000000000e+02 2.377173333333333289e+02 1.252493333332228360e+02 2.389673333333333289e+02 1.275293333332272141e+02 2.405253333333333501e+02 1.310666666665643731e+02
5.840000000000000000e+02 2.378999999999999773e+02 1.250026666665567348e+02 2.393020000000000209e+02 1.276033333332272548e+02 2.407706666666666706e+02 1.309486666665639802e+02
5.850000000000000000e+02 2.380660000000000025e+02 1.247266666665573780e+02 2.396973333333333471e+02 1.277713333332270338e+02 2.410099999999999909e+02 1.308186666665633311e+02
5.860000000000000000e+02 2.382666666666666515e+02 1.245259999998911837e+02 2.401179999999999950e+02 1.280213333332269769e+02 2.412580000000000098e+02 1.307259999998961462e+02
5.870000000000000000e+02 2.384499999999999886e+02 1.242713333332251295e+02 2.404786666666666406e+02 1.281599999998938983e+02 2.414406666666666865e+02 1.305013333332292405e+02
5.880000000000000000e+02 2.386406666666666752e+02 1.240579999998922744e+02 2.407966666666666811e+02 1.281773333332278071e+02 2.416940000000000168e+02 1.304246666665625582e+02
5.890000000000000000e+02 2.388299999999999841e+02 1.238693333332260380e+02 2.411000000000000227e+02 1.281739999998946757e+02 2.420026666666666699e+02 1.304419999998958417e+02
5.900000000000000000e+02 2.390486666666666338e+02 1.237166666665597177e+02 2.414826666666666597e+02 1.283399999998946157e+02 2.422673333333333403e+02 1.303533333332291875e+02
5.910000000000000000e+02 2.393146666666666533e+02 1.236359999998932437e+02 2.417699999999999818e+02 1.283286666665614462e+02 2.424540000000000077e+02 1.301246666665620921e+02
5.920000000000000000e+02 2.395566666666666720e+02 1.235406666665601563e+02 2.421179999999999950e+02 1.284393333332278644e+02 2.427006666666666774e+02 1.300206666665620503e+02
5.930000000000000000e+02 2.398266666666666538e+02 1.234913333332269332e+02 2.424279999999999973e+02 1.284546666665605699e+02 2.429979999999999905e+02 1.300173333332284358e+02
5.940000000000000000e+02 2.400546666666666624e+02 1.233733333332272082e+02 2.428113333333333230e+02 1.286206666665601688e+02 2.432740000000000009e+02 1.299553333332279976e+02
5.950000000000000000e+02 2.402353333333333580e+02 1.231259999998944465e+02 2.432006666666666206e+02 1.288159999998936200e+02 2.434806666666666501e+02 1.297926666665612458e+02
5.960000000000000000e+02 2.404146666666666476e+02 1.228946666665616476e+02 2.435039999999999907e+02 1.287986666665606776e+02 2.437173333333333289e+02 1.296673333332278446e+02
5.970000000000000000e+02 2.406380000000000337e+02 1.227413333332286811e+02 2.438493333333333339e+02 1.288899999998937744e+02 2.439966666666666697e+02 1.296613333332275602e+02
5.980000000000000000e+02 2.408426666666666733e+02 1.225499999998957890e+02 2.441699999999999875e+02 1.289393333332266138e+02 2.441893333333333374e+02 1.294646666665609871e+02
5.990000000000000000e+02 2.410853333333333239e+02 1.224359999998960404e+02 2.444266666666666481e+02 1.288513333332264210e+02 2.443499999999999943e+02 1.291786666665606731e+02
6.000000000000000000e+02 2.412813333333333503e+02 1.222206666665632326e+02 2.448160000000000025e+02 1.290059999998926514e+02 2.445520000000000209e+02 1.289779999998935409e+02
6.010000000000000000e+02 2.414493333333333567e+02 1.219673333332304992e+02 2.449873333333333392e+02 1.287399999998930582e+02 2.447373333333333107e+02 1.287519999998930302e+02
6.020000000000000000e+02 2.416700000000000159e+02 1.218073333332308579e+02 2.452740000000000009e+02 1.287059999998920716e+02 2.449459999999999695e+02 1.285693333332259840e+02
6.030000000000000000e+02 2.419039999999999964e+02 1.216713333332311890e+02 2.454513333333333662e+02 1.284626666665584196e+02 2.450846666666666636e+02 1.282486666665592168e+02
6.040000000000000000e+02 2.421773333333333085e+02 1.216159999998979515e+02 2.457526666666666699e+02 1.284566666665574246e+02 2.451706666666666763e+02 1.278459999998925412e+02
6.050000000000000000e+02 2.423880000000000337e+02 1.214506666665650130e+02 2.461259999999999764e+02 1.286059999998900025e+02 2.453486666666666451e+02 1.276173333332257300e+02
6.060000000000000000e+02 2.424953333333333205e+02 1.210546666665659501e+02 2.465180000000000007e+02 1.288053333332227623e+02 2.455153333333333308e+02 1.273513333332259947e+02
6.070000000000000000e+02 2.426833333333333371e+02 1.208086666665665234e+02 2.468260000000000218e+02 1.288059999998885132e+02 2.457706666666666706e+02 1.272526666665595059e+02
6.080000000000000000e+02 2.429320000000000164e+02 1.206919999999001192e+02 2.471419999999999959e+02 1.288213333332216450e+02 2.460019999999999811e+02 1.271213333332254365e+02
6.090000000000000000e+02 2.432060000000000173e+02 1.206039999999003385e+02 2.474680000000000177e+02 1.288779999998886865e+02 2.462459999999999809e+02 1.270199999998924341e+02
6.100000000000000000e+02 2.434699999999999704e+02 1.205279999999004872e+02 2.478493333333333339e+02 1.290473333332228094e+02 2.464153333333333649e+02 1.267339999998922906e+02
6.110000000000000000e+02 2.437366666666666788e+02 1.204833333332339294e+02 2.481940000000000168e+02 1.291439999998897292e+02 2.465980000000000132e+02 1.264939999998920257e+02
6.120000000000000000e+02 2.439139999999999873e+02 1.202259999999012052e+02 2.485153333333333308e+02 1.291979999998897028e+02 2.467786666666666520e+02 1.262593333332253280e+02
6.130000000000000000e+02 2.441419999999999959e+02 1.201019999999014942e+02 2.488520000000000039e+02 1.292573333332226184e+02 2.469620000000000175e+02 1.260313333332253762e+02
6.140000000000000000e+02 2.443100000000000023e+02 1.198273333332354582e+02 2.492300000000000182e+02 1.294086666665564564e+02 2.472246666666666783e+02 1.259499999998920146e+02
6.150000000000000000e+02 2.445360000000000014e+02 1.196493333332358873e+02 2.495053333333333399e+02 1.293619999998895764e+02 2.474626666666666779e+02 1.258073333332246762e+02
6.160000000000000000e+02 2.447800000000000296e+02 1.195273333332361716e+02 2.498073333333333608e+02 1.293626666665562652e+02 2.477046666666666397e+02 1.256846666665583143e+02
6.170000000000000000e+02 2.450699999999999932e+02 1.195053333332362229e+02 2.501306666666666843e+02 1.294179999998898438e+02 2.478780000000000143e+02 1.254506666665581349e+02
6.180000000000000000e+02 2.452453333333333489e+02 1.192599999999034424e+02 2.503986666666666565e+02 1.293586666665562461e+02 2.481233333333333348e+02 1.253273333332247432e+02
6.190000000000000000e+02 2.453513333333333435e+02 1.188726666665710354e+02 2.507286666666666406e+02 1.294126666665565040e+02 2.483746666666666556e+02 1.252319999998914284e+02
6.200000000000000000e+02 2.455326666666666711e+02 1.186473333332382225e+02 2.509506666666666774e+02 1.292633333332224481e+02 2.485813333333333333e+02 1.250686666665581015e+02
6.210000000000000000e+02 2.458306666666666729e+02 1.186219999999049435e+02 2.512513333333333208e+02 1.292739999998891562e+02 2.488093333333333135e+02 1.249319999998914028e+02
6.220000000000000000e+02 2.460840000000000032e+02 1.185299999999051579e+02 2.515833333333333144e+02 1.293259999998894045e+02 2.490080000000000098e+02 1.247373333332247114e+02
6.230000000000000000e+02 2.463720000000000141e+02 1.184939999999052418e+02 2.517740000000000009e+02 1.291199999998884209e+02 2.492066666666666492e+02 1.245033333332246173e+02
6.240000000000000000e+02 2.465706666666666820e+02 1.182933333332390475e+02 2.520286666666666520e+02 1.290453333332213788e+02 2.494433333333333280e+02 1.243833333332248543e+02
6.250000000000000000e+02 2.467479999999999905e+02 1.180426666665729556e+02 2.522353333333333580e+02 1.288679999998874450e+02 2.496153333333333535e+02 1.241419999998920787e+02
6.260000000000000000e+02 2.469379999999999882e+02 1.178293333332401289e+02 2.524840000000000089e+02 1.287759999998868068e+02 2.497433333333333394e+02 1.237899999998928990e+02
6.270000000000000000e+02 2.471346666666666465e+02 1.176339999999072461e+02 2.527286666666666690e+02 1.286986666665537484e+02 2.499093333333333362e+02 1.234979999998935796e+02
6.280000000000000000e+02 2.473720000000000141e+02 1.174959999999075535e+02 2.530020000000000095e+02 1.286753333332207205e+02 2.500600000000000023e+02 1.232033333332276044e+02
6.290000000000000000e+02 2.476440000000000055e+02 1.174306666665743819e+02 2.533160000000000309e+02 1.286886666665544965e+02 2.502079999999999984e+02 1.229119999998949453e+02
6.300000000000000000e+02 2.477766666666666424e+02 1.170999999999084906e+02 2.535706666666666820e+02 1.286206666665551097e+02 2.504000000000000341e+02 1.226813333332288209e+02
6.310000000000000000e+02 2.479273333333333653e+02 1.167999999999091756e+02 2.538840000000000146e+02 1.286433333332220741e+02 2.505526666666666529e+02 1.223853333332295108e+02
6.320000000000000000e+02 2.481179999999999950e+02 1.165533333332431027e+02 2.541786666666666576e+02 1.286486666665558687e+02 2.507319999999999709e+02 1.221433333332300606e+02
6.330000000000000000e+02 2.482666666666666799e+02 1.162593333332437737e+02 2.543940000000000055e+02 1.284773333332227310e+02 2.509106666666666570e+02 1.218939999998973178e+02
6.340000000000000000e+02 2.484579999999999700e+02 1.160306666665776447e+02 2.546599999999999682e+02 1.284179999998890480e+02 2.511366666666666561e+02 1.217626666665642858e+02
6.350000000000000000e+02 2.487513333333333492e+02 1.160073333332443610e+02 2.549093333333333362e+02 1.283206666665550415e+02 2.512553333333333399e+02 1.214086666665651251e+02
6.360000000000000000e+02 2.489639999999999986e+02 1.158419999999114225e+02 2.551846666666666579e+02 1.282919999998886738e+02 2.513873333333333449e+02 1.210759999998992384e+02
6.370000000000000000e+02 2.492259999999999991e+02 1.157766666665782509e+02 2.554653333333333194e+02 1.282466666665554840e+02 2.515339999999999918e+02 1.207473333332333141e+02
6.380000000000000000e+02 2.494553333333333285e+02 1.156419999999118886e+02 2.558433333333333053e+02 1.284239999998892472e+02 2.516759999999999877e+02 1.204173333332340974e+02
6.390000000000000000e+02 2.496399999999999864e+02 1.154119999999124246e+02 2.562733333333333121e+02 1.286846666665566374e+02 2.518393333333333430e+02 1.201206666665681126e+02
6.400000000000000000e+02 2.498180000000000405e+02 1.151619999999130073e+02 2.565846666666666351e+02 1.287119999998899971e+02 2.520260000000000105e+02 1.199013333332353000e+02
6.410000000000000000e+02 2.499813333333333389e+02 1.148686666665803386e+02 2.568020000000000209e+02 1.285453333332230841e+02 2.523153333333333421e+02 1.198459999999020908e+02
6.420000000000000000e+02 2.501526666666666756e+02 1.146173333332476147e+02 2.571306666666666843e+02 1.286099999998905332e+02 2.525453333333333319e+02 1.197173333332357288e+02
6.430000000000000000e+02 2.502526666666666983e+02 1.142293333332485190e+02 2.573846666666667033e+02 1.284966666665573882e+02 2.527913333333333412e+02 1.196019999999026595e+02
6.440000000000000000e+02 2.503820000000000050e+02 1.138993333332492739e+02 2.575886666666666542e+02 1.283059999998901333e+02 2.529573333333333380e+02 1.193426666665699258e+02
6.450000000000000000e+02 2.505240000000000009e+02 1.135939999999166616e+02 2.578726666666666461e+02 1.282786666665569442e+02 2.531580000000000155e+02 1.191459999999037223e+02
6.460000000000000000e+02 2.506980000000000075e+02 1.133679999999172026e+02 2.581093333333333817e+02 1.281686666665568168e+02 2.532646666666666420e+02 1.187713333332379193e+02
6.470000000000000000e+02 2.509606666666666683e+02 1.132899999999173701e+02 2.583946666666666374e+02 1.281379999998907238e+02 2.533933333333333167e+02 1.184379999999053723e+02
6.480000000000000000e+02 2.512266666666666310e+02 1.132333333332508261e+02 2.587113333333333571e+02 1.281686666665573853e+02 2.535853333333333524e+02 1.182099999999059037e+02
6.490000000000000000e+02 2.514619999999999891e+02 1.131306666665844176e+02 2.589553333333333285e+02 1.280586666665565190e+02 2.537559999999999718e+02 1.179613333332398213e+02
6.500000000000000000e+02 2.516126666666666551e+02 1.128379999999184236e+02 2.592126666666666779e+02 1.279546666665565624e+02 2.538773333333333539e+02 1.176053333332406510e+02
6.510000000000000000e+02 2.517819999999999823e+02 1.125779999999190295e+02 2.594506666666666774e+02 1.278319999998900300e+02 2.540006666666666604e+02 1.172439999999081408e+02
6.520000000000000000e+02 2.519639999999999986e+02 1.123566666665862215e+02 2.596066666666666833e+02 1.275639999998891199e+02 2.541566666666666379e+02 1.169613333332421519e+02
6.530000000000000000e+02 2.521246666666666556e+02 1.121006666665868039e+02 2.598039999999999736e+02 1.273719999998890131e+02 2.543199999999999932e+02 1.166719999999094739e+02
6.540000000000000000e+02 2.522980000000000018e+02 1.118579999999207075e+02 2.600319999999999823e+02 1.272186666665558050e+02 2.545519999999999925e+02 1.165413333332431307e+02
6.550000000000000000e+02 2.524773333333333198e+02 1.116186666665879272e+02 2.601820000000000164e+02 1.269219999998881008e+02 2.548133333333333326e+02 1.164219999999100708e+02
6.560000000000000000e+02 2.526013333333333435e+02 1.112633333332554173e+02 2.604460000000000264e+02 1.268453333332211628e+02 2.550260000000000105e+02 1.162419999999104903e+02
6.570000000000000000e+02 2.527113333333333571e+02 1.108833333332563029e+02 2.606533333333333644e+02 1.266553333332207387e+02 2.552693333333333499e+02 1.161419999999107233e+02
6.580000000000000000e+02 2.528973333333333358e+02 1.106373333332568905e+02 2.608773333333333539e+02 1.265066666665537696e+02 2.555046666666666511e+02 1.160133333332443613e+02
6.590000000000000000e+02 2.530913333333333526e+02 1.104179999999240636e+02 2.611346666666667033e+02 1.264206666665540695e+02 2.557253333333333103e+02 1.158553333332447295e+02
6.600000000000000000e+02 2.532926666666666620e+02 1.102146666665911994e+02 2.613759999999999764e+02 1.262946666665544626e+02 2.559233333333333462e+02 1.156186666665786049e+02
6.610000000000000000e+02 2.534459999999999980e+02 1.099186666665918892e+02 2.615419999999999732e+02 1.260059999998877345e+02 2.560766666666666538e+02 1.153073333332459924e+02
6.620000000000000000e+02 2.535860000000000127e+02 1.096026666665926257e+02 2.617226666666666688e+02 1.257706666665549449e+02 2.561893333333333658e+02 1.149366666665802086e+02
6.630000000000000000e+02 2.537146666666666590e+02 1.092753333332600505e+02 2.619526666666666870e+02 1.256226666665552898e+02 2.563093333333333135e+02 1.145626666665810660e+02
6.640000000000000000e+02 2.539353333333333467e+02 1.091173333332604329e+02 2.621666666666666856e+02 1.254453333332223792e+02 2.564673333333333289e+02 1.142813333332483978e+02
6.650000000000000000e+02 2.541293333333333067e+02 1.089159999999275499e+02 2.623059999999999832e+02 1.251366666665564225e+02 2.566393333333332976e+02 1.140306666665823201e+02
6.660000000000000000e+02 2.542826666666666711e+02 1.086139999999282679e+02 2.624239999999999782e+02 1.247679999998906055e+02 2.567333333333332916e+02 1.136293333332499174e+02
6.670000000000000000e+02 2.544553333333333285e+02 1.083639999999288364e+02 2.625566666666666720e+02 1.244273333332247375e+02 2.568299999999999841e+02 1.132206666665841794e+02
6.680000000000000000e+02 2.546033333333332962e+02 1.080779999999295171e+02 2.627280000000000086e+02 1.241653333332253624e+02 2.569713333333333480e+02 1.129166666665848879e+02
6.690000000000000000e+02 2.547500000000000000e+02 1.077659999999302443e+02 2.629666666666666401e+02 1.240233333332257075e+02 2.570973333333333244e+02 1.125566666665857412e+02
6.700000000000000000e+02 2.549273333333333653e+02 1.075426666665974267e+02 2.631739999999999782e+02 1.238393333332261079e+02 2.572466666666666697e+02 1.122539999999197846e+02
6.710000000000000000e+02 2.550633333333333326e+02 1.072046666665982286e+02 2.634379999999999882e+02 1.237719999998929268e+02 2.573853333333332785e+02 1.119119999999205959e+02
6.720000000000000000e+02 2.552239999999999895e+02 1.069186666665988810e+02 2.636326666666666938e+02 1.235506666665601188e+02 2.575606666666666911e+02 1.116713333332544948e+02
6.730000000000000000e+02 2.553946666666666374e+02 1.066839999999327659e+02 2.637686666666666611e+02 1.232226666665608974e+02 2.576986666666666679e+02 1.113419999999219101e+02
6.740000000000000000e+02 2.555640000000000214e+02 1.064359999999333581e+02 2.638993333333332885e+02 1.229073333332282800e+02 2.579019999999999868e+02 1.111466666665890415e+02
6.750000000000000000e+02 2.557486666666666792e+02 1.062113333332672056e+02 2.640106666666666797e+02 1.225179999998958635e+02 2.580846666666666920e+02 1.109026666665895959e+02
6.760000000000000000e+02 2.559413333333333185e+02 1.059899999999343834e+02 2.641426666666666847e+02 1.221679999998966935e+02 2.582086666666667156e+02 1.105513333332571051e+02
6.770000000000000000e+02 2.560559999999999832e+02 1.056339999999352131e+02 2.642740000000000578e+02 1.218326666665641369e+02 2.583740000000000236e+02 1.102733333332577388e+02
6.780000000000000000e+02 2.562500000000000000e+02 1.054486666666022927e+02 2.644893333333333203e+02 1.216653333332311888e+02 2.585286666666667088e+02 1.099799999999250844e+02
6.790000000000000000e+02 2.564053333333333171e+02 1.051739999999362851e+02 2.646106666666666456e+02 1.212933333332320558e+02 2.586986666666666110e+02 1.097413333332589787e+02
6.800000000000000000e+02 2.565526666666666529e+02 1.048866666666036167e+02 2.647833333333333599e+02 1.210433333332326242e+02 2.588773333333332971e+02 1.095166666665928261e+02
6.810000000000000000e+02 2.567406666666666410e+02 1.046559999999374924e+02 2.648820000000000050e+02 1.206573333332335380e+02 2.590246666666666329e+02 1.092306666665934927e+02
6.820000000000000000e+02 2.569460000000000264e+02 1.044586666666046142e+02 2.650759999999999650e+02 1.204419999999007018e+02 2.591333333333333258e+02 1.088379999999277459e+02
6.830000000000000000e+02 2.570666666666666629e+02 1.040939999999388021e+02 2.651833333333332803e+02 1.200706666665682292e+02 2.592413333333333298e+02 1.084553333332619900e+02
6.840000000000000000e+02 2.571733333333333462e+02 1.037193333332729992e+02 2.653346666666666920e+02 1.197653333332356169e+02 2.593919999999999959e+02 1.081626666665959817e+02
6.850000000000000000e+02 2.573460000000000036e+02 1.034679999999402753e+02 2.654866666666666788e+02 1.194733333332362974e+02 2.595506666666666433e+02 1.078773333332633229e+02
6.860000000000000000e+02 2.575253333333333217e+02 1.032373333332741225e+02 2.656713333333333367e+02 1.192439999999034796e+02 2.596639999999999873e+02 1.075093333332641805e+02
6.870000000000000000e+02 2.576453333333333262e+02 1.028559999999416732e+02 2.659239999999999782e+02 1.191626666665703453e+02 2.597633333333333212e+02 1.071053333332651221e+02
6.880000000000000000e+02 2.577866666666666333e+02 1.025119999999424749e+02 2.660480000000000018e+02 1.188066666665711750e+02 2.598726666666667029e+02 1.067073333332660354e+02
6.890000000000000000e+02 2.580046666666666511e+02 1.023566666666095131e+02 2.661933333333333280e+02 1.185139999999051952e+02 2.599706666666666592e+02 1.063179999999336189e+02
6.900000000000000000e+02 2.582620000000000005e+02 1.022786666666096949e+02 2.663226666666666915e+02 1.181766666665726575e+02 2.601200000000000045e+02 1.060026666666010158e+02
6.910000000000000000e+02 2.584279999999999973e+02 1.020046666666103192e+02 2.664839999999999804e+02 1.179046666665732914e+02 2.602400000000000091e+02 1.056519999999351711e+02
6.920000000000000000e+02 2.585513333333333321e+02 1.016793333332777678e+02 2.666386666666667224e+02 1.176039999999073018e+02 2.604239999999999782e+02 1.054193333332690372e+02
6.930000000000000000e+02 2.587533333333333303e+02 1.014766666666115640e+02 2.667606666666666797e+02 1.172386666665748294e+02 2.605926666666666733e+02 1.051539999999363317e+02
6.940000000000000000e+02 2.588933333333333167e+02 1.011633333332789562e+02 2.668660000000000423e+02 1.168666666665756964e+02 2.607053333333333285e+02 1.047533333332706036e+02
6.950000000000000000e+02 2.590240000000000009e+02 1.008453333332796973e+02 2.670040000000000191e+02 1.165299999999098191e+02 2.608033333333332848e+02 1.043406666666048892e+02
6.960000000000000000e+02 2.592359999999999900e+02 1.006879999999467543e+02 2.671666666666666856e+02 1.162573333332437926e+02 2.609279999999999973e+02 1.039886666666057238e+02
6.970000000000000000e+02 2.594706666666666592e+02 1.005419999999470804e+02 2.672993333333333794e+02 1.159093333332445894e+02 2.611599999999999682e+02 1.038553333332726822e+02
6.980000000000000000e+02 2.596753333333333558e+02 1.003453333332808768e+02 2.674526666666666301e+02 1.156199999999119257e+02 2.613826666666666370e+02 1.037239999999396645e+02
6.990000000000000000e+02 2.598273333333333426e+02 1.000686666666148597e+02 2.676240000000000236e+02 1.153453333332459181e+02 2.616013333333333435e+02 1.035619999999400420e+02
7.000000000000000000e+02 2.599846666666666692e+02 9.976999999994887958e+01 2.677446666666666601e+02 1.149833333332467475e+02 2.617213333333333480e+02 1.032019999999408810e+02
7.010000000000000000e+02 2.601526666666666188e+02 9.948999999994953214e+01 2.678899999999999864e+02 1.146713333332474747e+02 2.618493333333333339e+02 1.028626666666083480e+02
7.020000000000000000e+02 2.603353333333333239e+02 9.926599999995005419e+01 2.680099999999999909e+02 1.143086666665816438e+02 2.620020000000000095e+02 1.025619999999423726e+02
7.030000000000000000e+02 2.604979999999999905e+02 9.899599999995066923e+01 2.681739999999999782e+02 1.140613333332489105e+02 2.621213333333333821e+02 1.022019999999432116e+02
7.040000000000000000e+02 2.606333333333333258e+02 9.866199999995146186e+01 2.683193333333333612e+02 1.137693333332495769e+02 2.622839999999999918e+02 1.019459999999438082e+02
7.050000000000000000e+02 2.607853333333333694e+02 9.838399999995212397e+01 2.684819999999999709e+02 1.135146666665835085e+02 2.624433333333333280e+02 1.016519999999444934e+02
7.060000000000000000e+02 2.609379999999999882e+02 9.808799999995278540e+01 2.686866666666667243e+02 1.133446666665839189e+02 2.626166666666666742e+02 1.013719999999451602e+02
7.070000000000000000e+02 2.610966666666666924e+02 9.778666666662017803e+01 2.688673333333333062e+02 1.131206666665844125e+02 2.627926666666666620e+02 1.011366666666123706e+02
7.080000000000000000e+02 2.612473333333333017e+02 9.748666666662087721e+01 2.689719999999999800e+02 1.127473333332519587e+02 2.629386666666666770e+02 1.008259999999464185e+02
7.090000000000000000e+02 2.613880000000000337e+02 9.715733333328829247e+01 2.690826666666666256e+02 1.123659999999195236e+02 2.630433333333333508e+02 1.004426666666139738e+02
7.100000000000000000e+02 2.615906666666666638e+02 9.694866666662211685e+01 2.691859999999999786e+02 1.119573333332538141e+02 2.631739999999999782e+02 1.000986666666147755e+02
7.110000000000000000e+02 2.617680000000000291e+02 9.667666666662275077e+01 2.692966666666666811e+02 1.115759999999213505e+02 2.633639999999999759e+02 9.988399999994861389e+01
7.120000000000000000e+02 2.620193333333332930e+02 9.657999999995631413e+01 2.694026666666666756e+02 1.111959999999222646e+02 2.635293333333333408e+02 9.959933333328260119e+01
7.130000000000000000e+02 2.621966666666666583e+02 9.633466666662354783e+01 2.695126666666666893e+02 1.108146666665898010e+02 2.636960000000000264e+02 9.933466666661655609e+01
7.140000000000000000e+02 2.623926666666666279e+02 9.613733333329066966e+01 2.696413333333333071e+02 1.104619999999239610e+02 2.638733333333333348e+02 9.908999999995046437e+01
7.150000000000000000e+02 2.625720000000000027e+02 9.588399999995793621e+01 2.697793333333333408e+02 1.101359999999247350e+02 2.640366666666666333e+02 9.881599999995108874e+01
7.160000000000000000e+02 2.627566666666666606e+02 9.567199999995841608e+01 2.699166666666666288e+02 1.097986666665921689e+02 2.642126666666666779e+02 9.856666666661834597e+01
7.170000000000000000e+02 2.630393333333333317e+02 9.564466666662515593e+01 2.700540000000000305e+02 1.094833333332595657e+02 2.643846666666666465e+02 9.830866666661896147e+01
7.180000000000000000e+02 2.632866666666666333e+02 9.552399999995877522e+01 2.701740000000000350e+02 1.091326666665937353e+02 2.645020000000000095e+02 9.795666666661978184e+01
7.190000000000000000e+02 2.635073333333333494e+02 9.536266666662582736e+01 2.703026666666666529e+02 1.087826666665945368e+02 2.646106666666666456e+02 9.758066666662065813e+01
7.200000000000000000e+02 2.636833333333333371e+02 9.511999999995971677e+01 2.704326666666666483e+02 1.084373333332620177e+02 2.647406666666666410e+02 9.724933333328809226e+01
7.210000000000000000e+02 2.638399999999999750e+02 9.483266666662704836e+01 2.705486666666666906e+02 1.080546666665962334e+02 2.648799999999999955e+02 9.692399999995551241e+01
7.220000000000000000e+02 2.640253333333333217e+02 9.461133333329424033e+01 2.706720000000000255e+02 1.077039999999303888e+02 2.650399999999999636e+02 9.661866666662288594e+01
7.230000000000000000e+02 2.642219999999999800e+02 9.441133333329470645e+01 2.708053333333333512e+02 1.073846666665978091e+02 2.651846666666666579e+02 9.633599999995689700e+01
7.240000000000000000e+02 2.644259999999999877e+02 9.421933333329515392e+01 2.709159999999999968e+02 1.070059999999320155e+02 2.653806666666666843e+02 9.611133333329074446e+01
7.250000000000000000e+02 2.646073333333333153e+02 9.399399999996234101e+01 2.710513333333333321e+02 1.066759999999327988e+02 2.656373333333333449e+02 9.601199999995763790e+01
7.260000000000000000e+02 2.647693333333332930e+02 9.370866666662968214e+01 2.711726666666666574e+02 1.062979999999336655e+02 2.658193333333333612e+02 9.581133333329142943e+01
7.270000000000000000e+02 2.649806666666667070e+02 9.351733333329678999e+01 2.713046666666666624e+02 1.059599999999344675e+02 2.659446666666666488e+02 9.545266666662561761e+01
7.280000000000000000e+02 2.651286666666666179e+02 9.321399999996415886e+01 2.714853333333333012e+02 1.057346666666016546e+02 2.660480000000000018e+02 9.507599999995983353e+01
7.290000000000000000e+02 2.653146666666667102e+02 9.297133333329806248e+01 2.716580000000000155e+02 1.054619999999356139e+02 2.661613333333333458e+02 9.470933333329401194e+01
7.300000000000000000e+02 2.654766666666666310e+02 9.268133333329873835e+01 2.718019999999999641e+02 1.051366666666030198e+02 2.662853333333333126e+02 9.435333333329484162e+01
7.310000000000000000e+02 2.655826666666666824e+02 9.229133333329964728e+01 2.719313333333333276e+02 1.048173333332704544e+02 2.664466666666666583e+02 9.409266666662877299e+01
7.320000000000000000e+02 2.656879999999999882e+02 9.190399999996721192e+01 2.720380000000000109e+02 1.044459999999379818e+02 2.666120000000000232e+02 9.382199999996274187e+01
7.330000000000000000e+02 2.658079999999999927e+02 9.152599999996809288e+01 2.721306666666666843e+02 1.040193333332723000e+02 2.667506666666666320e+02 9.352133333329676645e+01
7.340000000000000000e+02 2.659559999999999604e+02 9.121733333330213611e+01 2.722206666666667161e+02 1.035946666666066278e+02 2.668679999999999950e+02 9.316866666663092644e+01
7.350000000000000000e+02 2.660713333333333708e+02 9.084733333330301264e+01 2.723266666666666538e+02 1.031953333332742346e+02 2.669753333333333103e+02 9.277333333329852394e+01
7.360000000000000000e+02 2.661719999999999686e+02 9.046599999997056329e+01 2.724339999999999691e+02 1.028146666666084457e+02 2.671566666666666947e+02 9.253599999996573899e+01
7.370000000000000000e+02 2.662833333333333030e+02 9.009199999997143493e+01 2.725360000000000014e+02 1.024246666666093688e+02 2.674193333333333271e+02 9.244133333329929769e+01
7.380000000000000000e+02 2.664340000000000259e+02 8.979399999997212944e+01 2.726426666666666847e+02 1.020519999999435754e+02 2.675520000000000209e+02 9.208999999996677843e+01
7.390000000000000000e+02 2.666033333333333530e+02 8.951266666663944704e+01 2.727753333333333217e+02 1.017153333332776697e+02 2.676820000000000164e+02 9.173533333330092887e+01
7.400000000000000000e+02 2.667553333333332830e+02 8.920733333330683479e+01 2.729426666666666961e+02 1.014379999999449922e+02 2.677953333333333035e+02 9.135866666663514479e+01
7.410000000000000000e+02 2.669153333333333080e+02 8.891799999997417103e+01 2.730446666666666715e+02 1.010673333332792083e+02 2.679993333333333680e+02 9.115599999996895519e+01
7.420000000000000000e+02 2.670980000000000132e+02 8.868933333330802782e+01 2.731539999999999964e+02 1.006899999999467354e+02 2.681739999999999782e+02 9.090799999996953318e+01
7.430000000000000000e+02 2.672920000000000300e+02 8.848266666664184754e+01 2.732580000000000382e+02 1.002933333332809980e+02 2.682893333333333317e+02 9.053799999997039549e+01
7.440000000000000000e+02 2.675213333333333594e+02 8.832133333330889968e+01 2.733540000000000418e+02 9.987133333328199569e+01 2.684066666666666947e+02 9.017866666663789488e+01
7.450000000000000000e+02 2.677326666666666597e+02 8.812933333330934715e+01 2.734633333333333098e+02 9.950799999994950440e+01 2.685520000000000209e+02 8.985999999997197563e+01
7.460000000000000000e+02 2.679579999999999700e+02 8.797866666664302215e+01 2.735720000000000027e+02 9.912866666661705040e+01 2.686613333333333458e+02 8.947999999997286125e+01
7.470000000000000000e+02 2.681080000000000041e+02 8.768399999997704697e+01 2.737086666666666588e+02 9.881666666661777754e+01 2.688019999999999641e+02 8.916399999997359771e+01
7.480000000000000000e+02 2.682606666666666797e+02 8.739266666664440208e+01 2.738213333333333139e+02 9.844066666661865384e+01 2.689926666666667074e+02 8.895266666664075217e+01
7.490000000000000000e+02 2.683906666666666752e+02 8.704533333331185929e+01 2.739653333333333194e+02 9.810599999995275766e+01 2.691606666666667138e+02 8.870599999997466512e+01
7.500000000000000000e+02 2.685600000000000023e+02 8.681599999997906991e+01 2.740840000000000032e+02 9.773066666662029434e+01 2.693073333333333039e+02 8.840199999997537361e+01
7.510000000000000000e+02 2.687686666666666611e+02 8.662266666664618242e+01 2.741859999999999786e+02 9.734799999995452424e+01 2.694073333333333267e+02 8.799999999997631051e+01
7.520000000000000000e+02 2.689680000000000177e+02 8.641333333331334643e+01 2.742933333333333508e+02 9.695133333328877256e+01 2.695313333333333503e+02 8.764866666664379125e+01
7.530000000000000000e+02 2.691733333333332894e+02 8.621399999998047292e+01 2.743879999999999768e+02 9.654066666662308194e+01 2.696746666666666670e+02 8.735133333331116035e+01
7.540000000000000000e+02 2.693993333333333453e+02 8.605799999998083649e+01 2.745066666666667174e+02 9.616733333329059974e+01 2.698093333333333703e+02 8.702533333331190590e+01
7.550000000000000000e+02 2.695679999999999836e+02 8.581933333331471658e+01 2.746166666666666742e+02 9.578999999995815529e+01 2.699219999999999686e+02 8.665199999997945213e+01
7.560000000000000000e+02 2.697379999999999995e+02 8.556866666664863885e+01 2.747246666666666215e+02 9.542733333329232437e+01 2.700773333333333426e+02 8.638533333331341169e+01
7.570000000000000000e+02 2.698413333333333526e+02 8.518066666664955733e+01 2.748573333333333153e+02 9.509599999995977271e+01 2.702373333333333107e+02 8.609733333331408289e+01
7.580000000000000000e+02 2.699533333333333189e+02 8.478133333331713573e+01 2.749873333333333107e+02 9.477933333329384880e+01 2.703993333333332885e+02 8.582333333331472147e+01
7.590000000000000000e+02 2.700713333333333139e+02 8.439866666665137984e+01 2.750973333333333244e+02 9.441133333329469224e+01 2.706206666666666933e+02 8.567066666664840113e+01
7.600000000000000000e+02 2.701773333333333085e+02 8.400733333331895381e+01 2.752046666666666397e+02 9.399999999996232702e+01 2.708379999999999654e+02 8.548799999998216492e+01
7.610000000000000000e+02 2.703180000000000405e+02 8.369733333331967629e+01 2.753059999999999832e+02 9.360266666662991497e+01 2.709540000000000077e+02 8.512999999998299927e+01
7.620000000000000000e+02 2.705400000000000205e+02 8.354066666665337948e+01 2.754220000000000255e+02 9.324133333329743323e+01 2.711013333333333435e+02 8.484066666665034973e+01
7.630000000000000000e+02 2.706546666666666852e+02 8.318266666665421383e+01 2.755433333333333508e+02 9.286733333329830486e+01 2.712213333333333480e+02 8.449399999998448152e+01
7.640000000000000000e+02 2.707886666666666429e+02 8.285533333332162442e+01 2.756546666666666852e+02 9.247133333329922777e+01 2.713333333333333144e+02 8.412066666665201353e+01
7.650000000000000000e+02 2.708999999999999773e+02 8.247133333332253358e+01 2.757839999999999918e+02 9.210266666663341084e+01 2.714340000000000259e+02 8.372933333331958750e+01
7.660000000000000000e+02 2.710153333333333308e+02 8.209999999999006093e+01 2.759293333333333180e+02 9.178133333330083587e+01 2.715193333333332930e+02 8.329999999998726423e+01
7.670000000000000000e+02 2.711553333333333171e+02 8.178733333332412769e+01 2.760339999999999918e+02 9.139333333330174014e+01 2.716093333333333248e+02 8.291199999998816850e+01
7.680000000000000000e+02 2.712813333333332935e+02 8.144733333332490588e+01 2.761419999999999959e+02 9.099533333330265350e+01 2.717073333333333380e+02 8.251933333332242171e+01
7.690000000000000000e+02 2.713813333333333730e+02 8.104733333332583811e+01 2.762513333333333208e+02 9.060599999997023701e+01 2.718233333333333235e+02 8.215533333332327004e+01
7.700000000000000000e+02 2.715946666666666829e+02 8.087933333332624386e+01 2.764006666666666661e+02 9.030399999997094085e+01 2.719679999999999609e+02 8.185466666665729463e+01
7.710000000000000000e+02 2.717440000000000282e+02 8.058733333332692439e+01 2.765093333333333021e+02 8.990999999997185910e+01 2.721206666666666933e+02 8.156533333332464508e+01
7.720000000000000000e+02 2.718919999999999959e+02 8.027999999999430258e+01 2.766186666666666838e+02 8.952266666663942374e+01 2.722253333333333671e+02 8.116999999999222837e+01
7.730000000000000000e+02 2.720426666666666620e+02 7.999399999999496913e+01 2.767646666666666988e+02 8.921399999997348118e+01 2.723799999999999955e+02 8.089066666665954131e+01
7.740000000000000000e+02 2.721873333333332994e+02 7.968266666666237086e+01 2.768953333333333262e+02 8.887599999997426892e+01 2.725553333333333512e+02 8.064533333332677500e+01
7.750000000000000000e+02 2.722913333333333412e+02 7.930733333332990753e+01 2.769979999999999905e+02 8.849399999997515920e+01 2.726946666666667056e+02 8.031999999999420936e+01
7.760000000000000000e+02 2.724193333333332703e+02 7.895733333333072324e+01 2.770986666666667020e+02 8.810266666664274737e+01 2.728706666666666933e+02 8.006199999999481065e+01
7.770000000000000000e+02 2.725919999999999845e+02 7.869933333333131031e+01 2.772046666666666397e+02 8.769533333331035863e+01 2.731460000000000150e+02 8.000666666666160154e+01
7.780000000000000000e+02 2.728086666666666815e+02 7.851466666666507876e+01 2.773173333333332948e+02 8.731933333331122071e+01 2.733480000000000132e+02 7.981399999999538863e+01
7.790000000000000000e+02 2.729699999999999704e+02 7.824066666666571734e+01 2.774613333333333571e+02 8.700933333331195740e+01 2.734606666666666683e+02 7.944933333332957659e+01
7.800000000000000000e+02 2.731106666666666456e+02 7.792933333333311907e+01 2.775706666666666820e+02 8.662866666664616844e+01 2.736273333333333539e+02 7.917999999999686622e+01
7.810000000000000000e+02 2.732606666666666797e+02 7.764333333333378562e+01 2.776733333333333462e+02 8.620999999998048224e+01 2.738026666666666529e+02 7.891999999999747217e+01
7.820000000000000000e+02 2.733606666666667024e+02 7.724933333333470387e+01 2.777853333333333694e+02 8.581733333331473546e+01 2.739633333333333667e+02 7.864266666666478045e+01
7.830000000000000000e+02 2.735226666666666802e+02 7.697200000000201214e+01 2.778893333333332976e+02 8.542666666664896979e+01 2.741840000000000259e+02 7.848933333333181395e+01
7.840000000000000000e+02 2.736813333333333276e+02 7.670533333333597170e+01 2.779846666666666692e+02 8.503999999998320902e+01 2.744060000000000059e+02 7.833399999999883789e+01
7.850000000000000000e+02 2.738266666666667106e+02 7.642400000000328930e+01 2.780853333333333239e+02 8.461933333331751328e+01 2.745493333333333794e+02 7.802799999999955105e+01
7.860000000000000000e+02 2.739113333333333458e+02 7.598933333333764040e+01 2.781953333333333376e+02 8.425799999998503154e+01 2.747613333333333117e+02 7.785399999999995657e+01
7.870000000000000000e+02 2.740059999999999718e+02 7.557133333333861458e+01 2.782853333333333694e+02 8.383199999998602436e+01 2.749073333333333267e+02 7.756400000000063244e+01
7.880000000000000000e+02 2.741213333333333253e+02 7.521466666667276968e+01 2.783946666666666374e+02 8.343733333332026803e+01 2.750319999999999823e+02 7.721200000000145280e+01
7.890000000000000000e+02 2.742640000000000100e+02 7.489600000000685043e+01 2.785273333333333312e+02 8.310333333332106065e+01 2.751739999999999782e+02 7.690533333333550559e+01
7.900000000000000000e+02 2.743746666666666556e+02 7.451133333334107078e+01 2.786413333333333640e+02 8.274733333332189034e+01 2.752933333333332939e+02 7.654600000000300497e+01
7.910000000000000000e+02 2.744859999999999900e+02 7.412533333334198460e+01 2.787473333333333585e+02 8.235933333332279460e+01 2.754499999999999886e+02 7.624933333333703445e+01
7.920000000000000000e+02 2.746073333333333721e+02 7.377466666667612571e+01 2.788473333333333244e+02 8.195599999999039653e+01 2.756106666666667024e+02 7.597600000000433340e+01
7.930000000000000000e+02 2.747566666666666606e+02 7.348400000001014121e+01 2.789666666666666401e+02 8.162733333332450059e+01 2.757626666666666893e+02 7.568333333333833934e+01
7.940000000000000000e+02 2.749333333333333371e+02 7.324400000001070055e+01 2.790953333333333148e+02 8.129066666665860907e+01 2.759313333333333276e+02 7.541800000000563386e+01
7.950000000000000000e+02 2.751306666666666843e+02 7.301933333334454801e+01 2.791999999999999886e+02 8.086666666665959724e+01 2.761033333333333530e+02 7.513600000000629109e+01
7.960000000000000000e+02 2.752926666666666620e+02 7.275333333334518215e+01 2.792973333333333130e+02 8.044399999999392037e+01 2.762393333333333203e+02 7.479266666667376739e+01
7.970000000000000000e+02 2.754739999999999895e+02 7.250466666667908555e+01 2.793880000000000337e+02 8.003999999999486192e+01 2.764086666666666474e+02 7.452333333334105703e+01
7.980000000000000000e+02 2.756193333333333157e+02 7.219200000001315232e+01 2.794853333333333580e+02 7.962866666666249671e+01 2.765653333333333421e+02 7.422266666667508161e+01
7.990000000000000000e+02 2.757920000000000300e+02 7.192066666668044661e+01 2.795853333333333239e+02 7.923466666666340075e+01 2.766766666666666765e+02 7.384066666667597190e+01
8.000000000000000000e+02 2.759526666666666870e+02 7.164800000001442015e+01 2.796966666666667152e+02 7.886466666666426306e+01 2.768166666666666629e+02 7.351466666667673167e+01
8.010000000000000000e+02 2.761700000000000159e+02 7.147600000001482101e+01 2.797993333333333226e+02 7.846666666666519063e+01 2.769693333333332816e+02 7.323933333334404949e+01
8.020000000000000000e+02 2.764053333333333171e+02 7.135066666668177504e+01 2.799026666666666756e+02 7.805733333333282076e+01 2.771606666666666570e+02 7.299866666667793424e+01
8.030000000000000000e+02 2.765806666666666729e+02 7.107400000001575791e+01 2.800113333333333117e+02 7.765266666666708772e+01 2.773740000000000236e+02 7.284466666667829315e+01
8.040000000000000000e+02 2.767093333333333476e+02 7.073266666668321534e+01 2.801000000000000227e+02 7.722266666666810409e+01 2.775666666666666629e+02 7.261400000001216881e+01
8.050000000000000000e+02 2.768439999999999941e+02 7.037800000001737999e+01 2.802119999999999891e+02 7.682400000000235707e+01 2.777166666666666401e+02 7.229733333334624490e+01
8.060000000000000000e+02 2.770126666666666324e+02 7.012933333335129760e+01 2.803246666666667011e+02 7.643933333333659164e+01 2.778980000000000246e+02 7.204733333334682754e+01
8.070000000000000000e+02 2.771553333333333740e+02 6.982000000001868045e+01 2.804293333333333749e+02 7.604933333333750056e+01 2.780353333333333694e+02 7.171333333334760596e+01
8.080000000000000000e+02 2.773559999999999945e+02 6.961133333335250484e+01 2.805420000000000300e+02 7.566933333333838618e+01 2.781600000000000250e+02 7.136666666668173775e+01
8.090000000000000000e+02 2.775419999999999732e+02 6.935866666668641756e+01 2.806460000000000150e+02 7.526866666667264383e+01 2.783273333333333426e+02 7.112400000001564138e+01
8.100000000000000000e+02 2.776480000000000246e+02 6.897266666668733137e+01 2.807593333333333021e+02 7.489200000000685975e+01 2.784706666666666592e+02 7.080133333334971724e+01
8.110000000000000000e+02 2.777580000000000382e+02 6.858733333335489135e+01 2.808600000000000136e+02 7.448866666667446168e+01 2.786260000000000332e+02 7.050666666668374205e+01
8.120000000000000000e+02 2.778559999999999945e+02 6.819000000002247930e+01 2.809600000000000364e+02 7.408333333334206827e+01 2.787826666666666711e+02 7.021466666668442258e+01
8.130000000000000000e+02 2.780199999999999818e+02 6.787133333335656005e+01 2.810606666666666342e+02 7.367533333334303336e+01 2.789439999999999600e+02 6.993333333335175439e+01
8.140000000000000000e+02 2.781299999999999955e+02 6.748333333335746431e+01 2.811599999999999682e+02 7.326666666667730965e+01 2.790613333333333230e+02 6.955933333335262603e+01
8.150000000000000000e+02 2.783020000000000209e+02 6.720933333335810289e+01 2.812599999999999909e+02 7.288000000001154888e+01 2.791533333333333644e+02 6.914533333335359089e+01
8.160000000000000000e+02 2.784300000000000068e+02 6.686200000002557431e+01 2.813600000000000136e+02 7.246666666667917411e+01 2.792906666666666524e+02 6.879333333335441125e+01
8.170000000000000000e+02 2.785920000000000414e+02 6.660200000002618026e+01 2.814619999999999891e+02 7.207333333334676695e+01 2.794159999999999968e+02 6.843200000002191530e+01
8.180000000000000000e+02 2.787679999999999723e+02 6.635733333336008855e+01 2.815720000000000027e+02 7.168533333334767121e+01 2.795313333333333503e+02 6.805133333335612633e+01
8.190000000000000000e+02 2.789700000000000273e+02 6.614066666669391736e+01 2.816659999999999968e+02 7.126266666668198013e+01 2.796279999999999859e+02 6.764600000002374713e+01
8.200000000000000000e+02 2.791353333333333353e+02 6.587533333336121188e+01 2.817566666666666606e+02 7.083933333334964288e+01 2.797599999999999909e+02 6.728933333335791644e+01
8.210000000000000000e+02 2.792673333333333403e+02 6.551466666669539052e+01 2.818639999999999759e+02 7.047066666668384016e+01 2.798866666666666561e+02 6.695466666669202027e+01
8.220000000000000000e+02 2.793880000000000337e+02 6.516400000002953163e+01 2.819819999999999709e+02 7.010733333335134887e+01 2.799886666666666883e+02 6.655733333335960822e+01
8.230000000000000000e+02 2.795213333333333026e+02 6.485533333336358908e+01 2.820986666666666451e+02 6.974600000001885292e+01 2.801026666666666642e+02 6.616133333336054534e+01
8.240000000000000000e+02 2.796673333333333176e+02 6.454266666669758479e+01 2.822406666666666410e+02 6.941266666668630592e+01 2.802633333333333212e+02 6.588333333336119324e+01
8.250000000000000000e+02 2.798360000000000127e+02 6.426400000003091861e+01 2.823866666666666561e+02 6.908400000002039576e+01 2.803953333333333262e+02 6.555266666669528774e+01
8.260000000000000000e+02 2.800200000000000387e+02 6.402266666669748929e+01 2.825026666666666983e+02 6.871400000002125807e+01 2.805053333333333399e+02 6.517666666669617825e+01
8.270000000000000000e+02 2.801573333333333267e+02 6.369400000003061280e+01 2.826093333333333248e+02 6.831266666668885534e+01 2.806046666666666738e+02 6.476466666669712424e+01
8.280000000000000000e+02 2.802993333333333226e+02 6.337800000003072398e+01 2.827066666666667061e+02 6.790000000002315517e+01 2.806946666666666488e+02 6.436333333336402518e+01
8.290000000000000000e+02 2.804806666666667070e+02 6.314466666669753181e+01 2.828020000000000209e+02 6.747733333335747830e+01 2.807946666666666715e+02 6.395266666669735400e+01
8.300000000000000000e+02 2.805786666666666065e+02 6.275400000003072876e+01 2.829133333333332985e+02 6.709466666669170820e+01 2.808959999999999582e+02 6.355066666669733877e+01
8.310000000000000000e+02 2.806966666666666583e+02 6.239466666669694916e+01 2.830166666666667084e+02 6.668266666669266840e+01 2.810113333333333685e+02 6.316333333336397970e+01
8.320000000000000000e+02 2.808366666666667015e+02 6.206000000002987349e+01 2.831166666666666174e+02 6.629333333336023770e+01 2.811080000000000041e+02 6.275533333336396424e+01
8.330000000000000000e+02 2.809900000000000091e+02 6.175800000002951151e+01 2.832180000000000177e+02 6.590333333336114663e+01 2.812226666666666688e+02 6.237000000003025946e+01
8.340000000000000000e+02 2.811066666666666833e+02 6.137800000002904710e+01 2.833100000000000023e+02 6.550200000002874390e+01 2.813260000000000218e+02 6.196533333336309113e+01
8.350000000000000000e+02 2.812106666666666683e+02 6.098000000002855359e+01 2.834033333333333076e+02 6.507866666669639244e+01 2.814353333333333467e+02 6.156733333336261182e+01
8.360000000000000000e+02 2.813206666666666820e+02 6.061000000002810850e+01 2.835066666666666606e+02 6.468133333336399460e+01 2.815286666666667088e+02 6.114133333336208409e+01
8.370000000000000000e+02 2.814266666666666765e+02 6.022400000002762965e+01 2.836093333333333248e+02 6.430133333336488022e+01 2.816186666666666270e+02 6.073866666669492531e+01
8.380000000000000000e+02 2.815346666666666806e+02 5.983533333336049509e+01 2.837026666666666301e+02 6.387333333336538033e+01 2.817433333333333394e+02 6.038733333336116971e+01
8.390000000000000000e+02 2.816493333333333453e+02 5.944066666669334609e+01 2.837913333333333412e+02 6.345600000003157959e+01 2.818593333333333248e+02 6.001866666669404538e+01
8.400000000000000000e+02 2.817593333333333590e+02 5.903933333335952227e+01 2.838840000000000146e+02 6.304200000003108073e+01 2.819653333333333194e+02 5.961800000002689615e+01
8.410000000000000000e+02 2.818646666666666647e+02 5.865200000002570846e+01 2.839866666666666788e+02 6.266266666669727670e+01 2.820666666666666629e+02 5.921000000002639752e+01
8.420000000000000000e+02 2.819680000000000177e+02 5.824600000002521938e+01 2.840773333333333426e+02 6.222933333336341377e+01 2.821726666666666574e+02 5.882000000002591378e+01
8.430000000000000000e+02 2.820673333333332948e+02 5.784266666669138601e+01 2.841733333333333462e+02 6.182400000002958507e+01 2.822913333333333412e+02 5.846133333335880877e+01
8.440000000000000000e+02 2.821926666666666392e+02 5.749600000002429567e+01 2.842679999999999723e+02 6.143066666669577103e+01 2.824240000000000350e+02 5.810933333335837858e+01
8.450000000000000000e+02 2.823286666666666633e+02 5.717866666669057452e+01 2.843733333333333348e+02 6.103733333336195699e+01 2.825286666666667088e+02 5.771933333335790905e+01
8.460000000000000000e+02 2.824780000000000086e+02 5.687400000002354261e+01 2.844746666666666783e+02 6.063733333336146814e+01 2.826393333333333544e+02 5.733600000002410013e+01
8.470000000000000000e+02 2.826226666666666461e+02 5.656266666668982168e+01 2.845779999999999745e+02 6.023800000002765387e+01 2.827806666666666615e+02 5.703800000002374304e+01
8.480000000000000000e+02 2.827166666666666970e+02 5.616200000002267245e+01 2.846773333333333085e+02 5.983133333336049020e+01 2.829353333333333467e+02 5.674333333335671625e+01
8.490000000000000000e+02 2.828566666666666833e+02 5.583466666668893197e+01 2.847686666666666611e+02 5.942000000002664706e+01 2.830546666666666624e+02 5.637933333335627140e+01
8.500000000000000000e+02 2.829633333333333667e+02 5.545400000002180718e+01 2.848666666666666742e+02 5.904600000002619709e+01 2.831613333333333458e+02 5.600733333335581676e+01
8.510000000000000000e+02 2.830760000000000218e+02 5.506933333335466330e+01 2.849673333333333289e+02 5.864533333335903365e+01 2.833120000000000118e+02 5.570133333335543568e+01
8.520000000000000000e+02 2.831780000000000541e+02 5.467800000002085881e+01 2.850579999999999927e+02 5.824600000002521938e+01 2.834159999999999968e+02 5.531333333335496150e+01
8.530000000000000000e+02 2.832813333333332935e+02 5.428600000002037973e+01 2.851713333333333367e+02 5.786800000002475031e+01 2.835186666666666611e+02 5.492466666668782693e+01
8.540000000000000000e+02 2.833880000000000337e+02 5.388933333335322118e+01 2.852780000000000200e+02 5.746066666669092626e+01 2.836273333333332971e+02 5.452466666668733808e+01
8.550000000000000000e+02 2.834886666666666883e+02 5.347866666668605262e+01 2.853813333333333162e+02 5.707533333335712200e+01 2.837359999999999900e+02 5.414266666668686412e+01
8.560000000000000000e+02 2.835913333333333526e+02 5.307466666668555888e+01 2.854753333333333103e+02 5.667933333335663804e+01 2.838213333333333139e+02 5.372333333335302541e+01
8.570000000000000000e+02 2.836886666666666770e+02 5.267666666668507958e+01 2.855773333333333426e+02 5.628333333335615407e+01 2.839159999999999968e+02 5.331466666668585219e+01
8.580000000000000000e+02 2.837899999999999636e+02 5.228666666668459584e+01 2.856860000000000355e+02 5.589666666668901485e+01 2.840133333333333212e+02 5.290933333335202349e+01
8.590000000000000000e+02 2.839006666666666661e+02 5.190733333335080602e+01 2.857813333333333503e+02 5.550533333335519615e+01 2.841239999999999668e+02 5.253266666668490359e+01
8.600000000000000000e+02 2.839946666666666601e+02 5.149600000001696287e+01 2.858766666666666652e+02 5.511066666668804714e+01 2.842733333333333690e+02 5.221066666668450296e+01
8.610000000000000000e+02 2.841366666666666561e+02 5.118933333334992142e+01 2.859819999999999709e+02 5.471800000002090769e+01 2.843739999999999668e+02 5.181400000001735862e+01
8.620000000000000000e+02 2.842366666666666788e+02 5.081666666668280641e+01 2.860853333333333239e+02 5.432266666668708410e+01 2.844733333333333007e+02 5.138933333335016584e+01
8.630000000000000000e+02 2.843373333333333335e+02 5.042733333334899726e+01 2.861906666666666865e+02 5.393933333335328939e+01 2.845720000000000027e+02 5.100066666668303128e+01
8.640000000000000000e+02 2.844406666666666297e+02 5.001866666668182404e+01 2.862726666666666802e+02 5.351066666668609173e+01 2.846766666666666197e+02 5.060866666668255220e+01
8.650000000000000000e+02 2.845226666666666802e+02 4.958000000001462126e+01 2.863620000000000232e+02 5.309533333335225791e+01 2.847773333333333312e+02 5.019200000001536921e+01
8.660000000000000000e+02 2.846346666666666465e+02 4.920333333334750137e+01 2.864700000000000273e+02 5.271533333335179350e+01 2.849320000000000164e+02 4.989266666668167716e+01
8.670000000000000000e+02 2.847373333333333107e+02 4.880000000001366800e+01 2.865766666666666538e+02 5.231066666668462517e+01 2.850453333333333035e+02 4.952333333334789245e+01
8.680000000000000000e+02 2.848333333333333144e+02 4.838200000001315715e+01 2.866773333333333085e+02 5.192266666668415098e+01 2.851460000000000150e+02 4.913000000001407130e+01
8.690000000000000000e+02 2.849446666666667056e+02 4.798800000001267563e+01 2.867766666666666993e+02 5.151200000001698243e+01 2.852980000000000018e+02 4.883266666668037459e+01
8.700000000000000000e+02 2.850480000000000018e+02 4.760266666667887137e+01 2.868666666666666742e+02 5.109666666668314861e+01 2.854053333333333171e+02 4.846066666667991996e+01
8.710000000000000000e+02 2.851353333333333353e+02 4.717400000001168081e+01 2.869693333333333385e+02 5.069266666668265486e+01 2.855046666666667079e+02 4.806066666667943110e+01
8.720000000000000000e+02 2.852306666666666501e+02 4.675333333334450003e+01 2.870766666666667106e+02 5.030666666668217601e+01 2.856240000000000236e+02 4.768666666667897402e+01
8.730000000000000000e+02 2.853360000000000127e+02 4.637066666667736570e+01 2.871746666666666670e+02 4.989400000001501212e+01 2.857540000000000191e+02 4.732266666667852917e+01
8.740000000000000000e+02 2.854453333333333376e+02 4.597400000001021425e+01 2.872793333333333408e+02 4.949000000001451838e+01 2.858913333333333640e+02 4.698800000001145349e+01
8.750000000000000000e+02 2.855653333333333421e+02 4.561266666667643932e+01 2.873726666666666461e+02 4.907266666668067501e+01 2.860360000000000014e+02 4.668800000001108685e+01
8.760000000000000000e+02 2.856980000000000359e+02 4.527800000000936365e+01 2.874793333333333862e+02 4.868666666668019616e+01 2.861380000000000337e+02 4.629466666667727281e+01
8.770000000000000000e+02 2.858206666666666820e+02 4.492333333334226353e+01 2.875653333333333421e+02 4.827000000001302737e+01 2.862300000000000182e+02 4.587466666667675952e+01
8.780000000000000000e+02 2.859433333333333280e+02 4.457266666667516830e+01 2.876600000000000250e+02 4.786933333334586393e+01 2.863273333333333426e+02 4.547933333334294304e+01
8.790000000000000000e+02 2.860786666666667202e+02 4.424400000000809996e+01 2.877566666666667174e+02 4.747133333334537753e+01 2.864193333333333271e+02 4.506000000000909722e+01
8.800000000000000000e+02 2.861726666666666574e+02 4.386200000000763310e+01 2.878546666666666738e+02 4.703800000001151460e+01 2.865219999999999914e+02 4.466666666667528318e+01
8.810000000000000000e+02 2.862713333333333594e+02 4.345733333334047188e+01 2.879479999999999791e+02 4.663666666667769078e+01 2.866226666666667029e+02 4.425800000000811707e+01
8.820000000000000000e+02 2.863666666666666742e+02 4.305066666667330821e+01 2.880346666666666806e+02 4.620600000001049779e+01 2.867259999999999991e+02 4.384733333334094851e+01
8.830000000000000000e+02 2.864826666666666597e+02 4.266733333333950640e+01 2.881293333333333635e+02 4.578800000000998693e+01 2.868333333333333712e+02 4.346466666667381418e+01
8.840000000000000000e+02 2.865980000000000132e+02 4.231266666667240628e+01 2.882320000000000277e+02 4.540333333334285015e+01 2.869659999999999513e+02 4.313600000000674584e+01
8.850000000000000000e+02 2.867460000000000377e+02 4.201600000000537705e+01 2.883266666666666538e+02 4.501533333334237597e+01 2.870573333333333039e+02 4.272066666667290491e+01
8.860000000000000000e+02 2.868839999999999577e+02 4.167666666667162900e+01 2.884220000000000255e+02 4.462266666667522941e+01 2.871593333333333362e+02 4.230333333333906154e+01
8.870000000000000000e+02 2.869940000000000282e+02 4.129533333333782963e+01 2.885319999999999823e+02 4.424000000000809507e+01 2.872906666666666524e+02 4.197266666667199075e+01
8.880000000000000000e+02 2.871066666666666833e+02 4.090266666667068307e+01 2.886346666666667033e+02 4.386933333334097540e+01 2.874226666666666574e+02 4.163733333333824760e+01
8.890000000000000000e+02 2.871979999999999791e+02 4.049866666667018933e+01 2.887433333333333394e+02 4.348666666667384106e+01 2.875313333333333503e+02 4.125800000000445067e+01
8.900000000000000000e+02 2.873086666666666815e+02 4.011733333333638996e+01 2.888473333333333244e+02 4.308133333334001236e+01 2.876353333333333353e+02 4.085533333333729189e+01
8.910000000000000000e+02 2.874106666666666570e+02 3.969066666666920185e+01 2.889479999999999791e+02 4.268600000000619588e+01 2.877280000000000086e+02 4.043533333333677859e+01
8.920000000000000000e+02 2.875206666666666706e+02 3.931133333333540492e+01 2.890546666666666624e+02 4.229533333333905176e+01 2.878360000000000127e+02 4.003400000000295478e+01
8.930000000000000000e+02 2.876160000000000423e+02 3.890200000000157132e+01 2.891546666666666852e+02 4.188533333333855069e+01 2.879333333333333371e+02 3.962800000000245859e+01
8.940000000000000000e+02 2.877046666666666965e+02 3.851066666666775973e+01 2.892653333333333308e+02 4.151266666667142857e+01 2.880339999999999918e+02 3.923600000000197952e+01
8.950000000000000000e+02 2.878100000000000591e+02 3.810000000000059117e+01 2.893566666666666833e+02 4.111466666667094216e+01 2.881340000000000146e+02 3.882933333333481585e+01
8.960000000000000000e+02 2.879046666666666283e+02 3.768666666666675269e+01 2.894606666666666683e+02 4.072133333333712812e+01 2.882399999999999523e+02 3.842066666666764974e+01
8.970000000000000000e+02 2.880219999999999914e+02 3.732666666666631272e+01 2.895620000000000118e+02 4.030600000000328720e+01 2.883486666666666451e+02 3.802733333333383570e+01
8.980000000000000000e+02 2.882133333333333667e+02 3.712333333333273089e+01 2.896700000000000159e+02 3.994200000000284234e+01 2.884540000000000077e+02 3.763533333333335662e+01
8.990000000000000000e+02 2.883513333333333435e+02 3.680066666666566988e+01 2.897666666666666515e+02 3.951866666666899164e+01 2.885353333333333126e+02 3.718199999999946925e+01
9.000000000000000000e+02 2.884480000000000359e+02 3.638533333333182895e+01 2.898693333333333726e+02 3.911800000000183530e+01 2.886393333333333544e+02 3.680733333333234469e+01
9.010000000000000000e+02 2.885533333333333417e+02 3.597799999999799780e+01 2.899740000000000464e+02 3.871866666666801393e+01 2.887833333333333599e+02 3.650199999999863820e+01
9.020000000000000000e+02 2.886513333333333549e+02 3.557199999999750162e+01 2.900666666666666629e+02 3.831400000000085271e+01 2.889133333333332985e+02 3.617533333333157231e+01
9.030000000000000000e+02 2.887473333333333585e+02 3.516733333333034039e+01 2.901646666666666761e+02 3.791066666666702645e+01 2.890266666666666424e+02 3.579266666666443797e+01
9.040000000000000000e+02 2.888319999999999936e+02 3.473733333332981488e+01 2.902653333333333308e+02 3.750866666666653515e+01 2.891239999999999668e+02 3.538599999999727430e+01
9.050000000000000000e+02 2.889486666666666679e+02 3.436733333332936269e+01 2.903666666666666742e+02 3.711266666666605119e+01 2.892420000000000186e+02 3.497999999999677812e+01
9.060000000000000000e+02 2.891093333333333248e+02 3.407999999999567819e+01 2.904619999999999891e+02 3.670733333333222248e+01 2.893406666666666638e+02 3.457666666666295185e+01
9.070000000000000000e+02 2.892119999999999891e+02 3.367533333332851697e+01 2.905653333333333421e+02 3.633399999999843288e+01 2.894333333333333371e+02 3.416866666666245322e+01
9.080000000000000000e+02 2.893779999999999859e+02 3.341333333332819677e+01 2.906553333333333171e+02 3.593266666666460907e+01 2.895400000000000205e+02 3.378866666666198881e+01
9.090000000000000000e+02 2.895066666666666606e+02 3.308199999999445851e+01 2.907686666666666611e+02 3.554533333333080236e+01 2.896406666666666752e+02 3.337599999999481781e+01
9.100000000000000000e+02 2.895973333333333244e+02 3.270466666666066402e+01 2.908593333333333248e+02 3.514066666666364114e+01 2.897713333333333026e+02 3.301533333332785247e+01
9.110000000000000000e+02 2.896973333333333471e+02 3.231799999999361717e+01 2.909666666666666970e+02 3.475199999999649947e+01 2.899200000000000159e+02 3.270933333332757798e+01
9.120000000000000000e+02 2.898060000000000400e+02 3.191333333332688937e+01 2.910713333333333708e+02 3.436466666666269276e+01 2.900380000000000109e+02 3.234266666666066214e+01
9.130000000000000000e+02 2.899073333333333267e+02 3.150399999999354250e+01 2.911686666666666383e+02 3.396199999999553398e+01 2.901273333333332971e+02 3.192799999999373739e+01
9.140000000000000000e+02 2.900000000000000000e+02 3.109333333332697435e+01 2.912593333333333590e+02 3.353133333332834098e+01 2.902259999999999991e+02 3.153933333332684441e+01
9.150000000000000000e+02 2.900953333333333717e+02 3.068599999999386796e+01 2.913686666666666838e+02 3.314866666666120665e+01 2.903486666666667020e+02 3.118666666666025833e+01
9.160000000000000000e+02 2.901953333333332807e+02 3.028599999999408965e+01 2.914593333333333476e+02 3.273133333332736328e+01 2.904919999999999618e+02 3.086399999999377286e+01
9.170000000000000000e+02 2.902993333333333226e+02 2.988933333332764164e+01 2.915593333333333135e+02 3.233199999999354191e+01 2.906026666666667211e+02 3.048533333332731132e+01
9.180000000000000000e+02 2.903960000000000150e+02 2.949533333332786000e+01 2.916713333333333367e+02 3.196199999999320340e+01 2.907200000000000273e+02 3.010333333332752304e+01
9.190000000000000000e+02 2.904953333333333489e+02 2.910666666666141111e+01 2.917733333333333690e+02 3.154666666666005881e+01 2.908346666666666920e+02 2.974999999999438671e+01
9.200000000000000000e+02 2.906493333333333453e+02 2.881533333332823688e+01 2.918659999999999854e+02 3.115733333332693888e+01 2.909693333333333385e+02 2.940599999999457737e+01
9.210000000000000000e+02 2.907599999999999909e+02 2.843666666666178600e+01 2.919733333333333576e+02 3.075466666666049420e+01 2.910813333333333617e+02 2.901466666666145855e+01
9.220000000000000000e+02 2.908573333333333721e+02 2.802533333332867471e+01 2.920753333333333330e+02 3.035066666666072166e+01 2.912259999999999991e+02 2.869599999999497086e+01
9.230000000000000000e+02 2.909546666666666397e+02 2.763333333332889197e+01 2.921933333333333849e+02 2.998466666666092095e+01 2.913400000000000318e+02 2.833133333332850867e+01
9.240000000000000000e+02 2.910466666666666811e+02 2.722999999999578336e+01 2.922913333333333412e+02 2.956399999999449335e+01 2.914426666666666392e+02 2.793533333332872814e+01
9.250000000000000000e+02 2.911379999999999768e+02 2.682533333332933978e+01 2.923846666666666465e+02 2.915599999999471947e+01 2.915640000000000214e+02 2.758066666666225331e+01
9.260000000000000000e+02 2.912420000000000186e+02 2.642266666666289510e+01 2.925013333333333208e+02 2.877533333332826260e+01 2.916946666666666488e+02 2.727399999999575897e+01
9.270000000000000000e+02 2.913653333333333535e+02 2.604333333332977674e+01 2.926066666666666833e+02 2.837399999999514932e+01 2.918413333333332957e+02 2.694866666666261068e+01
9.280000000000000000e+02 2.915019999999999527e+02 2.570866666666329436e+01 2.927019999999999982e+02 2.796466666666204759e+01 2.919593333333333476e+02 2.656666666666281884e+01
9.290000000000000000e+02 2.916426666666666847e+02 2.539599999999680335e+01 2.927993333333333226e+02 2.756066666666226439e+01 2.920539999999999736e+02 2.614399999999638524e+01
9.300000000000000000e+02 2.917746666666666897e+02 2.505199999999699045e+01 2.928959999999999582e+02 2.713599999999583190e+01 2.921553333333333171e+02 2.575733333332993169e+01
9.310000000000000000e+02 2.918759999999999764e+02 2.466399999999720549e+01 2.930026666666666415e+02 2.677066666666270578e+01 2.922446666666667170e+02 2.533733333333016446e+01
9.320000000000000000e+02 2.920173333333333403e+02 2.437133333333069984e+01 2.931059999999999945e+02 2.638133333332958586e+01 2.923399999999999750e+02 2.492466666666373243e+01
9.330000000000000000e+02 2.921459999999999582e+02 2.401999999999756241e+01 2.931986666666666679e+02 2.596999999999648168e+01 2.924473333333333471e+02 2.452799999999728442e+01
9.340000000000000000e+02 2.922453333333332921e+02 2.361933333333111662e+01 2.932986666666666338e+02 2.558199999999669672e+01 2.925406666666667093e+02 2.411799999999750810e+01
9.350000000000000000e+02 2.923773333333333539e+02 2.326999999999797808e+01 2.933886666666666656e+02 2.516266666666359697e+01 2.926326666666666370e+02 2.370066666666440724e+01
9.360000000000000000e+02 2.925233333333333121e+02 2.294733333333149261e+01 2.934806666666666501e+02 2.475199999999715672e+01 2.927300000000000182e+02 2.328999999999796700e+01
9.370000000000000000e+02 2.926660000000000537e+02 2.262333333333166863e+01 2.935913333333332957e+02 2.437133333333070340e+01 2.928086666666666815e+02 2.286666666666486947e+01
9.380000000000000000e+02 2.927693333333333499e+02 2.223266666666522084e+01 2.936873333333332994e+02 2.396866666666425516e+01 2.929086666666666474e+02 2.248133333333174733e+01
9.390000000000000000e+02 2.928759999999999764e+02 2.184333333333210447e+01 2.937959999999999923e+02 2.361199999999778854e+01 2.930313333333333503e+02 2.212799999999861100e+01
9.400000000000000000e+02 2.929846666666666692e+02 2.145133333333231818e+01 2.938966666666666470e+02 2.321666666666467194e+01 2.931353333333333353e+02 2.173399999999882937e+01
9.410000000000000000e+02 2.930846666666666920e+02 2.104466666666587926e+01 2.939893333333333203e+02 2.279066666666490804e+01 2.932419999999999618e+02 2.135266666666570856e+01
9.420000000000000000e+02 2.932026666666666870e+02 2.070333333333273274e+01 2.940806666666666729e+02 2.237533333333180607e+01 2.933346666666666920e+02 2.094333333333260327e+01
9.430000000000000000e+02 2.933813333333333162e+02 2.048999999999951882e+01 2.941879999999999882e+02 2.198599999999868970e+01 2.934326666666666483e+02 2.054333333333282496e+01
9.440000000000000000e+02 2.935053333333333399e+02 2.015733333333303889e+01 2.942773333333333312e+02 2.155333333333226165e+01 2.935380000000000109e+02 2.014999999999970726e+01
9.450000000000000000e+02 2.936266666666666652e+02 1.981466666666656096e+01 2.943739999999999668e+02 2.112733333333249774e+01 2.936646666666666761e+02 1.981799999999989126e+01
9.460000000000000000e+02 2.937406666666666410e+02 1.942600000000010851e+01 2.944680000000000177e+02 2.071866666666605994e+01 2.938013333333333321e+02 1.950200000000006639e+01
9.470000000000000000e+02 2.938619999999999663e+02 1.908266666666696665e+01 2.945879999999999654e+02 2.033733333333293913e+01 2.939006666666666661e+02 1.909533333333362748e+01
9.480000000000000000e+02 2.940006666666666888e+02 1.878866666666712604e+01 2.947019999999999982e+02 1.995999999999981256e+01 2.939873333333333676e+02 1.867466666666719277e+01
9.490000000000000000e+02 2.941019999999999754e+02 1.837600000000069045e+01 2.948086666666666815e+02 1.957666666666669286e+01 2.940919999999999845e+02 1.827333333333408305e+01
9.500000000000000000e+02 2.942093333333333476e+02 1.797400000000091325e+01 2.949093333333333362e+02 1.920400000000023155e+01 2.941820000000000164e+02 1.784866666666765056e+01
9.510000000000000000e+02 2.943460000000000036e+02 1.763733333333443198e+01 2.950073333333333494e+02 1.879200000000045989e+01 2.942953333333333035e+02 1.748333333333451733e+01
9.520000000000000000e+02 2.944933333333333394e+02 1.732200000000127460e+01 2.951066666666666833e+02 1.839466666666734440e+01 2.944479999999999791e+02 1.716866666666802743e+01
9.530000000000000000e+02 2.945893333333333430e+02 1.692533333333482659e+01 2.951973333333333471e+02 1.797600000000091214e+01 2.945860000000000127e+02 1.684200000000154063e+01
9.540000000000000000e+02 2.946886666666666770e+02 1.652866666666837858e+01 2.953033333333333417e+02 1.759200000000112496e+01 2.947959999999999923e+02 1.665466666666830875e+01
9.550000000000000000e+02 2.947966666666666242e+02 1.614733333333514764e+01 2.954006666666666661e+02 1.720866666666800526e+01 2.948979999999999677e+02 1.626533333333514619e+01
9.560000000000000000e+02 2.949073333333333267e+02 1.578466666666852802e+01 2.954979999999999905e+02 1.681466666666822363e+01 2.950013333333333208e+02 1.585733333333525508e+01
9.570000000000000000e+02 2.950013333333333208e+02 1.537666666666846638e+01 2.955953333333333148e+02 1.641000000000178005e+01 2.951106666666666456e+02 1.546000000000182695e+01
9.580000000000000000e+02 2.951093333333333248e+02 1.498133333333499806e+01 2.957040000000000077e+02 1.601666666666863392e+01 2.952099999999999795e+02 1.508533333333503634e+01
9.590000000000000000e+02 2.952273333333333198e+02 1.461933333333487894e+01 2.957986666666666906e+02 1.559533333333520488e+01 2.953059999999999832e+02 1.466466666666822860e+01
9.600000000000000000e+02 2.953766666666666652e+02 1.430800000000144223e+01 2.958833333333333258e+02 1.519000000000173678e+01 2.954139999999999873e+02 1.427133333333476273e+01
9.610000000000000000e+02 2.954959999999999809e+02 1.393466666666798304e+01 2.959953333333333489e+02 1.482000000000161322e+01 2.955160000000000196e+02 1.386733333333462781e+01
9.620000000000000000e+02 2.956240000000000236e+02 1.358200000000120156e+01 2.960813333333333617e+02 1.439000000000146962e+01 2.955966666666666924e+02 1.344066666666781984e+01
9.630000000000000000e+02 2.957320000000000277e+02 1.319933333333440473e+01 2.961746666666666670e+02 1.398000000000133269e+01 2.956966666666666583e+02 1.305933333333435797e+01
9.640000000000000000e+02 2.958273333333333426e+02 1.279000000000093529e+01 2.962800000000000296e+02 1.360000000000120579e+01 2.957920000000000300e+02 1.265066666666755424e+01
9.650000000000000000e+02 2.959573333333333380e+02 1.243200000000081573e+01 2.963806666666666843e+02 1.319533333333440339e+01 2.958793333333333635e+02 1.222066666666741241e+01
9.660000000000000000e+02 2.960793333333333521e+02 1.209200000000070219e+01 2.964873333333333107e+02 1.282866666666761546e+01 2.959966666666666697e+02 1.184933333333395389e+01
9.670000000000000000e+02 2.961846666666666579e+02 1.167933333333389712e+01 2.965799999999999841e+02 1.241333333333414224e+01 2.961019999999999754e+02 1.143600000000048311e+01
9.680000000000000000e+02 2.962773333333333881e+02 1.124600000000041966e+01 2.966853333333333467e+02 1.203466666666735030e+01 2.961960000000000264e+02 1.103333333333368316e+01
9.690000000000000000e+02 2.963813333333333730e+02 1.083266666666694888e+01 2.967700000000000387e+02 1.159200000000053521e+01 2.963000000000000114e+02 1.064266666666688543e+01
9.700000000000000000e+02 2.965066666666667174e+02 1.047533333333349503e+01 2.968686666666666838e+02 1.118733333333373281e+01 2.964473333333333471e+02 1.034133333333345028e+01
9.710000000000000000e+02 2.966673333333333176e+02 1.018933333333339952e+01 2.969773333333333198e+02 1.079600000000026938e+01 2.965919999999999845e+02 1.002400000000001157e+01
9.720000000000000000e+02 2.968166666666666629e+02 9.895999999999968821e+00 2.970853333333333239e+02 1.040866666666680729e+01 2.967493333333333112e+02 9.737999999999916056e+00
9.730000000000000000e+02 2.969800000000000182e+02 9.613999999999874646e+00 2.971806666666666388e+02 1.000000000000000355e+01 2.968460000000000036e+02 9.337333333333114993e+00
9.740000000000000000e+02 2.970819999999999936e+02 9.235999999999748411e+00 2.972793333333333408e+02 9.570666666666527433e+00 2.969420000000000073e+02 8.938666666666314597e+00
9.750000000000000000e+02 2.971766666666666765e+02 8.827999999999612157e+00 2.973693333333333157e+02 9.151333333333052877e+00 2.970319999999999823e+02 8.531999999999513307e+00
9.760000000000000000e+02 2.972926666666666620e+02 8.443333333332816437e+00 2.974746666666666783e+02 8.765999999999591452e+00 2.971473333333333358e+02 8.167999999999391747e+00
9.770000000000000000e+02 2.974013333333333549e+02 8.039999999999379199e+00 2.975846666666666920e+02 8.383999999999463881e+00 2.972640000000000100e+02 7.812666666666039816e+00
9.780000000000000000e+02 2.975073333333332926e+02 7.656666666666041010e+00 2.976873333333332994e+02 7.979999999999341398e+00 2.973933333333333167e+02 7.451999999999395996e+00
9.790000000000000000e+02 2.976113333333333344e+02 7.263333333332750996e+00 2.977806666666666615e+02 7.565333333332716848e+00 2.974993333333333680e+02 7.069999999999438955e+00
9.800000000000000000e+02 2.977099999999999795e+02 6.871999999999459874e+00 2.978806666666666843e+02 7.178666666666092766e+00 2.975966666666666356e+02 6.657333333332816849e+00
9.810000000000000000e+02 2.978079999999999927e+02 6.460666666666172731e+00 2.979840000000000373e+02 6.779999999999470006e+00 2.976866666666666674e+02 6.253333333332861343e+00
9.820000000000000000e+02 2.979086666666666474e+02 6.050666666666217886e+00 2.980860000000000127e+02 6.393999999999513406e+00 2.978213333333333139e+02 5.932666666666230881e+00
9.830000000000000000e+02 2.980173333333333403e+02 5.670666666666259736e+00 2.981926666666666961e+02 5.995333333332890646e+00 2.979733333333333007e+02 5.629999999999597549e+00
9.840000000000000000e+02 2.981366666666666561e+02 5.299333333332967300e+00 2.982880000000000109e+02 5.594666666666268107e+00 2.980639999999999645e+02 5.219333333332976110e+00
9.850000000000000000e+02 2.982413333333333298e+02 4.899999999999677947e+00 2.983799999999999955e+02 5.180666666666313702e+00 2.981659999999999968e+02 4.825333333333019503e+00
9.860000000000000000e+02 2.983586666666666360e+02 4.521999999999719577e+00 2.984813333333333389e+02 4.765999999999692704e+00 2.982706666666666706e+02 4.437999999999728828e+00
9.870000000000000000e+02 2.985213333333333594e+02 4.241999999999750415e+00 2.985793333333333521e+02 4.368666666666403131e+00 2.983793333333333067e+02 4.032666666666440136e+00
9.880000000000000000e+02 2.986260000000000332e+02 3.863999999999792045e+00 2.986959999999999695e+02 3.985999999999778609e+00 2.984813333333333389e+02 3.627333333333151444e+00
9.890000000000000000e+02 2.987220000000000368e+02 3.460666666666503133e+00 2.987760000000000105e+02 3.546666666666493661e+00 2.985793333333332953e+02 3.229333333333195277e+00
9.900000000000000000e+02 2.988259999999999650e+02 3.071999999999879272e+00 2.988953333333333262e+02 3.187999999999866496e+00 2.986800000000000068e+02 2.827999999999906144e+00
9.910000000000000000e+02 2.989333333333333371e+02 2.704666666666586394e+00 2.990020000000000095e+02 2.792666666666576702e+00 2.987780000000000200e+02 2.409999999999952180e+00
9.920000000000000000e+02 2.990373333333333221e+02 2.306666666666630228e+00 2.990980000000000132e+02 2.371333333333289772e+00 2.988753333333333444e+02 2.005333333333322976e+00
9.930000000000000000e+02 2.991366666666666561e+02 1.894666666666663835e+00 2.991980000000000359e+02 1.971333333333330273e+00 2.989800000000000182e+02 1.599999999999996536e+00
9.940000000000000000e+02 2.992219999999999800e+02 1.479333333333329836e+00 2.992973333333333130e+02 1.573333333333330142e+00 2.990746666666667011e+02 1.189999999999996394e+00
9.950000000000000000e+02 2.993179999999999836e+02 1.089999999999996305e+00 2.993940000000000055e+02 1.163999999999996371e+00 2.991866666666666674e+02 8.039999999999959401e-01
9.960000000000000000e+02 2.994166666666666288e+02 6.913333333333292474e-01 2.994886666666666883e+02 7.693333333333293167e-01 2.993480000000000132e+02 5.399999999999958167e-01
9.970000000000000000e+02 2.995219999999999914e+02 3.053333333333289601e-01 2.995780000000000314e+02 3.513333333333289454e-01 2.994600000000000364e+02 1.686666666666621905e-01
9.980000000000000000e+02 2.996313333333333162e+02 -8.866666666667137597e-02 2.996580000000000155e+02 -7.933333333333802972e-02 2.996259999999999764e+02 -9.666666666667139696e-02
9.990000000000000000e+02 2.997420000000000186e+02 -4.860000000000049836e-01 2.997420000000000186e+02 -4.860000000000049836e-01 2.997420000000000186e+02 -4.860000000000049836e-01


==> OneClassKNN/results/comparison_synthmtx.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 4.380000000000000004e-01 1.820000000000001339e-01 2.479999999999999982e-01 -2.010000000000001508e-01
2.000000000000000000e+00 8.269999999999999574e-01 2.900000000000002021e-01 4.829999999999999849e-01 -2.140000000000001623e-01
3.000000000000000000e+00 1.094000000000000083e+00 2.710000000000001852e-01 8.709999999999999964e-01 -5.600000000000002198e-02
4.000000000000000000e+00 1.487000000000000099e+00 3.160000000000002252e-01 1.062999999999999945e+00 -2.200000000000001676e-01
5.000000000000000000e+00 1.606000000000000094e+00 1.099999999999995426e-02 1.171999999999999931e+00 -4.550000000000003486e-01
6.000000000000000000e+00 1.879000000000000004e+00 -4.100000000000007805e-02 1.354000000000000092e+00 -5.290000000000003588e-01
7.000000000000000000e+00 1.987999999999999989e+00 -3.710000000000003295e-01 1.616000000000000103e+00 -8.540000000000006475e-01
8.000000000000000000e+00 2.450000000000000178e+00 -1.730000000000001537e-01 1.977999999999999980e+00 -8.130000000000006111e-01
9.000000000000000000e+00 2.730999999999999872e+00 -2.130000000000001892e-01 2.040999999999999925e+00 -1.215999999999976877e+00
1.000000000000000000e+01 3.060999999999999943e+00 -2.460000000000002185e-01 2.334000000000000075e+00 -1.421999999999954190e+00
1.100000000000000000e+01 3.439999999999999947e+00 -1.310000000000001164e-01 2.544999999999999929e+00 -1.434999999999952758e+00
1.200000000000000000e+01 3.654999999999999805e+00 -2.520000000000002238e-01 2.783999999999999808e+00 -1.820999999999910246e+00
1.300000000000000000e+01 4.062000000000000277e+00 -1.710000000000001519e-01 3.092999999999999972e+00 -1.671999999999926656e+00
1.400000000000000000e+01 4.458000000000000185e+00 -2.800000000000002487e-02 3.162999999999999812e+00 -1.980999999999892625e+00
1.500000000000000000e+01 4.671000000000000263e+00 -1.600000000000001421e-01 3.269000000000000128e+00 -2.437999999999842515e+00
1.600000000000000000e+01 5.121000000000000441e+00 4.100000000000002254e-02 3.505999999999999783e+00 -2.790999999999803638e+00
1.700000000000000000e+01 5.549999999999999822e+00 1.950000000000001454e-01 3.737000000000000099e+00 -2.965999999999784364e+00
1.800000000000000000e+01 5.785000000000000142e+00 1.230000000000000815e-01 4.298000000000000043e+00 -2.714999999999812008e+00
1.900000000000000000e+01 6.397999999999999687e+00 4.700000000000003619e-01 4.554999999999999716e+00 -2.767999999999806171e+00
2.000000000000000000e+01 6.628999999999999559e+00 2.950000000000002065e-01 4.631999999999999673e+00 -3.013999999999779078e+00
2.100000000000000000e+01 6.886999999999999567e+00 2.410000000000001585e-01 5.006999999999999673e+00 -2.882999999999793506e+00
2.200000000000000000e+01 6.943999999999999950e+00 -2.380000000000002391e-01 5.315999999999999837e+00 -2.695999999999814101e+00
2.300000000000000000e+01 7.483999999999999986e+00 7.300000000000002320e-02 5.467999999999999972e+00 -2.935999999999787669e+00
2.400000000000000000e+01 7.730999999999999872e+00 -2.600000000000005085e-02 5.764000000000000234e+00 -2.907999999999790752e+00
2.500000000000000000e+01 8.230000000000000426e+00 2.290000000000001479e-01 6.126999999999999780e+00 -2.721999999999811237e+00
2.600000000000000000e+01 8.724000000000000199e+00 4.500000000000003442e-01 6.488000000000000433e+00 -2.631999999999821149e+00
2.700000000000000000e+01 9.006999999999999673e+00 3.830000000000002847e-01 6.778999999999999915e+00 -2.934999999999787779e+00
2.800000000000000000e+01 9.343999999999999417e+00 5.830000000000004068e-01 7.248000000000000220e+00 -2.960999999999784915e+00
2.900000000000000000e+01 9.900999999999999801e+00 8.920000000000006812e-01 7.719000000000000306e+00 -2.863999999999795598e+00
3.000000000000000000e+01 1.015399999999999991e+01 7.830000000000005844e-01 8.070999999999999730e+00 -2.923999999999788990e+00
3.100000000000000000e+01 1.069500000000000028e+01 1.061999999999993838e+00 8.319000000000000838e+00 -2.832999999999799012e+00
3.200000000000000000e+01 1.123099999999999987e+01 1.343999999999962780e+00 8.746999999999999886e+00 -2.620999999999822361e+00
3.300000000000000000e+01 1.150399999999999956e+01 1.324999999999964873e+00 9.266000000000000014e+00 -2.263999999999861679e+00
3.400000000000000000e+01 1.178800000000000026e+01 1.263999999999971591e+00 9.378999999999999559e+00 -2.460999999999839982e+00
3.500000000000000000e+01 1.231499999999999950e+01 1.529999999999942295e+00 9.553000000000000824e+00 -2.623999999999822030e+00
3.600000000000000000e+01 1.254199999999999982e+01 1.391999999999957494e+00 9.948000000000000398e+00 -2.354999999999851656e+00
3.700000000000000000e+01 1.306900000000000084e+01 1.657999999999928198e+00 1.025000000000000000e+01 -2.330999999999854300e+00
3.800000000000000000e+01 1.357499999999999929e+01 1.884999999999903197e+00 1.034900000000000020e+01 -2.592999999999825445e+00
3.900000000000000000e+01 1.379700000000000060e+01 1.781999999999914541e+00 1.042900000000000027e+01 -3.008999999999779629e+00
4.000000000000000000e+01 1.401999999999999957e+01 1.776999999999915092e+00 1.097300000000000075e+01 -2.681999999999815643e+00
4.100000000000000000e+01 1.416499999999999915e+01 1.580999999999936678e+00 1.159200000000000053e+01 -2.358999999999851216e+00
4.200000000000000000e+01 1.441699999999999982e+01 1.512999999999944167e+00 1.220100000000000051e+01 -1.908999999999900776e+00
4.300000000000000000e+01 1.500900000000000034e+01 1.859999999999905951e+00 1.238599999999999923e+01 -1.972999999999893728e+00
4.400000000000000000e+01 1.556300000000000061e+01 2.142999999999875005e+00 1.261899999999999977e+01 -2.213999999999867185e+00
4.500000000000000000e+01 1.586299999999999955e+01 2.107999999999878860e+00 1.270599999999999952e+01 -2.457999999999840313e+00
4.600000000000000000e+01 1.635600000000000165e+01 2.321999999999855291e+00 1.313799999999999990e+01 -2.210999999999867516e+00
4.700000000000000000e+01 1.688400000000000034e+01 2.588999999999825885e+00 1.340700000000000003e+01 -2.266999999999861348e+00
4.800000000000000000e+01 1.721199999999999974e+01 2.573999999999827537e+00 1.381799999999999962e+01 -2.178999999999871040e+00
4.900000000000000000e+01 1.733200000000000074e+01 2.350999999999852097e+00 1.408999999999999986e+01 -2.245999999999863661e+00
5.000000000000000000e+01 1.785900000000000176e+01 2.608999999999823682e+00 1.458799999999999919e+01 -2.045999999999885688e+00
5.100000000000000000e+01 1.811299999999999955e+01 2.553999999999829740e+00 1.513299999999999912e+01 -1.775999999999915424e+00
5.200000000000000000e+01 1.862099999999999866e+01 2.793999999999803308e+00 1.554800000000000004e+01 -1.617999999999932825e+00
5.300000000000000000e+01 1.911400000000000077e+01 3.001999999999780400e+00 1.608899999999999864e+01 -1.331999999999964324e+00
5.400000000000000000e+01 1.939399999999999835e+01 2.956999999999785356e+00 1.663700000000000045e+01 -1.049999999999995381e+00
5.500000000000000000e+01 1.993100000000000094e+01 3.224999999999755840e+00 1.722599999999999909e+01 -7.120000000000006324e-01
5.600000000000000000e+01 2.043299999999999983e+01 3.435999999999732601e+00 1.777400000000000091e+01 -4.190000000000003721e-01
5.700000000000000000e+01 2.064199999999999946e+01 3.328999999999744386e+00 1.837999999999999901e+01 -5.200000000000004619e-02
5.800000000000000000e+01 2.117500000000000071e+01 3.595999999999714980e+00 1.867899999999999849e+01 5.400000000000003408e-02
5.900000000000000000e+01 2.174399999999999977e+01 3.930999999999678085e+00 1.921900000000000119e+01 3.260000000000002340e-01
6.000000000000000000e+01 2.197400000000000020e+01 3.847999999999687226e+00 1.927700000000000102e+01 -8.000000000000011269e-02
6.100000000000000000e+01 2.251699999999999946e+01 4.129999999999713900e+00 1.983800000000000097e+01 2.030000000000001248e-01
6.200000000000000000e+01 2.309700000000000131e+01 4.476999999999829782e+00 2.037699999999999889e+01 4.650000000000003575e-01
6.300000000000000000e+01 2.335200000000000031e+01 4.385999999999799392e+00 2.089099999999999824e+01 7.020000000000005125e-01
6.400000000000000000e+01 2.396000000000000085e+01 4.777999999999930303e+00 2.119200000000000017e+01 7.040000000000005143e-01
6.500000000000000000e+01 2.454599999999999937e+01 5.122000000000045183e+00 2.167500000000000071e+01 8.960000000000006848e-01
6.600000000000000000e+01 2.481099999999999994e+01 5.034000000000015795e+00 2.221000000000000085e+01 1.136999999999985578e+00
6.700000000000000000e+01 2.537500000000000000e+01 5.366000000000126668e+00 2.267000000000000171e+01 1.295999999999968066e+00
6.800000000000000000e+01 2.590399999999999991e+01 5.653000000000222514e+00 2.306599999999999895e+01 1.365999999999960357e+00
6.900000000000000000e+01 2.620100000000000051e+01 5.625000000000213163e+00 2.311799999999999855e+01 9.510000000000006226e-01
7.000000000000000000e+01 2.670100000000000051e+01 5.864000000000292978e+00 2.352599999999999980e+01 1.027999999999997582e+00
7.100000000000000000e+01 2.724699999999999989e+01 6.179000000000398174e+00 2.393400000000000105e+01 1.134999999999985798e+00
7.200000000000000000e+01 2.748699999999999832e+01 6.030000000000348415e+00 2.438599999999999923e+01 1.283999999999969388e+00
7.300000000000000000e+01 2.801800000000000068e+01 6.335000000000450271e+00 2.480399999999999849e+01 1.389999999999957714e+00
7.400000000000000000e+01 2.852100000000000080e+01 6.604000000000540105e+00 2.523000000000000043e+01 1.534999999999941744e+00
7.500000000000000000e+01 2.877700000000000102e+01 6.517000000000511051e+00 2.547100000000000009e+01 1.412999999999955181e+00
7.600000000000000000e+01 2.927599999999999980e+01 6.760000000000592202e+00 2.589600000000000080e+01 1.549999999999940092e+00
7.700000000000000000e+01 2.981899999999999906e+01 7.103000000000706748e+00 2.629200000000000159e+01 1.653999999999928638e+00
7.800000000000000000e+01 3.008599999999999852e+01 7.056000000000691053e+00 2.669200000000000017e+01 1.767999999999916083e+00
7.900000000000000000e+01 3.061599999999999966e+01 7.369000000000795580e+00 2.697500000000000142e+01 1.703999999999923132e+00
8.000000000000000000e+01 3.078300000000000125e+01 7.078000000000698400e+00 2.718700000000000117e+01 1.653999999999928638e+00
8.100000000000000000e+01 3.105199999999999960e+01 6.984000000000667008e+00 2.728500000000000014e+01 1.384999999999958264e+00
8.200000000000000000e+01 3.155099999999999838e+01 7.233000000000750163e+00 2.755300000000000082e+01 1.332999999999963991e+00
8.300000000000000000e+01 3.177700000000000102e+01 7.125000000000714095e+00 2.793700000000000117e+01 1.389999999999957714e+00
8.400000000000000000e+01 3.211200000000000188e+01 7.078000000000698400e+00 2.832600000000000051e+01 1.470999999999948793e+00
8.500000000000000000e+01 3.233200000000000074e+01 6.941000000000652648e+00 2.872500000000000142e+01 1.561999999999938771e+00
8.600000000000000000e+01 3.280100000000000193e+01 7.153000000000723446e+00 2.918700000000000117e+01 1.759999999999916964e+00
8.700000000000000000e+01 3.300600000000000023e+01 7.005000000000674021e+00 2.963100000000000023e+01 1.927999999999898462e+00
8.800000000000000000e+01 3.341799999999999926e+01 7.154000000000723780e+00 3.010300000000000153e+01 2.148999999999874344e+00
8.900000000000000000e+01 3.356300000000000239e+01 7.029000000000682036e+00 3.056599999999999895e+01 2.379999999999848903e+00
9.000000000000000000e+01 3.388000000000000256e+01 7.030000000000682370e+00 3.098900000000000077e+01 2.562999999999828749e+00
9.100000000000000000e+01 3.428699999999999903e+01 7.149000000000722110e+00 3.113200000000000145e+01 2.364999999999850555e+00
9.200000000000000000e+01 3.450399999999999778e+01 7.066000000000694392e+00 3.148799999999999955e+01 2.444999999999841744e+00
9.300000000000000000e+01 3.468599999999999994e+01 6.870000000000628937e+00 3.183399999999999963e+01 2.525999999999832824e+00
9.400000000000000000e+01 3.515699999999999648e+01 7.096000000000704411e+00 3.221900000000000119e+01 2.655999999999818506e+00
9.500000000000000000e+01 3.564600000000000080e+01 7.343000000000786898e+00 3.266499999999999915e+01 2.818999999999800554e+00
9.600000000000000000e+01 3.594899999999999807e+01 7.293000000000770200e+00 3.311299999999999955e+01 2.994999999999781171e+00
9.700000000000000000e+01 3.643800000000000239e+01 7.526000000000848011e+00 3.354399999999999693e+01 3.100999999999769496e+00
9.800000000000000000e+01 3.692000000000000171e+01 7.751000000000923151e+00 3.399399999999999977e+01 3.251999999999752866e+00
9.900000000000000000e+01 3.715999999999999659e+01 7.609000000000875730e+00 3.447800000000000153e+01 3.465999999999729297e+00
1.000000000000000000e+02 3.772699999999999676e+01 7.937000000000985267e+00 3.504299999999999926e+01 3.773999999999695376e+00
1.010000000000000000e+02 3.832099999999999795e+01 8.280000000000850235e+00 3.517900000000000205e+01 3.532999999999721918e+00
1.020000000000000000e+02 3.891599999999999682e+01 8.652000000000644064e+00 3.530299999999999727e+01 3.318999999999745487e+00
1.030000000000000000e+02 3.949499999999999744e+01 8.997000000000452857e+00 3.579299999999999926e+01 3.522999999999723020e+00
1.040000000000000000e+02 4.005400000000000205e+01 9.314000000000277169e+00 3.605299999999999727e+01 3.446999999999731390e+00
1.050000000000000000e+02 4.064200000000000301e+01 9.693000000000067118e+00 3.616100000000000136e+01 3.103999999999769166e+00
1.060000000000000000e+02 4.118500000000000227e+01 1.000999999999989143e+01 3.635900000000000176e+01 2.914999999999789981e+00
1.070000000000000000e+02 4.167999999999999972e+01 1.024999999999975842e+01 3.649799999999999756e+01 2.675999999999816303e+00
1.080000000000000000e+02 4.216100000000000136e+01 1.047699999999963261e+01 3.692900000000000205e+01 2.832999999999799012e+00
1.090000000000000000e+02 4.259400000000000119e+01 1.062999999999954781e+01 3.728999999999999915e+01 2.867999999999795158e+00
1.100000000000000000e+02 4.302400000000000091e+01 1.076299999999947410e+01 3.760799999999999699e+01 2.862999999999795708e+00
1.110000000000000000e+02 4.348299999999999699e+01 1.093799999999937711e+01 3.791400000000000148e+01 2.863999999999795598e+00
1.120000000000000000e+02 4.396999999999999886e+01 1.117399999999924631e+01 3.822299999999999898e+01 2.856999999999796369e+00
1.130000000000000000e+02 4.445199999999999818e+01 1.139799999999912217e+01 3.855700000000000216e+01 2.900999999999791523e+00
1.140000000000000000e+02 4.493999999999999773e+01 1.161599999999900135e+01 3.896500000000000341e+01 3.057999999999774232e+00
1.150000000000000000e+02 4.543299999999999983e+01 1.183899999999887775e+01 3.939600000000000080e+01 3.228999999999755399e+00
1.160000000000000000e+02 4.587100000000000222e+01 1.199199999999879296e+01 3.984400000000000119e+01 3.398999999999736676e+00
1.170000000000000000e+02 4.630599999999999739e+01 1.213899999999871149e+01 4.030499999999999972e+01 3.613999999999712998e+00
1.180000000000000000e+02 4.671200000000000330e+01 1.226099999999864387e+01 4.074699999999999989e+01 3.818999999999690420e+00
1.190000000000000000e+02 4.710999999999999943e+01 1.236999999999858346e+01 4.117699999999999960e+01 3.994999999999671036e+00
1.200000000000000000e+02 4.734400000000000119e+01 1.226499999999864166e+01 4.159700000000000131e+01 4.134999999999715570e+00
1.210000000000000000e+02 4.773400000000000176e+01 1.238299999999857626e+01 4.200699999999999790e+01 4.256999999999756312e+00
1.220000000000000000e+02 4.816299999999999670e+01 1.254299999999848758e+01 4.240299999999999869e+01 4.363999999999792045e+00
1.230000000000000000e+02 4.861099999999999710e+01 1.270399999999839835e+01 4.279599999999999937e+01 4.466999999999826443e+00
1.240000000000000000e+02 4.905599999999999739e+01 1.283399999999832630e+01 4.321800000000000352e+01 4.584999999999865850e+00
1.250000000000000000e+02 4.918200000000000216e+01 1.262399999999844269e+01 4.360600000000000165e+01 4.686999999999899913e+00
1.260000000000000000e+02 4.945700000000000074e+01 1.262499999999844214e+01 4.384799999999999898e+01 4.582999999999865182e+00
1.270000000000000000e+02 4.990800000000000125e+01 1.276299999999836565e+01 4.430499999999999972e+01 4.744999999999919282e+00
1.280000000000000000e+02 5.034799999999999898e+01 1.290399999999828751e+01 4.454299999999999926e+01 4.636999999999883215e+00
1.290000000000000000e+02 5.083100000000000307e+01 1.306999999999819551e+01 4.499099999999999966e+01 4.774999999999929301e+00
1.300000000000000000e+02 5.089999999999999858e+01 1.268099999999841110e+01 4.540999999999999659e+01 4.888999999999967372e+00
1.310000000000000000e+02 5.107399999999999807e+01 1.256699999999847428e+01 4.585600000000000165e+01 5.057000000000023476e+00
1.320000000000000000e+02 5.153699999999999903e+01 1.273399999999838172e+01 4.600900000000000034e+01 4.949999999999987743e+00
1.330000000000000000e+02 5.174399999999999977e+01 1.260399999999845377e+01 4.646099999999999852e+01 5.175000000000062883e+00
1.340000000000000000e+02 5.220199999999999818e+01 1.276999999999836177e+01 4.687400000000000233e+01 5.332000000000115314e+00
1.350000000000000000e+02 5.268200000000000216e+01 1.297499999999824816e+01 4.726599999999999824e+01 5.458000000000157392e+00
1.360000000000000000e+02 5.313499999999999801e+01 1.310399999999817666e+01 4.765999999999999659e+01 5.589000000000201140e+00
1.370000000000000000e+02 5.355700000000000216e+01 1.322299999999811071e+01 4.808299999999999841e+01 5.722000000000245556e+00
1.380000000000000000e+02 5.396600000000000108e+01 1.331899999999805750e+01 4.853300000000000125e+01 5.920000000000311680e+00
1.390000000000000000e+02 5.436599999999999966e+01 1.341699999999800319e+01 4.903600000000000136e+01 6.158000000000391161e+00
1.400000000000000000e+02 5.476100000000000279e+01 1.350799999999795276e+01 4.941799999999999926e+01 6.228000000000414538e+00
1.410000000000000000e+02 5.515400000000000347e+01 1.361499999999789345e+01 4.995100000000000051e+01 6.505000000000507043e+00
1.420000000000000000e+02 5.557999999999999829e+01 1.375499999999781586e+01 5.031600000000000250e+01 6.575000000000530420e+00
1.430000000000000000e+02 5.601500000000000057e+01 1.388099999999774603e+01 5.063600000000000279e+01 6.569000000000528416e+00
1.440000000000000000e+02 5.642900000000000205e+01 1.400199999999767897e+01 5.100500000000000256e+01 6.626000000000547452e+00
1.450000000000000000e+02 5.680700000000000216e+01 1.407499999999763851e+01 5.132300000000000040e+01 6.658000000000558138e+00
1.460000000000000000e+02 5.719200000000000017e+01 1.417399999999758364e+01 5.170499999999999829e+01 6.798000000000604892e+00
1.470000000000000000e+02 5.761299999999999955e+01 1.428499999999752212e+01 5.213400000000000034e+01 6.986000000000667676e+00
1.480000000000000000e+02 5.807600000000000051e+01 1.448599999999741073e+01 5.256099999999999994e+01 7.144000000000720441e+00
1.490000000000000000e+02 5.854899999999999949e+01 1.469499999999729489e+01 5.297800000000000153e+01 7.265000000000760849e+00
1.500000000000000000e+02 5.901299999999999812e+01 1.488199999999719125e+01 5.341700000000000159e+01 7.423000000000813614e+00
1.510000000000000000e+02 5.943299999999999983e+01 1.502899999999710978e+01 5.391499999999999915e+01 7.629000000000882409e+00
1.520000000000000000e+02 5.988000000000000256e+01 1.520699999999701113e+01 5.442600000000000193e+01 7.850000000000956213e+00
1.530000000000000000e+02 6.031099999999999994e+01 1.536699999999692245e+01 5.492900000000000205e+01 8.083000000000959417e+00
1.540000000000000000e+02 6.079299999999999926e+01 1.559099999999679831e+01 5.535000000000000142e+01 8.230000000000877947e+00
1.550000000000000000e+02 6.124399999999999977e+01 1.574499999999671296e+01 5.543099999999999739e+01 7.944000000000986716e+00
1.560000000000000000e+02 6.172699999999999676e+01 1.595099999999659879e+01 5.585099999999999909e+01 8.100000000000949996e+00
1.570000000000000000e+02 6.221900000000000119e+01 1.620299999999681972e+01 5.626400000000000290e+01 8.214000000000886814e+00
1.580000000000000000e+02 6.270199999999999818e+01 1.642499999999709104e+01 5.663799999999999812e+01 8.264000000000859103e+00
1.590000000000000000e+02 6.316499999999999915e+01 1.663699999999735013e+01 5.704099999999999682e+01 8.364000000000803681e+00
1.600000000000000000e+02 6.339900000000000091e+01 1.643999999999710937e+01 5.747699999999999676e+01 8.523000000000715559e+00
1.610000000000000000e+02 6.381799999999999784e+01 1.658199999999728291e+01 5.796399999999999864e+01 8.763000000000582546e+00
1.620000000000000000e+02 6.424599999999999511e+01 1.674799999999748579e+01 5.804500000000000171e+01 8.447000000000757680e+00
1.630000000000000000e+02 6.470399999999999352e+01 1.695399999999773755e+01 5.852900000000000347e+01 8.672000000000632980e+00
1.640000000000000000e+02 6.516899999999999693e+01 1.714299999999796853e+01 5.904599999999999937e+01 8.751000000000589196e+00
1.650000000000000000e+02 6.540099999999999625e+01 1.701599999999781332e+01 5.947999999999999687e+01 8.938000000000485556e+00
1.660000000000000000e+02 6.583899999999999864e+01 1.716999999999800153e+01 5.982800000000000296e+01 9.055000000000420712e+00
1.670000000000000000e+02 6.606799999999999784e+01 1.705899999999786587e+01 6.020700000000000074e+01 9.177000000000353097e+00
1.680000000000000000e+02 6.656699999999999307e+01 1.729699999999815674e+01 6.059799999999999898e+01 9.302000000000283819e+00
1.690000000000000000e+02 6.709000000000000341e+01 1.753299999999844516e+01 6.099799999999999756e+01 9.415000000000221192e+00
1.700000000000000000e+02 6.758199999999999363e+01 1.770899999999866026e+01 6.126700000000000301e+01 9.358000000000252783e+00
1.710000000000000000e+02 6.805299999999999727e+01 1.787299999999886069e+01 6.167600000000000193e+01 9.469000000000191264e+00
1.720000000000000000e+02 6.850600000000000023e+01 1.804199999999906723e+01 6.207099999999999795e+01 9.584000000000127528e+00
1.730000000000000000e+02 6.896800000000000352e+01 1.822899999999929577e+01 6.244200000000000017e+01 9.651000000000090395e+00
1.740000000000000000e+02 6.937800000000000011e+01 1.838799999999949009e+01 6.272599999999999909e+01 9.750000000000035527e+00
1.750000000000000000e+02 6.976800000000000068e+01 1.849499999999962085e+01 6.313000000000000256e+01 9.890999999999957382e+00
1.760000000000000000e+02 7.016700000000000159e+01 1.864199999999980051e+01 6.351500000000000057e+01 1.000399999999989475e+01
1.770000000000000000e+02 7.059600000000000364e+01 1.881500000000001194e+01 6.388300000000000267e+01 1.008099999999985208e+01
1.780000000000000000e+02 7.101399999999999579e+01 1.895200000000017937e+01 6.428600000000000136e+01 1.022699999999977116e+01
1.790000000000000000e+02 7.152299999999999613e+01 1.924000000000053134e+01 6.436799999999999500e+01 9.980999999999907502e+00
1.800000000000000000e+02 7.165900000000000603e+01 1.895300000000018059e+01 6.479900000000000659e+01 1.015099999999981328e+01
1.810000000000000000e+02 7.223399999999999466e+01 1.931700000000062545e+01 6.525900000000000034e+01 1.038699999999968249e+01
1.820000000000000000e+02 7.276399999999999579e+01 1.963000000000100798e+01 6.574399999999999977e+01 1.064699999999953839e+01
1.830000000000000000e+02 7.321399999999999864e+01 1.983600000000125974e+01 6.617700000000000671e+01 1.083699999999943309e+01
1.840000000000000000e+02 7.363700000000000045e+01 2.002400000000148950e+01 6.628799999999999670e+01 1.062699999999954947e+01
1.850000000000000000e+02 7.407399999999999807e+01 2.021500000000172292e+01 6.669499999999999318e+01 1.060699999999956056e+01
1.860000000000000000e+02 7.448099999999999454e+01 2.036900000000191113e+01 6.709499999999999886e+01 1.076199999999947465e+01
1.870000000000000000e+02 7.494199999999999307e+01 2.059700000000218978e+01 6.750799999999999557e+01 1.091599999999938930e+01
1.880000000000000000e+02 7.542100000000000648e+01 2.085500000000250509e+01 6.791100000000000136e+01 1.105099999999931448e+01
1.890000000000000000e+02 7.591400000000000148e+01 2.114600000000286073e+01 6.830899999999999750e+01 1.119999999999923190e+01
1.900000000000000000e+02 7.634900000000000375e+01 2.134900000000310882e+01 6.867700000000000671e+01 1.129999999999917648e+01
1.910000000000000000e+02 7.672100000000000364e+01 2.149200000000328359e+01 6.903100000000000591e+01 1.137599999999913436e+01
1.920000000000000000e+02 7.704699999999999704e+01 2.155700000000336303e+01 6.939499999999999602e+01 1.145499999999909058e+01
1.930000000000000000e+02 7.737600000000000477e+01 2.158600000000339847e+01 6.951099999999999568e+01 1.122099999999922026e+01
1.940000000000000000e+02 7.757699999999999818e+01 2.148500000000327503e+01 6.955500000000000682e+01 1.089399999999940150e+01
1.950000000000000000e+02 7.796800000000000352e+01 2.163600000000345958e+01 6.996099999999999852e+01 1.103799999999932169e+01
1.960000000000000000e+02 7.833299999999999841e+01 2.172000000000356223e+01 7.020600000000000307e+01 1.092999999999938154e+01
1.970000000000000000e+02 7.873999999999999488e+01 2.187100000000374678e+01 7.043300000000000693e+01 1.078999999999945913e+01
1.980000000000000000e+02 7.916500000000000625e+01 2.201100000000391788e+01 7.068399999999999750e+01 1.082699999999943863e+01
1.990000000000000000e+02 7.961799999999999500e+01 2.220500000000415497e+01 7.082699999999999818e+01 1.053699999999959935e+01
2.000000000000000000e+02 8.003199999999999648e+01 2.230700000000427963e+01 7.123499999999999943e+01 1.065099999999953617e+01
2.010000000000000000e+02 8.046899999999999409e+01 2.245500000000446050e+01 7.166899999999999693e+01 1.077899999999946523e+01
2.020000000000000000e+02 8.088100000000000023e+01 2.257500000000460716e+01 7.172899999999999920e+01 1.033099999999971352e+01
2.030000000000000000e+02 8.107699999999999818e+01 2.248700000000449961e+01 7.214000000000000057e+01 1.043999999999965311e+01
2.040000000000000000e+02 8.137000000000000455e+01 2.235400000000433707e+01 7.258599999999999852e+01 1.060599999999956111e+01
2.050000000000000000e+02 8.171500000000000341e+01 2.243100000000443117e+01 7.310500000000000398e+01 1.086599999999941701e+01
2.060000000000000000e+02 8.204699999999999704e+01 2.247200000000448128e+01 7.357200000000000273e+01 1.106099999999930894e+01
2.070000000000000000e+02 8.239499999999999602e+01 2.253700000000456072e+01 7.399200000000000443e+01 1.121499999999922359e+01
2.080000000000000000e+02 8.274500000000000455e+01 2.257500000000460716e+01 7.435899999999999466e+01 1.127999999999918757e+01
2.090000000000000000e+02 8.307099999999999795e+01 2.259800000000463527e+01 7.458199999999999363e+01 1.116399999999925186e+01
2.100000000000000000e+02 8.339199999999999591e+01 2.260200000000464016e+01 7.487099999999999511e+01 1.113299999999926904e+01
2.110000000000000000e+02 8.371999999999999886e+01 2.260600000000464505e+01 7.521399999999999864e+01 1.117199999999924742e+01
2.120000000000000000e+02 8.401099999999999568e+01 2.261800000000465971e+01 7.565800000000000125e+01 1.133299999999915819e+01
2.130000000000000000e+02 8.416299999999999670e+01 2.246500000000447272e+01 7.613800000000000523e+01 1.155699999999903405e+01
2.140000000000000000e+02 8.450499999999999545e+01 2.254000000000456438e+01 7.654800000000000182e+01 1.166599999999897364e+01
2.150000000000000000e+02 8.483100000000000307e+01 2.259900000000463649e+01 7.664700000000000557e+01 1.140499999999911829e+01
2.160000000000000000e+02 8.519700000000000273e+01 2.271100000000477337e+01 7.704399999999999693e+01 1.153299999999904735e+01
2.170000000000000000e+02 8.557299999999999329e+01 2.284400000000493591e+01 7.739799999999999613e+01 1.162899999999899414e+01
2.180000000000000000e+02 8.580500000000000682e+01 2.277600000000485281e+01 7.770799999999999841e+01 1.165699999999897862e+01
2.190000000000000000e+02 8.620600000000000307e+01 2.289600000000499946e+01 7.793899999999999295e+01 1.154299999999904180e+01
2.200000000000000000e+02 8.659799999999999898e+01 2.301800000000514856e+01 7.820399999999999352e+01 1.157899999999902185e+01
2.210000000000000000e+02 8.701099999999999568e+01 2.318000000000534655e+01 7.852299999999999613e+01 1.165999999999897696e+01
2.220000000000000000e+02 8.741100000000000136e+01 2.333000000000552987e+01 7.888700000000000045e+01 1.181299999999889216e+01
2.230000000000000000e+02 8.777400000000000091e+01 2.343300000000565575e+01 7.893899999999999295e+01 1.141399999999911330e+01
2.240000000000000000e+02 8.810899999999999466e+01 2.349600000000573274e+01 7.930100000000000193e+01 1.157399999999902462e+01
2.250000000000000000e+02 8.824399999999999977e+01 2.328900000000547976e+01 7.966899999999999693e+01 1.169499999999895756e+01
2.260000000000000000e+02 8.862600000000000477e+01 2.340600000000562275e+01 8.005599999999999739e+01 1.182399999999888607e+01
2.270000000000000000e+02 8.902599999999999625e+01 2.360400000000586473e+01 8.046099999999999852e+01 1.197199999999880404e+01
2.280000000000000000e+02 8.947100000000000364e+01 2.384000000000615316e+01 8.092600000000000193e+01 1.219399999999868101e+01
2.290000000000000000e+02 8.999299999999999500e+01 2.419700000000658946e+01 8.108400000000000318e+01 1.195799999999881180e+01
2.300000000000000000e+02 9.046800000000000352e+01 2.445900000000690966e+01 8.120399999999999352e+01 1.180999999999889383e+01
2.310000000000000000e+02 9.095999999999999375e+01 2.471800000000722619e+01 8.166100000000000136e+01 1.199799999999878963e+01
2.320000000000000000e+02 9.141100000000000136e+01 2.492400000000747795e+01 8.211199999999999477e+01 1.215099999999870484e+01
2.330000000000000000e+02 9.184099999999999397e+01 2.511700000000771382e+01 8.260500000000000398e+01 1.237399999999858125e+01
2.340000000000000000e+02 9.222499999999999432e+01 2.525400000000788125e+01 8.264600000000000080e+01 1.201399999999878077e+01
2.350000000000000000e+02 9.238200000000000500e+01 2.508200000000767105e+01 8.317100000000000648e+01 1.228999999999862780e+01
2.360000000000000000e+02 9.244100000000000250e+01 2.475800000000727508e+01 8.372199999999999420e+01 1.257599999999846929e+01
2.370000000000000000e+02 9.265399999999999636e+01 2.463300000000712231e+01 8.421399999999999864e+01 1.280699999999834127e+01
2.380000000000000000e+02 9.289400000000000546e+01 2.466200000000715775e+01 8.467199999999999704e+01 1.299399999999823763e+01
2.390000000000000000e+02 9.328700000000000614e+01 2.478600000000730930e+01 8.508299999999999841e+01 1.308699999999818608e+01
2.400000000000000000e+02 9.370900000000000318e+01 2.496100000000752317e+01 8.547899999999999920e+01 1.316599999999814230e+01
2.410000000000000000e+02 9.414700000000000557e+01 2.513100000000773093e+01 8.587800000000000011e+01 1.324599999999809796e+01
2.420000000000000000e+02 9.452400000000000091e+01 2.525000000000787637e+01 8.630100000000000193e+01 1.337099999999802868e+01
2.430000000000000000e+02 9.489199999999999591e+01 2.536200000000801325e+01 8.667300000000000182e+01 1.348399999999796606e+01
2.440000000000000000e+02 9.522700000000000387e+01 2.543400000000810124e+01 8.709300000000000352e+01 1.367399999999786075e+01
2.450000000000000000e+02 9.535299999999999443e+01 2.520600000000782259e+01 8.754800000000000182e+01 1.390199999999773439e+01
2.460000000000000000e+02 9.567700000000000671e+01 2.528300000000791670e+01 8.803700000000000614e+01 1.416099999999759085e+01
2.470000000000000000e+02 9.588500000000000512e+01 2.508100000000766983e+01 8.853199999999999648e+01 1.445599999999742735e+01
2.480000000000000000e+02 9.625199999999999534e+01 2.522400000000784459e+01 8.897199999999999420e+01 1.466399999999731207e+01
2.490000000000000000e+02 9.642199999999999704e+01 2.488500000000743029e+01 8.939199999999999591e+01 1.484299999999721287e+01
2.500000000000000000e+02 9.675499999999999545e+01 2.496300000000752561e+01 8.972499999999999432e+01 1.489799999999718239e+01
2.510000000000000000e+02 9.704099999999999682e+01 2.499600000000756594e+01 9.003000000000000114e+01 1.486199999999720234e+01
2.520000000000000000e+02 9.734000000000000341e+01 2.500400000000757572e+01 9.035399999999999920e+01 1.484899999999720954e+01
2.530000000000000000e+02 9.767799999999999727e+01 2.501800000000759283e+01 9.076300000000000523e+01 1.495299999999715190e+01
2.540000000000000000e+02 9.809699999999999420e+01 2.516800000000777615e+01 9.119299999999999784e+01 1.505199999999709704e+01
2.550000000000000000e+02 9.831699999999999307e+01 2.496900000000753295e+01 9.164900000000000091e+01 1.518899999999702111e+01
2.560000000000000000e+02 9.872199999999999420e+01 2.509200000000768327e+01 9.213700000000000045e+01 1.535999999999692633e+01
2.570000000000000000e+02 9.912300000000000466e+01 2.524500000000787026e+01 9.259600000000000364e+01 1.551099999999684265e+01
2.580000000000000000e+02 9.953100000000000591e+01 2.539200000000804991e+01 9.311899999999999977e+01 1.577599999999669578e+01
2.590000000000000000e+02 9.992600000000000193e+01 2.550900000000819290e+01 9.374899999999999523e+01 1.618599999999679895e+01
2.600000000000000000e+02 1.003479999999999990e+02 2.564400000000835789e+01 9.439400000000000546e+01 1.660399999999730980e+01
2.610000000000000000e+02 1.007510000000000048e+02 2.577500000000851799e+01 9.492700000000000671e+01 1.686899999999763367e+01
2.620000000000000000e+02 1.011949999999999932e+02 2.597000000000875630e+01 9.544400000000000261e+01 1.714599999999797220e+01
2.630000000000000000e+02 1.016080000000000041e+02 2.611700000000893596e+01 9.599099999999999966e+01 1.742599999999831439e+01
2.640000000000000000e+02 1.019749999999999943e+02 2.623300000000907772e+01 9.652500000000000568e+01 1.770499999999865537e+01
2.650000000000000000e+02 1.023580000000000041e+02 2.639400000000927449e+01 9.695300000000000296e+01 1.787499999999886313e+01
2.660000000000000000e+02 1.027319999999999993e+02 2.653200000000944314e+01 9.732299999999999329e+01 1.791799999999891568e+01
2.670000000000000000e+02 1.031539999999999964e+02 2.671800000000967046e+01 9.766800000000000637e+01 1.790999999999890591e+01
2.680000000000000000e+02 1.035859999999999985e+02 2.688500000000987455e+01 9.772400000000000375e+01 1.757699999999849894e+01
2.690000000000000000e+02 1.040370000000000061e+02 2.710400000001014220e+01 9.801099999999999568e+01 1.749799999999840239e+01
2.700000000000000000e+02 1.044240000000000066e+02 2.723400000001030108e+01 9.830200000000000671e+01 1.744599999999833884e+01
2.710000000000000000e+02 1.047980000000000018e+02 2.734200000001043307e+01 9.844400000000000261e+01 1.707799999999788909e+01
2.720000000000000000e+02 1.051170000000000044e+02 2.731300000001039763e+01 9.873600000000000421e+01 1.703699999999783898e+01
2.730000000000000000e+02 1.054809999999999945e+02 2.739900000001050273e+01 9.882899999999999352e+01 1.678299999999752856e+01
2.740000000000000000e+02 1.058640000000000043e+02 2.752600000001065794e+01 9.912000000000000455e+01 1.675599999999749556e+01
2.750000000000000000e+02 1.062600000000000051e+02 2.767900000001084493e+01 9.939300000000000068e+01 1.674799999999748579e+01
2.760000000000000000e+02 1.065949999999999989e+02 2.774900000001093048e+01 9.972100000000000364e+01 1.681499999999756767e+01
2.770000000000000000e+02 1.067990000000000066e+02 2.769100000001085959e+01 9.988200000000000500e+01 1.672899999999746257e+01
2.780000000000000000e+02 1.070769999999999982e+02 2.769300000001086204e+01 1.003250000000000028e+02 1.686799999999763244e+01
2.790000000000000000e+02 1.074240000000000066e+02 2.776700000001095248e+01 1.005480000000000018e+02 1.669899999999742590e+01
2.800000000000000000e+02 1.078569999999999993e+02 2.792700000001114802e+01 1.010229999999999961e+02 1.686799999999763244e+01
2.810000000000000000e+02 1.082879999999999967e+02 2.810800000001136922e+01 1.012870000000000061e+02 1.683699999999759456e+01
2.820000000000000000e+02 1.087109999999999985e+02 2.825900000001155377e+01 1.015780000000000030e+02 1.687999999999764711e+01
2.830000000000000000e+02 1.090630000000000024e+02 2.829300000001159532e+01 1.016800000000000068e+02 1.662499999999733546e+01
2.840000000000000000e+02 1.094449999999999932e+02 2.836400000001168209e+01 1.020739999999999981e+02 1.673899999999747479e+01
2.850000000000000000e+02 1.098340000000000032e+02 2.845400000001179208e+01 1.021470000000000056e+02 1.639099999999704949e+01
2.860000000000000000e+02 1.102459999999999951e+02 2.860900000001198151e+01 1.024749999999999943e+02 1.642499999999709104e+01
2.870000000000000000e+02 1.105040000000000049e+02 2.858400000001195096e+01 1.027439999999999998e+02 1.635199999999700182e+01
2.880000000000000000e+02 1.108820000000000050e+02 2.869400000001208539e+01 1.030420000000000016e+02 1.628599999999692116e+01
2.890000000000000000e+02 1.112650000000000006e+02 2.885500000001228216e+01 1.033889999999999958e+02 1.630499999999694438e+01
2.900000000000000000e+02 1.116599999999999966e+02 2.900600000001246670e+01 1.036949999999999932e+02 1.631899999999696149e+01
2.910000000000000000e+02 1.120060000000000002e+02 2.911100000001259502e+01 1.037990000000000066e+02 1.601999999999659607e+01
2.920000000000000000e+02 1.122789999999999964e+02 2.911500000001259991e+01 1.040979999999999990e+02 1.601399999999658874e+01
2.930000000000000000e+02 1.125490000000000066e+02 2.911700000001260236e+01 1.043719999999999999e+02 1.596099999999659502e+01
2.940000000000000000e+02 1.129069999999999965e+02 2.919900000001270257e+01 1.046430000000000007e+02 1.591499999999662052e+01
2.950000000000000000e+02 1.132189999999999941e+02 2.924600000001276001e+01 1.049039999999999964e+02 1.582299999999667151e+01
2.960000000000000000e+02 1.135559999999999974e+02 2.935000000001288711e+01 1.052120000000000033e+02 1.582399999999667095e+01
2.970000000000000000e+02 1.139090000000000060e+02 2.949200000001306066e+01 1.053190000000000026e+02 1.555599999999681948e+01
2.980000000000000000e+02 1.142390000000000043e+02 2.958300000001317187e+01 1.057339999999999947e+02 1.570199999999673857e+01
2.990000000000000000e+02 1.145619999999999976e+02 2.967000000001327820e+01 1.061599999999999966e+02 1.585499999999665377e+01
3.000000000000000000e+02 1.149069999999999965e+02 2.975500000001338208e+01 1.065300000000000011e+02 1.592099999999661719e+01
3.010000000000000000e+02 1.152360000000000042e+02 2.975800000001338574e+01 1.069290000000000020e+02 1.608399999999667429e+01
3.020000000000000000e+02 1.156080000000000041e+02 2.981700000001345785e+01 1.071509999999999962e+02 1.596299999999659391e+01
3.030000000000000000e+02 1.158289999999999935e+02 2.956800000001315354e+01 1.073070000000000022e+02 1.583299999999666596e+01
3.040000000000000000e+02 1.162019999999999982e+02 2.965200000001325620e+01 1.076940000000000026e+02 1.598599999999658117e+01
3.050000000000000000e+02 1.165720000000000027e+02 2.972300000001334297e+01 1.080900000000000034e+02 1.613999999999674273e+01
3.060000000000000000e+02 1.169219999999999970e+02 2.977600000001340774e+01 1.084669999999999987e+02 1.628299999999691750e+01
3.070000000000000000e+02 1.172360000000000042e+02 2.976500000001339430e+01 1.088239999999999981e+02 1.638499999999704215e+01
3.080000000000000000e+02 1.175780000000000030e+02 2.976400000001339308e+01 1.092579999999999956e+02 1.660699999999731347e+01
3.090000000000000000e+02 1.179830000000000041e+02 2.988600000001354218e+01 1.096869999999999976e+02 1.677999999999752490e+01
3.100000000000000000e+02 1.183739999999999952e+02 2.996500000001363873e+01 1.101110000000000042e+02 1.694199999999772288e+01
3.110000000000000000e+02 1.187669999999999959e+02 3.004300000001373405e+01 1.104890000000000043e+02 1.706299999999787076e+01
3.120000000000000000e+02 1.191260000000000048e+02 3.012000000001382816e+01 1.108870000000000005e+02 1.721499999999805652e+01
3.130000000000000000e+02 1.194869999999999948e+02 3.020200000001392837e+01 1.112789999999999964e+02 1.737299999999824962e+01
3.140000000000000000e+02 1.198289999999999935e+02 3.029900000001404692e+01 1.116340000000000003e+02 1.748499999999838650e+01
3.150000000000000000e+02 1.201809999999999974e+02 3.039400000001416302e+01 1.119839999999999947e+02 1.757199999999849283e+01
3.160000000000000000e+02 1.205319999999999965e+02 3.048100000001426935e+01 1.123760000000000048e+02 1.770999999999866148e+01
3.170000000000000000e+02 1.207300000000000040e+02 3.023400000001396748e+01 1.127399999999999949e+02 1.777599999999874214e+01
3.180000000000000000e+02 1.210720000000000027e+02 3.031000000001406036e+01 1.130939999999999941e+02 1.778499999999875314e+01
3.190000000000000000e+02 1.214560000000000031e+02 3.046600000001425101e+01 1.132300000000000040e+02 1.747799999999837794e+01
3.200000000000000000e+02 1.218229999999999933e+02 3.061700000001443556e+01 1.135319999999999965e+02 1.742699999999831562e+01
3.210000000000000000e+02 1.221850000000000023e+02 3.075000000001459810e+01 1.138080000000000069e+02 1.738799999999826795e+01
3.220000000000000000e+02 1.225229999999999961e+02 3.085100000001472154e+01 1.140990000000000038e+02 1.735599999999822884e+01
3.230000000000000000e+02 1.228509999999999991e+02 3.092700000001481442e+01 1.144339999999999975e+02 1.736599999999824107e+01
3.240000000000000000e+02 1.229599999999999937e+02 3.069600000001453211e+01 1.148020000000000067e+02 1.743399999999832417e+01
3.250000000000000000e+02 1.232860000000000014e+02 3.078200000001463721e+01 1.149849999999999994e+02 1.722099999999806386e+01
3.260000000000000000e+02 1.236710000000000065e+02 3.093900000001482908e+01 1.153370000000000033e+02 1.727899999999813474e+01
3.270000000000000000e+02 1.240490000000000066e+02 3.103200000001494274e+01 1.157159999999999940e+02 1.738799999999826795e+01
3.280000000000000000e+02 1.244270000000000067e+02 3.111800000001504785e+01 1.161440000000000055e+02 1.751299999999842072e+01
3.290000000000000000e+02 1.247969999999999970e+02 3.117800000001512117e+01 1.165669999999999931e+02 1.763099999999856493e+01
3.300000000000000000e+02 1.251710000000000065e+02 3.127100000001523483e+01 1.166509999999999962e+02 1.733299999999820074e+01
3.310000000000000000e+02 1.253559999999999945e+02 3.120200000001515050e+01 1.170169999999999959e+02 1.738299999999826184e+01
3.320000000000000000e+02 1.257199999999999989e+02 3.128600000001525316e+01 1.173599999999999994e+02 1.743099999999832050e+01
3.330000000000000000e+02 1.260720000000000027e+02 3.137200000001535827e+01 1.175690000000000026e+02 1.731099999999817385e+01
3.340000000000000000e+02 1.263949999999999960e+02 3.146000000001546582e+01 1.179410000000000025e+02 1.737899999999825695e+01
3.350000000000000000e+02 1.265439999999999969e+02 3.131900000001529349e+01 1.183850000000000051e+02 1.758599999999850994e+01
3.360000000000000000e+02 1.268529999999999944e+02 3.136300000001534727e+01 1.186209999999999951e+02 1.752499999999843538e+01
3.370000000000000000e+02 1.271680000000000064e+02 3.138800000001537782e+01 1.190100000000000051e+02 1.764799999999858571e+01
3.380000000000000000e+02 1.275090000000000003e+02 3.145300000001545726e+01 1.193340000000000032e+02 1.768999999999863704e+01
3.390000000000000000e+02 1.278840000000000003e+02 3.153600000001555870e+01 1.196860000000000070e+02 1.774999999999871036e+01
3.400000000000000000e+02 1.282410000000000139e+02 3.157800000001561003e+01 1.201200000000000045e+02 1.790899999999890468e+01
3.410000000000000000e+02 1.286040000000000134e+02 3.160000000001563691e+01 1.205949999999999989e+02 1.813899999999918577e+01
3.420000000000000000e+02 1.289950000000000045e+02 3.165400000001570291e+01 1.210409999999999968e+02 1.832299999999941065e+01
3.430000000000000000e+02 1.293969999999999914e+02 3.172000000001578357e+01 1.211779999999999973e+02 1.806899999999910023e+01
3.440000000000000000e+02 1.297470000000000141e+02 3.172900000001579457e+01 1.215400000000000063e+02 1.817599999999923099e+01
3.450000000000000000e+02 1.300960000000000036e+02 3.180700000001588990e+01 1.218859999999999957e+02 1.827699999999935443e+01
3.460000000000000000e+02 1.302520000000000095e+02 3.149700000001551103e+01 1.222480000000000047e+02 1.838899999999949131e+01
3.470000000000000000e+02 1.306129999999999995e+02 3.157900000001561125e+01 1.226009999999999991e+02 1.845799999999957564e+01
3.480000000000000000e+02 1.309480000000000075e+02 3.165000000001569802e+01 1.228250000000000028e+02 1.833799999999942898e+01
3.490000000000000000e+02 1.312630000000000052e+02 3.169500000001575302e+01 1.231389999999999958e+02 1.834399999999943631e+01
3.500000000000000000e+02 1.315800000000000125e+02 3.168500000001574080e+01 1.233319999999999936e+02 1.822199999999928721e+01
3.510000000000000000e+02 1.319610000000000127e+02 3.173800000001580557e+01 1.236380000000000052e+02 1.816999999999922366e+01
3.520000000000000000e+02 1.323580000000000041e+02 3.182700000001591434e+01 1.239759999999999991e+02 1.806999999999910145e+01
3.530000000000000000e+02 1.328100000000000023e+02 3.201200000001609425e+01 1.243589999999999947e+02 1.806699999999909778e+01
3.540000000000000000e+02 1.332400000000000091e+02 3.215900000001575165e+01 1.245849999999999937e+02 1.793999999999894257e+01
3.550000000000000000e+02 1.336839999999999975e+02 3.233900000001533215e+01 1.250199999999999960e+02 1.802099999999904156e+01
3.560000000000000000e+02 1.338660000000000139e+02 3.203000000001605230e+01 1.254080000000000013e+02 1.807599999999910878e+01
3.570000000000000000e+02 1.342439999999999998e+02 3.212500000001583089e+01 1.257890000000000015e+02 1.814199999999918944e+01
3.580000000000000000e+02 1.345989999999999895e+02 3.217600000001571203e+01 1.261340000000000003e+02 1.814499999999919311e+01
3.590000000000000000e+02 1.349559999999999889e+02 3.224400000001555355e+01 1.265139999999999958e+02 1.817099999999922488e+01
3.600000000000000000e+02 1.353249999999999886e+02 3.233200000001534846e+01 1.269470000000000027e+02 1.830799999999939232e+01
3.610000000000000000e+02 1.357139999999999986e+02 3.247200000001502218e+01 1.273649999999999949e+02 1.839799999999950231e+01
3.620000000000000000e+02 1.360569999999999879e+02 3.257300000001478679e+01 1.276370000000000005e+02 1.837299999999947175e+01
3.630000000000000000e+02 1.363540000000000134e+02 3.261900000001467959e+01 1.280349999999999966e+02 1.846899999999958908e+01
3.640000000000000000e+02 1.367199999999999989e+02 3.274300000001439059e+01 1.285159999999999911e+02 1.868999999999985917e+01
3.650000000000000000e+02 1.370869999999999891e+02 3.285100000001413889e+01 1.289530000000000030e+02 1.883800000000004005e+01
3.660000000000000000e+02 1.372139999999999986e+02 3.263200000001464929e+01 1.293269999999999982e+02 1.893700000000016104e+01
3.670000000000000000e+02 1.373629999999999995e+02 3.239200000001520863e+01 1.298069999999999879e+02 1.915700000000042991e+01
3.680000000000000000e+02 1.376980000000000075e+02 3.242500000001513172e+01 1.303909999999999911e+02 1.950900000000086010e+01
3.690000000000000000e+02 1.380089999999999861e+02 3.245100000001507112e+01 1.307719999999999914e+02 1.960900000000098231e+01
3.700000000000000000e+02 1.381850000000000023e+02 3.228700000001545334e+01 1.309710000000000036e+02 1.944900000000078677e+01
3.710000000000000000e+02 1.384660000000000082e+02 3.224500000001555122e+01 1.312700000000000102e+02 1.945800000000079777e+01
3.720000000000000000e+02 1.387860000000000014e+02 3.230900000001540207e+01 1.315579999999999927e+02 1.946300000000080388e+01
3.730000000000000000e+02 1.390949999999999989e+02 3.235500000001529486e+01 1.318750000000000000e+02 1.947200000000081488e+01
3.740000000000000000e+02 1.393629999999999995e+02 3.235400000001529719e+01 1.322769999999999868e+02 1.959100000000096031e+01
3.750000000000000000e+02 1.396620000000000061e+02 3.236700000001526689e+01 1.327649999999999864e+02 1.975700000000116319e+01
3.760000000000000000e+02 1.399859999999999900e+02 3.241900000001514570e+01 1.331910000000000025e+02 1.993400000000137950e+01
3.770000000000000000e+02 1.403209999999999980e+02 3.243600000001510608e+01 1.335800000000000125e+02 2.004100000000151027e+01
3.780000000000000000e+02 1.406639999999999873e+02 3.247500000001501519e+01 1.338930000000000007e+02 2.005700000000152983e+01
3.790000000000000000e+02 1.410120000000000005e+02 3.252800000001489167e+01 1.341939999999999884e+02 2.011000000000159460e+01
3.800000000000000000e+02 1.413880000000000052e+02 3.262300000001467026e+01 1.345389999999999873e+02 2.017300000000167159e+01
3.810000000000000000e+02 1.417299999999999898e+02 3.265200000001460268e+01 1.348580000000000041e+02 2.021600000000172415e+01
3.820000000000000000e+02 1.420819999999999936e+02 3.271200000001446284e+01 1.352050000000000125e+02 2.029500000000182069e+01
3.830000000000000000e+02 1.424319999999999879e+02 3.275900000001435330e+01 1.355060000000000002e+02 2.027300000000179381e+01
3.840000000000000000e+02 1.427239999999999895e+02 3.273000000001442089e+01 1.358149999999999977e+02 2.026800000000178770e+01
3.850000000000000000e+02 1.430070000000000050e+02 3.273400000001441157e+01 1.361320000000000050e+02 2.032300000000185491e+01
3.860000000000000000e+02 1.432920000000000016e+02 3.272400000001443487e+01 1.364689999999999941e+02 2.044600000000200524e+01
3.870000000000000000e+02 1.435869999999999891e+02 3.270300000001448382e+01 1.366899999999999977e+02 2.019200000000169481e+01
3.880000000000000000e+02 1.439470000000000027e+02 3.274500000001438593e+01 1.370070000000000050e+02 2.029800000000182436e+01
3.890000000000000000e+02 1.443439999999999941e+02 3.282300000001420415e+01 1.372959999999999923e+02 2.033800000000187325e+01
3.900000000000000000e+02 1.446810000000000116e+02 3.283100000001418550e+01 1.373520000000000039e+02 1.988300000000131718e+01
3.910000000000000000e+02 1.449519999999999982e+02 3.281500000001422279e+01 1.376529999999999916e+02 1.989600000000133306e+01
3.920000000000000000e+02 1.452230000000000132e+02 3.278000000001430436e+01 1.379739999999999895e+02 1.994400000000139173e+01
3.930000000000000000e+02 1.455360000000000014e+02 3.277700000001431135e+01 1.383489999999999895e+02 2.006800000000154327e+01
3.940000000000000000e+02 1.458799999999999955e+02 3.278000000001430436e+01 1.387150000000000034e+02 2.020800000000171437e+01
3.950000000000000000e+02 1.462669999999999959e+02 3.290400000001401537e+01 1.390349999999999966e+02 2.026200000000178036e+01
3.960000000000000000e+02 1.465929999999999893e+02 3.294900000001391049e+01 1.393590000000000089e+02 2.029200000000181703e+01
3.970000000000000000e+02 1.468899999999999864e+02 3.295900000001388719e+01 1.396939999999999884e+02 2.029900000000182558e+01
3.980000000000000000e+02 1.471310000000000002e+02 3.293600000001394079e+01 1.400500000000000114e+02 2.035300000000189158e+01
3.990000000000000000e+02 1.474159999999999968e+02 3.289200000001404334e+01 1.404470000000000027e+02 2.043300000000198935e+01
4.000000000000000000e+02 1.476999999999999886e+02 3.284000000001416453e+01 1.408319999999999936e+02 2.050200000000207368e+01
4.010000000000000000e+02 1.480080000000000098e+02 3.280000000001425775e+01 1.411440000000000055e+02 2.047300000000203823e+01
4.020000000000000000e+02 1.482810000000000059e+02 3.271100000001446517e+01 1.414010000000000105e+02 2.039300000000194046e+01
4.030000000000000000e+02 1.485569999999999879e+02 3.261600000001468658e+01 1.416069999999999993e+02 2.024900000000176448e+01
4.040000000000000000e+02 1.489190000000000111e+02 3.267000000001456073e+01 1.418940000000000055e+02 2.025000000000176570e+01
4.050000000000000000e+02 1.493170000000000073e+02 3.276700000001433466e+01 1.421440000000000055e+02 2.019500000000169848e+01
4.060000000000000000e+02 1.496740000000000066e+02 3.283600000001417385e+01 1.424130000000000109e+02 2.015400000000164837e+01
4.070000000000000000e+02 1.499989999999999952e+02 3.283900000001416686e+01 1.427369999999999948e+02 2.021100000000171804e+01
4.080000000000000000e+02 1.503220000000000027e+02 3.287900000001407363e+01 1.429749999999999943e+02 2.019800000000170215e+01
4.090000000000000000e+02 1.506189999999999998e+02 3.289500000001403635e+01 1.431560000000000059e+02 2.001300000000147605e+01
4.100000000000000000e+02 1.509290000000000020e+02 3.299500000001380329e+01 1.434590000000000032e+02 2.000900000000147116e+01
4.110000000000000000e+02 1.512319999999999993e+02 3.304500000001368676e+01 1.435900000000000034e+02 1.977600000000118641e+01
4.120000000000000000e+02 1.514650000000000034e+02 3.300100000001378930e+01 1.439219999999999970e+02 1.979000000000120352e+01
4.130000000000000000e+02 1.517539999999999907e+02 3.306900000001363082e+01 1.442079999999999984e+02 1.976300000000117052e+01
4.140000000000000000e+02 1.520289999999999964e+02 3.308100000001360286e+01 1.443480000000000132e+02 1.944200000000077821e+01
4.150000000000000000e+02 1.523220000000000027e+02 3.310400000001354925e+01 1.446189999999999998e+02 1.942300000000075499e+01
4.160000000000000000e+02 1.525860000000000127e+02 3.311400000001352595e+01 1.449190000000000111e+02 1.943800000000077333e+01
4.170000000000000000e+02 1.528559999999999945e+02 3.309800000001356324e+01 1.452239999999999895e+02 1.943200000000076599e+01
4.180000000000000000e+02 1.531189999999999998e+02 3.309000000001358188e+01 1.455109999999999957e+02 1.939000000000071466e+01
4.190000000000000000e+02 1.534110000000000014e+02 3.315300000001343506e+01 1.457969999999999970e+02 1.933300000000064500e+01
4.200000000000000000e+02 1.537359999999999900e+02 3.319500000001333717e+01 1.461399999999999864e+02 1.927800000000057778e+01
4.210000000000000000e+02 1.540399999999999920e+02 3.318100000001336980e+01 1.465360000000000014e+02 1.923900000000053012e+01
4.220000000000000000e+02 1.543470000000000084e+02 3.314600000001345137e+01 1.469430000000000121e+02 1.924000000000053134e+01
4.230000000000000000e+02 1.546630000000000109e+02 3.310500000001354692e+01 1.473379999999999939e+02 1.926100000000055701e+01
4.240000000000000000e+02 1.550380000000000109e+02 3.308900000001358421e+01 1.477040000000000077e+02 1.926600000000056312e+01
4.250000000000000000e+02 1.554120000000000061e+02 3.312000000001351196e+01 1.480200000000000102e+02 1.927000000000056801e+01
4.260000000000000000e+02 1.557729999999999961e+02 3.316800000001340010e+01 1.483410000000000082e+02 1.928600000000058756e+01
4.270000000000000000e+02 1.560180000000000007e+02 3.309500000001357023e+01 1.487220000000000084e+02 1.936400000000068289e+01
4.280000000000000000e+02 1.562880000000000109e+02 3.308300000001359820e+01 1.491059999999999945e+02 1.950000000000084910e+01
4.290000000000000000e+02 1.565440000000000111e+02 3.304000000001369841e+01 1.494230000000000018e+02 1.947400000000081732e+01
4.300000000000000000e+02 1.566330000000000098e+02 3.281600000001422046e+01 1.497609999999999957e+02 1.945100000000078921e+01
4.310000000000000000e+02 1.569319999999999879e+02 3.282600000001419716e+01 1.500620000000000118e+02 1.938700000000071100e+01
4.320000000000000000e+02 1.572690000000000055e+02 3.284800000001414588e+01 1.503569999999999993e+02 1.931900000000062789e+01
4.330000000000000000e+02 1.576510000000000105e+02 3.289400000001403868e+01 1.506570000000000107e+02 1.929800000000060223e+01
4.340000000000000000e+02 1.580370000000000061e+02 3.294600000001391749e+01 1.509809999999999945e+02 1.931300000000062056e+01
4.350000000000000000e+02 1.584079999999999870e+02 3.295800000001388952e+01 1.512630000000000052e+02 1.927000000000056801e+01
4.360000000000000000e+02 1.588139999999999930e+02 3.300200000001378697e+01 1.515610000000000070e+02 1.926500000000056190e+01
4.370000000000000000e+02 1.591409999999999911e+02 3.294100000001392914e+01 1.519010000000000105e+02 1.928100000000058145e+01
4.380000000000000000e+02 1.594569999999999936e+02 3.294200000001392681e+01 1.522379999999999995e+02 1.928000000000058023e+01
4.390000000000000000e+02 1.597829999999999870e+02 3.294600000001391749e+01 1.524950000000000045e+02 1.918000000000045802e+01
4.400000000000000000e+02 1.600829999999999984e+02 3.289900000001402702e+01 1.527580000000000098e+02 1.908400000000034069e+01
4.410000000000000000e+02 1.603799999999999955e+02 3.286900000001409694e+01 1.530269999999999868e+02 1.896600000000019648e+01
4.420000000000000000e+02 1.606699999999999875e+02 3.285100000001413889e+01 1.533029999999999973e+02 1.891800000000013782e+01
4.430000000000000000e+02 1.609710000000000036e+02 3.282400000001420182e+01 1.535540000000000020e+02 1.894400000000016959e+01
4.440000000000000000e+02 1.612860000000000014e+02 3.284000000001416453e+01 1.538470000000000084e+02 1.893800000000016226e+01
4.450000000000000000e+02 1.616339999999999861e+02 3.292300000001397109e+01 1.541409999999999911e+02 1.893400000000015737e+01
4.460000000000000000e+02 1.619759999999999991e+02 3.297600000001384757e+01 1.544499999999999886e+02 1.890300000000011948e+01
4.470000000000000000e+02 1.622829999999999870e+02 3.293300000001394778e+01 1.547760000000000105e+02 1.883500000000003638e+01
4.480000000000000000e+02 1.625800000000000125e+02 3.288600000001405732e+01 1.550670000000000073e+02 1.875199999999993494e+01
4.490000000000000000e+02 1.628839999999999861e+02 3.281500000001422279e+01 1.553439999999999941e+02 1.871999999999989583e+01
4.500000000000000000e+02 1.631699999999999875e+02 3.275700000001435797e+01 1.556579999999999870e+02 1.874899999999993128e+01
4.510000000000000000e+02 1.632719999999999914e+02 3.241600000001515269e+01 1.558029999999999973e+02 1.846899999999958908e+01
4.520000000000000000e+02 1.635240000000000009e+02 3.230100000001542071e+01 1.561459999999999866e+02 1.851899999999965019e+01
4.530000000000000000e+02 1.637649999999999864e+02 3.215200000001576797e+01 1.564300000000000068e+02 1.851099999999964041e+01
4.540000000000000000e+02 1.640190000000000055e+02 3.205200000001600102e+01 1.566719999999999970e+02 1.847299999999959397e+01
4.550000000000000000e+02 1.642520000000000095e+02 3.191200000001601467e+01 1.568089999999999975e+02 1.820099999999926155e+01
4.560000000000000000e+02 1.644819999999999993e+02 3.180500000001588390e+01 1.570699999999999932e+02 1.818399999999924077e+01
4.570000000000000000e+02 1.647539999999999907e+02 3.179100000001586679e+01 1.573199999999999932e+02 1.815699999999920777e+01
4.580000000000000000e+02 1.650749999999999886e+02 3.182200000001590467e+01 1.575910000000000082e+02 1.813899999999918577e+01
4.590000000000000000e+02 1.654209999999999923e+02 3.187000000001596334e+01 1.576419999999999959e+02 1.767899999999862359e+01
4.600000000000000000e+02 1.657170000000000130e+02 3.187900000001597434e+01 1.579259999999999877e+02 1.769499999999864315e+01
4.610000000000000000e+02 1.659950000000000045e+02 3.184400000001593156e+01 1.582570000000000050e+02 1.774399999999870303e+01
4.620000000000000000e+02 1.662820000000000107e+02 3.181500000001589612e+01 1.586009999999999991e+02 1.776899999999873359e+01
4.630000000000000000e+02 1.663549999999999898e+02 3.147000000001547448e+01 1.589110000000000014e+02 1.779199999999876169e+01
4.640000000000000000e+02 1.666119999999999948e+02 3.140600000001539627e+01 1.591529999999999916e+02 1.773699999999869448e+01
4.650000000000000000e+02 1.668189999999999884e+02 3.128300000001524594e+01 1.594230000000000018e+02 1.769799999999864681e+01
4.660000000000000000e+02 1.670560000000000116e+02 3.121700000001516528e+01 1.596790000000000020e+02 1.765799999999859793e+01
4.670000000000000000e+02 1.674019999999999868e+02 3.132200000001529361e+01 1.599819999999999993e+02 1.766499999999860648e+01
4.680000000000000000e+02 1.677090000000000032e+02 3.136600000001534738e+01 1.602949999999999875e+02 1.769799999999864681e+01
4.690000000000000000e+02 1.680219999999999914e+02 3.144200000001544026e+01 1.605920000000000130e+02 1.774899999999870914e+01
4.700000000000000000e+02 1.682769999999999868e+02 3.145200000001545249e+01 1.608209999999999980e+02 1.775599999999871770e+01
4.710000000000000000e+02 1.685430000000000064e+02 3.143100000001542682e+01 1.610860000000000127e+02 1.775499999999871648e+01
4.720000000000000000e+02 1.687870000000000061e+02 3.137000000001535227e+01 1.613669999999999902e+02 1.774499999999870425e+01
4.730000000000000000e+02 1.690670000000000073e+02 3.137000000001535227e+01 1.616790000000000020e+02 1.777499999999874092e+01
4.740000000000000000e+02 1.693329999999999984e+02 3.131900000001528994e+01 1.619869999999999948e+02 1.782299999999879958e+01
4.750000000000000000e+02 1.696009999999999991e+02 3.128100000001524350e+01 1.622729999999999961e+02 1.782799999999880569e+01
4.760000000000000000e+02 1.699079999999999870e+02 3.129200000001525694e+01 1.625370000000000061e+02 1.783599999999881547e+01
4.770000000000000000e+02 1.702789999999999964e+02 3.136100000001534127e+01 1.628089999999999975e+02 1.781699999999879225e+01
4.780000000000000000e+02 1.706189999999999998e+02 3.135800000001533760e+01 1.630819999999999936e+02 1.774899999999870914e+01
4.790000000000000000e+02 1.709619999999999891e+02 3.139300000001538038e+01 1.633530000000000086e+02 1.767199999999861504e+01
4.800000000000000000e+02 1.712920000000000016e+02 3.144500000001544393e+01 1.636939999999999884e+02 1.768199999999862726e+01
4.810000000000000000e+02 1.715889999999999986e+02 3.147300000001547815e+01 1.639530000000000030e+02 1.761399999999854415e+01
4.820000000000000000e+02 1.719099999999999966e+02 3.154100000001556126e+01 1.641829999999999927e+02 1.753699999999845005e+01
4.830000000000000000e+02 1.722230000000000132e+02 3.159500000001562725e+01 1.644120000000000061e+02 1.747899999999837917e+01
4.840000000000000000e+02 1.725010000000000048e+02 3.159300000001562481e+01 1.647529999999999859e+02 1.752999999999844150e+01
4.850000000000000000e+02 1.728549999999999898e+02 3.169900000001575435e+01 1.650920000000000130e+02 1.756299999999848183e+01
4.860000000000000000e+02 1.730300000000000011e+02 3.131400000001528383e+01 1.653990000000000009e+02 1.761499999999854538e+01
4.870000000000000000e+02 1.733739999999999952e+02 3.134500000001532172e+01 1.657090000000000032e+02 1.764299999999857960e+01
4.880000000000000000e+02 1.737230000000000132e+02 3.136000000001534005e+01 1.659579999999999984e+02 1.760699999999853560e+01
4.890000000000000000e+02 1.740929999999999893e+02 3.138200000001536694e+01 1.662100000000000080e+02 1.761999999999855149e+01
4.900000000000000000e+02 1.744420000000000073e+02 3.135800000001533760e+01 1.664759999999999991e+02 1.762199999999855393e+01
4.910000000000000000e+02 1.747239999999999895e+02 3.124700000001520195e+01 1.667549999999999955e+02 1.763599999999857104e+01
4.920000000000000000e+02 1.750209999999999866e+02 3.116700000001510418e+01 1.670840000000000032e+02 1.768099999999862604e+01
4.930000000000000000e+02 1.753540000000000134e+02 3.109000000001501007e+01 1.672839999999999918e+02 1.751499999999842316e+01
4.940000000000000000e+02 1.754850000000000136e+02 3.086800000001473876e+01 1.676069999999999993e+02 1.754399999999845861e+01
4.950000000000000000e+02 1.757940000000000111e+02 3.074600000001458966e+01 1.679219999999999970e+02 1.754799999999846349e+01
4.960000000000000000e+02 1.761009999999999991e+02 3.068500000001451511e+01 1.682270000000000039e+02 1.754099999999845494e+01
4.970000000000000000e+02 1.763760000000000048e+02 3.060400000001441612e+01 1.685740000000000123e+02 1.757799999999850016e+01
4.980000000000000000e+02 1.766179999999999950e+02 3.055700000001435868e+01 1.689089999999999918e+02 1.762399999999855638e+01
4.990000000000000000e+02 1.768720000000000141e+02 3.050000000001428901e+01 1.692340000000000089e+02 1.763799999999857349e+01
5.000000000000000000e+02 1.771339999999999861e+02 3.045100000001422913e+01 1.695699999999999932e+02 1.767299999999861626e+01
5.010000000000000000e+02 1.773830000000000098e+02 3.036400000001412280e+01 1.699209999999999923e+02 1.772799999999868348e+01
5.020000000000000000e+02 1.776359999999999957e+02 3.030500000001405070e+01 1.702520000000000095e+02 1.775499999999871648e+01
5.030000000000000000e+02 1.779190000000000111e+02 3.025900000001399448e+01 1.706750000000000114e+02 1.789899999999889246e+01
5.040000000000000000e+02 1.780149999999999864e+02 2.994000000001360462e+01 1.710689999999999884e+02 1.795199999999895724e+01
5.050000000000000000e+02 1.783569999999999993e+02 2.996000000001362906e+01 1.714399999999999977e+02 1.798599999999899879e+01
5.060000000000000000e+02 1.787139999999999986e+02 2.998700000001366206e+01 1.717350000000000136e+02 1.799799999999901345e+01
5.070000000000000000e+02 1.790689999999999884e+02 3.001400000001369506e+01 1.719960000000000093e+02 1.797599999999898657e+01
5.080000000000000000e+02 1.794149999999999920e+02 3.004600000001373417e+01 1.723189999999999884e+02 1.794199999999894501e+01
5.090000000000000000e+02 1.794840000000000089e+02 2.973800000001335775e+01 1.723329999999999984e+02 1.749599999999839994e+01
5.100000000000000000e+02 1.797920000000000016e+02 2.974000000001336019e+01 1.726160000000000139e+02 1.745099999999834495e+01
5.110000000000000000e+02 1.800670000000000073e+02 2.971600000001333086e+01 1.728810000000000002e+02 1.743499999999832539e+01
5.120000000000000000e+02 1.803590000000000089e+02 2.968200000001328931e+01 1.731049999999999898e+02 1.734699999999821785e+01
5.130000000000000000e+02 1.804979999999999905e+02 2.944700000001300211e+01 1.732510000000000048e+02 1.725399999999810419e+01
5.140000000000000000e+02 1.808040000000000020e+02 2.945100000001300700e+01 1.734699999999999989e+02 1.713299999999795631e+01
5.150000000000000000e+02 1.811260000000000048e+02 2.949300000001305833e+01 1.737340000000000089e+02 1.706999999999787931e+01
5.160000000000000000e+02 1.814660000000000082e+02 2.954000000001311577e+01 1.740000000000000000e+02 1.698399999999777421e+01
5.170000000000000000e+02 1.817309999999999945e+02 2.950000000001306688e+01 1.742520000000000095e+02 1.690699999999768011e+01
5.180000000000000000e+02 1.819809999999999945e+02 2.945100000001300700e+01 1.745020000000000095e+02 1.684099999999759945e+01
5.190000000000000000e+02 1.822429999999999950e+02 2.940000000001294467e+01 1.747659999999999911e+02 1.679999999999754934e+01
5.200000000000000000e+02 1.824960000000000093e+02 2.932900000001285790e+01 1.750769999999999982e+02 1.682499999999757989e+01
5.210000000000000000e+02 1.827290000000000134e+02 2.922600000001273202e+01 1.753859999999999957e+02 1.686999999999763489e+01
5.220000000000000000e+02 1.829590000000000032e+02 2.912300000001260614e+01 1.756529999999999916e+02 1.688899999999765811e+01
5.230000000000000000e+02 1.831870000000000118e+02 2.896600000001241426e+01 1.758770000000000095e+02 1.683199999999758845e+01
5.240000000000000000e+02 1.834110000000000014e+02 2.881200000001222605e+01 1.761519999999999868e+02 1.681299999999756523e+01
5.250000000000000000e+02 1.834610000000000127e+02 2.841800000001174453e+01 1.763530000000000086e+02 1.665199999999736846e+01
5.260000000000000000e+02 1.836699999999999875e+02 2.829900000001159910e+01 1.767069999999999936e+02 1.666799999999738802e+01
5.270000000000000000e+02 1.838940000000000055e+02 2.821000000001149033e+01 1.770029999999999859e+02 1.663299999999734524e+01
5.280000000000000000e+02 1.840080000000000098e+02 2.798000000001120924e+01 1.772419999999999902e+02 1.654699999999724014e+01
5.290000000000000000e+02 1.842030000000000030e+02 2.787500000001108091e+01 1.775260000000000105e+02 1.650799999999719248e+01
5.300000000000000000e+02 1.844039999999999964e+02 2.777600000001095992e+01 1.777860000000000014e+02 1.642499999999709104e+01
5.310000000000000000e+02 1.846160000000000139e+02 2.769500000001086093e+01 1.780209999999999866e+02 1.634699999999699571e+01
5.320000000000000000e+02 1.848329999999999984e+02 2.757000000001070816e+01 1.782439999999999998e+02 1.627299999999690527e+01
5.330000000000000000e+02 1.850639999999999930e+02 2.743100000001053829e+01 1.784859999999999900e+02 1.622299999999684417e+01
5.340000000000000000e+02 1.853019999999999925e+02 2.729000000001036597e+01 1.787259999999999991e+02 1.616299999999677084e+01
5.350000000000000000e+02 1.855550000000000068e+02 2.713600000001017776e+01 1.789869999999999948e+02 1.613199999999673295e+01
5.360000000000000000e+02 1.858520000000000039e+02 2.703500000001005432e+01 1.792110000000000127e+02 1.603699999999661685e+01
5.370000000000000000e+02 1.861680000000000064e+02 2.695600000000995777e+01 1.794459999999999980e+02 1.598199999999658338e+01
5.380000000000000000e+02 1.864859999999999900e+02 2.694100000000993944e+01 1.797529999999999859e+02 1.601899999999659485e+01
5.390000000000000000e+02 1.868079999999999927e+02 2.695100000000995166e+01 1.800300000000000011e+02 1.603399999999661318e+01
5.400000000000000000e+02 1.871119999999999948e+02 2.694600000000994555e+01 1.803120000000000118e+02 1.604199999999662296e+01
5.410000000000000000e+02 1.873930000000000007e+02 2.692300000000991744e+01 1.805639999999999930e+02 1.601699999999659241e+01
5.420000000000000000e+02 1.876370000000000005e+02 2.681800000000978912e+01 1.807949999999999875e+02 1.594699999999660278e+01
5.430000000000000000e+02 1.878549999999999898e+02 2.667700000000961680e+01 1.810699999999999932e+02 1.597499999999658726e+01
5.440000000000000000e+02 1.880790000000000077e+02 2.657000000000948603e+01 1.813849999999999909e+02 1.602399999999660096e+01
5.450000000000000000e+02 1.883400000000000034e+02 2.649500000000939437e+01 1.817359999999999900e+02 1.608299999999667307e+01
5.460000000000000000e+02 1.885769999999999982e+02 2.636100000000923060e+01 1.820689999999999884e+02 1.609099999999668285e+01
5.470000000000000000e+02 1.888530000000000086e+02 2.628200000000913406e+01 1.823400000000000034e+02 1.606299999999664863e+01
5.480000000000000000e+02 1.891589999999999918e+02 2.623500000000907662e+01 1.826049999999999898e+02 1.601699999999659241e+01
5.490000000000000000e+02 1.894459999999999980e+02 2.617700000000900573e+01 1.829139999999999873e+02 1.600699999999658019e+01
5.500000000000000000e+02 1.897069999999999936e+02 2.608600000000889452e+01 1.831709999999999923e+02 1.589299999999663271e+01
5.510000000000000000e+02 1.899850000000000136e+02 2.605700000000885908e+01 1.834660000000000082e+02 1.583399999999666541e+01
5.520000000000000000e+02 1.902359999999999900e+02 2.598700000000877353e+01 1.837589999999999861e+02 1.579899999999668481e+01
5.530000000000000000e+02 1.904689999999999941e+02 2.591300000000868309e+01 1.840310000000000059e+02 1.575899999999670698e+01
5.540000000000000000e+02 1.906769999999999925e+02 2.581000000000855721e+01 1.843019999999999925e+02 1.569199999999674411e+01
5.550000000000000000e+02 1.908950000000000102e+02 2.571300000000843866e+01 1.845589999999999975e+02 1.561299999999678789e+01
5.560000000000000000e+02 1.911189999999999998e+02 2.565100000000836289e+01 1.848209999999999980e+02 1.552899999999683445e+01
5.570000000000000000e+02 1.913360000000000127e+02 2.552900000000821379e+01 1.850550000000000068e+02 1.541699999999689652e+01
5.580000000000000000e+02 1.915809999999999889e+02 2.546000000000812946e+01 1.852969999999999970e+02 1.536299999999692645e+01
5.590000000000000000e+02 1.918149999999999977e+02 2.542400000000808546e+01 1.855649999999999977e+02 1.536599999999692479e+01
5.600000000000000000e+02 1.920780000000000030e+02 2.538100000000803291e+01 1.858559999999999945e+02 1.535899999999692866e+01
5.610000000000000000e+02 1.921870000000000118e+02 2.515800000000776038e+01 1.859240000000000066e+02 1.505399999999709770e+01
5.620000000000000000e+02 1.924639999999999986e+02 2.512400000000771882e+01 1.861949999999999932e+02 1.506699999999709050e+01
5.630000000000000000e+02 1.927319999999999993e+02 2.508100000000766627e+01 1.864770000000000039e+02 1.504299999999710380e+01
5.640000000000000000e+02 1.929670000000000130e+02 2.501600000000758683e+01 1.867769999999999868e+02 1.506199999999709327e+01
5.650000000000000000e+02 1.932040000000000077e+02 2.495700000000751473e+01 1.870900000000000034e+02 1.508499999999708052e+01
5.660000000000000000e+02 1.934209999999999923e+02 2.486700000000740474e+01 1.874180000000000064e+02 1.512799999999705669e+01
5.670000000000000000e+02 1.936229999999999905e+02 2.477000000000728619e+01 1.877769999999999868e+02 1.516899999999703397e+01
5.680000000000000000e+02 1.938240000000000123e+02 2.465900000000715053e+01 1.881220000000000141e+02 1.520999999999701124e+01
5.690000000000000000e+02 1.940349999999999966e+02 2.456200000000703199e+01 1.884660000000000082e+02 1.524599999999699129e+01
5.700000000000000000e+02 1.942390000000000043e+02 2.448700000000694033e+01 1.887870000000000061e+02 1.523299999999699850e+01
5.710000000000000000e+02 1.944449999999999932e+02 2.437700000000680589e+01 1.891009999999999991e+02 1.524499999999699185e+01
5.720000000000000000e+02 1.946889999999999930e+02 2.430100000000671301e+01 1.893820000000000050e+02 1.518599999999702455e+01
5.730000000000000000e+02 1.949910000000000139e+02 2.428300000000669101e+01 1.894610000000000127e+02 1.492999999999716643e+01
5.740000000000000000e+02 1.950349999999999966e+02 2.380700000000610927e+01 1.897129999999999939e+02 1.483999999999721631e+01
5.750000000000000000e+02 1.952920000000000016e+02 2.372200000000600539e+01 1.899420000000000073e+02 1.472899999999727783e+01
5.760000000000000000e+02 1.954929999999999950e+02 2.359200000000584652e+01 1.901810000000000116e+02 1.466999999999731052e+01
5.770000000000000000e+02 1.957309999999999945e+02 2.349700000000573041e+01 1.904660000000000082e+02 1.468199999999730387e+01
5.780000000000000000e+02 1.959970000000000141e+02 2.344200000000566320e+01 1.908019999999999925e+02 1.469899999999729445e+01
5.790000000000000000e+02 1.962829999999999870e+02 2.341000000000562409e+01 1.911189999999999998e+02 1.466999999999731052e+01
5.800000000000000000e+02 1.965349999999999966e+02 2.332400000000551898e+01 1.914559999999999889e+02 1.465499999999731884e+01
5.810000000000000000e+02 1.967299999999999898e+02 2.317400000000533566e+01 1.917560000000000002e+02 1.461299999999734212e+01
5.820000000000000000e+02 1.969250000000000114e+02 2.304100000000517312e+01 1.920860000000000127e+02 1.460799999999734489e+01
5.830000000000000000e+02 1.971399999999999864e+02 2.295300000000506557e+01 1.924360000000000070e+02 1.464299999999732549e+01
5.840000000000000000e+02 1.973859999999999957e+02 2.292100000000502646e+01 1.927009999999999934e+02 1.459699999999735098e+01
5.850000000000000000e+02 1.976670000000000016e+02 2.292300000000502891e+01 1.929770000000000039e+02 1.457399999999736373e+01
5.860000000000000000e+02 1.979519999999999982e+02 2.293500000000504357e+01 1.932340000000000089e+02 1.451199999999739809e+01
5.870000000000000000e+02 1.982419999999999902e+02 2.296400000000507902e+01 1.934790000000000134e+02 1.442599999999744576e+01
5.880000000000000000e+02 1.985219999999999914e+02 2.298400000000510346e+01 1.937609999999999957e+02 1.439399999999746349e+01
5.890000000000000000e+02 1.987969999999999970e+02 2.299700000000511935e+01 1.940409999999999968e+02 1.434399999999749120e+01
5.900000000000000000e+02 1.990300000000000011e+02 2.294000000000504969e+01 1.943149999999999977e+02 1.427999999999752667e+01
5.910000000000000000e+02 1.992500000000000000e+02 2.284500000000493358e+01 1.945980000000000132e+02 1.420499999999756824e+01
5.920000000000000000e+02 1.994699999999999989e+02 2.273000000000479304e+01 1.949329999999999927e+02 1.420199999999756990e+01
5.930000000000000000e+02 1.995490000000000066e+02 2.245000000000445084e+01 1.952030000000000030e+02 1.415899999999759373e+01
5.940000000000000000e+02 1.997510000000000048e+02 2.232800000000430174e+01 1.953729999999999905e+02 1.395799999999770513e+01
5.950000000000000000e+02 1.999490000000000123e+02 2.219800000000414286e+01 1.956129999999999995e+02 1.390399999999773506e+01
5.960000000000000000e+02 2.001620000000000061e+02 2.207300000000399010e+01 1.958899999999999864e+02 1.392199999999772508e+01
5.970000000000000000e+02 2.003919999999999959e+02 2.188700000000376278e+01 1.961310000000000002e+02 1.385499999999776222e+01
5.980000000000000000e+02 2.006169999999999902e+02 2.166300000000348902e+01 1.964540000000000077e+02 1.380699999999778882e+01
5.990000000000000000e+02 2.009209999999999923e+02 2.150500000000329592e+01 1.967280000000000086e+02 1.366899999999786530e+01
6.000000000000000000e+02 2.012659999999999911e+02 2.145400000000323359e+01 1.969939999999999998e+02 1.353599999999793901e+01
6.010000000000000000e+02 2.015720000000000027e+02 2.139300000000315904e+01 1.970720000000000027e+02 1.323499999999810584e+01
6.020000000000000000e+02 2.018230000000000075e+02 2.126600000000300383e+01 1.973470000000000084e+02 1.311999999999816957e+01
6.030000000000000000e+02 2.020480000000000018e+02 2.111900000000282418e+01 1.976320000000000050e+02 1.301199999999822943e+01
6.040000000000000000e+02 2.022709999999999866e+02 2.100000000000267875e+01 1.979379999999999882e+02 1.298999999999824162e+01
6.050000000000000000e+02 2.024859999999999900e+02 2.084400000000248809e+01 1.982829999999999870e+02 1.305399999999820615e+01
6.060000000000000000e+02 2.026819999999999879e+02 2.064400000000224367e+01 1.984219999999999970e+02 1.269399999999840567e+01
6.070000000000000000e+02 2.028789999999999907e+02 2.048500000000204935e+01 1.987100000000000080e+02 1.269299999999840622e+01
6.080000000000000000e+02 2.029939999999999998e+02 2.023800000000174748e+01 1.989300000000000068e+02 1.260199999999845666e+01
6.090000000000000000e+02 2.032319999999999993e+02 2.013300000000161916e+01 1.991020000000000039e+02 1.242799999999855309e+01
6.100000000000000000e+02 2.034629999999999939e+02 2.007800000000155194e+01 1.993259999999999934e+02 1.230799999999861960e+01
6.110000000000000000e+02 2.036589999999999918e+02 1.999500000000145050e+01 1.995269999999999868e+02 1.213099999999871770e+01
6.120000000000000000e+02 2.038700000000000045e+02 1.987000000000129774e+01 1.997589999999999861e+02 1.204599999999876481e+01
6.130000000000000000e+02 2.040329999999999870e+02 1.971700000000111075e+01 1.998549999999999898e+02 1.170499999999895380e+01
6.140000000000000000e+02 2.042379999999999995e+02 1.959000000000095554e+01 2.001140000000000043e+02 1.166399999999897652e+01
6.150000000000000000e+02 2.044579999999999984e+02 1.946800000000080644e+01 2.003489999999999895e+02 1.164699999999898594e+01
6.160000000000000000e+02 2.046959999999999980e+02 1.936100000000067567e+01 2.006279999999999859e+02 1.166199999999897763e+01
6.170000000000000000e+02 2.049370000000000118e+02 1.930100000000060234e+01 2.009699999999999989e+02 1.171199999999894992e+01
6.180000000000000000e+02 2.052079999999999984e+02 1.923100000000051679e+01 2.012580000000000098e+02 1.168899999999896266e+01
6.190000000000000000e+02 2.054720000000000084e+02 1.917500000000044835e+01 2.014970000000000141e+02 1.161299999999900479e+01
6.200000000000000000e+02 2.057139999999999986e+02 1.907700000000032858e+01 2.017510000000000048e+02 1.155599999999903638e+01
6.210000000000000000e+02 2.059739999999999895e+02 1.900800000000024426e+01 2.020060000000000002e+02 1.151499999999905910e+01
6.220000000000000000e+02 2.061949999999999932e+02 1.888500000000009393e+01 2.022889999999999873e+02 1.152199999999905522e+01
6.230000000000000000e+02 2.064360000000000070e+02 1.880099999999999127e+01 2.025490000000000066e+02 1.151699999999905799e+01
6.240000000000000000e+02 2.067319999999999993e+02 1.879499999999998394e+01 2.027050000000000125e+02 1.129799999999917937e+01
6.250000000000000000e+02 2.070869999999999891e+02 1.885800000000006094e+01 2.029569999999999936e+02 1.123399999999921484e+01
6.260000000000000000e+02 2.074850000000000136e+02 1.899000000000022226e+01 2.031189999999999998e+02 1.102999999999932790e+01
6.270000000000000000e+02 2.078489999999999895e+02 1.913100000000039458e+01 2.033720000000000141e+02 1.093599999999937999e+01
6.280000000000000000e+02 2.081719999999999970e+02 1.922700000000051190e+01 2.036670000000000016e+02 1.090099999999939939e+01
6.290000000000000000e+02 2.084619999999999891e+02 1.923400000000052046e+01 2.039290000000000020e+02 1.083899999999943375e+01
6.300000000000000000e+02 2.086690000000000111e+02 1.913800000000040313e+01 2.041980000000000075e+02 1.086299999999942045e+01
6.310000000000000000e+02 2.089060000000000059e+02 1.903400000000027603e+01 2.044290000000000020e+02 1.075899999999947809e+01
6.320000000000000000e+02 2.091419999999999959e+02 1.884900000000004994e+01 2.046899999999999977e+02 1.071999999999949971e+01
6.330000000000000000e+02 2.093029999999999973e+02 1.852799999999965763e+01 2.049590000000000032e+02 1.069899999999951135e+01
6.340000000000000000e+02 2.095380000000000109e+02 1.839999999999950120e+01 2.051790000000000020e+02 1.058299999999957564e+01
6.350000000000000000e+02 2.097719999999999914e+02 1.831199999999939365e+01 2.053309999999999889e+02 1.035599999999970144e+01
6.360000000000000000e+02 2.099759999999999991e+02 1.815199999999919811e+01 2.055769999999999982e+02 1.022799999999977238e+01
6.370000000000000000e+02 2.102460000000000093e+02 1.807899999999910889e+01 2.058470000000000084e+02 1.013499999999982393e+01
6.380000000000000000e+02 2.105790000000000077e+02 1.809299999999912600e+01 2.061109999999999900e+02 1.004299999999987492e+01
6.390000000000000000e+02 2.108810000000000002e+02 1.809399999999912723e+01 2.063449999999999989e+02 9.912999999999946965e+00
6.400000000000000000e+02 2.110819999999999936e+02 1.797699999999898424e+01 2.066359999999999957e+02 9.880999999999964700e+00
6.410000000000000000e+02 2.112889999999999873e+02 1.787999999999886569e+01 2.069019999999999868e+02 9.812000000000002942e+00
6.420000000000000000e+02 2.115049999999999955e+02 1.781799999999878992e+01 2.072439999999999998e+02 9.892999999999958050e+00
6.430000000000000000e+02 2.116970000000000027e+02 1.768999999999863348e+01 2.075589999999999975e+02 9.941999999999930893e+00
6.440000000000000000e+02 2.118890000000000100e+02 1.751699999999842206e+01 2.078360000000000127e+02 9.948999999999927013e+00
6.450000000000000000e+02 2.120699999999999932e+02 1.730199999999815930e+01 2.081119999999999948e+02 9.912999999999946965e+00
6.460000000000000000e+02 2.122860000000000014e+02 1.712099999999793809e+01 2.083990000000000009e+02 9.893999999999957495e+00
6.470000000000000000e+02 2.125509999999999877e+02 1.702399999999781954e+01 2.086630000000000109e+02 9.818999999999999062e+00
6.480000000000000000e+02 2.128590000000000089e+02 1.700499999999779632e+01 2.089639999999999986e+02 9.782000000000019568e+00
6.490000000000000000e+02 2.131860000000000070e+02 1.698499999999777188e+01 2.092439999999999998e+02 9.720000000000053930e+00
6.500000000000000000e+02 2.134250000000000114e+02 1.683899999999759345e+01 2.094799999999999898e+02 9.634000000000101593e+00
6.510000000000000000e+02 2.136459999999999866e+02 1.663399999999734291e+01 2.096819999999999879e+02 9.530000000000159233e+00
6.520000000000000000e+02 2.138439999999999941e+02 1.643199999999709604e+01 2.098779999999999859e+02 9.433000000000212992e+00
6.530000000000000000e+02 2.140579999999999927e+02 1.627499999999690417e+01 2.100250000000000057e+02 9.201000000000341572e+00
6.540000000000000000e+02 2.142580000000000098e+02 1.612499999999672085e+01 2.102429999999999950e+02 9.127000000000382585e+00
6.550000000000000000e+02 2.144480000000000075e+02 1.595899999999659258e+01 2.104689999999999941e+02 9.054000000000423043e+00
6.560000000000000000e+02 2.146620000000000061e+02 1.583399999999666186e+01 2.107069999999999936e+02 9.017000000000443549e+00
6.570000000000000000e+02 2.148489999999999895e+02 1.564899999999676439e+01 2.109610000000000127e+02 8.962000000000474031e+00
6.580000000000000000e+02 2.150579999999999927e+02 1.549099999999685195e+01 2.112249999999999943e+02 8.905000000000505622e+00
6.590000000000000000e+02 2.152880000000000109e+02 1.535799999999692567e+01 2.115240000000000009e+02 8.896000000000510610e+00
6.600000000000000000e+02 2.155000000000000000e+02 1.523699999999699273e+01 2.117899999999999920e+02 8.817000000000554394e+00
6.610000000000000000e+02 2.156500000000000057e+02 1.503199999999710634e+01 2.120380000000000109e+02 8.736000000000599286e+00
6.620000000000000000e+02 2.158220000000000027e+02 1.484699999999720887e+01 2.122640000000000100e+02 8.618000000000664684e+00
6.630000000000000000e+02 2.160550000000000068e+02 1.469999999999729035e+01 2.124670000000000130e+02 8.403000000000783842e+00
6.640000000000000000e+02 2.163460000000000036e+02 1.456799999999736350e+01 2.126519999999999868e+02 8.241000000000873627e+00
6.650000000000000000e+02 2.166210000000000093e+02 1.438999999999746215e+01 2.128859999999999957e+02 8.171000000000912422e+00
6.660000000000000000e+02 2.169079999999999870e+02 1.425499999999753697e+01 2.131040000000000134e+02 8.101000000000951218e+00
6.670000000000000000e+02 2.171469999999999914e+02 1.410299999999762122e+01 2.133369999999999891e+02 8.005000000001004423e+00
6.680000000000000000e+02 2.173269999999999982e+02 1.387399999999774813e+01 2.135629999999999882e+02 7.894000000000971795e+00
6.690000000000000000e+02 2.175320000000000107e+02 1.371199999999783792e+01 2.138950000000000102e+02 7.900000000000973799e+00
6.700000000000000000e+02 2.177230000000000132e+02 1.355099999999792715e+01 2.142539999999999907e+02 7.929000000000983484e+00
6.710000000000000000e+02 2.179149999999999920e+02 1.339299999999801472e+01 2.145600000000000023e+02 7.893000000000971461e+00
6.720000000000000000e+02 2.181359999999999957e+02 1.325699999999809009e+01 2.147860000000000014e+02 7.781000000000934058e+00
6.730000000000000000e+02 2.183009999999999877e+02 1.307299999999819207e+01 2.150010000000000048e+02 7.596000000000872276e+00
6.740000000000000000e+02 2.184480000000000075e+02 1.286399999999830790e+01 2.151819999999999879e+02 7.395000000000805152e+00
6.750000000000000000e+02 2.186059999999999945e+02 1.266599999999841764e+01 2.153770000000000095e+02 7.188000000000736023e+00
6.760000000000000000e+02 2.187800000000000011e+02 1.243999999999854289e+01 2.155720000000000027e+02 6.955000000000658211e+00
6.770000000000000000e+02 2.189919999999999902e+02 1.224399999999865152e+01 2.157659999999999911e+02 6.747000000000588749e+00
6.780000000000000000e+02 2.192489999999999952e+02 1.218299999999868533e+01 2.159749999999999943e+02 6.565000000000527969e+00
6.790000000000000000e+02 2.192829999999999870e+02 1.186199999999886323e+01 2.161860000000000070e+02 6.407000000000475204e+00
6.800000000000000000e+02 2.194780000000000086e+02 1.172799999999893750e+01 2.164389999999999930e+02 6.339000000000452495e+00
6.810000000000000000e+02 2.196610000000000014e+02 1.158199999999901841e+01 2.166800000000000068e+02 6.280000000000432792e+00
6.820000000000000000e+02 2.198679999999999950e+02 1.144399999999909490e+01 2.168849999999999909e+02 6.169000000000395723e+00
6.830000000000000000e+02 2.200910000000000082e+02 1.135099999999914644e+01 2.171020000000000039e+02 6.110000000000376019e+00
6.840000000000000000e+02 2.203000000000000114e+02 1.122799999999921461e+01 2.173449999999999989e+02 6.040000000000352642e+00
6.850000000000000000e+02 2.205029999999999859e+02 1.114999999999925784e+01 2.176339999999999861e+02 6.041000000000352976e+00
6.860000000000000000e+02 2.206599999999999966e+02 1.100199999999933986e+01 2.179149999999999920e+02 6.026000000000347967e+00
6.870000000000000000e+02 2.208000000000000114e+02 1.082299999999943907e+01 2.179439999999999884e+02 5.575000000000197353e+00
6.880000000000000000e+02 2.209300000000000068e+02 1.058399999999957153e+01 2.182529999999999859e+02 5.557000000000191342e+00
6.890000000000000000e+02 2.210860000000000127e+02 1.041699999999966408e+01 2.184989999999999952e+02 5.504000000000173642e+00
6.900000000000000000e+02 2.212410000000000139e+02 1.027099999999974500e+01 2.187059999999999889e+02 5.398000000000138243e+00
6.910000000000000000e+02 2.213700000000000045e+02 1.004699999999986915e+01 2.189089999999999918e+02 5.291000000000102510e+00
6.920000000000000000e+02 2.214379999999999882e+02 9.727000000000046498e+00 2.191469999999999914e+02 5.236000000000084142e+00
6.930000000000000000e+02 2.215970000000000084e+02 9.524000000000159005e+00 2.192800000000000011e+02 4.930999999999982286e+00
6.940000000000000000e+02 2.217609999999999957e+02 9.281000000000293682e+00 2.195010000000000048e+02 4.875999999999963919e+00
6.950000000000000000e+02 2.219389999999999930e+02 9.038000000000428358e+00 2.195349999999999966e+02 4.490999999999835346e+00
6.960000000000000000e+02 2.221129999999999995e+02 8.771000000000576335e+00 2.197990000000000066e+02 4.507999999999841023e+00
6.970000000000000000e+02 2.223300000000000125e+02 8.568000000000688843e+00 2.200349999999999966e+02 4.496999999999837350e+00
6.980000000000000000e+02 2.225320000000000107e+02 8.355000000000806892e+00 2.202750000000000057e+02 4.449999999999821654e+00
6.990000000000000000e+02 2.225949999999999989e+02 8.066000000000967063e+00 2.205010000000000048e+02 4.364999999999793268e+00
7.000000000000000000e+02 2.227990000000000066e+02 7.853000000000954550e+00 2.207249999999999943e+02 4.273999999999762878e+00
7.010000000000000000e+02 2.229950000000000045e+02 7.672000000000894104e+00 2.209790000000000134e+02 4.205999999999740169e+00
7.020000000000000000e+02 2.232249999999999943e+02 7.555000000000855032e+00 2.212800000000000011e+02 4.205999999999740169e+00
7.030000000000000000e+02 2.234389999999999930e+02 7.433000000000814289e+00 2.215850000000000080e+02 4.160999999999725141e+00
7.040000000000000000e+02 2.236419999999999959e+02 7.299000000000769539e+00 2.218300000000000125e+02 4.084999999999699760e+00
7.050000000000000000e+02 2.238089999999999975e+02 7.095000000000701412e+00 2.220459999999999923e+02 3.972999999999674792e+00
7.060000000000000000e+02 2.239859999999999900e+02 6.861000000000623267e+00 2.222889999999999873e+02 3.866999999999686466e+00
7.070000000000000000e+02 2.241790000000000020e+02 6.642000000000550131e+00 2.225159999999999911e+02 3.705999999999704198e+00
7.080000000000000000e+02 2.244149999999999920e+02 6.511000000000506382e+00 2.227470000000000141e+02 3.548999999999721489e+00
7.090000000000000000e+02 2.244950000000000045e+02 6.144000000000383821e+00 2.229519999999999982e+02 3.433999999999734154e+00
7.100000000000000000e+02 2.247129999999999939e+02 6.018000000000341743e+00 2.231349999999999909e+02 3.288999999999750123e+00
7.110000000000000000e+02 2.249219999999999970e+02 5.869000000000291983e+00 2.233259999999999934e+02 3.188999999999761137e+00
7.120000000000000000e+02 2.251320000000000050e+02 5.681000000000229200e+00 2.235260000000000105e+02 3.038999999999777657e+00
7.130000000000000000e+02 2.253530000000000086e+02 5.506000000000170758e+00 2.237450000000000045e+02 2.752999999999809155e+00
7.140000000000000000e+02 2.255620000000000118e+02 5.370000000000125340e+00 2.240260000000000105e+02 2.659999999999819398e+00
7.150000000000000000e+02 2.257680000000000007e+02 5.259000000000088271e+00 2.242899999999999920e+02 2.589999999999827107e+00
7.160000000000000000e+02 2.259790000000000134e+02 5.108000000000037844e+00 2.245610000000000070e+02 2.521999999999834596e+00
7.170000000000000000e+02 2.261680000000000064e+02 4.936999999999980737e+00 2.248199999999999932e+02 2.408999999999847041e+00
7.180000000000000000e+02 2.263449999999999989e+02 4.748999999999917954e+00 2.250440000000000111e+02 2.286999999999860478e+00
7.190000000000000000e+02 2.264809999999999945e+02 4.505999999999836803e+00 2.252270000000000039e+02 2.133999999999877328e+00
7.200000000000000000e+02 2.266229999999999905e+02 4.288999999999764334e+00 2.254430000000000121e+02 2.036999999999888011e+00
7.210000000000000000e+02 2.267450000000000045e+02 4.007999999999670493e+00 2.256649999999999920e+02 1.938999999999898805e+00
7.220000000000000000e+02 2.269300000000000068e+02 3.880999999999681371e+00 2.258760000000000048e+02 1.753999999999919179e+00
7.230000000000000000e+02 2.270970000000000084e+02 3.715999999999699543e+00 2.260730000000000075e+02 1.569999999999939444e+00
7.240000000000000000e+02 2.272359999999999900e+02 3.437999999999730161e+00 2.262599999999999909e+02 1.338999999999964885e+00
7.250000000000000000e+02 2.274029999999999916e+02 3.287999999999746681e+00 2.264770000000000039e+02 1.201999999999979973e+00
7.260000000000000000e+02 2.275449999999999875e+02 3.093999999999768047e+00 2.267139999999999986e+02 1.078999999999993520e+00
7.270000000000000000e+02 2.276860000000000070e+02 2.838999999999796131e+00 2.269809999999999945e+02 9.760000000000021991e-01
7.280000000000000000e+02 2.278530000000000086e+02 2.580999999999824546e+00 2.272150000000000034e+02 8.910000000000021236e-01
7.290000000000000000e+02 2.280360000000000014e+02 2.371999999999847564e+00 2.273069999999999879e+02 5.000000000000017764e-01
7.300000000000000000e+02 2.282479999999999905e+02 2.217999999999864524e+00 2.275020000000000095e+02 4.170000000000017026e-01
7.310000000000000000e+02 2.284850000000000136e+02 2.076999999999880053e+00 2.276899999999999977e+02 3.150000000000016120e-01
7.320000000000000000e+02 2.286999999999999886e+02 1.934999999999895692e+00 2.278789999999999907e+02 1.710000000000014841e-01
7.330000000000000000e+02 2.287640000000000100e+02 1.573999999999935451e+00 2.280989999999999895e+02 5.900000000000138467e-02
7.340000000000000000e+02 2.289879999999999995e+02 1.421999999999952191e+00 2.282400000000000091e+02 -1.049999999999987471e-01
7.350000000000000000e+02 2.292050000000000125e+02 1.252999999999970804e+00 2.284430000000000121e+02 -2.119999999999988283e-01
7.360000000000000000e+02 2.293679999999999950e+02 9.989999999999985558e-01 2.286529999999999916e+02 -2.869999999999988671e-01
7.370000000000000000e+02 2.295099999999999909e+02 7.549999999999983391e-01 2.288590000000000089e+02 -3.919999999999989604e-01
7.380000000000000000e+02 2.296639999999999873e+02 5.529999999999981597e-01 2.290790000000000077e+02 -5.649999999999990585e-01
7.390000000000000000e+02 2.298160000000000025e+02 3.119999999999979456e-01 2.293199999999999932e+02 -6.949999999999991740e-01
7.400000000000000000e+02 2.299610000000000127e+02 1.099999999999977662e-01 2.294859999999999900e+02 -9.179999999999993721e-01
7.410000000000000000e+02 2.301239999999999952e+02 -8.600000000000239397e-02 2.296709999999999923e+02 -1.112999999999987111e+00
7.420000000000000000e+02 2.303300000000000125e+02 -2.220000000000025009e-01 2.298520000000000039e+02 -1.290999999999967507e+00
7.430000000000000000e+02 2.305370000000000061e+02 -3.850000000000026179e-01 2.300260000000000105e+02 -1.497999999999944709e+00
7.440000000000000000e+02 2.307030000000000030e+02 -6.010000000000027542e-01 2.302160000000000082e+02 -1.708999999999921471e+00
7.450000000000000000e+02 2.308540000000000134e+02 -8.340000000000029612e-01 2.304149999999999920e+02 -1.872999999999903409e+00
7.460000000000000000e+02 2.309269999999999925e+02 -1.140999999999987580e+00 2.305149999999999864e+02 -2.190999999999868386e+00
7.470000000000000000e+02 2.310809999999999889e+02 -1.394999999999959606e+00 2.307740000000000009e+02 -2.303999999999855941e+00
7.480000000000000000e+02 2.312139999999999986e+02 -1.670999999999929209e+00 2.310409999999999968e+02 -2.393999999999846029e+00
7.490000000000000000e+02 2.313619999999999948e+02 -1.931999999999900464e+00 2.312760000000000105e+02 -2.527999999999831271e+00
7.500000000000000000e+02 2.315749999999999886e+02 -2.096999999999882291e+00 2.315089999999999861e+02 -2.658999999999816843e+00
7.510000000000000000e+02 2.318220000000000027e+02 -2.214999999999869296e+00 2.317230000000000132e+02 -2.807999999999800433e+00
7.520000000000000000e+02 2.320490000000000066e+02 -2.362999999999852996e+00 2.319619999999999891e+02 -2.879999999999792504e+00
7.530000000000000000e+02 2.322299999999999898e+02 -2.587999999999828216e+00 2.321690000000000111e+02 -2.949999999999784794e+00
7.540000000000000000e+02 2.324010000000000105e+02 -2.850999999999799250e+00 2.323379999999999939e+02 -3.108999999999767283e+00
7.550000000000000000e+02 2.325790000000000077e+02 -3.110999999999770615e+00 2.324749999999999943e+02 -3.331999999999742723e+00
7.560000000000000000e+02 2.327880000000000109e+02 -3.343999999999744954e+00 2.326670000000000016e+02 -3.471999999999727304e+00
7.570000000000000000e+02 2.329730000000000132e+02 -3.598999999999716870e+00 2.327150000000000034e+02 -3.848999999999685784e+00
7.580000000000000000e+02 2.331550000000000011e+02 -3.848999999999689337e+00 2.329180000000000064e+02 -3.978999999999671466e+00
7.590000000000000000e+02 2.333360000000000127e+02 -4.088999999999701984e+00 2.329730000000000132e+02 -4.429999999999812310e+00
7.600000000000000000e+02 2.333760000000000048e+02 -4.506999999999841577e+00 2.331680000000000064e+02 -4.568999999999858730e+00
7.610000000000000000e+02 2.335140000000000100e+02 -4.739999999999919389e+00 2.333429999999999893e+02 -4.757999999999921847e+00
7.620000000000000000e+02 2.336510000000000105e+02 -4.951999999999990187e+00 2.335529999999999973e+02 -4.957999999999988638e+00
7.630000000000000000e+02 2.337769999999999868e+02 -5.188000000000069001e+00 2.337820000000000107e+02 -5.031000000000013017e+00
7.640000000000000000e+02 2.339259999999999877e+02 -5.396000000000138463e+00 2.339900000000000091e+02 -5.136000000000048082e+00
7.650000000000000000e+02 2.340000000000000000e+02 -5.770000000000263363e+00 2.341399999999999864e+02 -5.335000000000114539e+00
7.660000000000000000e+02 2.341819999999999879e+02 -5.967000000000329152e+00 2.342889999999999873e+02 -5.549000000000186006e+00
7.670000000000000000e+02 2.343770000000000095e+02 -6.132000000000384254e+00 2.344559999999999889e+02 -5.796000000000268493e+00
7.680000000000000000e+02 2.345780000000000030e+02 -6.308000000000443031e+00 2.346399999999999864e+02 -5.982000000000330608e+00
7.690000000000000000e+02 2.347500000000000000e+02 -6.528000000000516501e+00 2.348389999999999986e+02 -6.142000000000384041e+00
7.700000000000000000e+02 2.349149999999999920e+02 -6.758000000000593310e+00 2.350459999999999923e+02 -6.211000000000407084e+00
7.710000000000000000e+02 2.350430000000000064e+02 -6.987000000000669786e+00 2.352280000000000086e+02 -6.342000000000450832e+00
7.720000000000000000e+02 2.351730000000000018e+02 -7.224000000000748933e+00 2.354710000000000036e+02 -6.368000000000459515e+00
7.730000000000000000e+02 2.352980000000000018e+02 -7.519000000000847450e+00 2.357160000000000082e+02 -6.475000000000495248e+00
7.740000000000000000e+02 2.353569999999999993e+02 -7.889000000000971013e+00 2.359209999999999923e+02 -6.654000000000555026e+00
7.750000000000000000e+02 2.354780000000000086e+02 -8.219000000000885819e+00 2.361020000000000039e+02 -6.842000000000617810e+00
7.760000000000000000e+02 2.356310000000000002e+02 -8.493000000000733962e+00 2.362889999999999873e+02 -7.004000000000671911e+00
7.770000000000000000e+02 2.358149999999999977e+02 -8.727000000000604274e+00 2.364780000000000086e+02 -7.147000000000719666e+00
7.780000000000000000e+02 2.359960000000000093e+02 -8.938000000000487333e+00 2.366599999999999966e+02 -7.323000000000778442e+00
7.790000000000000000e+02 2.361370000000000005e+02 -9.159000000000364849e+00 2.367170000000000130e+02 -7.690000000000901004e+00
7.800000000000000000e+02 2.362909999999999968e+02 -9.387000000000238487e+00 2.369079999999999870e+02 -7.906000000000973138e+00
7.810000000000000000e+02 2.364819999999999993e+02 -9.597000000000122100e+00 2.371469999999999914e+02 -8.053000000000974268e+00
7.820000000000000000e+02 2.366469999999999914e+02 -9.821999999999997399e+00 2.373650000000000091e+02 -8.244000000000868411e+00
7.830000000000000000e+02 2.368029999999999973e+02 -1.004899999999987159e+01 2.375980000000000132e+02 -8.397000000000783615e+00
7.840000000000000000e+02 2.369730000000000132e+02 -1.021799999999977793e+01 2.378269999999999982e+02 -8.542000000000703253e+00
7.850000000000000000e+02 2.371129999999999995e+02 -1.043899999999965544e+01 2.380399999999999920e+02 -8.714000000000607926e+00
7.860000000000000000e+02 2.372779999999999916e+02 -1.064399999999954183e+01 2.382649999999999864e+02 -8.850000000000532552e+00
7.870000000000000000e+02 2.374360000000000070e+02 -1.085799999999942322e+01 2.384960000000000093e+02 -9.010000000000443876e+00
7.880000000000000000e+02 2.376189999999999998e+02 -1.102299999999933178e+01 2.387189999999999941e+02 -9.111000000000387899e+00
7.890000000000000000e+02 2.377669999999999959e+02 -1.122299999999922093e+01 2.389600000000000080e+02 -9.258000000000306429e+00
7.900000000000000000e+02 2.378979999999999961e+02 -1.143299999999910455e+01 2.392239999999999895e+02 -9.380000000000238813e+00
7.910000000000000000e+02 2.380250000000000057e+02 -1.168999999999896211e+01 2.394850000000000136e+02 -9.544000000000147921e+00
7.920000000000000000e+02 2.380649999999999977e+02 -1.200799999999878587e+01 2.397470000000000141e+02 -9.648000000000090282e+00
7.930000000000000000e+02 2.381939999999999884e+02 -1.229799999999862514e+01 2.399759999999999991e+02 -9.799000000000006594e+00
7.940000000000000000e+02 2.383449999999999989e+02 -1.254399999999848880e+01 2.402079999999999984e+02 -9.972999999999910159e+00
7.950000000000000000e+02 2.384890000000000043e+02 -1.278199999999835690e+01 2.403760000000000048e+02 -1.025899999999975165e+01
7.960000000000000000e+02 2.385769999999999982e+02 -1.303699999999821557e+01 2.405529999999999973e+02 -1.055699999999958649e+01
7.970000000000000000e+02 2.387359999999999900e+02 -1.319699999999812690e+01 2.407100000000000080e+02 -1.085899999999941912e+01
7.980000000000000000e+02 2.388849999999999909e+02 -1.338499999999802270e+01 2.408530000000000086e+02 -1.113699999999926504e+01
7.990000000000000000e+02 2.390240000000000009e+02 -1.355199999999793015e+01 2.410260000000000105e+02 -1.133799999999915364e+01
8.000000000000000000e+02 2.391610000000000014e+02 -1.375599999999781708e+01 2.411750000000000114e+02 -1.155799999999903171e+01
8.010000000000000000e+02 2.392529999999999859e+02 -1.402299999999766911e+01 2.412860000000000014e+02 -1.185899999999886489e+01
8.020000000000000000e+02 2.393420000000000130e+02 -1.429899999999751614e+01 2.414399999999999977e+02 -1.212799999999871581e+01
8.030000000000000000e+02 2.394679999999999893e+02 -1.458399999999735819e+01 2.416250000000000000e+02 -1.234599999999859499e+01
8.040000000000000000e+02 2.396349999999999909e+02 -1.483199999999722074e+01 2.418019999999999925e+02 -1.257199999999846973e+01
8.050000000000000000e+02 2.397940000000000111e+02 -1.509799999999707332e+01 2.419879999999999995e+02 -1.276599999999836221e+01
8.060000000000000000e+02 2.399240000000000066e+02 -1.538999999999691148e+01 2.421490000000000009e+02 -1.301099999999822643e+01
8.070000000000000000e+02 2.400589999999999975e+02 -1.562499999999678124e+01 2.422779999999999916e+02 -1.327099999999808233e+01
8.080000000000000000e+02 2.402090000000000032e+02 -1.581999999999667317e+01 2.424350000000000023e+02 -1.343199999999799310e+01
8.090000000000000000e+02 2.403629999999999995e+02 -1.602899999999660707e+01 2.426080000000000041e+02 -1.361599999999789112e+01
8.100000000000000000e+02 2.405149999999999864e+02 -1.625399999999688205e+01 2.426740000000000066e+02 -1.395499999999770324e+01
8.110000000000000000e+02 2.406349999999999909e+02 -1.654599999999723892e+01 2.428389999999999986e+02 -1.417299999999758242e+01
8.120000000000000000e+02 2.407609999999999957e+02 -1.678799999999753467e+01 2.429919999999999902e+02 -1.442099999999744497e+01
8.130000000000000000e+02 2.408750000000000000e+02 -1.703699999999783898e+01 2.430900000000000034e+02 -1.472699999999727538e+01
8.140000000000000000e+02 2.409970000000000141e+02 -1.727599999999813107e+01 2.432729999999999961e+02 -1.496299999999714458e+01
8.150000000000000000e+02 2.410660000000000025e+02 -1.763299999999856738e+01 2.434360000000000070e+02 -1.520899999999700825e+01
8.160000000000000000e+02 2.412090000000000032e+02 -1.784999999999883258e+01 2.436049999999999898e+02 -1.544599999999687689e+01
8.170000000000000000e+02 2.413660000000000139e+02 -1.807299999999910511e+01 2.437880000000000109e+02 -1.565099999999676328e+01
8.180000000000000000e+02 2.415260000000000105e+02 -1.829599999999937765e+01 2.439519999999999982e+02 -1.591099999999661918e+01
8.190000000000000000e+02 2.416649999999999920e+02 -1.857099999999971374e+01 2.441109999999999900e+02 -1.619099999999680151e+01
8.200000000000000000e+02 2.417820000000000107e+02 -1.883800000000004005e+01 2.442729999999999961e+02 -1.645299999999712171e+01
8.210000000000000000e+02 2.419219999999999970e+02 -1.908900000000034680e+01 2.444689999999999941e+02 -1.667299999999739057e+01
8.220000000000000000e+02 2.420480000000000018e+02 -1.932700000000063767e+01 2.447150000000000034e+02 -1.681499999999756412e+01
8.230000000000000000e+02 2.421709999999999923e+02 -1.959200000000096153e+01 2.449290000000000020e+02 -1.701699999999781099e+01
8.240000000000000000e+02 2.423329999999999984e+02 -1.977100000000118030e+01 2.451229999999999905e+02 -1.724499999999808963e+01
8.250000000000000000e+02 2.424900000000000091e+02 -1.996700000000141983e+01 2.452930000000000064e+02 -1.748699999999838539e+01
8.260000000000000000e+02 2.426459999999999866e+02 -2.020700000000171315e+01 2.454430000000000121e+02 -1.776599999999872637e+01
8.270000000000000000e+02 2.427439999999999998e+02 -2.056900000000215556e+01 2.455999999999999943e+02 -1.801499999999903068e+01
8.280000000000000000e+02 2.429139999999999873e+02 -2.077000000000240121e+01 2.457719999999999914e+02 -1.818699999999924088e+01
8.290000000000000000e+02 2.430550000000000068e+02 -2.100400000000268719e+01 2.458470000000000084e+02 -1.852799999999965763e+01
8.300000000000000000e+02 2.431959999999999980e+02 -2.122900000000296217e+01 2.459379999999999882e+02 -1.884200000000004138e+01
8.310000000000000000e+02 2.432680000000000007e+02 -2.155100000000335569e+01 2.460910000000000082e+02 -1.906200000000031025e+01
8.320000000000000000e+02 2.433899999999999864e+02 -2.184200000000371134e+01 2.462210000000000036e+02 -1.926900000000056323e+01
8.330000000000000000e+02 2.434960000000000093e+02 -2.211500000000404498e+01 2.463710000000000093e+02 -1.947500000000081499e+01
8.340000000000000000e+02 2.436129999999999995e+02 -2.234500000000432607e+01 2.465519999999999925e+02 -1.965400000000103375e+01
8.350000000000000000e+02 2.437489999999999952e+02 -2.254900000000457538e+01 2.467390000000000043e+02 -1.981600000000123174e+01
8.360000000000000000e+02 2.439019999999999868e+02 -2.275200000000482348e+01 2.469060000000000059e+02 -1.998900000000144317e+01
8.370000000000000000e+02 2.440250000000000057e+02 -2.300300000000513023e+01 2.470380000000000109e+02 -2.019400000000169371e+01
8.380000000000000000e+02 2.441289999999999907e+02 -2.325800000000544188e+01 2.471589999999999918e+02 -2.044400000000199924e+01
8.390000000000000000e+02 2.442090000000000032e+02 -2.356100000000581218e+01 2.472810000000000059e+02 -2.068400000000229255e+01
8.400000000000000000e+02 2.443199999999999932e+02 -2.384200000000615560e+01 2.474039999999999964e+02 -2.093400000000259809e+01
8.410000000000000000e+02 2.444470000000000027e+02 -2.407900000000644525e+01 2.475329999999999870e+02 -2.120300000000292684e+01
8.420000000000000000e+02 2.445709999999999980e+02 -2.432400000000674467e+01 2.476560000000000059e+02 -2.147300000000325682e+01
8.430000000000000000e+02 2.446949999999999932e+02 -2.458600000000706487e+01 2.477839999999999918e+02 -2.173300000000357457e+01
8.440000000000000000e+02 2.447599999999999909e+02 -2.487200000000741440e+01 2.479629999999999939e+02 -2.191700000000379944e+01
8.450000000000000000e+02 2.448660000000000139e+02 -2.514500000000774804e+01 2.481119999999999948e+02 -2.212600000000405487e+01
8.460000000000000000e+02 2.450029999999999859e+02 -2.540400000000806457e+01 2.482649999999999864e+02 -2.237900000000436407e+01
8.470000000000000000e+02 2.451210000000000093e+02 -2.567200000000839211e+01 2.483789999999999907e+02 -2.264600000000469038e+01
8.480000000000000000e+02 2.452160000000000082e+02 -2.597100000000875752e+01 2.484720000000000084e+02 -2.293700000000504602e+01
8.490000000000000000e+02 2.453230000000000075e+02 -2.625200000000910094e+01 2.485970000000000084e+02 -2.320700000000537599e+01
8.500000000000000000e+02 2.454660000000000082e+02 -2.647700000000937592e+01 2.487500000000000000e+02 -2.343800000000565831e+01
8.510000000000000000e+02 2.455879999999999939e+02 -2.679000000000975845e+01 2.488720000000000141e+02 -2.368500000000596017e+01
8.520000000000000000e+02 2.457290000000000134e+02 -2.706400000001009332e+01 2.489559999999999889e+02 -2.399200000000633537e+01
8.530000000000000000e+02 2.458770000000000095e+02 -2.728900000001036830e+01 2.490180000000000007e+02 -2.428300000000669101e+01
8.540000000000000000e+02 2.460130000000000052e+02 -2.751100000001063961e+01 2.491160000000000139e+02 -2.456400000000703443e+01
8.550000000000000000e+02 2.461430000000000007e+02 -2.774700000001092803e+01 2.492470000000000141e+02 -2.486400000000740107e+01
8.560000000000000000e+02 2.462460000000000093e+02 -2.803900000001128490e+01 2.493720000000000141e+02 -2.509700000000768583e+01
8.570000000000000000e+02 2.463269999999999982e+02 -2.837400000001169431e+01 2.495120000000000005e+02 -2.534400000000798769e+01
8.580000000000000000e+02 2.464230000000000018e+02 -2.869000000001208051e+01 2.496490000000000009e+02 -2.563000000000833722e+01
8.590000000000000000e+02 2.465320000000000107e+02 -2.898100000001243615e+01 2.497319999999999993e+02 -2.596400000000874542e+01
8.600000000000000000e+02 2.466589999999999918e+02 -2.921400000001272090e+01 2.498839999999999861e+02 -2.619000000000902162e+01
8.610000000000000000e+02 2.467980000000000018e+02 -2.949000000001305821e+01 2.500509999999999877e+02 -2.642700000000931126e+01
8.620000000000000000e+02 2.469499999999999886e+02 -2.984600000001349329e+01 2.502220000000000084e+02 -2.664000000000957158e+01
8.630000000000000000e+02 2.471109999999999900e+02 -3.015400000001386971e+01 2.503859999999999957e+02 -2.683300000000980745e+01
8.640000000000000000e+02 2.472439999999999998e+02 -3.048200000001427057e+01 2.505339999999999918e+02 -2.704300000001006410e+01
8.650000000000000000e+02 2.473859999999999957e+02 -3.080400000001466410e+01 2.506459999999999866e+02 -2.729000000001036597e+01
8.660000000000000000e+02 2.475049999999999955e+02 -3.112300000001505396e+01 2.507609999999999957e+02 -2.755400000001068861e+01
8.670000000000000000e+02 2.476229999999999905e+02 -3.142900000001542793e+01 2.508969999999999914e+02 -2.778600000001097214e+01
8.680000000000000000e+02 2.477170000000000130e+02 -3.172900000001579457e+01 2.510039999999999907e+02 -2.807300000001132290e+01
8.690000000000000000e+02 2.478340000000000032e+02 -3.198700000001610988e+01 2.510989999999999895e+02 -2.838600000001170542e+01
8.700000000000000000e+02 2.479619999999999891e+02 -3.223300000001557919e+01 2.512030000000000030e+02 -2.868000000001206473e+01
8.710000000000000000e+02 2.481100000000000136e+02 -3.248500000001499188e+01 2.513040000000000020e+02 -2.898700000001243993e+01
8.720000000000000000e+02 2.482340000000000089e+02 -3.278200000001429970e+01 2.514190000000000111e+02 -2.927900000001279679e+01
8.730000000000000000e+02 2.483340000000000032e+02 -3.306600000001363782e+01 2.515339999999999918e+02 -2.958500000001317076e+01
8.740000000000000000e+02 2.484329999999999927e+02 -3.338000000001290601e+01 2.516270000000000095e+02 -2.990300000001355940e+01
8.750000000000000000e+02 2.485360000000000014e+02 -3.372500000001210196e+01 2.517429999999999950e+02 -3.021100000001393582e+01
8.760000000000000000e+02 2.486620000000000061e+02 -3.405200000001133986e+01 2.518439999999999941e+02 -3.055500000001435623e+01
8.770000000000000000e+02 2.487570000000000050e+02 -3.438300000001056844e+01 2.519449999999999932e+02 -3.088300000001475709e+01
8.780000000000000000e+02 2.488580000000000041e+02 -3.475700000000969681e+01 2.520519999999999925e+02 -3.121500000001516284e+01
8.790000000000000000e+02 2.489809999999999945e+02 -3.507000000000896733e+01 2.521500000000000057e+02 -3.155700000001558081e+01
8.800000000000000000e+02 2.491289999999999907e+02 -3.536800000000827282e+01 2.522659999999999911e+02 -3.185900000001594989e+01
8.810000000000000000e+02 2.493530000000000086e+02 -3.552100000000791624e+01 2.523689999999999998e+02 -3.214800000001577729e+01
8.820000000000000000e+02 2.496009999999999991e+02 -3.562300000000767852e+01 2.524749999999999943e+02 -3.244400000001508744e+01
8.830000000000000000e+02 2.498149999999999977e+02 -3.571900000000745479e+01 2.526129999999999995e+02 -3.269900000001449314e+01
8.840000000000000000e+02 2.499809999999999945e+02 -3.589300000000704927e+01 2.527090000000000032e+02 -3.297500000001384990e+01
8.850000000000000000e+02 2.500780000000000030e+02 -3.617100000000640136e+01 2.528100000000000023e+02 -3.323600000001324162e+01
8.860000000000000000e+02 2.501490000000000009e+02 -3.648800000000566257e+01 2.528940000000000055e+02 -3.354500000001252147e+01
8.870000000000000000e+02 2.502210000000000036e+02 -3.682000000000488882e+01 2.529830000000000041e+02 -3.387700000001174772e+01
8.880000000000000000e+02 2.503129999999999882e+02 -3.715300000000411274e+01 2.530929999999999893e+02 -3.418200000001103689e+01
8.890000000000000000e+02 2.503660000000000139e+02 -3.754400000000320148e+01 2.532239999999999895e+02 -3.444900000001041462e+01
8.900000000000000000e+02 2.504699999999999989e+02 -3.787400000000243239e+01 2.533580000000000041e+02 -3.465900000000992520e+01
8.910000000000000000e+02 2.506200000000000045e+02 -3.815100000000178682e+01 2.534660000000000082e+02 -3.490400000000935421e+01
8.920000000000000000e+02 2.507390000000000043e+02 -3.844900000000109230e+01 2.535430000000000064e+02 -3.522900000000859677e+01
8.930000000000000000e+02 2.508389999999999986e+02 -3.877000000000034419e+01 2.536069999999999993e+02 -3.556600000000781137e+01
8.940000000000000000e+02 2.509550000000000125e+02 -3.902299999999975455e+01 2.536980000000000075e+02 -3.586700000000710986e+01
8.950000000000000000e+02 2.510519999999999925e+02 -3.932799999999904372e+01 2.538000000000000114e+02 -3.614400000000646429e+01
8.960000000000000000e+02 2.511560000000000059e+02 -3.965599999999827929e+01 2.539219999999999970e+02 -3.640700000000585135e+01
8.970000000000000000e+02 2.512589999999999861e+02 -3.997199999999754283e+01 2.540749999999999886e+02 -3.664500000000529667e+01
8.980000000000000000e+02 2.513650000000000091e+02 -4.023899999999692056e+01 2.542100000000000080e+02 -3.689500000000471402e+01
8.990000000000000000e+02 2.514190000000000111e+02 -4.061199999999605126e+01 2.542719999999999914e+02 -3.730700000000375383e+01
9.000000000000000000e+02 2.515389999999999873e+02 -4.087099999999544764e+01 2.544149999999999920e+02 -3.756000000000316419e+01
9.010000000000000000e+02 2.516759999999999877e+02 -4.115699999999478109e+01 2.545660000000000025e+02 -3.776700000000268176e+01
9.020000000000000000e+02 2.517870000000000061e+02 -4.143199999999414018e+01 2.546289999999999907e+02 -3.812500000000184741e+01
9.030000000000000000e+02 2.518830000000000098e+02 -4.173999999999342236e+01 2.548000000000000114e+02 -3.835000000000132303e+01
9.040000000000000000e+02 2.519790000000000134e+02 -4.206399999999266726e+01 2.548770000000000095e+02 -3.868700000000053763e+01
9.050000000000000000e+02 2.520749999999999886e+02 -4.238299999999192380e+01 2.549799999999999898e+02 -3.898899999999983379e+01
9.060000000000000000e+02 2.521800000000000068e+02 -4.267399999999124560e+01 2.550720000000000027e+02 -3.924699999999923250e+01
9.070000000000000000e+02 2.523000000000000114e+02 -4.295599999999058838e+01 2.551670000000000016e+02 -3.952199999999859159e+01
9.080000000000000000e+02 2.524159999999999968e+02 -4.322799999998995446e+01 2.552609999999999957e+02 -3.980899999999792271e+01
9.090000000000000000e+02 2.525190000000000055e+02 -4.350799999998930190e+01 2.553389999999999986e+02 -4.009899999999724685e+01
9.100000000000000000e+02 2.526310000000000002e+02 -4.380399999998861205e+01 2.554269999999999925e+02 -4.038399999999658263e+01
9.110000000000000000e+02 2.527299999999999898e+02 -4.411699999998788257e+01 2.555240000000000009e+02 -4.066499999999592774e+01
9.120000000000000000e+02 2.528329999999999984e+02 -4.444699999998711348e+01 2.555889999999999986e+02 -4.097999999999519360e+01
9.130000000000000000e+02 2.529439999999999884e+02 -4.475199999998640266e+01 2.556860000000000070e+02 -4.125199999999455969e+01
9.140000000000000000e+02 2.530809999999999889e+02 -4.505799999998568950e+01 2.557870000000000061e+02 -4.154999999999386517e+01
9.150000000000000000e+02 2.531299999999999955e+02 -4.548699999998468968e+01 2.558600000000000136e+02 -4.188899999999307511e+01
9.160000000000000000e+02 2.531959999999999980e+02 -4.584899999998384601e+01 2.559749999999999943e+02 -4.219099999999237127e+01
9.170000000000000000e+02 2.533710000000000093e+02 -4.609799999998326570e+01 2.561120000000000232e+02 -4.246299999999173735e+01
9.180000000000000000e+02 2.535629999999999882e+02 -4.629199999998281356e+01 2.562620000000000005e+02 -4.267499999999124327e+01
9.190000000000000000e+02 2.537290000000000134e+02 -4.654999999998221227e+01 2.564089999999999918e+02 -4.287599999999077482e+01
9.200000000000000000e+02 2.538509999999999991e+02 -4.681899999998158535e+01 2.565459999999999923e+02 -4.307199999999031803e+01
9.210000000000000000e+02 2.539370000000000118e+02 -4.711799999998088850e+01 2.566410000000000196e+02 -4.338899999998957924e+01
9.220000000000000000e+02 2.540389999999999873e+02 -4.743399999998015204e+01 2.568199999999999932e+02 -4.354599999998921334e+01
9.230000000000000000e+02 2.542199999999999989e+02 -4.767099999997959969e+01 2.569259999999999877e+02 -4.381199999998859340e+01
9.240000000000000000e+02 2.544509999999999934e+02 -4.775299999997940859e+01 2.570110000000000241e+02 -4.412199999998787092e+01
9.250000000000000000e+02 2.546220000000000141e+02 -4.792799999997900073e+01 2.570659999999999741e+02 -4.446499999998707153e+01
9.260000000000000000e+02 2.546930000000000121e+02 -4.824299999997826660e+01 2.571309999999999718e+02 -4.482399999998623485e+01
9.270000000000000000e+02 2.547810000000000059e+02 -4.857199999997749984e+01 2.572180000000000177e+02 -4.514099999998549606e+01
9.280000000000000000e+02 2.548770000000000095e+02 -4.891999999997668880e+01 2.573149999999999977e+02 -4.543599999998480854e+01
9.290000000000000000e+02 2.549660000000000082e+02 -4.927699999997585678e+01 2.574230000000000018e+02 -4.572399999998413733e+01
9.300000000000000000e+02 2.550649999999999977e+02 -4.960199999997509934e+01 2.575240000000000009e+02 -4.607299999998332396e+01
9.310000000000000000e+02 2.552170000000000130e+02 -4.986099999997449572e+01 2.576329999999999814e+02 -4.641399999998252923e+01
9.320000000000000000e+02 2.555180000000000007e+02 -4.987599999997446076e+01 2.576720000000000255e+02 -4.682699999998156670e+01
9.330000000000000000e+02 2.557740000000000009e+02 -4.999099999997419275e+01 2.577710000000000150e+02 -4.714099999998083490e+01
9.340000000000000000e+02 2.558019999999999925e+02 -5.038099999997328382e+01 2.578650000000000091e+02 -4.749399999998001221e+01
9.350000000000000000e+02 2.559650000000000034e+02 -5.059199999997279207e+01 2.579169999999999732e+02 -4.783099999997922680e+01
9.360000000000000000e+02 2.561209999999999809e+02 -5.085099999997218845e+01 2.580129999999999768e+02 -4.815999999997846004e+01
9.370000000000000000e+02 2.563159999999999741e+02 -5.102999999997177127e+01 2.581080000000000041e+02 -4.848399999997770493e+01
9.380000000000000000e+02 2.564950000000000045e+02 -5.124299999997127486e+01 2.581949999999999932e+02 -4.880799999997694982e+01
9.390000000000000000e+02 2.567309999999999945e+02 -5.136399999997099286e+01 2.582839999999999918e+02 -4.914199999997617141e+01
9.400000000000000000e+02 2.569639999999999986e+02 -5.149099999997069688e+01 2.583709999999999809e+02 -4.947999999997538367e+01
9.410000000000000000e+02 2.571340000000000146e+02 -5.167499999997026805e+01 2.584540000000000077e+02 -4.983399999997455865e+01
9.420000000000000000e+02 2.572450000000000045e+02 -5.193499999996966210e+01 2.585489999999999782e+02 -5.017499999997376392e+01
9.430000000000000000e+02 2.573469999999999800e+02 -5.221399999996901187e+01 2.586320000000000050e+02 -5.053999999997291326e+01
9.440000000000000000e+02 2.574359999999999786e+02 -5.253299999996826841e+01 2.587110000000000127e+02 -5.085899999997216980e+01
9.450000000000000000e+02 2.575529999999999973e+02 -5.283099999996757390e+01 2.587909999999999968e+02 -5.117899999997142402e+01
9.460000000000000000e+02 2.575919999999999845e+02 -5.319499999996672557e+01 2.588860000000000241e+02 -5.147099999997074349e+01
9.470000000000000000e+02 2.577520000000000095e+02 -5.343799999996615924e+01 2.589769999999999754e+02 -5.177399999997003732e+01
9.480000000000000000e+02 2.579970000000000141e+02 -5.354799999996590287e+01 2.590389999999999873e+02 -5.211299999996924726e+01
9.490000000000000000e+02 2.582010000000000218e+02 -5.368099999996559291e+01 2.591229999999999905e+02 -5.241599999996854109e+01
9.500000000000000000e+02 2.583500000000000227e+02 -5.387899999996513145e+01 2.591999999999999886e+02 -5.275399999996775335e+01
9.510000000000000000e+02 2.584340000000000259e+02 -5.414399999996451385e+01 2.592769999999999868e+02 -5.305799999996704486e+01
9.520000000000000000e+02 2.585529999999999973e+02 -5.439599999996392654e+01 2.593530000000000086e+02 -5.335899999996634335e+01
9.530000000000000000e+02 2.587230000000000132e+02 -5.457899999996350004e+01 2.594440000000000168e+02 -5.364999999996566515e+01
9.540000000000000000e+02 2.589049999999999727e+02 -5.474399999996311550e+01 2.595330000000000155e+02 -5.391299999996505221e+01
9.550000000000000000e+02 2.590860000000000127e+02 -5.493499999996267036e+01 2.596270000000000095e+02 -5.419799999996438800e+01
9.560000000000000000e+02 2.592320000000000277e+02 -5.514399999996218327e+01 2.597040000000000077e+02 -5.452099999996363522e+01
9.570000000000000000e+02 2.593399999999999750e+02 -5.540599999996157266e+01 2.597740000000000009e+02 -5.484599999996287778e+01
9.580000000000000000e+02 2.594359999999999786e+02 -5.565899999996098302e+01 2.598659999999999854e+02 -5.513699999996219958e+01
9.590000000000000000e+02 2.595160000000000196e+02 -5.598699999996021859e+01 2.599590000000000032e+02 -5.540799999996156799e+01
9.600000000000000000e+02 2.596229999999999905e+02 -5.627999999995953573e+01 2.600600000000000023e+02 -5.568199999996092942e+01
9.610000000000000000e+02 2.597119999999999891e+02 -5.657899999995883888e+01 2.601399999999999864e+02 -5.599499999996019994e+01
9.620000000000000000e+02 2.597239999999999895e+02 -5.703499999995777614e+01 2.601990000000000123e+02 -5.636999999995932598e+01
9.630000000000000000e+02 2.597819999999999823e+02 -5.739799999995693014e+01 2.602520000000000095e+02 -5.671999999995851027e+01
9.640000000000000000e+02 2.598550000000000182e+02 -5.773499999995614473e+01 2.603159999999999741e+02 -5.706499999995770622e+01
9.650000000000000000e+02 2.598860000000000241e+02 -5.813499999995521250e+01 2.604010000000000105e+02 -5.736799999995700006e+01
9.660000000000000000e+02 2.599580000000000268e+02 -5.850599999995434786e+01 2.604769999999999754e+02 -5.769599999995623563e+01
9.670000000000000000e+02 2.600400000000000205e+02 -5.888799999995345757e+01 2.605749999999999886e+02 -5.799699999995553412e+01
9.680000000000000000e+02 2.601290000000000191e+02 -5.927499999995255564e+01 2.606669999999999732e+02 -5.828899999995485359e+01
9.690000000000000000e+02 2.602379999999999995e+02 -5.957499999995185647e+01 2.607590000000000146e+02 -5.859999999995412878e+01
9.700000000000000000e+02 2.603679999999999950e+02 -5.985499999995120390e+01 2.608399999999999750e+02 -5.890199999995342495e+01
9.710000000000000000e+02 2.604619999999999891e+02 -6.019699999995040685e+01 2.608960000000000150e+02 -5.925199999995260924e+01
9.720000000000000000e+02 2.605450000000000159e+02 -6.052899999994963309e+01 2.609850000000000136e+02 -5.952899999995196367e+01
9.730000000000000000e+02 2.606050000000000182e+02 -6.089199999994878709e+01 2.610679999999999836e+02 -5.985399999995120623e+01
9.740000000000000000e+02 2.606639999999999873e+02 -6.123099999994799703e+01 2.611399999999999864e+02 -6.017999999995044647e+01
9.750000000000000000e+02 2.607400000000000091e+02 -6.154099999994727455e+01 2.612130000000000223e+02 -6.053299999994962377e+01
9.760000000000000000e+02 2.608220000000000027e+02 -6.182699999994660800e+01 2.612959999999999923e+02 -6.086599999994884769e+01
9.770000000000000000e+02 2.608949999999999818e+02 -6.215799999994583658e+01 2.613639999999999759e+02 -6.121899999994802499e+01
9.780000000000000000e+02 2.609879999999999995e+02 -6.242799999994520732e+01 2.614209999999999923e+02 -6.156799999994721162e+01
9.790000000000000000e+02 2.610330000000000155e+02 -6.275999999994443357e+01 2.614909999999999854e+02 -6.189399999994645185e+01
9.800000000000000000e+02 2.610830000000000268e+02 -6.309099999994366215e+01 2.615140000000000100e+02 -6.227099999994557322e+01
9.810000000000000000e+02 2.611290000000000191e+02 -6.345499999994281382e+01 2.615629999999999882e+02 -6.262999999994473654e+01
9.820000000000000000e+02 2.611850000000000023e+02 -6.377599999994206570e+01 2.616270000000000095e+02 -6.297699999994392783e+01
9.830000000000000000e+02 2.612400000000000091e+02 -6.411999999994210953e+01 2.617010000000000218e+02 -6.334899999994306086e+01
9.840000000000000000e+02 2.612900000000000205e+02 -6.445999999994373297e+01 2.617599999999999909e+02 -6.371799999994220087e+01
9.850000000000000000e+02 2.613740000000000236e+02 -6.479099999994531345e+01 2.618249999999999886e+02 -6.406499999994184691e+01
9.860000000000000000e+02 2.614850000000000136e+02 -6.508899999994673635e+01 2.618790000000000191e+02 -6.444399999994365658e+01
9.870000000000000000e+02 2.616159999999999854e+02 -6.533299999994790141e+01 2.619300000000000068e+02 -6.484599999994557606e+01
9.880000000000000000e+02 2.616820000000000164e+02 -6.564299999994938162e+01 2.619700000000000273e+02 -6.525399999994752420e+01
9.890000000000000000e+02 2.617330000000000041e+02 -6.595199999995085705e+01 2.620199999999999818e+02 -6.562399999994929090e+01
9.900000000000000000e+02 2.617880000000000109e+02 -6.628099999995242797e+01 2.620690000000000168e+02 -6.601799999995117219e+01
9.910000000000000000e+02 2.618570000000000277e+02 -6.663099999995409917e+01 2.621159999999999854e+02 -6.642999999995313942e+01
9.920000000000000000e+02 2.619259999999999877e+02 -6.693499999995555072e+01 2.621659999999999968e+02 -6.682299999995501594e+01
9.930000000000000000e+02 2.619689999999999941e+02 -6.731099999995734606e+01 2.622060000000000173e+02 -6.722699999995694498e+01
9.940000000000000000e+02 2.620419999999999732e+02 -6.769299999995917005e+01 2.622450000000000045e+02 -6.761399999995879284e+01
9.950000000000000000e+02 2.621170000000000186e+02 -6.810899999996115639e+01 2.622880000000000109e+02 -6.796299999996045926e+01
9.960000000000000000e+02 2.622160000000000082e+02 -6.845599999996281326e+01 2.623380000000000223e+02 -6.834299999996227371e+01
9.970000000000000000e+02 2.622590000000000146e+02 -6.888999999996488555e+01 2.623809999999999718e+02 -6.869999999996397833e+01
9.980000000000000000e+02 2.622850000000000250e+02 -6.931199999996690053e+01 2.624279999999999973e+02 -6.903199999996556357e+01
9.990000000000000000e+02 2.623600000000000136e+02 -6.961599999996835209e+01 2.624470000000000027e+02 -6.942699999996744964e+01


==> OneClassKNN/results/noise01.dat <==
5.000000000000000000e+00 5.658000000000052987e-01 5.450000000000051470e-01
1.000000000000000000e+01 7.599999999999995648e-01 7.428000000000005709e-01
2.000000000000000000e+01 7.571999999999996511e-01 8.123999999999967914e-01
3.000000000000000000e+01 7.336000000000011401e-01 8.125999999999964363e-01
4.000000000000000000e+01 7.132000000000022766e-01 7.999999999999972689e-01


==> OneClassKNN/results/noise01_1C.dat <==
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00


==> OneClassKNN/results/noise01_2C.dat <==
5.000000000000000000e+00 5.784000000000046882e-01 4.944000000000033923e-01
1.000000000000000000e+01 7.450666666666735383e-01 7.549333333333405616e-01
2.000000000000000000e+01 7.416000000000069203e-01 7.949333333333411522e-01
3.000000000000000000e+01 6.960000000000061693e-01 8.066666666666746366e-01
4.000000000000000000e+01 6.272000000000051978e-01 8.064000000000077772e-01


==> OneClassKNN/results/noise02.dat <==
5.000000000000000000e+00 2.436000000000007049e-01 2.648000000000010346e-01
1.000000000000000000e+01 3.840000000000027280e-01 3.164000000000017909e-01
2.000000000000000000e+01 5.016000000000043757e-01 5.466000000000050818e-01
3.000000000000000000e+01 4.758000000000041085e-01 5.912000000000057209e-01
4.000000000000000000e+01 4.106000000000031291e-01 6.130000000000059845e-01


==> OneClassKNN/results/noise03.dat <==
5.000000000000000000e+00 8.459999999999989750e-02 1.351999999999997926e-01
1.000000000000000000e+01 4.919999999999992435e-02 8.579999999999986249e-02
2.000000000000000000e+01 1.467999999999997085e-01 2.080000000000002403e-01
3.000000000000000000e+01 1.886000000000000454e-01 2.936000000000014709e-01
4.000000000000000000e+01 1.507999999999997398e-01 3.576000000000023604e-01


==> OneClassKNN/results/noise03_1C.dat <==
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00


==> OneClassKNN/results/noise03_2C.dat <==
5.000000000000000000e+00 2.506666666666665377e-02 9.173333333333318074e-02
1.000000000000000000e+01 2.720000000000000195e-02 9.386666666666654280e-02
2.000000000000000000e+01 1.053333333333331817e-01 1.690666666666663098e-01
3.000000000000000000e+01 7.119999999999995777e-02 2.962666666666672333e-01
4.000000000000000000e+01 3.733333333333338500e-03 3.354666666666678565e-01


==> OneClassKNN/results/noise04.dat <==
5.000000000000000000e+00 -4.399999999999998530e-03 1.719999999999997226e-02
1.000000000000000000e+01 -5.099999999999995509e-02 1.040000000000000473e-02
2.000000000000000000e+01 -7.579999999999989524e-02 3.539999999999997315e-02
3.000000000000000000e+01 -1.527999999999997138e-01 2.999999999999996073e-02
4.000000000000000000e+01 -1.982000000000000983e-01 4.039999999999998453e-02


==> OneClassKNN/results/noise05.dat <==
5.000000000000000000e+00 -2.133333333333329966e-03 1.039999999999999605e-02
1.000000000000000000e+01 -6.639999999999994518e-02 4.000000000000002685e-03
2.000000000000000000e+01 -1.602666666666663631e-01 2.399999999999997621e-03
3.000000000000000000e+01 -2.600000000000001199e-01 -1.039999999999999258e-02
4.000000000000000000e+01 -3.445333333333346904e-01 3.466666666666662171e-03


==> OneClassKNN/results/noise05_1C.dat <==
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00


==> OneClassKNN/results/noise05_2C.dat <==
5.000000000000000000e+00 -5.573333333333327366e-02 1.333333333333335674e-03
1.000000000000000000e+01 -9.866666666666654151e-02 -2.666666666666647279e-04
2.000000000000000000e+01 -1.647999999999996690e-01 -5.333333333333327084e-03
3.000000000000000000e+01 -2.645333333333335091e-01 -1.013333333333333620e-02
4.000000000000000000e+01 -3.560000000000014264e-01 2.400000000000001524e-03


==> OneClassKNN/results/synt150x150_fixTj.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.550000000000001155e-01 -1.000000000000000888e-03 -1.220000000000000251e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 2.620000000000001772e-01 6.500000000000000222e-02 -1.050000000000000100e-01 2.500000000000000000e-01 6.250000000000000000e-02
2.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 2.820000000000001950e-01 1.000000000000000333e-01 -8.000000000000001554e-02 5.000000000000000000e-01 1.250000000000000000e-01
3.000000000000000000e+00 1.500000000000000000e+00 7.500000000000000000e-01 3.100000000000002198e-01 1.450000000000000455e-01 -6.400000000000001521e-02 7.500000000000000000e-01 1.875000000000000000e-01
4.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 3.070000000000002172e-01 1.580000000000000571e-01 -5.099999999999999672e-02 1.000000000000000000e+00 2.500000000000000000e-01
5.000000000000000000e+00 2.500000000000000000e+00 1.250000000000000000e+00 3.520000000000002571e-01 1.600000000000000866e-01 -2.799999999999999711e-02 1.250000000000000000e+00 3.125000000000000000e-01
6.000000000000000000e+00 3.000000000000000000e+00 1.500000000000000000e+00 3.890000000000002900e-01 2.160000000000001363e-01 -5.000000000000000971e-03 1.500000000000000000e+00 3.750000000000000000e-01
7.000000000000000000e+00 3.500000000000000000e+00 1.750000000000000000e+00 3.870000000000002882e-01 2.320000000000001228e-01 9.000000000000006259e-03 1.750000000000000000e+00 4.375000000000000000e-01
8.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 4.040000000000003033e-01 2.430000000000001326e-01 1.499999999999999944e-02 2.000000000000000000e+00 5.000000000000000000e-01
9.000000000000000000e+00 4.500000000000000000e+00 2.250000000000000000e+00 3.990000000000002989e-01 2.560000000000001719e-01 4.499999999999999833e-02 2.250000000000000000e+00 5.625000000000000000e-01
1.000000000000000000e+01 5.000000000000000000e+00 2.500000000000000000e+00 4.140000000000003122e-01 2.770000000000001905e-01 6.199999999999999956e-02 2.500000000000000000e+00 6.250000000000000000e-01
1.100000000000000000e+01 5.500000000000000000e+00 2.750000000000000000e+00 4.310000000000003273e-01 3.050000000000002154e-01 7.000000000000000666e-02 2.750000000000000000e+00 6.875000000000000000e-01
1.200000000000000000e+01 6.000000000000000000e+00 3.000000000000000000e+00 4.250000000000003220e-01 3.150000000000001688e-01 1.010000000000000342e-01 3.000000000000000000e+00 7.500000000000000000e-01
1.300000000000000000e+01 6.500000000000000000e+00 3.250000000000000000e+00 4.200000000000003175e-01 3.090000000000002189e-01 8.900000000000002354e-02 3.250000000000000000e+00 8.125000000000000000e-01
1.400000000000000000e+01 7.000000000000000000e+00 3.500000000000000000e+00 4.050000000000003042e-01 2.990000000000002101e-01 1.060000000000000386e-01 3.500000000000000000e+00 8.750000000000000000e-01
1.500000000000000000e+01 7.500000000000000000e+00 3.750000000000000000e+00 4.340000000000003300e-01 3.360000000000002429e-01 1.190000000000000363e-01 3.750000000000000000e+00 9.375000000000000000e-01
1.600000000000000000e+01 8.000000000000000000e+00 4.000000000000000000e+00 4.320000000000003282e-01 3.390000000000002456e-01 1.160000000000000475e-01 4.000000000000000000e+00 1.000000000000000000e+00
1.700000000000000000e+01 8.500000000000000000e+00 4.250000000000000000e+00 4.260000000000003229e-01 3.410000000000002474e-01 1.330000000000000349e-01 4.250000000000000000e+00 1.062500000000000000e+00
1.800000000000000000e+01 9.000000000000000000e+00 4.500000000000000000e+00 4.540000000000003477e-01 3.540000000000002589e-01 1.440000000000000169e-01 4.500000000000000000e+00 1.125000000000000000e+00
1.900000000000000000e+01 9.500000000000000000e+00 4.750000000000000000e+00 4.570000000000003504e-01 3.730000000000002758e-01 1.610000000000000597e-01 4.750000000000000000e+00 1.187500000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+01 5.000000000000000000e+00 4.460000000000003406e-01 3.890000000000002900e-01 1.910000000000000864e-01 5.000000000000000000e+00 1.250000000000000000e+00
2.100000000000000000e+01 1.050000000000000000e+01 5.250000000000000000e+00 4.690000000000003610e-01 3.900000000000002909e-01 2.120000000000001050e-01 5.250000000000000000e+00 1.312500000000000000e+00
2.200000000000000000e+01 1.100000000000000000e+01 5.500000000000000000e+00 4.680000000000003602e-01 3.870000000000002882e-01 2.300000000000001210e-01 5.500000000000000000e+00 1.375000000000000000e+00
2.300000000000000000e+01 1.150000000000000000e+01 5.750000000000000000e+00 4.900000000000003797e-01 3.800000000000002820e-01 2.350000000000001255e-01 5.750000000000000000e+00 1.437500000000000000e+00
2.400000000000000000e+01 1.200000000000000000e+01 6.000000000000000000e+00 4.640000000000003566e-01 3.960000000000002962e-01 2.250000000000001443e-01 6.000000000000000000e+00 1.500000000000000000e+00
2.500000000000000000e+01 1.250000000000000000e+01 6.250000000000000000e+00 4.800000000000003708e-01 3.790000000000002811e-01 2.420000000000001317e-01 6.250000000000000000e+00 1.562500000000000000e+00
2.600000000000000000e+01 1.300000000000000000e+01 6.500000000000000000e+00 5.030000000000003357e-01 4.100000000000003086e-01 2.530000000000001137e-01 6.500000000000000000e+00 1.625000000000000000e+00
2.700000000000000000e+01 1.350000000000000000e+01 6.750000000000000000e+00 5.080000000000003402e-01 4.160000000000003140e-01 2.500000000000001110e-01 6.750000000000000000e+00 1.687500000000000000e+00
2.800000000000000000e+01 1.400000000000000000e+01 7.000000000000000000e+00 4.920000000000003815e-01 4.300000000000003264e-01 2.660000000000001252e-01 7.000000000000000000e+00 1.750000000000000000e+00
2.900000000000000000e+01 1.450000000000000000e+01 7.250000000000000000e+00 4.610000000000003539e-01 4.290000000000003255e-01 2.770000000000001350e-01 7.250000000000000000e+00 1.812500000000000000e+00
3.000000000000000000e+01 1.500000000000000000e+01 7.500000000000000000e+00 4.750000000000003664e-01 4.190000000000003166e-01 2.710000000000001852e-01 7.500000000000000000e+00 1.875000000000000000e+00
3.100000000000000000e+01 1.550000000000000000e+01 7.750000000000000000e+00 4.870000000000003770e-01 4.060000000000003051e-01 2.710000000000001297e-01 7.750000000000000000e+00 1.937500000000000000e+00
3.200000000000000000e+01 1.600000000000000000e+01 8.000000000000000000e+00 4.740000000000003655e-01 4.160000000000003140e-01 2.730000000000001870e-01 8.000000000000000000e+00 2.000000000000000000e+00
3.300000000000000000e+01 1.650000000000000000e+01 8.250000000000000000e+00 5.140000000000003455e-01 4.260000000000003229e-01 2.770000000000001905e-01 8.250000000000000000e+00 2.062500000000000000e+00
3.400000000000000000e+01 1.700000000000000000e+01 8.500000000000000000e+00 5.080000000000003402e-01 4.200000000000003175e-01 2.820000000000001950e-01 8.500000000000000000e+00 2.125000000000000000e+00
3.500000000000000000e+01 1.750000000000000000e+01 8.750000000000000000e+00 5.010000000000003340e-01 4.170000000000003149e-01 2.910000000000002029e-01 8.750000000000000000e+00 2.187500000000000000e+00
3.600000000000000000e+01 1.800000000000000000e+01 9.000000000000000000e+00 4.990000000000003877e-01 4.220000000000003193e-01 2.970000000000002083e-01 9.000000000000000000e+00 2.250000000000000000e+00
3.700000000000000000e+01 1.850000000000000000e+01 9.250000000000000000e+00 5.040000000000003366e-01 4.220000000000003193e-01 2.920000000000002038e-01 9.250000000000000000e+00 2.312500000000000000e+00
3.800000000000000000e+01 1.900000000000000000e+01 9.500000000000000000e+00 4.790000000000003699e-01 4.090000000000003078e-01 3.060000000000002163e-01 9.500000000000000000e+00 2.375000000000000000e+00
3.900000000000000000e+01 1.950000000000000000e+01 9.750000000000000000e+00 4.820000000000003726e-01 4.190000000000003166e-01 3.100000000000002198e-01 9.750000000000000000e+00 2.437500000000000000e+00
4.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+01 4.820000000000003726e-01 4.000000000000002998e-01 3.220000000000002305e-01 1.000000000000000000e+01 2.500000000000000000e+00
4.100000000000000000e+01 2.050000000000000000e+01 1.025000000000000000e+01 4.820000000000003726e-01 3.920000000000002927e-01 3.220000000000002305e-01 1.025000000000000000e+01 2.562500000000000000e+00
4.200000000000000000e+01 2.100000000000000000e+01 1.050000000000000000e+01 4.730000000000003646e-01 4.000000000000002998e-01 3.380000000000002447e-01 1.050000000000000000e+01 2.625000000000000000e+00
4.300000000000000000e+01 2.150000000000000000e+01 1.075000000000000000e+01 4.680000000000003602e-01 4.160000000000003140e-01 3.480000000000002536e-01 1.075000000000000000e+01 2.687500000000000000e+00
4.400000000000000000e+01 2.200000000000000000e+01 1.100000000000000000e+01 4.750000000000003664e-01 4.150000000000003131e-01 3.510000000000002562e-01 1.100000000000000000e+01 2.750000000000000000e+00
4.500000000000000000e+01 2.250000000000000000e+01 1.125000000000000000e+01 5.000000000000003331e-01 4.090000000000003078e-01 3.430000000000002491e-01 1.125000000000000000e+01 2.812500000000000000e+00
4.600000000000000000e+01 2.300000000000000000e+01 1.150000000000000000e+01 5.230000000000003535e-01 4.150000000000003131e-01 3.350000000000002420e-01 1.150000000000000000e+01 2.875000000000000000e+00
4.700000000000000000e+01 2.350000000000000000e+01 1.175000000000000000e+01 5.060000000000003384e-01 4.450000000000003397e-01 3.570000000000002616e-01 1.175000000000000000e+01 2.937500000000000000e+00
4.800000000000000000e+01 2.400000000000000000e+01 1.200000000000000000e+01 4.970000000000003859e-01 4.300000000000003264e-01 3.590000000000002078e-01 1.200000000000000000e+01 3.000000000000000000e+00
4.900000000000000000e+01 2.450000000000000000e+01 1.225000000000000000e+01 4.960000000000003850e-01 4.450000000000003397e-01 3.620000000000002660e-01 1.225000000000000000e+01 3.062500000000000000e+00
5.000000000000000000e+01 2.500000000000000000e+01 1.250000000000000000e+01 5.100000000000003419e-01 4.480000000000003424e-01 3.500000000000002554e-01 1.250000000000000000e+01 3.125000000000000000e+00
5.100000000000000000e+01 2.550000000000000000e+01 1.275000000000000000e+01 5.050000000000003375e-01 4.550000000000003486e-01 3.390000000000002456e-01 1.275000000000000000e+01 3.187500000000000000e+00
5.200000000000000000e+01 2.600000000000000000e+01 1.300000000000000000e+01 5.080000000000003402e-01 4.510000000000003451e-01 3.340000000000002411e-01 1.300000000000000000e+01 3.250000000000000000e+00
5.300000000000000000e+01 2.650000000000000000e+01 1.325000000000000000e+01 5.070000000000003393e-01 4.390000000000003344e-01 3.450000000000002509e-01 1.325000000000000000e+01 3.312500000000000000e+00
5.400000000000000000e+01 2.700000000000000000e+01 1.350000000000000000e+01 5.150000000000003464e-01 4.410000000000003362e-01 3.600000000000002642e-01 1.350000000000000000e+01 3.375000000000000000e+00
5.500000000000000000e+01 2.750000000000000000e+01 1.375000000000000000e+01 5.180000000000003491e-01 4.550000000000003486e-01 3.620000000000002660e-01 1.375000000000000000e+01 3.437500000000000000e+00
5.600000000000000000e+01 2.800000000000000000e+01 1.400000000000000000e+01 5.130000000000003446e-01 4.610000000000003539e-01 3.640000000000002678e-01 1.400000000000000000e+01 3.500000000000000000e+00
5.700000000000000000e+01 2.850000000000000000e+01 1.425000000000000000e+01 5.010000000000003340e-01 4.530000000000003468e-01 3.690000000000002722e-01 1.425000000000000000e+01 3.562500000000000000e+00
5.800000000000000000e+01 2.900000000000000000e+01 1.450000000000000000e+01 4.900000000000003797e-01 4.380000000000003335e-01 3.760000000000002784e-01 1.450000000000000000e+01 3.625000000000000000e+00
5.900000000000000000e+01 2.950000000000000000e+01 1.475000000000000000e+01 4.820000000000003726e-01 4.300000000000003264e-01 3.950000000000002953e-01 1.475000000000000000e+01 3.687500000000000000e+00


==> OneClassKNN/results/time_visualization.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 7.578582832551989945e-01 0.000000000000000000e+00 2.421417167448010055e-01
3.000000000000000000e+00 6.443940149772542370e-01 0.000000000000000000e+00 3.556059850227457630e-01
4.000000000000000000e+00 5.743491774985174381e-01 0.000000000000000000e+00 4.256508225014825619e-01
5.000000000000000000e+00 5.253055608807534194e-01 0.000000000000000000e+00 4.746944391192465806e-01
6.000000000000000000e+00 4.883593419305868877e-01 0.000000000000000000e+00 5.116406580694130568e-01
7.000000000000000000e+00 4.591565499594340571e-01 0.000000000000000000e+00 5.408434500405658873e-01
8.000000000000000000e+00 4.352752816480620623e-01 0.000000000000000000e+00 5.647247183519379377e-01
9.000000000000000000e+00 4.152436465385057618e-01 0.000000000000000000e+00 5.847563534614942382e-01
1.000000000000000000e+01 3.981071705534972027e-01 0.000000000000000000e+00 6.018928294465027973e-01
1.100000000000000000e+01 3.832153757356272505e-01 0.000000000000000000e+00 6.167846242643727495e-01
1.200000000000000000e+01 3.701071724871533020e-01 0.000000000000000000e+00 6.298928275128466980e-01
1.300000000000000000e+01 3.584451092335435018e-01 0.000000000000000000e+00 6.415548907664565537e-01
1.400000000000000000e+01 3.479755946976367253e-01 0.000000000000000000e+00 6.520244053023632747e-01
1.500000000000000000e+01 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 3.298769776932235498e-01 0.000000000000000000e+00 6.701230223067764502e-01
1.700000000000000000e+01 3.219737245246169777e-01 0.000000000000000000e+00 6.780262754753829668e-01
1.800000000000000000e+01 3.146958370983006237e-01 0.000000000000000000e+00 6.853041629016993763e-01
1.900000000000000000e+01 3.079630127583797838e-01 0.000000000000000000e+00 6.920369872416202162e-01
2.000000000000000000e+01 3.017088168272581417e-01 0.000000000000000000e+00 6.982911831727418583e-01
2.100000000000000000e+01 2.958777327314639494e-01 0.000000000000000000e+00 7.041222672685361061e-01
2.200000000000000000e+01 2.904229467719985358e-01 0.000000000000000000e+00 7.095770532280014642e-01
2.300000000000000000e+01 2.853046602398197629e-01 0.000000000000000000e+00 7.146953397601802926e-01
2.400000000000000000e+01 2.804887863615498356e-01 0.000000000000000000e+00 7.195112136384501644e-01
2.500000000000000000e+01 2.759459322922429569e-01 0.000000000000000000e+00 7.240540677077570431e-01
2.600000000000000000e+01 2.716505951249555961e-01 0.000000000000000000e+00 7.283494048750444039e-01
2.700000000000000000e+01 2.675805205867435310e-01 0.000000000000000000e+00 7.324194794132564690e-01
2.800000000000000000e+01 2.637161868122578912e-01 0.000000000000000000e+00 7.362838131877420533e-01
2.900000000000000000e+01 2.600403852888841238e-01 0.000000000000000000e+00 7.399596147111158206e-01
3.000000000000000000e+01 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
3.100000000000000000e+01 2.531951150387752314e-01 0.000000000000000000e+00 7.468048849612247686e-01
3.200000000000000000e+01 2.499999999999999722e-01 0.000000000000000000e+00 7.500000000000000000e-01
3.300000000000000000e+01 2.469416945712979150e-01 0.000000000000000000e+00 7.530583054287021127e-01
3.400000000000000000e+01 2.440104541215085687e-01 0.000000000000000000e+00 7.559895458784914313e-01
3.500000000000000000e+01 2.411974890085122059e-01 0.000000000000000000e+00 7.588025109914877664e-01
3.600000000000000000e+01 2.384948468508759079e-01 0.000000000000000000e+00 7.615051531491241477e-01
3.700000000000000000e+01 2.358953121263819563e-01 0.000000000000000000e+00 7.641046878736180714e-01
3.800000000000000000e+01 2.333923201551646731e-01 0.000000000000000000e+00 7.666076798448353546e-01
3.900000000000000000e+01 2.309798830879635778e-01 0.000000000000000000e+00 7.690201169120364222e-01
4.000000000000000000e+01 2.286525259636631446e-01 0.000000000000000000e+00 7.713474740363368554e-01
4.100000000000000000e+01 2.264052312523581467e-01 0.000000000000000000e+00 7.735947687476418810e-01
4.200000000000000000e+01 2.242333905813078676e-01 0.000000000000000000e+00 7.757666094186921324e-01
4.300000000000000000e+01 2.221327625669512196e-01 0.000000000000000000e+00 7.778672374330487527e-01
4.400000000000000000e+01 2.200994358585428579e-01 0.000000000000000000e+00 7.799005641414571421e-01
4.500000000000000000e+01 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
4.600000000000000000e+01 2.162205000140576538e-01 0.000000000000000000e+00 7.837794999859423184e-01
4.700000000000000000e+01 2.143684445937457106e-01 0.000000000000000000e+00 7.856315554062542894e-01
4.800000000000000000e+01 2.125707501042984615e-01 0.000000000000000000e+00 7.874292498957015107e-01
4.900000000000000000e+01 2.108247373706502725e-01 0.000000000000000000e+00 7.891752626293497830e-01
5.000000000000000000e+01 2.091279105182546338e-01 0.000000000000000000e+00 7.908720894817453662e-01
5.100000000000000000e+01 2.074779410635983479e-01 0.000000000000000000e+00 7.925220589364017076e-01
5.200000000000000000e+01 2.058726536666519724e-01 0.000000000000000000e+00 7.941273463333480276e-01
5.300000000000000000e+01 2.043100133433982113e-01 0.000000000000000000e+00 7.956899866566018442e-01
5.400000000000000000e+01 2.027881139644019115e-01 0.000000000000000000e+00 7.972118860355981163e-01
5.500000000000000000e+01 2.013051678889323515e-01 0.000000000000000000e+00 7.986948321110676208e-01
5.600000000000000000e+01 1.998594966041451482e-01 0.000000000000000000e+00 8.001405033958548518e-01
5.700000000000000000e+01 1.984495222558637362e-01 0.000000000000000000e+00 8.015504777441362361e-01
5.800000000000000000e+01 1.970737599720542299e-01 0.000000000000000000e+00 8.029262400279457701e-01
5.900000000000000000e+01 1.957308108925569501e-01 0.000000000000000000e+00 8.042691891074430499e-01
6.000000000000000000e+01 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
6.100000000000000000e+01 1.931381494908832874e-01 0.000000000000000000e+00 8.068618505091167403e-01
6.200000000000000000e+01 1.918860152118888329e-01 0.000000000000000000e+00 8.081139847881111393e-01
6.300000000000000000e+01 1.906618401371950045e-01 0.000000000000000000e+00 8.093381598628049955e-01
6.400000000000000000e+01 1.894645708137997486e-01 0.000000000000000000e+00 8.105354291862002514e-01
6.500000000000000000e+01 1.882932091508895123e-01 0.000000000000000000e+00 8.117067908491104600e-01
6.600000000000000000e+01 1.871468087119335377e-01 0.000000000000000000e+00 8.128531912880664345e-01
6.700000000000000000e+01 1.860244713069910127e-01 0.000000000000000000e+00 8.139755286930090428e-01
6.800000000000000000e+01 1.849253438568480012e-01 0.000000000000000000e+00 8.150746561431519988e-01
6.900000000000000000e+01 1.838486155036588576e-01 0.000000000000000000e+00 8.161513844963411701e-01
7.000000000000000000e+01 1.827935149454557873e-01 0.000000000000000000e+00 8.172064850545441850e-01
7.100000000000000000e+01 1.817593079742595430e-01 0.000000000000000000e+00 8.182406920257404570e-01
7.200000000000000000e+01 1.807452951996164070e-01 0.000000000000000000e+00 8.192547048003835375e-01
7.300000000000000000e+01 1.797508099412367666e-01 0.000000000000000000e+00 8.202491900587631779e-01
7.400000000000000000e+01 1.787752162760491426e-01 0.000000000000000000e+00 8.212247837239508019e-01
7.500000000000000000e+01 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
7.600000000000000000e+01 1.768783030777408838e-01 0.000000000000000000e+00 8.231216969222591162e-01
7.700000000000000000e+01 1.759558498141788330e-01 0.000000000000000000e+00 8.240441501858211115e-01
7.800000000000000000e+01 1.750500176635306493e-01 0.000000000000000000e+00 8.249499823364693230e-01
7.900000000000000000e+01 1.741602997416413223e-01 0.000000000000000000e+00 8.258397002583586222e-01
8.000000000000000000e+01 1.732862107887865877e-01 0.000000000000000000e+00 8.267137892112134123e-01
8.100000000000000000e+01 1.724272859905955080e-01 0.000000000000000000e+00 8.275727140094044643e-01
8.200000000000000000e+01 1.715830798769084620e-01 0.000000000000000000e+00 8.284169201230915380e-01
8.300000000000000000e+01 1.707531652925392551e-01 0.000000000000000000e+00 8.292468347074607449e-01
8.400000000000000000e+01 1.699371324344425005e-01 0.000000000000000000e+00 8.300628675655574717e-01
8.500000000000000000e+01 1.691345879502691163e-01 0.000000000000000000e+00 8.308654120497308559e-01
8.600000000000000000e+01 1.683451540937243862e-01 0.000000000000000000e+00 8.316548459062755860e-01
8.700000000000000000e+01 1.675684679325361581e-01 0.000000000000000000e+00 8.324315320674637864e-01
8.800000000000000000e+01 1.668041806051930864e-01 0.000000000000000000e+00 8.331958193948069136e-01
8.900000000000000000e+01 1.660519566229342325e-01 0.000000000000000000e+00 8.339480433770657397e-01
9.000000000000000000e+01 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
9.100000000000000000e+01 1.645824197055063276e-01 0.000000000000000000e+00 8.354175802944936446e-01
9.200000000000000000e+01 1.638644969452344724e-01 0.000000000000000000e+00 8.361355030547654721e-01
9.300000000000000000e+01 1.631574167524641461e-01 0.000000000000000000e+00 8.368425832475359094e-01
9.400000000000000000e+01 1.624609014039033739e-01 0.000000000000000000e+00 8.375390985960966539e-01
9.500000000000000000e+01 1.617746831475673219e-01 0.000000000000000000e+00 8.382253168524327336e-01
9.600000000000000000e+01 1.610985037443135592e-01 0.000000000000000000e+00 8.389014962556864408e-01
9.700000000000000000e+01 1.604321140349800889e-01 0.000000000000000000e+00 8.395678859650199666e-01
9.800000000000000000e+01 1.597752735314492134e-01 0.000000000000000000e+00 8.402247264685507311e-01
9.900000000000000000e+01 1.591277500300854741e-01 0.000000000000000000e+00 8.408722499699144981e-01
1.000000000000000000e+02 1.584893192461113431e-01 0.000000000000000000e+00 8.415106807538886846e-01
1.010000000000000000e+02 1.578597644675900913e-01 0.000000000000000000e+00 8.421402355324099087e-01
1.020000000000000000e+02 1.572388762277820151e-01 0.000000000000000000e+00 8.427611237722180126e-01
1.030000000000000000e+02 1.566264519947284661e-01 0.000000000000000000e+00 8.433735480052715339e-01
1.040000000000000000e+02 1.560222958770010049e-01 0.000000000000000000e+00 8.439777041229989951e-01
1.050000000000000000e+02 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.060000000000000000e+02 1.548380359642745618e-01 0.000000000000000000e+00 8.451619640357254104e-01
1.070000000000000000e+02 1.542575711478356426e-01 0.000000000000000000e+00 8.457424288521643296e-01
1.080000000000000000e+02 1.536846519136212674e-01 0.000000000000000000e+00 8.463153480863787603e-01
1.090000000000000000e+02 1.531191116594160240e-01 0.000000000000000000e+00 8.468808883405839483e-01
1.100000000000000000e+02 1.525607889467058831e-01 0.000000000000000000e+00 8.474392110532941169e-01
1.110000000000000000e+02 1.520095272954318233e-01 0.000000000000000000e+00 8.479904727045681767e-01
1.120000000000000000e+02 1.514651749886657128e-01 0.000000000000000000e+00 8.485348250113342594e-01
1.130000000000000000e+02 1.509275848866456216e-01 0.000000000000000000e+00 8.490724151133544062e-01
1.140000000000000000e+02 1.503966142496432901e-01 0.000000000000000000e+00 8.496033857503566544e-01
1.150000000000000000e+02 1.498721245691713166e-01 0.000000000000000000e+00 8.501278754308286834e-01
1.160000000000000000e+02 1.493539814070681815e-01 0.000000000000000000e+00 8.506460185929318740e-01
1.170000000000000000e+02 1.488420542420296200e-01 0.000000000000000000e+00 8.511579457579703245e-01
1.180000000000000000e+02 1.483362163231812247e-01 0.000000000000000000e+00 8.516637836768188308e-01
1.190000000000000000e+02 1.478363445303123580e-01 0.000000000000000000e+00 8.521636554696876420e-01
1.200000000000000000e+02 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.210000000000000000e+02 1.468540242001979967e-01 0.000000000000000000e+00 8.531459757998020033e-01
1.220000000000000000e+02 1.463713464042468160e-01 0.000000000000000000e+00 8.536286535957531285e-01
1.230000000000000000e+02 1.458941759785607750e-01 0.000000000000000000e+00 8.541058240214391972e-01
1.240000000000000000e+02 1.454224060691630682e-01 0.000000000000000000e+00 8.545775939308368763e-01
1.250000000000000000e+02 1.449559327355390836e-01 0.000000000000000000e+00 8.550440672644609164e-01
1.260000000000000000e+02 1.444946548486518156e-01 0.000000000000000000e+00 8.555053451513481289e-01
1.270000000000000000e+02 1.440384739933040226e-01 0.000000000000000000e+00 8.559615260066959497e-01
1.280000000000000000e+02 1.435872943746293595e-01 0.000000000000000000e+00 8.564127056253706405e-01
1.290000000000000000e+02 1.431410227285068171e-01 0.000000000000000000e+00 8.568589772714931829e-01
1.300000000000000000e+02 1.426995682357052597e-01 0.000000000000000000e+00 8.573004317642947125e-01
1.310000000000000000e+02 1.422628424395750990e-01 0.000000000000000000e+00 8.577371575604249010e-01
1.320000000000000000e+02 1.418307591671150725e-01 0.000000000000000000e+00 8.581692408328849275e-01
1.330000000000000000e+02 1.414032344532508423e-01 0.000000000000000000e+00 8.585967655467491300e-01
1.340000000000000000e+02 1.409801864681722305e-01 0.000000000000000000e+00 8.590198135318277695e-01
1.350000000000000000e+02 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.360000000000000000e+02 1.401472036257281895e-01 0.000000000000000000e+00 8.598527963742718105e-01
1.370000000000000000e+02 1.397371151710626036e-01 0.000000000000000000e+00 8.602628848289374242e-01
1.380000000000000000e+02 1.393311961244480812e-01 0.000000000000000000e+00 8.606688038755518910e-01
1.390000000000000000e+02 1.389293743397524705e-01 0.000000000000000000e+00 8.610706256602475017e-01
1.400000000000000000e+02 1.385315794267466816e-01 0.000000000000000000e+00 8.614684205732533462e-01
1.410000000000000000e+02 1.381377426961928612e-01 0.000000000000000000e+00 8.618622573038071666e-01
1.420000000000000000e+02 1.377477971070253382e-01 0.000000000000000000e+00 8.622522028929746618e-01
1.430000000000000000e+02 1.373616772155303312e-01 0.000000000000000000e+00 8.626383227844696133e-01
1.440000000000000000e+02 1.369793191264354615e-01 0.000000000000000000e+00 8.630206808735645385e-01
1.450000000000000000e+02 1.366006604458245011e-01 0.000000000000000000e+00 8.633993395541754712e-01
1.460000000000000000e+02 1.362256402357972518e-01 0.000000000000000000e+00 8.637743597642026927e-01
1.470000000000000000e+02 1.358541989707985065e-01 0.000000000000000000e+00 8.641458010292014658e-01
1.480000000000000000e+02 1.354862784955435384e-01 0.000000000000000000e+00 8.645137215044564893e-01
1.490000000000000000e+02 1.351218219844715906e-01 0.000000000000000000e+00 8.648781780155283538e-01
1.500000000000000000e+02 1.347607739026620566e-01 0.000000000000000000e+00 8.652392260973379434e-01
1.510000000000000000e+02 1.344030799681510679e-01 0.000000000000000000e+00 8.655969200318489598e-01
1.520000000000000000e+02 1.340486871155895099e-01 0.000000000000000000e+00 8.659513128844105179e-01
1.530000000000000000e+02 1.336975434611862579e-01 0.000000000000000000e+00 8.663024565388137699e-01
1.540000000000000000e+02 1.333495982688832071e-01 0.000000000000000000e+00 8.666504017311167374e-01
1.550000000000000000e+02 1.330048019177107188e-01 0.000000000000000000e+00 8.669951980822893089e-01
1.560000000000000000e+02 1.326631058702756050e-01 0.000000000000000000e+00 8.673368941297243673e-01
1.570000000000000000e+02 1.323244626423348280e-01 0.000000000000000000e+00 8.676755373576652275e-01
1.580000000000000000e+02 1.319888257734111725e-01 0.000000000000000000e+00 8.680111742265887997e-01
1.590000000000000000e+02 1.316561497984087559e-01 0.000000000000000000e+00 8.683438502015912164e-01
1.600000000000000000e+02 1.313263902201883548e-01 0.000000000000000000e+00 8.686736097798116729e-01
1.610000000000000000e+02 1.309995034830641891e-01 0.000000000000000000e+00 8.690004965169357831e-01
1.620000000000000000e+02 1.306754469471859414e-01 0.000000000000000000e+00 8.693245530528140863e-01
1.630000000000000000e+02 1.303541788637709586e-01 0.000000000000000000e+00 8.696458211362290136e-01
1.640000000000000000e+02 1.300356583511535491e-01 0.000000000000000000e+00 8.699643416488465064e-01
1.650000000000000000e+02 1.297198453716193467e-01 0.000000000000000000e+00 8.702801546283807088e-01
1.660000000000000000e+02 1.294067007089950150e-01 0.000000000000000000e+00 8.705932992910050405e-01
1.670000000000000000e+02 1.290961859469635653e-01 0.000000000000000000e+00 8.709038140530364069e-01
1.680000000000000000e+02 1.287882634480780053e-01 0.000000000000000000e+00 8.712117365519219669e-01
1.690000000000000000e+02 1.284828963334469498e-01 0.000000000000000000e+00 8.715171036665529947e-01
1.700000000000000000e+02 1.281800484630664094e-01 0.000000000000000000e+00 8.718199515369335906e-01
1.710000000000000000e+02 1.278796844167739977e-01 0.000000000000000000e+00 8.721203155832260023e-01
1.720000000000000000e+02 1.275817694758019094e-01 0.000000000000000000e+00 8.724182305241980906e-01
1.730000000000000000e+02 1.272862696049068820e-01 0.000000000000000000e+00 8.727137303950931457e-01
1.740000000000000000e+02 1.269931514350557122e-01 0.000000000000000000e+00 8.730068485649442600e-01
1.750000000000000000e+02 1.267023822466458727e-01 0.000000000000000000e+00 8.732976177533541273e-01
1.760000000000000000e+02 1.264139299532417993e-01 0.000000000000000000e+00 8.735860700467581452e-01
1.770000000000000000e+02 1.261277630858084475e-01 0.000000000000000000e+00 8.738722369141915802e-01
1.780000000000000000e+02 1.258438507774237158e-01 0.000000000000000000e+00 8.741561492225762287e-01
1.790000000000000000e+02 1.255621627484528879e-01 0.000000000000000000e+00 8.744378372515471121e-01
1.800000000000000000e+02 1.252826692921687468e-01 0.000000000000000000e+00 8.747173307078313087e-01
1.810000000000000000e+02 1.250053412608012060e-01 0.000000000000000000e+00 8.749946587391987940e-01
1.820000000000000000e+02 1.247301500520016648e-01 0.000000000000000000e+00 8.752698499479982797e-01
1.830000000000000000e+02 1.244570675957074185e-01 0.000000000000000000e+00 8.755429324042925954e-01
1.840000000000000000e+02 1.241860663413922039e-01 0.000000000000000000e+00 8.758139336586078239e-01
1.850000000000000000e+02 1.239171192456894610e-01 0.000000000000000000e+00 8.760828807543105112e-01
1.860000000000000000e+02 1.236501997603755287e-01 0.000000000000000000e+00 8.763498002396244990e-01
1.870000000000000000e+02 1.233852818207004376e-01 0.000000000000000000e+00 8.766147181792995902e-01
1.880000000000000000e+02 1.231223398340543645e-01 0.000000000000000000e+00 8.768776601659455938e-01
1.890000000000000000e+02 1.228613486689584949e-01 0.000000000000000000e+00 8.771386513310415189e-01
1.900000000000000000e+02 1.226022836443691477e-01 0.000000000000000000e+00 8.773977163556307968e-01
1.910000000000000000e+02 1.223451205192849917e-01 0.000000000000000000e+00 8.776548794807149667e-01
1.920000000000000000e+02 1.220898354826467219e-01 0.000000000000000000e+00 8.779101645173532642e-01
1.930000000000000000e+02 1.218364051435200657e-01 0.000000000000000000e+00 8.781635948564798788e-01
1.940000000000000000e+02 1.215848065215523188e-01 0.000000000000000000e+00 8.784151934784476534e-01
1.950000000000000000e+02 1.213350170376935599e-01 0.000000000000000000e+00 8.786649829623064401e-01
1.960000000000000000e+02 1.210870145051739510e-01 0.000000000000000000e+00 8.789129854948261045e-01
1.970000000000000000e+02 1.208407771207287706e-01 0.000000000000000000e+00 8.791592228792712849e-01
1.980000000000000000e+02 1.205962834560630331e-01 0.000000000000000000e+00 8.794037165439370085e-01
1.990000000000000000e+02 1.203535124495481584e-01 0.000000000000000000e+00 8.796464875504518277e-01
2.000000000000000000e+02 1.201124433981431150e-01 0.000000000000000000e+00 8.798875566018569128e-01
2.010000000000000000e+02 1.198730559495329723e-01 0.000000000000000000e+00 8.801269440504669861e-01
2.020000000000000000e+02 1.196353300944778958e-01 0.000000000000000000e+00 8.803646699055220903e-01
2.030000000000000000e+02 1.193992461593660070e-01 0.000000000000000000e+00 8.806007538406339652e-01
2.040000000000000000e+02 1.191647847989635994e-01 0.000000000000000000e+00 8.808352152010363589e-01
2.050000000000000000e+02 1.189319269893566733e-01 0.000000000000000000e+00 8.810680730106432712e-01
2.060000000000000000e+02 1.187006540210777533e-01 0.000000000000000000e+00 8.812993459789222328e-01
2.070000000000000000e+02 1.184709474924122014e-01 0.000000000000000000e+00 8.815290525075878403e-01
2.080000000000000000e+02 1.182427893028787091e-01 0.000000000000000000e+00 8.817572106971213186e-01
2.090000000000000000e+02 1.180161616468782954e-01 0.000000000000000000e+00 8.819838383531216630e-01
2.100000000000000000e+02 1.177910470075069910e-01 0.000000000000000000e+00 8.822089529924930229e-01
2.110000000000000000e+02 1.175674281505270369e-01 0.000000000000000000e+00 8.824325718494729909e-01
2.120000000000000000e+02 1.173452881184918889e-01 0.000000000000000000e+00 8.826547118815081250e-01
2.130000000000000000e+02 1.171246102250203674e-01 0.000000000000000000e+00 8.828753897749795909e-01
2.140000000000000000e+02 1.169053780492154415e-01 0.000000000000000000e+00 8.830946219507845862e-01
2.150000000000000000e+02 1.166875754302235391e-01 0.000000000000000000e+00 8.833124245697764332e-01
2.160000000000000000e+02 1.164711864619298598e-01 0.000000000000000000e+00 8.835288135380701124e-01
2.170000000000000000e+02 1.162561954877860682e-01 0.000000000000000000e+00 8.837438045122139041e-01
2.180000000000000000e+02 1.160425870957661476e-01 0.000000000000000000e+00 8.839574129042337969e-01
2.190000000000000000e+02 1.158303461134468915e-01 0.000000000000000000e+00 8.841696538865531085e-01
2.200000000000000000e+02 1.156194576032092691e-01 0.000000000000000000e+00 8.843805423967907586e-01
2.210000000000000000e+02 1.154099068575571707e-01 0.000000000000000000e+00 8.845900931424428570e-01
2.220000000000000000e+02 1.152016793945502826e-01 0.000000000000000000e+00 8.847983206054497174e-01
2.230000000000000000e+02 1.149947609533475829e-01 0.000000000000000000e+00 8.850052390466524033e-01
2.240000000000000000e+02 1.147891374898585143e-01 0.000000000000000000e+00 8.852108625101414718e-01
2.250000000000000000e+02 1.145847951724985742e-01 0.000000000000000000e+00 8.854152048275014675e-01
2.260000000000000000e+02 1.143817203780465724e-01 0.000000000000000000e+00 8.856182796219533859e-01
2.270000000000000000e+02 1.141798996876004363e-01 0.000000000000000000e+00 8.858201003123995498e-01
2.280000000000000000e+02 1.139793198826290765e-01 0.000000000000000000e+00 8.860206801173708957e-01
2.290000000000000000e+02 1.137799679411173048e-01 0.000000000000000000e+00 8.862200320588826674e-01
2.300000000000000000e+02 1.135818310338015114e-01 0.000000000000000000e+00 8.864181689661985164e-01
2.310000000000000000e+02 1.133848965204934528e-01 0.000000000000000000e+00 8.866151034795065611e-01
2.320000000000000000e+02 1.131891519464896106e-01 0.000000000000000000e+00 8.868108480535104032e-01
2.330000000000000000e+02 1.129945850390639550e-01 0.000000000000000000e+00 8.870054149609361005e-01
2.340000000000000000e+02 1.128011837040417825e-01 0.000000000000000000e+00 8.871988162959582036e-01
2.350000000000000000e+02 1.126089360224523106e-01 0.000000000000000000e+00 8.873910639775477449e-01
2.360000000000000000e+02 1.124178302472579466e-01 0.000000000000000000e+00 8.875821697527420673e-01
2.370000000000000000e+02 1.122278548001583026e-01 0.000000000000000000e+00 8.877721451998417113e-01
2.380000000000000000e+02 1.120389982684666524e-01 0.000000000000000000e+00 8.879610017315333614e-01
2.390000000000000000e+02 1.118512494020571929e-01 0.000000000000000000e+00 8.881487505979428487e-01
2.400000000000000000e+02 1.116645971103809726e-01 0.000000000000000000e+00 8.883354028896189858e-01
2.410000000000000000e+02 1.114790304595488363e-01 0.000000000000000000e+00 8.885209695404511221e-01
2.420000000000000000e+02 1.112945386694794980e-01 0.000000000000000000e+00 8.887054613305205297e-01
2.430000000000000000e+02 1.111111111111110911e-01 0.000000000000000000e+00 8.888888888888889506e-01
2.440000000000000000e+02 1.109287373036745433e-01 0.000000000000000000e+00 8.890712626963254150e-01
2.450000000000000000e+02 1.107474069120269883e-01 0.000000000000000000e+00 8.892525930879729978e-01
2.460000000000000000e+02 1.105671097440439621e-01 0.000000000000000000e+00 8.894328902559560657e-01
2.470000000000000000e+02 1.103878357480685968e-01 0.000000000000000000e+00 8.896121642519314587e-01
2.480000000000000000e+02 1.102095750104163663e-01 0.000000000000000000e+00 8.897904249895836060e-01
2.490000000000000000e+02 1.100323177529340946e-01 0.000000000000000000e+00 8.899676822470659054e-01
2.500000000000000000e+02 1.098560543306117548e-01 0.000000000000000000e+00 8.901439456693882590e-01
2.510000000000000000e+02 1.096807752292456584e-01 0.000000000000000000e+00 8.903192247707543139e-01
2.520000000000000000e+02 1.095064710631517835e-01 0.000000000000000000e+00 8.904935289368481888e-01
2.530000000000000000e+02 1.093331325729280240e-01 0.000000000000000000e+00 8.906668674270720176e-01
2.540000000000000000e+02 1.091607506232640107e-01 0.000000000000000000e+00 8.908392493767359754e-01
2.550000000000000000e+02 1.089893162007974370e-01 0.000000000000000000e+00 8.910106837992025630e-01
2.560000000000000000e+02 1.088188204120155017e-01 0.000000000000000000e+00 8.911811795879844844e-01
2.570000000000000000e+02 1.086492544812007188e-01 0.000000000000000000e+00 8.913507455187992257e-01
2.580000000000000000e+02 1.084806097484196097e-01 0.000000000000000000e+00 8.915193902515803348e-01
2.590000000000000000e+02 1.083128776675533894e-01 0.000000000000000000e+00 8.916871223324466245e-01
2.600000000000000000e+02 1.081460498043697177e-01 0.000000000000000000e+00 8.918539501956302962e-01
2.610000000000000000e+02 1.079801178346342511e-01 0.000000000000000000e+00 8.920198821653657628e-01
2.620000000000000000e+02 1.078150735422612611e-01 0.000000000000000000e+00 8.921849264577387251e-01
2.630000000000000000e+02 1.076509088175021944e-01 0.000000000000000000e+00 8.923490911824978333e-01
2.640000000000000000e+02 1.074876156551714118e-01 0.000000000000000000e+00 8.925123843448286021e-01
2.650000000000000000e+02 1.073251861529080087e-01 0.000000000000000000e+00 8.926748138470920191e-01
2.660000000000000000e+02 1.071636125094731079e-01 0.000000000000000000e+00 8.928363874905268505e-01
2.670000000000000000e+02 1.070028870230814583e-01 0.000000000000000000e+00 8.929971129769185278e-01
2.680000000000000000e+02 1.068430020897668531e-01 0.000000000000000000e+00 8.931569979102331747e-01
2.690000000000000000e+02 1.066839502017803004e-01 0.000000000000000000e+00 8.933160497982196580e-01
2.700000000000000000e+02 1.065257239460202926e-01 0.000000000000000000e+00 8.934742760539796658e-01
2.710000000000000000e+02 1.063683160024943286e-01 0.000000000000000000e+00 8.936316839975056991e-01
2.720000000000000000e+02 1.062117191428111757e-01 0.000000000000000000e+00 8.937882808571888660e-01
2.730000000000000000e+02 1.060559262287027876e-01 0.000000000000000000e+00 8.939440737712972540e-01
2.740000000000000000e+02 1.059009302105755335e-01 0.000000000000000000e+00 8.940990697894244388e-01
2.750000000000000000e+02 1.057467241260898472e-01 0.000000000000000000e+00 8.942532758739101251e-01
2.760000000000000000e+02 1.055933010987676612e-01 0.000000000000000000e+00 8.944066989012323665e-01
2.770000000000000000e+02 1.054406543366271098e-01 0.000000000000000000e+00 8.945593456633729179e-01
2.780000000000000000e+02 1.052887771308437109e-01 0.000000000000000000e+00 8.947112228691562752e-01
2.790000000000000000e+02 1.051376628544374997e-01 0.000000000000000000e+00 8.948623371455625142e-01
2.800000000000000000e+02 1.049873049609855030e-01 0.000000000000000000e+00 8.950126950390144831e-01
2.810000000000000000e+02 1.048376969833590272e-01 0.000000000000000000e+00 8.951623030166410144e-01
2.820000000000000000e+02 1.046888325324851349e-01 0.000000000000000000e+00 8.953111674675148235e-01
2.830000000000000000e+02 1.045407052961317002e-01 0.000000000000000000e+00 8.954592947038683137e-01
2.840000000000000000e+02 1.043933090377156953e-01 0.000000000000000000e+00 8.956066909622842909e-01
2.850000000000000000e+02 1.042466375951340563e-01 0.000000000000000000e+00 8.957533624048659160e-01
2.860000000000000000e+02 1.041006848796166007e-01 0.000000000000000000e+00 8.958993151203833438e-01
2.870000000000000000e+02 1.039554448746006082e-01 0.000000000000000000e+00 8.960445551253993779e-01
2.880000000000000000e+02 1.038109116346264266e-01 0.000000000000000000e+00 8.961890883653735873e-01
2.890000000000000000e+02 1.036670792842539351e-01 0.000000000000000000e+00 8.963329207157461065e-01
2.900000000000000000e+02 1.035239420169989238e-01 0.000000000000000000e+00 8.964760579830011178e-01
2.910000000000000000e+02 1.033814940942895111e-01 0.000000000000000000e+00 8.966185059057104612e-01
2.920000000000000000e+02 1.032397298444416717e-01 0.000000000000000000e+00 8.967602701555583700e-01
2.930000000000000000e+02 1.030986436616537771e-01 0.000000000000000000e+00 8.969013563383462229e-01
2.940000000000000000e+02 1.029582300050195798e-01 0.000000000000000000e+00 8.970417699949804202e-01
2.950000000000000000e+02 1.028184833975593071e-01 0.000000000000000000e+00 8.971815166024407207e-01
2.960000000000000000e+02 1.026793984252684089e-01 0.000000000000000000e+00 8.973206015747315911e-01
2.970000000000000000e+02 1.025409697361836792e-01 0.000000000000000000e+00 8.974590302638163486e-01
2.980000000000000000e+02 1.024031920394662398e-01 0.000000000000000000e+00 8.975968079605337602e-01
2.990000000000000000e+02 1.022660601045012191e-01 0.000000000000000000e+00 8.977339398954987670e-01


==> OneClassKNN/results/un_samp_-ML10M1000x1000.dat <==
5.000000000000000000e+00 1.848999999999980659e-01 1.929399999999975857e-01
1.000000000000000000e+01 2.006399999999971540e-01 1.942199999999974780e-01
2.000000000000000000e+01 2.371999999999950537e-01 2.341799999999952253e-01
3.000000000000000000e+01 2.583399999999939078e-01 2.657399999999934814e-01
4.000000000000000000e+01 2.636199999999935817e-01 2.896599999999921460e-01
5.000000000000000000e+01 2.796799999999927122e-01 3.035399999999913168e-01
6.000000000000000000e+01 2.883999999999922181e-01 3.224199999999902699e-01
7.000000000000000000e+01 2.864799999999922964e-01 3.364399999999894142e-01
8.000000000000000000e+01 2.839799999999924052e-01 3.549199999999883559e-01


==> OneClassKNN/results/un_samp_-ML10M1000x500.dat <==
5.000000000000000000e+00 1.615599999999993708e-01 1.672999999999990606e-01
1.000000000000000000e+01 1.968999999999973827e-01 1.775999999999984535e-01
2.000000000000000000e+01 2.374999999999950762e-01 2.465799999999945535e-01
3.000000000000000000e+01 2.502199999999943358e-01 2.966999999999916926e-01
4.000000000000000000e+01 2.532399999999941365e-01 3.317799999999897498e-01
5.000000000000000000e+01 2.571999999999939335e-01 3.529999999999885452e-01
6.000000000000000000e+01 2.421399999999948316e-01 3.673799999999877164e-01
7.000000000000000000e+01 2.213599999999959766e-01 3.799399999999870658e-01
8.000000000000000000e+01 2.056599999999968731e-01 3.967199999999860838e-01


==> OneClassKNN/results/un_samp_-ML10M500x500.dat <==
5.000000000000000000e+00 1.824400000000015454e-01 1.844800000000015316e-01
1.000000000000000000e+01 2.232800000000020879e-01 1.837600000000015332e-01
2.000000000000000000e+01 2.511200000000022858e-01 2.631600000000019479e-01
3.000000000000000000e+01 2.681200000000017458e-01 3.083999999999995634e-01
4.000000000000000000e+01 2.718800000000015094e-01 3.494399999999973083e-01
5.000000000000000000e+01 2.625200000000020295e-01 3.799999999999954525e-01
6.000000000000000000e+01 2.622400000000017495e-01 3.923199999999947840e-01
7.000000000000000000e+01 2.514000000000020663e-01 4.134399999999935904e-01
8.000000000000000000e+01 2.238000000000020806e-01 4.204799999999931925e-01


==> OneClassKNN/results/un_samp_ML10M1000x1000.dat <==
5.000000000000000000e+00 1.498800000000000132e-01 1.015800000000008640e-01
1.000000000000000000e+01 2.077599999999967528e-01 1.514599999999998725e-01
2.000000000000000000e+01 2.786599999999927468e-01 2.033199999999970031e-01
3.000000000000000000e+01 3.148999999999906874e-01 2.489999999999943925e-01
4.000000000000000000e+01 3.411599999999891941e-01 2.913799999999920343e-01
5.000000000000000000e+01 3.531999999999885231e-01 3.211399999999903221e-01
6.000000000000000000e+01 3.711799999999875199e-01 3.444799999999890172e-01
7.000000000000000000e+01 3.756399999999872064e-01 3.706399999999875350e-01
8.000000000000000000e+01 3.752999999999872549e-01 3.866199999999865300e-01


==> OneClassKNN/results/un_samp_ML10M1000x500.dat <==
5.000000000000000000e+00 1.980799999999973138e-01 1.695999999999988905e-01
1.000000000000000000e+01 2.415199999999948222e-01 1.994799999999972429e-01
2.000000000000000000e+01 3.018599999999913575e-01 2.812199999999925870e-01
3.000000000000000000e+01 3.290399999999898406e-01 3.342799999999895300e-01
4.000000000000000000e+01 3.570999999999882601e-01 3.638199999999879308e-01
5.000000000000000000e+01 3.643199999999878758e-01 3.902799999999863600e-01
6.000000000000000000e+01 3.602199999999880498e-01 4.184199999999848041e-01
7.000000000000000000e+01 3.428799999999890824e-01 4.365199999999838099e-01
8.000000000000000000e+01 3.300799999999898815e-01 4.613799999999823598e-01


==> OneClassKNN/results/un_samp_ML10M500x500.dat <==
5.000000000000000000e+00 1.998800000000017785e-01 1.930400000000016547e-01
1.000000000000000000e+01 2.630000000000017879e-01 2.295600000000020680e-01
2.000000000000000000e+01 3.093199999999995398e-01 2.988800000000000900e-01
3.000000000000000000e+01 3.407599999999977869e-01 3.411599999999976873e-01
4.000000000000000000e+01 3.580399999999967497e-01 3.854399999999953419e-01
5.000000000000000000e+01 3.702399999999960167e-01 4.092399999999938864e-01
6.000000000000000000e+01 3.542799999999969862e-01 4.317599999999925942e-01
7.000000000000000000e+01 3.606399999999966299e-01 4.553999999999912007e-01
8.000000000000000000e+01 3.441999999999975079e-01 4.763999999999899981e-01


==> OneClassKNN/results/vary_pf_ML500x500_fixTj.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.780000000000003690e-01 3.840000000000002855e-01 4.680000000000003602e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 5.140000000000003455e-01 4.500000000000003442e-01 4.860000000000003761e-01 2.500000000000000000e-01 6.250000000000000000e-02
2.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 4.580000000000003513e-01 3.880000000000002891e-01 2.200000000000001676e-01 5.000000000000000000e-01 1.250000000000000000e-01
3.000000000000000000e+00 1.500000000000000000e+00 7.500000000000000000e-01 4.240000000000003211e-01 4.240000000000003211e-01 2.160000000000001641e-01 7.500000000000000000e-01 1.875000000000000000e-01
4.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 4.520000000000003459e-01 2.940000000000002056e-01 2.740000000000001878e-01 1.000000000000000000e+00 2.500000000000000000e-01
5.000000000000000000e+00 2.500000000000000000e+00 1.250000000000000000e+00 4.060000000000003051e-01 2.720000000000001861e-01 3.020000000000002127e-01 1.250000000000000000e+00 3.125000000000000000e-01
6.000000000000000000e+00 3.000000000000000000e+00 1.500000000000000000e+00 4.180000000000003157e-01 2.700000000000001843e-01 3.080000000000002180e-01 1.500000000000000000e+00 3.750000000000000000e-01
7.000000000000000000e+00 3.500000000000000000e+00 1.750000000000000000e+00 3.640000000000002678e-01 3.200000000000002287e-01 2.960000000000002074e-01 1.750000000000000000e+00 4.375000000000000000e-01
8.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 3.820000000000002838e-01 3.560000000000002607e-01 3.600000000000002642e-01 2.000000000000000000e+00 5.000000000000000000e-01
9.000000000000000000e+00 4.500000000000000000e+00 2.250000000000000000e+00 3.440000000000002500e-01 3.520000000000002571e-01 3.440000000000002500e-01 2.250000000000000000e+00 5.625000000000000000e-01


==> OneClassKNN/results/vary_pf_Tr_MLdebiased.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.681000000000003408e-02 4.948333333333337219e-02 4.692000000000005194e-02
1.000000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 7.196000000000007946e-02 5.955666666666667441e-02 5.238666666666667165e-02
2.000000000000000000e+00 1.500000000000000000e+00 1.000000000000000000e+00 8.313666666666678917e-02 6.837000000000004185e-02 5.770666666666676714e-02
3.000000000000000000e+00 2.250000000000000000e+00 1.500000000000000000e+00 9.024333333333341145e-02 7.445666666666668487e-02 6.472333333333336880e-02
4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 9.795666666666671962e-02 8.233333333333341109e-02 6.970000000000002582e-02
5.000000000000000000e+00 3.750000000000000000e+00 2.500000000000000000e+00 1.032433333333334091e-01 8.667666666666672126e-02 7.680333333333341783e-02
6.000000000000000000e+00 4.500000000000000000e+00 3.000000000000000000e+00 1.092800000000000576e-01 9.214000000000006907e-02 8.001333333333336684e-02
7.000000000000000000e+00 5.250000000000000000e+00 3.500000000000000000e+00 1.135966666666667901e-01 9.603333333333347044e-02 8.305000000000009597e-02
8.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00 1.185566666666667823e-01 1.006733333333333646e-01 8.784000000000014019e-02
9.000000000000000000e+00 6.750000000000000000e+00 4.500000000000000000e+00 1.239566666666667705e-01 1.021433333333334192e-01 9.293666666666676457e-02
1.000000000000000000e+01 7.500000000000000000e+00 5.000000000000000000e+00 1.302133333333335141e-01 1.062966666666667198e-01 9.423000000000002208e-02
1.100000000000000000e+01 8.250000000000000000e+00 5.500000000000000000e+00 1.343200000000000505e-01 1.102700000000000902e-01 9.773000000000009457e-02
1.200000000000000000e+01 9.000000000000000000e+00 6.000000000000000000e+00 1.363133333333333697e-01 1.138633333333333858e-01 1.008433333333333404e-01
1.300000000000000000e+01 9.750000000000000000e+00 6.500000000000000000e+00 1.407000000000001028e-01 1.144700000000001133e-01 1.049633333333334778e-01
1.400000000000000000e+01 1.050000000000000000e+01 7.000000000000000000e+00 1.448266666666667146e-01 1.173166666666667773e-01 1.073366666666667746e-01
1.500000000000000000e+01 1.125000000000000000e+01 7.500000000000000000e+00 1.474400000000000155e-01 1.192733333333334950e-01 1.078733333333334321e-01
1.600000000000000000e+01 1.200000000000000000e+01 8.000000000000000000e+00 1.511966666666668679e-01 1.218566666666667797e-01 1.098466666666668146e-01
1.700000000000000000e+01 1.275000000000000000e+01 8.500000000000000000e+00 1.540966666666667706e-01 1.251933333333334064e-01 1.111900000000000527e-01
1.800000000000000000e+01 1.350000000000000000e+01 9.000000000000000000e+00 1.559233333333334415e-01 1.270466666666668631e-01 1.151500000000000162e-01
1.900000000000000000e+01 1.425000000000000000e+01 9.500000000000000000e+00 1.584733333333334104e-01 1.279933333333333478e-01 1.177966666666667439e-01
2.000000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+01 1.607833333333334724e-01 1.297833333333333894e-01 1.188466666666667809e-01
2.100000000000000000e+01 1.575000000000000000e+01 1.050000000000000000e+01 1.639533333333334508e-01 1.325700000000001322e-01 1.232366666666667027e-01
2.200000000000000000e+01 1.650000000000000000e+01 1.100000000000000000e+01 1.650933333333334530e-01 1.357800000000002616e-01 1.245200000000001583e-01
2.300000000000000000e+01 1.725000000000000000e+01 1.150000000000000000e+01 1.685900000000001564e-01 1.377000000000001556e-01 1.261366666666668968e-01
2.400000000000000000e+01 1.800000000000000000e+01 1.200000000000000000e+01 1.691000000000002779e-01 1.410099999999999409e-01 1.274600000000001010e-01
2.500000000000000000e+01 1.875000000000000000e+01 1.250000000000000000e+01 1.706500000000000516e-01 1.415500000000001757e-01 1.293900000000000883e-01
2.600000000000000000e+01 1.950000000000000000e+01 1.300000000000000000e+01 1.737700000000002021e-01 1.456766666666668431e-01 1.330866666666666864e-01
2.700000000000000000e+01 2.025000000000000000e+01 1.350000000000000000e+01 1.759433333333336735e-01 1.466000000000001191e-01 1.327966666666668405e-01
2.800000000000000000e+01 2.100000000000000000e+01 1.400000000000000000e+01 1.779933333333335865e-01 1.462300000000001099e-01 1.343866666666667375e-01
2.900000000000000000e+01 2.175000000000000000e+01 1.450000000000000000e+01 1.787533333333334862e-01 1.486433333333335161e-01 1.369300000000000794e-01
3.000000000000000000e+01 2.250000000000000000e+01 1.500000000000000000e+01 1.795266666666669175e-01 1.512566666666668724e-01 1.378366666666668294e-01
3.100000000000000000e+01 2.325000000000000000e+01 1.550000000000000000e+01 1.830400000000001193e-01 1.507466666666667787e-01 1.394400000000000917e-01
3.200000000000000000e+01 2.400000000000000000e+01 1.600000000000000000e+01 1.825633333333334662e-01 1.523866666666668368e-01 1.409400000000000375e-01
3.300000000000000000e+01 2.475000000000000000e+01 1.650000000000000000e+01 1.845833333333335158e-01 1.534633333333334237e-01 1.429833333333334899e-01
3.400000000000000000e+01 2.550000000000000000e+01 1.700000000000000000e+01 1.868033333333334323e-01 1.551100000000002199e-01 1.433566666666669098e-01
3.500000000000000000e+01 2.625000000000000000e+01 1.750000000000000000e+01 1.875733333333334807e-01 1.587933333333333419e-01 1.461533333333333573e-01
3.600000000000000000e+01 2.700000000000000000e+01 1.800000000000000000e+01 1.903399999999999814e-01 1.584200000000000608e-01 1.470500000000000418e-01
3.700000000000000000e+01 2.775000000000000000e+01 1.850000000000000000e+01 1.905200000000001059e-01 1.580766666666668097e-01 1.477433333333333376e-01
3.800000000000000000e+01 2.850000000000000000e+01 1.900000000000000000e+01 1.920233333333334069e-01 1.604366666666667551e-01 1.481166666666668408e-01
3.900000000000000000e+01 2.925000000000000000e+01 1.950000000000000000e+01 1.949200000000002597e-01 1.618066666666667097e-01 1.481333333333335056e-01
4.000000000000000000e+01 3.000000000000000000e+01 2.000000000000000000e+01 1.943666666666667153e-01 1.622200000000001141e-01 1.501133333333333209e-01
4.100000000000000000e+01 3.075000000000000000e+01 2.050000000000000000e+01 1.953100000000003444e-01 1.636866666666667303e-01 1.505600000000000549e-01
4.200000000000000000e+01 3.150000000000000000e+01 2.100000000000000000e+01 1.985366666666668056e-01 1.645933333333333970e-01 1.533533333333335080e-01
4.300000000000000000e+01 3.225000000000000000e+01 2.150000000000000000e+01 1.982066666666667809e-01 1.661933333333334428e-01 1.531733333333335223e-01
4.400000000000000000e+01 3.300000000000000000e+01 2.200000000000000000e+01 1.993033333333334434e-01 1.666000000000001924e-01 1.542300000000000337e-01
4.500000000000000000e+01 3.375000000000000000e+01 2.250000000000000000e+01 2.016233333333335986e-01 1.674000000000000765e-01 1.569733333333334091e-01
4.600000000000000000e+01 3.450000000000000000e+01 2.300000000000000000e+01 2.005800000000001748e-01 1.685600000000000709e-01 1.565566666666668161e-01
4.700000000000000000e+01 3.525000000000000000e+01 2.350000000000000000e+01 2.035100000000002463e-01 1.708233333333335213e-01 1.580033333333334122e-01
4.800000000000000000e+01 3.600000000000000000e+01 2.400000000000000000e+01 2.044166666666667742e-01 1.712066666666668957e-01 1.582000000000001183e-01
4.900000000000000000e+01 3.675000000000000000e+01 2.450000000000000000e+01 2.052366666666667061e-01 1.724800000000000777e-01 1.601366666666666216e-01


==> OneClassKNN/results/vary_pf_fTj_MLdebiased.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.965500000000006714e-02 4.406500000000002082e-02 4.011500000000001176e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 5.576500000000010615e-02 4.608500000000002178e-02 4.450500000000001677e-02 2.500000000000000000e-01 6.250000000000000000e-02
2.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 6.572500000000003340e-02 4.767000000000005261e-02 4.429500000000003573e-02 5.000000000000000000e-01 1.250000000000000000e-01
3.000000000000000000e+00 1.500000000000000000e+00 7.500000000000000000e-01 6.855000000000004146e-02 4.991500000000002185e-02 4.535000000000003612e-02 7.500000000000000000e-01 1.875000000000000000e-01
4.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 7.412000000000000532e-02 5.569000000000004502e-02 4.701500000000000123e-02 1.000000000000000000e+00 2.500000000000000000e-01
5.000000000000000000e+00 2.500000000000000000e+00 1.250000000000000000e+00 7.816500000000006776e-02 5.677500000000006847e-02 5.111500000000004929e-02 1.250000000000000000e+00 3.125000000000000000e-01
6.000000000000000000e+00 3.000000000000000000e+00 1.500000000000000000e+00 8.304000000000011372e-02 5.815500000000007469e-02 5.219000000000006967e-02 1.500000000000000000e+00 3.750000000000000000e-01
7.000000000000000000e+00 3.500000000000000000e+00 1.750000000000000000e+00 8.898000000000008680e-02 6.441500000000001391e-02 5.209000000000002517e-02 1.750000000000000000e+00 4.375000000000000000e-01
8.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 9.095000000000007245e-02 6.627999999999999170e-02 5.319500000000006168e-02 2.000000000000000000e+00 5.000000000000000000e-01
9.000000000000000000e+00 4.500000000000000000e+00 2.250000000000000000e+00 9.232500000000003204e-02 6.978000000000006420e-02 5.485500000000002874e-02 2.250000000000000000e+00 5.625000000000000000e-01
1.000000000000000000e+01 5.000000000000000000e+00 2.500000000000000000e+00 9.610000000000007425e-02 6.789000000000006141e-02 5.622000000000005465e-02 2.500000000000000000e+00 6.250000000000000000e-01
1.100000000000000000e+01 5.500000000000000000e+00 2.750000000000000000e+00 1.010500000000000148e-01 6.678500000000003878e-02 5.583500000000007207e-02 2.750000000000000000e+00 6.875000000000000000e-01
1.200000000000000000e+01 6.000000000000000000e+00 3.000000000000000000e+00 1.019850000000001311e-01 7.241000000000005765e-02 5.746000000000003188e-02 3.000000000000000000e+00 7.500000000000000000e-01
1.300000000000000000e+01 6.500000000000000000e+00 3.250000000000000000e+00 1.063300000000000772e-01 7.336000000000005017e-02 5.744500000000003076e-02 3.250000000000000000e+00 8.125000000000000000e-01
1.400000000000000000e+01 7.000000000000000000e+00 3.500000000000000000e+00 1.082250000000001267e-01 7.261000000000004950e-02 5.942500000000004723e-02 3.500000000000000000e+00 8.750000000000000000e-01
1.500000000000000000e+01 7.500000000000000000e+00 3.750000000000000000e+00 1.117900000000000976e-01 7.423000000000004595e-02 5.417500000000006338e-02 3.750000000000000000e+00 9.375000000000000000e-01
1.600000000000000000e+01 8.000000000000000000e+00 4.000000000000000000e+00 1.131600000000001355e-01 7.818500000000007388e-02 5.913500000000006251e-02 4.000000000000000000e+00 1.000000000000000000e+00
1.700000000000000000e+01 8.500000000000000000e+00 4.250000000000000000e+00 1.166600000000001247e-01 8.022500000000008791e-02 5.736500000000005484e-02 4.250000000000000000e+00 1.062500000000000000e+00
1.800000000000000000e+01 9.000000000000000000e+00 4.500000000000000000e+00 1.161750000000000421e-01 8.302500000000007097e-02 5.592000000000006688e-02 4.500000000000000000e+00 1.125000000000000000e+00
1.900000000000000000e+01 9.500000000000000000e+00 4.750000000000000000e+00 1.184150000000001451e-01 8.220000000000006468e-02 5.814000000000001805e-02 4.750000000000000000e+00 1.187500000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+01 5.000000000000000000e+00 1.179600000000000648e-01 8.011000000000000065e-02 5.819500000000004530e-02 5.000000000000000000e+00 1.250000000000000000e+00
2.100000000000000000e+01 1.050000000000000000e+01 5.250000000000000000e+00 1.214600000000001373e-01 8.504500000000009274e-02 5.738500000000007484e-02 5.250000000000000000e+00 1.312500000000000000e+00
2.200000000000000000e+01 1.100000000000000000e+01 5.500000000000000000e+00 1.241550000000000709e-01 8.453500000000001291e-02 5.788000000000004946e-02 5.500000000000000000e+00 1.375000000000000000e+00
2.300000000000000000e+01 1.150000000000000000e+01 5.750000000000000000e+00 1.236850000000000865e-01 8.515000000000010061e-02 6.000000000000004635e-02 5.750000000000000000e+00 1.437500000000000000e+00
2.400000000000000000e+01 1.200000000000000000e+01 6.000000000000000000e+00 1.239100000000001173e-01 8.471000000000002139e-02 6.000000000000001860e-02 6.000000000000000000e+00 1.500000000000000000e+00
2.500000000000000000e+01 1.250000000000000000e+01 6.250000000000000000e+00 1.263700000000000379e-01 8.613000000000005374e-02 6.046000000000007618e-02 6.250000000000000000e+00 1.562500000000000000e+00
2.600000000000000000e+01 1.300000000000000000e+01 6.500000000000000000e+00 1.278800000000001047e-01 8.572000000000006004e-02 6.065000000000005109e-02 6.500000000000000000e+00 1.625000000000000000e+00
2.700000000000000000e+01 1.350000000000000000e+01 6.750000000000000000e+00 1.280350000000001209e-01 8.366000000000002601e-02 5.957500000000002377e-02 6.750000000000000000e+00 1.687500000000000000e+00
2.800000000000000000e+01 1.400000000000000000e+01 7.000000000000000000e+00 1.313349999999999795e-01 8.518000000000003347e-02 5.967000000000007021e-02 7.000000000000000000e+00 1.750000000000000000e+00
2.900000000000000000e+01 1.450000000000000000e+01 7.250000000000000000e+00 1.309750000000001191e-01 8.701000000000007339e-02 5.836500000000002103e-02 7.250000000000000000e+00 1.812500000000000000e+00
3.000000000000000000e+01 1.500000000000000000e+01 7.500000000000000000e+00 1.293800000000000228e-01 8.733000000000004648e-02 6.034500000000005138e-02 7.500000000000000000e+00 1.875000000000000000e+00
3.100000000000000000e+01 1.550000000000000000e+01 7.750000000000000000e+00 1.312700000000001366e-01 8.887000000000007394e-02 6.277500000000006686e-02 7.750000000000000000e+00 1.937500000000000000e+00
3.200000000000000000e+01 1.600000000000000000e+01 8.000000000000000000e+00 1.316200000000000980e-01 8.633000000000005947e-02 6.290000000000006697e-02 8.000000000000000000e+00 2.000000000000000000e+00
3.300000000000000000e+01 1.650000000000000000e+01 8.250000000000000000e+00 1.323600000000001997e-01 8.593500000000009464e-02 6.257000000000004225e-02 8.250000000000000000e+00 2.062500000000000000e+00
3.400000000000000000e+01 1.700000000000000000e+01 8.500000000000000000e+00 1.349850000000001049e-01 8.620500000000003160e-02 6.412500000000002920e-02 8.500000000000000000e+00 2.125000000000000000e+00
3.500000000000000000e+01 1.750000000000000000e+01 8.750000000000000000e+00 1.361550000000000815e-01 8.612500000000000711e-02 6.428500000000003656e-02 8.750000000000000000e+00 2.187500000000000000e+00
3.600000000000000000e+01 1.800000000000000000e+01 9.000000000000000000e+00 1.331350000000000589e-01 8.491500000000007375e-02 6.527500000000006908e-02 9.000000000000000000e+00 2.250000000000000000e+00
3.700000000000000000e+01 1.850000000000000000e+01 9.250000000000000000e+00 1.364850000000000230e-01 8.678500000000013981e-02 6.443500000000006167e-02 9.250000000000000000e+00 2.312500000000000000e+00
3.800000000000000000e+01 1.900000000000000000e+01 9.500000000000000000e+00 1.395300000000000429e-01 8.653000000000010683e-02 6.472000000000004138e-02 9.500000000000000000e+00 2.375000000000000000e+00
3.900000000000000000e+01 1.950000000000000000e+01 9.750000000000000000e+00 1.398000000000001464e-01 8.601000000000005863e-02 6.394500000000007123e-02 9.750000000000000000e+00 2.437500000000000000e+00
4.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+01 1.379950000000001176e-01 8.594000000000009964e-02 6.344500000000007078e-02 1.000000000000000000e+01 2.500000000000000000e+00
4.100000000000000000e+01 2.050000000000000000e+01 1.025000000000000000e+01 1.394900000000001139e-01 8.754500000000009496e-02 6.192500000000002169e-02 1.025000000000000000e+01 2.562500000000000000e+00
4.200000000000000000e+01 2.100000000000000000e+01 1.050000000000000000e+01 1.394950000000000634e-01 8.415000000000008584e-02 6.172000000000006648e-02 1.050000000000000000e+01 2.625000000000000000e+00
4.300000000000000000e+01 2.150000000000000000e+01 1.075000000000000000e+01 1.395550000000001234e-01 8.730000000000004423e-02 6.193000000000010996e-02 1.075000000000000000e+01 2.687500000000000000e+00
4.400000000000000000e+01 2.200000000000000000e+01 1.100000000000000000e+01 1.389850000000001085e-01 8.490500000000013314e-02 6.113000000000003847e-02 1.100000000000000000e+01 2.750000000000000000e+00
4.500000000000000000e+01 2.250000000000000000e+01 1.125000000000000000e+01 1.409550000000001357e-01 8.572500000000003728e-02 6.049000000000005067e-02 1.125000000000000000e+01 2.812500000000000000e+00
4.600000000000000000e+01 2.300000000000000000e+01 1.150000000000000000e+01 1.404450000000002363e-01 8.167500000000002536e-02 5.988500000000004236e-02 1.150000000000000000e+01 2.875000000000000000e+00
4.700000000000000000e+01 2.350000000000000000e+01 1.175000000000000000e+01 1.397100000000000009e-01 8.140000000000009728e-02 6.434000000000004993e-02 1.175000000000000000e+01 2.937500000000000000e+00
4.800000000000000000e+01 2.400000000000000000e+01 1.200000000000000000e+01 1.417250000000001287e-01 8.269500000000006013e-02 6.368000000000004213e-02 1.200000000000000000e+01 3.000000000000000000e+00
4.900000000000000000e+01 2.450000000000000000e+01 1.225000000000000000e+01 1.411900000000000377e-01 8.246000000000010266e-02 6.344500000000002915e-02 1.225000000000000000e+01 3.062500000000000000e+00


==> OneClassKNN/results/vary_pf_fTj_MLdebiased74.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.711500000000005961e-02 4.559000000000001246e-02 4.456500000000004208e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 6.999999999999999556e-01 4.000000000000000222e-01 5.188500000000003526e-02 4.916500000000007670e-02 4.605500000000004729e-02 4.899999999999999356e-01 1.600000000000000311e-01
2.000000000000000000e+00 1.399999999999999911e+00 8.000000000000000444e-01 5.945500000000004948e-02 5.440000000000003860e-02 4.288000000000002226e-02 9.799999999999998712e-01 3.200000000000000622e-01
3.000000000000000000e+00 2.099999999999999645e+00 1.200000000000000178e+00 6.357500000000010365e-02 6.186500000000005189e-02 5.455500000000005484e-02 1.469999999999999751e+00 4.800000000000000933e-01
4.000000000000000000e+00 2.799999999999999822e+00 1.600000000000000089e+00 7.022500000000006515e-02 6.081000000000007233e-02 5.306000000000007932e-02 1.959999999999999742e+00 6.400000000000001243e-01
5.000000000000000000e+00 3.500000000000000000e+00 2.000000000000000000e+00 7.615500000000009762e-02 6.703500000000003900e-02 5.799500000000002570e-02 2.449999999999999734e+00 8.000000000000001554e-01
6.000000000000000000e+00 4.199999999999999289e+00 2.400000000000000355e+00 7.685000000000005715e-02 7.191500000000008996e-02 5.558000000000003910e-02 2.939999999999999503e+00 9.600000000000001865e-01
7.000000000000000000e+00 4.899999999999999467e+00 2.800000000000000266e+00 8.331000000000007844e-02 7.560500000000006104e-02 5.816500000000002918e-02 3.429999999999999716e+00 1.120000000000000107e+00
8.000000000000000000e+00 5.599999999999999645e+00 3.200000000000000178e+00 9.240500000000008429e-02 8.158500000000008801e-02 5.873000000000005300e-02 3.919999999999999485e+00 1.280000000000000249e+00
9.000000000000000000e+00 6.299999999999999822e+00 3.600000000000000089e+00 9.742500000000006710e-02 8.127000000000005053e-02 6.018500000000005096e-02 4.409999999999999254e+00 1.440000000000000391e+00
1.000000000000000000e+01 7.000000000000000000e+00 4.000000000000000000e+00 1.003750000000001030e-01 8.407000000000014461e-02 6.204000000000003956e-02 4.899999999999999467e+00 1.600000000000000311e+00
1.100000000000000000e+01 7.699999999999999289e+00 4.400000000000000355e+00 1.016150000000000803e-01 8.472500000000003639e-02 6.252500000000006664e-02 5.389999999999999680e+00 1.760000000000000231e+00
1.200000000000000000e+01 8.399999999999998579e+00 4.800000000000000711e+00 1.034350000000000963e-01 8.855500000000002259e-02 6.394000000000003847e-02 5.879999999999999005e+00 1.920000000000000373e+00
1.300000000000000000e+01 9.099999999999999645e+00 5.200000000000000178e+00 1.075250000000000788e-01 9.099000000000007082e-02 6.253000000000007164e-02 6.369999999999999218e+00 2.080000000000000515e+00
1.400000000000000000e+01 9.799999999999998934e+00 5.600000000000000533e+00 1.085750000000001159e-01 9.238000000000005929e-02 6.503000000000005998e-02 6.859999999999999432e+00 2.240000000000000213e+00
1.500000000000000000e+01 1.050000000000000000e+01 6.000000000000000000e+00 1.103300000000000808e-01 9.449000000000012944e-02 6.622000000000007047e-02 7.349999999999998757e+00 2.400000000000000355e+00
1.600000000000000000e+01 1.119999999999999929e+01 6.400000000000000355e+00 1.129800000000001081e-01 9.402000000000010349e-02 6.865000000000001656e-02 7.839999999999998970e+00 2.560000000000000497e+00
1.700000000000000000e+01 1.189999999999999858e+01 6.800000000000000711e+00 1.151600000000001373e-01 9.672000000000002817e-02 6.884500000000003117e-02 8.329999999999998295e+00 2.720000000000000639e+00
1.800000000000000000e+01 1.259999999999999964e+01 7.200000000000000178e+00 1.170950000000001573e-01 9.921500000000010866e-02 6.986500000000007982e-02 8.819999999999998508e+00 2.880000000000000782e+00
1.900000000000000000e+01 1.329999999999999893e+01 7.600000000000000533e+00 1.158600000000000602e-01 1.008250000000001090e-01 7.145500000000010177e-02 9.309999999999998721e+00 3.040000000000000480e+00
2.000000000000000000e+01 1.400000000000000000e+01 8.000000000000000000e+00 1.189350000000000546e-01 1.030050000000000687e-01 7.254000000000009052e-02 9.799999999999998934e+00 3.200000000000000622e+00
2.100000000000000000e+01 1.469999999999999929e+01 8.400000000000000355e+00 1.211200000000001858e-01 1.034100000000000991e-01 7.378500000000005887e-02 1.028999999999999915e+01 3.360000000000000764e+00
2.200000000000000000e+01 1.539999999999999858e+01 8.800000000000000711e+00 1.232399999999999746e-01 1.040800000000000058e-01 7.522500000000005571e-02 1.077999999999999936e+01 3.520000000000000462e+00
2.300000000000000000e+01 1.609999999999999787e+01 9.200000000000001066e+00 1.229350000000001136e-01 1.038550000000001833e-01 7.521000000000004071e-02 1.126999999999999780e+01 3.680000000000000604e+00
2.400000000000000000e+01 1.679999999999999716e+01 9.600000000000001421e+00 1.257800000000001139e-01 1.041200000000001014e-01 7.350500000000008416e-02 1.175999999999999801e+01 3.840000000000000746e+00
2.500000000000000000e+01 1.750000000000000000e+01 1.000000000000000000e+01 1.263300000000001089e-01 1.060500000000000470e-01 7.637499999999998457e-02 1.224999999999999822e+01 4.000000000000000888e+00
2.600000000000000000e+01 1.819999999999999929e+01 1.040000000000000036e+01 1.256800000000000972e-01 1.073299999999999810e-01 7.641000000000006120e-02 1.273999999999999844e+01 4.160000000000001030e+00
2.700000000000000000e+01 1.889999999999999858e+01 1.080000000000000071e+01 1.277950000000000474e-01 1.086350000000000926e-01 7.341000000000005854e-02 1.322999999999999865e+01 4.320000000000001172e+00
2.800000000000000000e+01 1.959999999999999787e+01 1.120000000000000107e+01 1.301550000000000762e-01 1.094750000000000167e-01 7.349500000000007416e-02 1.371999999999999886e+01 4.480000000000000426e+00
2.900000000000000000e+01 2.029999999999999716e+01 1.160000000000000142e+01 1.290900000000000103e-01 1.095600000000000324e-01 7.550500000000012757e-02 1.420999999999999730e+01 4.640000000000000568e+00
3.000000000000000000e+01 2.100000000000000000e+01 1.200000000000000000e+01 1.296500000000000430e-01 1.096150000000001290e-01 7.500500000000001610e-02 1.469999999999999751e+01 4.800000000000000711e+00
3.100000000000000000e+01 2.169999999999999929e+01 1.240000000000000036e+01 1.330950000000001021e-01 1.094350000000001155e-01 7.726000000000009249e-02 1.518999999999999773e+01 4.960000000000000853e+00
3.200000000000000000e+01 2.239999999999999858e+01 1.280000000000000071e+01 1.340050000000001240e-01 1.071150000000001129e-01 7.746500000000001995e-02 1.567999999999999794e+01 5.120000000000000995e+00
3.300000000000000000e+01 2.309999999999999787e+01 1.320000000000000107e+01 1.339300000000001323e-01 1.078250000000001013e-01 7.740000000000006597e-02 1.616999999999999815e+01 5.280000000000001137e+00
3.400000000000000000e+01 2.379999999999999716e+01 1.360000000000000142e+01 1.361900000000001720e-01 1.092000000000000748e-01 7.795500000000006591e-02 1.665999999999999659e+01 5.440000000000001279e+00
3.500000000000000000e+01 2.450000000000000000e+01 1.400000000000000000e+01 1.358950000000001268e-01 1.103750000000000564e-01 7.836500000000004573e-02 1.714999999999999858e+01 5.600000000000001421e+00
3.600000000000000000e+01 2.519999999999999929e+01 1.440000000000000036e+01 1.344850000000001322e-01 1.109200000000000741e-01 7.701500000000004176e-02 1.763999999999999702e+01 5.760000000000001563e+00
3.700000000000000000e+01 2.589999999999999858e+01 1.480000000000000071e+01 1.346400000000000929e-01 1.103150000000001074e-01 7.634500000000003783e-02 1.812999999999999901e+01 5.920000000000000817e+00
3.800000000000000000e+01 2.659999999999999787e+01 1.520000000000000107e+01 1.368450000000001332e-01 1.106650000000000966e-01 7.653500000000010295e-02 1.861999999999999744e+01 6.080000000000000959e+00
3.900000000000000000e+01 2.729999999999999716e+01 1.560000000000000142e+01 1.365250000000001740e-01 1.099150000000000404e-01 7.650000000000009570e-02 1.910999999999999588e+01 6.240000000000001101e+00
4.000000000000000000e+01 2.800000000000000000e+01 1.600000000000000000e+01 1.397450000000001746e-01 1.094300000000000411e-01 7.574000000000011279e-02 1.959999999999999787e+01 6.400000000000001243e+00
4.100000000000000000e+01 2.869999999999999929e+01 1.640000000000000213e+01 1.389250000000001595e-01 1.079400000000000914e-01 7.639500000000001845e-02 2.008999999999999631e+01 6.560000000000001386e+00
4.200000000000000000e+01 2.939999999999999858e+01 1.680000000000000071e+01 1.379850000000000521e-01 1.101100000000000273e-01 7.558500000000008268e-02 2.057999999999999829e+01 6.720000000000001528e+00
4.300000000000000000e+01 3.009999999999999787e+01 1.719999999999999929e+01 1.380100000000001048e-01 1.094000000000000528e-01 7.673500000000006704e-02 2.106999999999999673e+01 6.880000000000001670e+00
4.400000000000000000e+01 3.079999999999999716e+01 1.760000000000000142e+01 1.402900000000000535e-01 1.085200000000000192e-01 7.457000000000003903e-02 2.155999999999999872e+01 7.040000000000000924e+00
4.500000000000000000e+01 3.149999999999999645e+01 1.800000000000000000e+01 1.407050000000001078e-01 1.096800000000001385e-01 7.258000000000006113e-02 2.204999999999999716e+01 7.200000000000001066e+00
4.600000000000000000e+01 3.219999999999999574e+01 1.840000000000000213e+01 1.429200000000001580e-01 1.107550000000000617e-01 7.421500000000008646e-02 2.253999999999999559e+01 7.360000000000001208e+00
4.700000000000000000e+01 3.289999999999999858e+01 1.880000000000000071e+01 1.439550000000001106e-01 1.088450000000000112e-01 7.012500000000009004e-02 2.302999999999999758e+01 7.520000000000001350e+00
4.800000000000000000e+01 3.359999999999999432e+01 1.920000000000000284e+01 1.413100000000000744e-01 1.069300000000000250e-01 6.941500000000007387e-02 2.351999999999999602e+01 7.680000000000001492e+00
4.900000000000000000e+01 3.429999999999999716e+01 1.960000000000000142e+01 1.416750000000000786e-01 1.075750000000000040e-01 6.968500000000006633e-02 2.400999999999999801e+01 7.840000000000001634e+00


==> OneClassKNN/results/vary_pf_fTj_MLdebiased74_40.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.830000000000002736e-02 6.649333333333341811e-02 7.028000000000002301e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 7.796666666666672574e-02 6.750666666666670090e-02 6.724666666666673231e-02 5.625000000000000000e-01 2.500000000000000000e-01
2.000000000000000000e+00 1.500000000000000000e+00 1.000000000000000000e+00 8.301333333333336950e-02 7.738666666666665916e-02 6.692666666666673148e-02 1.125000000000000000e+00 5.000000000000000000e-01
3.000000000000000000e+00 2.250000000000000000e+00 1.500000000000000000e+00 9.107333333333343661e-02 8.356000000000006478e-02 7.682666666666668198e-02 1.687500000000000000e+00 7.500000000000000000e-01
4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 9.702000000000006452e-02 7.875333333333336960e-02 7.479333333333341993e-02 2.250000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 3.750000000000000000e+00 2.500000000000000000e+00 9.811333333333338569e-02 8.445333333333343573e-02 7.406000000000002859e-02 2.812500000000000000e+00 1.250000000000000000e+00
6.000000000000000000e+00 4.500000000000000000e+00 3.000000000000000000e+00 1.053733333333333883e-01 9.000000000000003830e-02 7.944000000000005224e-02 3.375000000000000000e+00 1.500000000000000000e+00
7.000000000000000000e+00 5.250000000000000000e+00 3.500000000000000000e+00 1.078533333333334260e-01 9.254000000000003889e-02 8.564666666666671813e-02 3.937500000000000000e+00 1.750000000000000000e+00
8.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00 1.144866666666667643e-01 9.737333333333327012e-02 8.397333333333338590e-02 4.500000000000000000e+00 2.000000000000000000e+00
9.000000000000000000e+00 6.750000000000000000e+00 4.500000000000000000e+00 1.140266666666667483e-01 1.010466666666667429e-01 8.548000000000011145e-02 5.062500000000000000e+00 2.250000000000000000e+00
1.000000000000000000e+01 7.500000000000000000e+00 5.000000000000000000e+00 1.178733333333334410e-01 1.047733333333334682e-01 8.982666666666673516e-02 5.625000000000000000e+00 2.500000000000000000e+00
1.100000000000000000e+01 8.250000000000000000e+00 5.500000000000000000e+00 1.159933333333333788e-01 1.099200000000000593e-01 9.045333333333339942e-02 6.187500000000000000e+00 2.750000000000000000e+00
1.200000000000000000e+01 9.000000000000000000e+00 6.000000000000000000e+00 1.227333333333334164e-01 1.085866666666667341e-01 8.874000000000008270e-02 6.750000000000000000e+00 3.000000000000000000e+00
1.300000000000000000e+01 9.750000000000000000e+00 6.500000000000000000e+00 1.261200000000001209e-01 1.150000000000001021e-01 9.337333333333333596e-02 7.312500000000000000e+00 3.250000000000000000e+00
1.400000000000000000e+01 1.050000000000000000e+01 7.000000000000000000e+00 1.259400000000001074e-01 1.139666666666667577e-01 9.225333333333339547e-02 7.875000000000000000e+00 3.500000000000000000e+00
1.500000000000000000e+01 1.125000000000000000e+01 7.500000000000000000e+00 1.311066666666667879e-01 1.146666666666667361e-01 9.710666666666674385e-02 8.437500000000000000e+00 3.750000000000000000e+00
1.600000000000000000e+01 1.200000000000000000e+01 8.000000000000000000e+00 1.314933333333334342e-01 1.167133333333333772e-01 9.574666666666674375e-02 9.000000000000000000e+00 4.000000000000000000e+00
1.700000000000000000e+01 1.275000000000000000e+01 8.500000000000000000e+00 1.327800000000000369e-01 1.188066666666667826e-01 1.018333333333333868e-01 9.562500000000000000e+00 4.250000000000000000e+00
1.800000000000000000e+01 1.350000000000000000e+01 9.000000000000000000e+00 1.317800000000001193e-01 1.191066666666667218e-01 9.692666666666674424e-02 1.012500000000000000e+01 4.500000000000000000e+00
1.900000000000000000e+01 1.425000000000000000e+01 9.500000000000000000e+00 1.368933333333333946e-01 1.194866666666667826e-01 9.996000000000010433e-02 1.068750000000000000e+01 4.750000000000000000e+00
2.000000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+01 1.375533333333333885e-01 1.209866666666667701e-01 1.003400000000001097e-01 1.125000000000000000e+01 5.000000000000000000e+00
2.100000000000000000e+01 1.575000000000000000e+01 1.050000000000000000e+01 1.379866666666668962e-01 1.201466666666666933e-01 1.056000000000000688e-01 1.181250000000000000e+01 5.250000000000000000e+00
2.200000000000000000e+01 1.650000000000000000e+01 1.100000000000000000e+01 1.391866666666667363e-01 1.205333333333334367e-01 1.038866666666666966e-01 1.237500000000000000e+01 5.500000000000000000e+00
2.300000000000000000e+01 1.725000000000000000e+01 1.150000000000000000e+01 1.399000000000000521e-01 1.236933333333334883e-01 1.032933333333334314e-01 1.293750000000000000e+01 5.750000000000000000e+00
2.400000000000000000e+01 1.800000000000000000e+01 1.200000000000000000e+01 1.398000000000000909e-01 1.249533333333334162e-01 1.047333333333334421e-01 1.350000000000000000e+01 6.000000000000000000e+00
2.500000000000000000e+01 1.875000000000000000e+01 1.250000000000000000e+01 1.390866666666668028e-01 1.243800000000001155e-01 1.046266666666667983e-01 1.406250000000000000e+01 6.250000000000000000e+00
2.600000000000000000e+01 1.950000000000000000e+01 1.300000000000000000e+01 1.396133333333334225e-01 1.254466666666667340e-01 1.042600000000000332e-01 1.462500000000000000e+01 6.500000000000000000e+00
2.700000000000000000e+01 2.025000000000000000e+01 1.350000000000000000e+01 1.416066666666668250e-01 1.242600000000001065e-01 1.042800000000000532e-01 1.518750000000000000e+01 6.750000000000000000e+00
2.800000000000000000e+01 2.100000000000000000e+01 1.400000000000000000e+01 1.430400000000000560e-01 1.267066666666667452e-01 1.035133333333333183e-01 1.575000000000000000e+01 7.000000000000000000e+00
2.900000000000000000e+01 2.175000000000000000e+01 1.450000000000000000e+01 1.436866666666667680e-01 1.282066666666668020e-01 1.059600000000000680e-01 1.631250000000000000e+01 7.250000000000000000e+00
3.000000000000000000e+01 2.250000000000000000e+01 1.500000000000000000e+01 1.474866666666667381e-01 1.276133333333334119e-01 1.049000000000001737e-01 1.687500000000000000e+01 7.500000000000000000e+00
3.100000000000000000e+01 2.325000000000000000e+01 1.550000000000000000e+01 1.460266666666667768e-01 1.275533333333334074e-01 1.018000000000000016e-01 1.743750000000000000e+01 7.750000000000000000e+00
3.200000000000000000e+01 2.400000000000000000e+01 1.600000000000000000e+01 1.496333333333335069e-01 1.285800000000001664e-01 1.021466666666666911e-01 1.800000000000000000e+01 8.000000000000000000e+00
3.300000000000000000e+01 2.475000000000000000e+01 1.650000000000000000e+01 1.481066666666668308e-01 1.276200000000001500e-01 1.017533333333334039e-01 1.856250000000000000e+01 8.250000000000000000e+00
3.400000000000000000e+01 2.550000000000000000e+01 1.700000000000000000e+01 1.464733333333335108e-01 1.255200000000001870e-01 9.976000000000005696e-02 1.912500000000000000e+01 8.500000000000000000e+00
3.500000000000000000e+01 2.625000000000000000e+01 1.750000000000000000e+01 1.487333333333335228e-01 1.241933333333334194e-01 9.781333333333341873e-02 1.968750000000000000e+01 8.750000000000000000e+00
3.600000000000000000e+01 2.700000000000000000e+01 1.800000000000000000e+01 1.489933333333334220e-01 1.247733333333334443e-01 9.838000000000013401e-02 2.025000000000000000e+01 9.000000000000000000e+00
3.700000000000000000e+01 2.775000000000000000e+01 1.850000000000000000e+01 1.506933333333334013e-01 1.243200000000000555e-01 9.919333333333339719e-02 2.081250000000000000e+01 9.250000000000000000e+00
3.800000000000000000e+01 2.850000000000000000e+01 1.900000000000000000e+01 1.509266666666667644e-01 1.228733333333334315e-01 9.674666666666673076e-02 2.137500000000000000e+01 9.500000000000000000e+00
3.900000000000000000e+01 2.925000000000000000e+01 1.950000000000000000e+01 1.507333333333334413e-01 1.213466666666667831e-01 9.580000000000006566e-02 2.193750000000000000e+01 9.750000000000000000e+00
4.000000000000000000e+01 3.000000000000000000e+01 2.000000000000000000e+01 1.500600000000001100e-01 1.211933333333333612e-01 9.374000000000007327e-02 2.250000000000000000e+01 1.000000000000000000e+01
4.100000000000000000e+01 3.075000000000000000e+01 2.050000000000000000e+01 1.502266666666667583e-01 1.193533333333334778e-01 9.474666666666672898e-02 2.306250000000000000e+01 1.025000000000000000e+01
4.200000000000000000e+01 3.150000000000000000e+01 2.100000000000000000e+01 1.534066666666668577e-01 1.227000000000001284e-01 9.560666666666674252e-02 2.362500000000000000e+01 1.050000000000000000e+01
4.300000000000000000e+01 3.225000000000000000e+01 2.150000000000000000e+01 1.521066666666667233e-01 1.229200000000000292e-01 9.836000000000004462e-02 2.418750000000000000e+01 1.075000000000000000e+01
4.400000000000000000e+01 3.300000000000000000e+01 2.200000000000000000e+01 1.538733333333333897e-01 1.216266666666667717e-01 9.460000000000010068e-02 2.475000000000000000e+01 1.100000000000000000e+01
4.500000000000000000e+01 3.375000000000000000e+01 2.250000000000000000e+01 1.526000000000000967e-01 1.211133333333334616e-01 9.390000000000012226e-02 2.531250000000000000e+01 1.125000000000000000e+01
4.600000000000000000e+01 3.450000000000000000e+01 2.300000000000000000e+01 1.578533333333335953e-01 1.218600000000001210e-01 9.338000000000008793e-02 2.587500000000000000e+01 1.150000000000000000e+01
4.700000000000000000e+01 3.525000000000000000e+01 2.350000000000000000e+01 1.574200000000002264e-01 1.249466666666667614e-01 9.285333333333344041e-02 2.643750000000000000e+01 1.175000000000000000e+01
4.800000000000000000e+01 3.600000000000000000e+01 2.400000000000000000e+01 1.568666666666667653e-01 1.250000000000000278e-01 9.181333333333339952e-02 2.700000000000000000e+01 1.200000000000000000e+01
4.900000000000000000e+01 3.675000000000000000e+01 2.450000000000000000e+01 1.567333333333333634e-01 1.289400000000001101e-01 9.243333333333343671e-02 2.756250000000000000e+01 1.225000000000000000e+01


==> OneClassKNN/results/vary_pf_fTj_MLdebiased74_40_fix.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.193666666666670428e-02 6.393000000000000071e-02 6.739333333333341614e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 8.242666666666670361e-02 6.943666666666666043e-02 6.919666666666673960e-02 5.625000000000000000e-01 2.500000000000000000e-01
2.000000000000000000e+00 1.500000000000000000e+00 1.000000000000000000e+00 8.658666666666678391e-02 7.607666666666670907e-02 6.991000000000008319e-02 1.125000000000000000e+00 5.000000000000000000e-01
3.000000000000000000e+00 2.250000000000000000e+00 1.500000000000000000e+00 9.105000000000001981e-02 8.330666666666665388e-02 7.052666666666669582e-02 1.687500000000000000e+00 7.500000000000000000e-01
4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 9.796000000000006092e-02 8.351000000000005641e-02 7.327333333333337084e-02 2.250000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 3.750000000000000000e+00 2.500000000000000000e+00 1.028433333333333005e-01 8.594333333333339930e-02 8.062333333333340790e-02 2.812500000000000000e+00 1.250000000000000000e+00
6.000000000000000000e+00 4.500000000000000000e+00 3.000000000000000000e+00 1.069100000000000883e-01 8.874000000000011046e-02 8.151666666666679273e-02 3.375000000000000000e+00 1.500000000000000000e+00
7.000000000000000000e+00 5.250000000000000000e+00 3.500000000000000000e+00 1.086099999999999982e-01 9.732333333333331726e-02 8.314333333333337461e-02 3.937500000000000000e+00 1.750000000000000000e+00
8.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00 1.132133333333334158e-01 9.993333333333347113e-02 8.392333333333340528e-02 4.500000000000000000e+00 2.000000000000000000e+00
9.000000000000000000e+00 6.750000000000000000e+00 4.500000000000000000e+00 1.136533333333334672e-01 1.022200000000000886e-01 8.926666666666670247e-02 5.062500000000000000e+00 2.250000000000000000e+00
1.000000000000000000e+01 7.500000000000000000e+00 5.000000000000000000e+00 1.192633333333334572e-01 1.043200000000001071e-01 9.063333333333335740e-02 5.625000000000000000e+00 2.500000000000000000e+00
1.100000000000000000e+01 8.250000000000000000e+00 5.500000000000000000e+00 1.196233333333332899e-01 1.074900000000001132e-01 9.292000000000021076e-02 6.187500000000000000e+00 2.750000000000000000e+00
1.200000000000000000e+01 9.000000000000000000e+00 6.000000000000000000e+00 1.210933333333334000e-01 1.087733333333335273e-01 9.208666666666678879e-02 6.750000000000000000e+00 3.000000000000000000e+00
1.300000000000000000e+01 9.750000000000000000e+00 6.500000000000000000e+00 1.239700000000000801e-01 1.116733333333334161e-01 9.334333333333326432e-02 7.312500000000000000e+00 3.250000000000000000e+00
1.400000000000000000e+01 1.050000000000000000e+01 7.000000000000000000e+00 1.280300000000000882e-01 1.139033333333333148e-01 9.403000000000005798e-02 7.875000000000000000e+00 3.500000000000000000e+00
1.500000000000000000e+01 1.125000000000000000e+01 7.500000000000000000e+00 1.294066666666666698e-01 1.134033333333333837e-01 9.354666666666677788e-02 8.437500000000000000e+00 3.750000000000000000e+00
1.600000000000000000e+01 1.200000000000000000e+01 8.000000000000000000e+00 1.299400000000001110e-01 1.143166666666667608e-01 9.890666666666679541e-02 9.000000000000000000e+00 4.000000000000000000e+00
1.700000000000000000e+01 1.275000000000000000e+01 8.500000000000000000e+00 1.305300000000000904e-01 1.158200000000001034e-01 1.006466666666667731e-01 9.562500000000000000e+00 4.250000000000000000e+00
1.800000000000000000e+01 1.350000000000000000e+01 9.000000000000000000e+00 1.344633333333334901e-01 1.184733333333334165e-01 1.014900000000000524e-01 1.012500000000000000e+01 4.500000000000000000e+00
1.900000000000000000e+01 1.425000000000000000e+01 9.500000000000000000e+00 1.356000000000001093e-01 1.181200000000000444e-01 1.020633333333334364e-01 1.068750000000000000e+01 4.750000000000000000e+00
2.000000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+01 1.371200000000001862e-01 1.195800000000001029e-01 9.980666666666673792e-02 1.125000000000000000e+01 5.000000000000000000e+00
2.100000000000000000e+01 1.575000000000000000e+01 1.050000000000000000e+01 1.387033333333333729e-01 1.200600000000001250e-01 1.036266666666667696e-01 1.181250000000000000e+01 5.250000000000000000e+00
2.200000000000000000e+01 1.650000000000000000e+01 1.100000000000000000e+01 1.396433333333333970e-01 1.223033333333333472e-01 1.031700000000001088e-01 1.237500000000000000e+01 5.500000000000000000e+00
2.300000000000000000e+01 1.725000000000000000e+01 1.150000000000000000e+01 1.426300000000001178e-01 1.239400000000000640e-01 1.032766666666667804e-01 1.293750000000000000e+01 5.750000000000000000e+00
2.400000000000000000e+01 1.800000000000000000e+01 1.200000000000000000e+01 1.419633333333334690e-01 1.227700000000000735e-01 1.030566666666667824e-01 1.350000000000000000e+01 6.000000000000000000e+00
2.500000000000000000e+01 1.875000000000000000e+01 1.250000000000000000e+01 1.426833333333332454e-01 1.244133333333333757e-01 1.048366666666667862e-01 1.406250000000000000e+01 6.250000000000000000e+00
2.600000000000000000e+01 1.950000000000000000e+01 1.300000000000000000e+01 1.444533333333334613e-01 1.250433333333333674e-01 1.016133333333333472e-01 1.462500000000000000e+01 6.500000000000000000e+00
2.700000000000000000e+01 2.025000000000000000e+01 1.350000000000000000e+01 1.432566666666667821e-01 1.271366666666667311e-01 1.032833333333333797e-01 1.518750000000000000e+01 6.750000000000000000e+00
2.800000000000000000e+01 2.100000000000000000e+01 1.400000000000000000e+01 1.439633333333334986e-01 1.265966666666667739e-01 1.023100000000000953e-01 1.575000000000000000e+01 7.000000000000000000e+00
2.900000000000000000e+01 2.175000000000000000e+01 1.450000000000000000e+01 1.450766666666666593e-01 1.260166666666667490e-01 1.038066666666667553e-01 1.631250000000000000e+01 7.250000000000000000e+00


==> OneClassKNN/results/vary_pf_fTj_MLdebiased74_50.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.868000000000005545e-02 6.462000000000002464e-02 8.428000000000009095e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 6.999999999999999556e-01 4.000000000000000222e-01 6.688000000000003664e-02 7.524000000000005683e-02 7.012000000000007116e-02 4.899999999999999356e-01 1.600000000000000311e-01
2.000000000000000000e+00 1.399999999999999911e+00 8.000000000000000444e-01 8.530000000000007021e-02 8.122000000000008380e-02 7.354000000000004977e-02 9.799999999999998712e-01 3.200000000000000622e-01
3.000000000000000000e+00 2.099999999999999645e+00 1.200000000000000178e+00 8.710000000000009401e-02 7.602000000000004587e-02 7.212000000000005906e-02 1.469999999999999751e+00 4.800000000000000933e-01
4.000000000000000000e+00 2.799999999999999822e+00 1.600000000000000089e+00 8.682000000000004991e-02 6.988000000000002543e-02 7.890000000000005342e-02 1.959999999999999742e+00 6.400000000000001243e-01
5.000000000000000000e+00 3.500000000000000000e+00 2.000000000000000000e+00 9.072000000000005060e-02 7.314000000000006607e-02 7.946000000000005836e-02 2.449999999999999734e+00 8.000000000000001554e-01
6.000000000000000000e+00 4.199999999999999289e+00 2.400000000000000355e+00 9.278000000000005687e-02 7.066000000000005610e-02 8.180000000000006710e-02 2.939999999999999503e+00 9.600000000000001865e-01
7.000000000000000000e+00 4.899999999999999467e+00 2.800000000000000266e+00 9.836000000000007237e-02 7.304000000000004933e-02 8.200000000000004508e-02 3.429999999999999716e+00 1.120000000000000107e+00
8.000000000000000000e+00 5.599999999999999645e+00 3.200000000000000178e+00 1.007600000000000301e-01 7.614000000000002710e-02 8.254000000000008552e-02 3.919999999999999485e+00 1.280000000000000249e+00
9.000000000000000000e+00 6.299999999999999822e+00 3.600000000000000089e+00 1.011600000000000416e-01 7.712000000000009126e-02 8.320000000000006557e-02 4.409999999999999254e+00 1.440000000000000391e+00
1.000000000000000000e+01 7.000000000000000000e+00 4.000000000000000000e+00 9.970000000000008022e-02 8.008000000000004004e-02 8.646000000000003682e-02 4.899999999999999467e+00 1.600000000000000311e+00
1.100000000000000000e+01 7.699999999999999289e+00 4.400000000000000355e+00 1.044000000000000483e-01 8.120000000000006379e-02 8.544000000000004369e-02 5.389999999999999680e+00 1.760000000000000231e+00
1.200000000000000000e+01 8.399999999999998579e+00 4.800000000000000711e+00 1.064600000000000546e-01 8.410000000000009135e-02 8.624000000000009436e-02 5.879999999999999005e+00 1.920000000000000373e+00
1.300000000000000000e+01 9.099999999999999645e+00 5.200000000000000178e+00 1.070400000000000656e-01 8.728000000000006586e-02 8.726000000000005974e-02 6.369999999999999218e+00 2.080000000000000515e+00
1.400000000000000000e+01 9.799999999999998934e+00 5.600000000000000533e+00 1.049000000000000904e-01 8.526000000000004408e-02 8.834000000000002961e-02 6.859999999999999432e+00 2.240000000000000213e+00
1.500000000000000000e+01 1.050000000000000000e+01 6.000000000000000000e+00 1.033400000000000429e-01 8.784000000000007080e-02 8.930000000000007376e-02 7.349999999999998757e+00 2.400000000000000355e+00
1.600000000000000000e+01 1.119999999999999929e+01 6.400000000000000355e+00 1.020000000000000767e-01 9.106000000000005756e-02 9.078000000000005509e-02 7.839999999999998970e+00 2.560000000000000497e+00
1.700000000000000000e+01 1.189999999999999858e+01 6.800000000000000711e+00 1.029800000000000854e-01 9.032000000000003914e-02 9.310000000000008546e-02 8.329999999999998295e+00 2.720000000000000639e+00
1.800000000000000000e+01 1.259999999999999964e+01 7.200000000000000178e+00 1.047000000000000847e-01 9.306000000000008709e-02 9.240000000000005154e-02 8.819999999999998508e+00 2.880000000000000782e+00
1.900000000000000000e+01 1.329999999999999893e+01 7.600000000000000533e+00 1.087000000000001021e-01 9.424000000000004595e-02 9.354000000000006754e-02 9.309999999999998721e+00 3.040000000000000480e+00
2.000000000000000000e+01 1.400000000000000000e+01 8.000000000000000000e+00 1.073400000000000881e-01 9.586000000000005627e-02 8.974000000000006971e-02 9.799999999999998934e+00 3.200000000000000622e+00
2.100000000000000000e+01 1.469999999999999929e+01 8.400000000000000355e+00 1.090000000000000413e-01 9.878000000000007608e-02 8.998000000000007381e-02 1.028999999999999915e+01 3.360000000000000764e+00
2.200000000000000000e+01 1.539999999999999858e+01 8.800000000000000711e+00 1.089200000000000723e-01 9.722000000000007025e-02 9.010000000000005504e-02 1.077999999999999936e+01 3.520000000000000462e+00
2.300000000000000000e+01 1.609999999999999787e+01 9.200000000000001066e+00 1.112000000000000766e-01 9.646000000000007346e-02 9.206000000000008621e-02 1.126999999999999780e+01 3.680000000000000604e+00
2.400000000000000000e+01 1.679999999999999716e+01 9.600000000000001421e+00 1.118400000000000782e-01 9.826000000000008339e-02 9.064000000000005386e-02 1.175999999999999801e+01 3.840000000000000746e+00
2.500000000000000000e+01 1.750000000000000000e+01 1.000000000000000000e+01 1.141600000000000392e-01 1.008800000000000807e-01 9.410000000000007248e-02 1.224999999999999822e+01 4.000000000000000888e+00
2.600000000000000000e+01 1.819999999999999929e+01 1.040000000000000036e+01 1.163200000000001039e-01 1.029000000000000747e-01 9.396000000000002961e-02 1.273999999999999844e+01 4.160000000000001030e+00
2.700000000000000000e+01 1.889999999999999858e+01 1.080000000000000071e+01 1.132600000000000967e-01 1.027200000000000751e-01 9.290000000000005198e-02 1.322999999999999865e+01 4.320000000000001172e+00
2.800000000000000000e+01 1.959999999999999787e+01 1.120000000000000107e+01 1.150000000000000883e-01 1.004400000000000570e-01 9.146000000000004126e-02 1.371999999999999886e+01 4.480000000000000426e+00
2.900000000000000000e+01 2.029999999999999716e+01 1.160000000000000142e+01 1.130400000000000849e-01 1.023800000000000404e-01 9.256000000000008665e-02 1.420999999999999730e+01 4.640000000000000568e+00
3.000000000000000000e+01 2.100000000000000000e+01 1.200000000000000000e+01 1.117200000000001109e-01 1.038200000000001066e-01 9.304000000000006709e-02 1.469999999999999751e+01 4.800000000000000711e+00
3.100000000000000000e+01 2.169999999999999929e+01 1.240000000000000036e+01 1.119600000000000872e-01 1.045000000000000651e-01 9.420000000000006146e-02 1.518999999999999773e+01 4.960000000000000853e+00
3.200000000000000000e+01 2.239999999999999858e+01 1.280000000000000071e+01 1.104200000000000875e-01 1.027400000000000535e-01 9.310000000000005771e-02 1.567999999999999794e+01 5.120000000000000995e+00
3.300000000000000000e+01 2.309999999999999787e+01 1.320000000000000107e+01 1.107400000000000606e-01 1.021400000000000918e-01 9.210000000000007070e-02 1.616999999999999815e+01 5.280000000000001137e+00
3.400000000000000000e+01 2.379999999999999716e+01 1.360000000000000142e+01 1.121800000000000991e-01 1.001200000000000701e-01 9.208000000000007845e-02 1.665999999999999659e+01 5.440000000000001279e+00
3.500000000000000000e+01 2.450000000000000000e+01 1.400000000000000000e+01 1.129400000000000959e-01 1.014400000000000718e-01 9.334000000000003405e-02 1.714999999999999858e+01 5.600000000000001421e+00
3.600000000000000000e+01 2.519999999999999929e+01 1.440000000000000036e+01 1.149400000000000699e-01 1.008200000000000762e-01 9.278000000000007075e-02 1.763999999999999702e+01 5.760000000000001563e+00
3.700000000000000000e+01 2.589999999999999858e+01 1.480000000000000071e+01 1.160600000000000798e-01 1.010400000000000881e-01 9.270000000000008789e-02 1.812999999999999901e+01 5.920000000000000817e+00
3.800000000000000000e+01 2.659999999999999787e+01 1.520000000000000107e+01 1.159800000000000830e-01 1.013400000000000967e-01 9.400000000000008349e-02 1.861999999999999744e+01 6.080000000000000959e+00
3.900000000000000000e+01 2.729999999999999716e+01 1.560000000000000142e+01 1.176800000000001040e-01 1.021600000000000702e-01 9.390000000000010838e-02 1.910999999999999588e+01 6.240000000000001101e+00
4.000000000000000000e+01 2.800000000000000000e+01 1.600000000000000000e+01 1.200000000000001066e-01 1.007400000000000795e-01 9.272000000000005238e-02 1.959999999999999787e+01 6.400000000000001243e+00
4.100000000000000000e+01 2.869999999999999929e+01 1.640000000000000213e+01 1.192000000000000837e-01 1.041600000000000581e-01 9.416000000000007697e-02 2.008999999999999631e+01 6.560000000000001386e+00
4.200000000000000000e+01 2.939999999999999858e+01 1.680000000000000071e+01 1.223400000000000598e-01 1.018000000000000710e-01 9.424000000000007371e-02 2.057999999999999829e+01 6.720000000000001528e+00
4.300000000000000000e+01 3.009999999999999787e+01 1.719999999999999929e+01 1.237600000000000783e-01 9.982000000000004758e-02 9.446000000000005781e-02 2.106999999999999673e+01 6.880000000000001670e+00
4.400000000000000000e+01 3.079999999999999716e+01 1.760000000000000142e+01 1.251000000000001000e-01 9.986000000000007371e-02 9.400000000000006961e-02 2.155999999999999872e+01 7.040000000000000924e+00
4.500000000000000000e+01 3.149999999999999645e+01 1.800000000000000000e+01 1.205600000000000699e-01 9.874000000000007771e-02 9.322000000000005282e-02 2.204999999999999716e+01 7.200000000000001066e+00
4.600000000000000000e+01 3.219999999999999574e+01 1.840000000000000213e+01 1.238800000000000734e-01 1.032000000000000695e-01 9.384000000000009001e-02 2.253999999999999559e+01 7.360000000000001208e+00
4.700000000000000000e+01 3.289999999999999858e+01 1.880000000000000071e+01 1.270000000000001128e-01 1.060000000000000803e-01 9.524000000000007460e-02 2.302999999999999758e+01 7.520000000000001350e+00
4.800000000000000000e+01 3.359999999999999432e+01 1.920000000000000284e+01 1.258800000000000752e-01 1.089800000000000768e-01 9.632000000000008610e-02 2.351999999999999602e+01 7.680000000000001492e+00
4.900000000000000000e+01 3.429999999999999716e+01 1.960000000000000142e+01 1.247800000000000575e-01 1.082600000000000645e-01 9.592000000000003301e-02 2.400999999999999801e+01 7.840000000000001634e+00


==> OneClassKNN/results/vary_pf_synt150x150_02.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.333333333333335757e-03 3.066666666666665458e-02 -1.199999999999999331e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 5.333333333333355707e-03 3.066666666666668581e-02 -9.333333333333315024e-03 -6.000000000000001998e-01 -8.000000000000000444e-01 -4.000000000000000222e-01
2.000000000000000000e+00 1.500000000000000000e+00 1.000000000000000000e+00 1.066666666666667845e-01 1.053333333333334593e-01 6.399999999999989031e-02 1.045999999999999943e+02 3.280000000000000426e+01 2.319999999999999929e+01
3.000000000000000000e+00 2.250000000000000000e+00 1.500000000000000000e+00 5.120000000000010099e-01 2.679999999999999050e-01 1.706666666666665777e-01 1.500000000000000000e+02 7.400000000000000000e+01 3.720000000000000284e+01
4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 8.013333333333324537e-01 5.333333333333338810e-01 3.586666666666668557e-01 1.500000000000000000e+02 1.020000000000000000e+02 4.340000000000000568e+01
5.000000000000000000e+00 3.750000000000000000e+00 2.500000000000000000e+00 1.000000000000003553e+00 1.173333333333332451e+00 5.440000000000005942e-01 1.500000000000000000e+02 1.233999999999999773e+02 4.359999999999999432e+01
6.000000000000000000e+00 4.500000000000000000e+00 3.000000000000000000e+00 1.400000000000005684e+00 1.614666666666664918e+00 7.119999999999999662e-01 1.500000000000000000e+02 1.221999999999999886e+02 4.539999999999999858e+01
7.000000000000000000e+00 5.250000000000000000e+00 3.500000000000000000e+00 1.700000000000007061e+00 2.065333333333338572e+00 8.933333333333326465e-01 1.500000000000000000e+02 1.247999999999999829e+02 5.039999999999999858e+01
8.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00 2.186666666666675418e+00 2.454666666666678765e+00 1.027999999999998915e+00 1.500000000000000000e+02 1.287999999999999829e+02 7.200000000000000000e+01
9.000000000000000000e+00 6.750000000000000000e+00 4.500000000000000000e+00 2.986666666666688563e+00 2.941333333333352229e+00 1.450666666666667215e+00 1.500000000000000000e+02 1.415999999999999943e+02 8.479999999999999716e+01
1.000000000000000000e+01 7.500000000000000000e+00 5.000000000000000000e+00 3.389333333333364173e+00 3.878666666666702234e+00 1.902666666666670503e+00 1.434000000000000057e+02 1.406000000000000227e+02 9.039999999999999147e+01
1.100000000000000000e+01 8.250000000000000000e+00 5.500000000000000000e+00 4.021333333333372728e+00 4.485333333333382910e+00 2.224000000000005528e+00 1.388000000000000114e+02 1.250000000000000142e+02 9.440000000000000568e+01
1.200000000000000000e+01 9.000000000000000000e+00 6.000000000000000000e+00 4.740000000000054392e+00 4.818666666666723941e+00 2.608000000000010754e+00 1.405999999999999943e+02 1.177999999999999972e+02 7.720000000000000284e+01
1.300000000000000000e+01 9.750000000000000000e+00 6.500000000000000000e+00 5.208000000000065022e+00 5.361333333333403672e+00 3.097333333333351923e+00 1.116000000000000085e+02 1.230000000000000000e+02 9.279999999999999716e+01
1.400000000000000000e+01 1.050000000000000000e+01 7.000000000000000000e+00 5.976000000000073697e+00 6.005333333333418011e+00 3.424000000000025246e+00 1.197999999999999972e+02 1.304000000000000057e+02 9.120000000000000284e+01
1.500000000000000000e+01 1.125000000000000000e+01 7.500000000000000000e+00 5.910666666666738678e+00 5.970666666666750722e+00 3.424000000000025246e+00 7.220000000000000284e+01 1.198000000000000114e+02 7.140000000000000568e+01
1.600000000000000000e+01 1.200000000000000000e+01 8.000000000000000000e+00 6.598666666666742842e+00 6.901333333333436570e+00 3.949333333333370444e+00 1.500000000000000000e+02 1.484000000000000057e+02 1.280000000000000284e+02
1.700000000000000000e+01 1.275000000000000000e+01 8.500000000000000000e+00 7.429333333333394407e+00 7.249333333333425777e+00 4.697333333333387095e+00 1.500000000000000000e+02 1.472000000000000171e+02 1.276000000000000085e+02
1.800000000000000000e+01 1.350000000000000000e+01 9.000000000000000000e+00 8.149333333333371954e+00 8.186666666666726044e+00 5.414666666666738237e+00 1.500000000000000000e+02 1.474000000000000057e+02 1.286000000000000227e+02
1.900000000000000000e+01 1.425000000000000000e+01 9.500000000000000000e+00 9.149333333333309781e+00 8.789333333333338771e+00 5.980000000000083915e+00 1.500000000000000000e+02 1.455999999999999943e+02 1.212000000000000028e+02
2.000000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+01 9.942666666666571729e+00 9.477333333333289644e+00 6.262666666666753201e+00 1.500000000000000000e+02 1.481999999999999886e+02 1.125999999999999943e+02
2.100000000000000000e+01 1.575000000000000000e+01 1.050000000000000000e+01 1.073866666666649472e+01 1.044133333333319413e+01 6.712000000000085009e+00 1.500000000000000000e+02 1.475999999999999943e+02 1.166000000000000085e+02
2.200000000000000000e+01 1.650000000000000000e+01 1.100000000000000000e+01 1.133866666666642686e+01 1.103599999999978643e+01 7.452000000000081670e+00 1.500000000000000000e+02 1.426000000000000227e+02 1.207999999999999972e+02
2.300000000000000000e+01 1.725000000000000000e+01 1.150000000000000000e+01 1.213733333333300735e+01 1.170933333333303494e+01 7.834666666666725732e+00 1.470000000000000000e+02 1.437999999999999829e+02 1.139999999999999858e+02
2.400000000000000000e+01 1.800000000000000000e+01 1.200000000000000000e+01 1.293999999999958561e+01 1.256533333333295310e+01 8.097333333333379457e+00 1.460000000000000000e+02 1.434000000000000057e+02 1.204000000000000057e+02
2.500000000000000000e+01 1.875000000000000000e+01 1.250000000000000000e+01 1.345599999999952878e+01 1.323999999999955257e+01 8.870666666666677358e+00 1.321999999999999886e+02 1.394000000000000057e+02 1.186000000000000085e+02
2.600000000000000000e+01 1.950000000000000000e+01 1.300000000000000000e+01 1.409466666666612511e+01 1.365866666666620510e+01 9.355999999999948358e+00 1.350000000000000000e+02 1.411999999999999886e+02 1.147999999999999829e+02
2.700000000000000000e+01 2.025000000000000000e+01 1.350000000000000000e+01 1.486933333333272422e+01 1.425866666666617100e+01 1.001333333333322706e+01 1.301999999999999886e+02 1.314000000000000057e+02 1.137999999999999972e+02
2.800000000000000000e+01 2.100000000000000000e+01 1.400000000000000000e+01 1.543999999999938311e+01 1.483199999999947316e+01 1.045599999999985918e+01 1.383999999999999773e+02 1.300000000000000000e+02 1.110000000000000142e+02
2.900000000000000000e+01 2.175000000000000000e+01 1.450000000000000000e+01 1.615866666666607543e+01 1.489999999999949232e+01 1.059333333333317739e+01 1.378000000000000114e+02 1.221999999999999886e+02 1.039999999999999858e+02
3.000000000000000000e+01 2.250000000000000000e+01 1.500000000000000000e+01 1.618799999999940553e+01 1.487599999999949141e+01 1.054399999999984949e+01 8.200000000000000000e+01 1.280000000000000000e+02 9.979999999999999716e+01
3.100000000000000000e+01 2.325000000000000000e+01 1.550000000000000000e+01 1.665866666666614293e+01 1.554533333333276879e+01 1.076666666666649164e+01 1.500000000000000000e+02 1.500000000000000000e+02 1.334000000000000057e+02
3.200000000000000000e+01 2.400000000000000000e+01 1.600000000000000000e+01 1.765866666666623530e+01 1.636799999999943722e+01 1.158799999999973451e+01 1.500000000000000000e+02 1.500000000000000000e+02 1.354000000000000057e+02
3.300000000000000000e+01 2.475000000000000000e+01 1.650000000000000000e+01 1.814533333333293541e+01 1.696399999999948704e+01 1.208799999999967945e+01 1.500000000000000000e+02 1.500000000000000000e+02 1.360000000000000000e+02
3.400000000000000000e+01 2.550000000000000000e+01 1.700000000000000000e+01 1.859333333333298199e+01 1.739466666666623240e+01 1.295333333333291748e+01 1.500000000000000000e+02 1.500000000000000000e+02 1.298000000000000114e+02
3.500000000000000000e+01 2.625000000000000000e+01 1.750000000000000000e+01 1.922133333333308158e+01 1.817733333333299228e+01 1.353333333333285360e+01 1.500000000000000000e+02 1.500000000000000000e+02 1.339999999999999716e+02
3.600000000000000000e+01 2.700000000000000000e+01 1.800000000000000000e+01 2.003599999999987702e+01 1.864933333333301135e+01 1.425066666666612392e+01 1.500000000000000000e+02 1.495999999999999943e+02 1.299999999999999716e+02
3.700000000000000000e+01 2.775000000000000000e+01 1.850000000000000000e+01 2.078399999999999181e+01 1.945866666666645273e+01 1.510399999999943788e+01 1.495999999999999943e+02 1.495999999999999943e+02 1.279999999999999858e+02
3.800000000000000000e+01 2.850000000000000000e+01 1.900000000000000000e+01 2.143066666666675957e+01 1.993466666666652642e+01 1.567199999999945348e+01 1.465999999999999943e+02 1.468000000000000114e+02 1.291999999999999886e+02
3.900000000000000000e+01 2.925000000000000000e+01 1.950000000000000000e+01 2.184533333333348892e+01 2.035866666666658986e+01 1.627066666666611638e+01 1.348000000000000114e+02 1.495999999999999943e+02 1.324000000000000341e+02
4.000000000000000000e+01 3.000000000000000000e+01 2.000000000000000000e+01 2.238000000000024059e+01 2.100266666666669479e+01 1.699333333333285623e+01 1.310000000000000000e+02 1.466000000000000227e+02 1.320000000000000000e+02
4.100000000000000000e+01 3.075000000000000000e+01 2.050000000000000000e+01 2.296133333333366622e+01 2.128533333333340494e+01 1.777866666666625051e+01 1.240000000000000000e+02 1.448000000000000114e+02 1.280000000000000000e+02
4.200000000000000000e+01 3.150000000000000000e+01 2.100000000000000000e+01 2.369200000000044426e+01 2.163200000000012935e+01 1.813333333333296693e+01 1.361999999999999886e+02 1.476000000000000227e+02 1.273999999999999915e+02
4.300000000000000000e+01 3.225000000000000000e+01 2.150000000000000000e+01 2.413866666666718430e+01 2.229866666666689667e+01 1.867199999999966664e+01 1.032000000000000028e+02 1.450000000000000000e+02 1.235999999999999943e+02
4.400000000000000000e+01 3.300000000000000000e+01 2.200000000000000000e+01 2.483733333333395876e+01 2.290400000000032321e+01 1.886666666666638648e+01 1.173999999999999915e+02 1.460000000000000000e+02 1.260000000000000142e+02
4.500000000000000000e+01 3.375000000000000000e+01 2.250000000000000000e+01 2.558400000000074570e+01 2.299200000000033839e+01 1.951866666666646211e+01 1.119999999999999858e+02 1.481999999999999886e+02 1.106000000000000085e+02
4.600000000000000000e+01 3.450000000000000000e+01 2.300000000000000000e+01 2.595333333333413606e+01 2.356266666666709497e+01 2.013599999999989976e+01 1.024000000000000057e+02 1.480000000000000000e+02 1.120000000000000000e+02
4.700000000000000000e+01 3.525000000000000000e+01 2.350000000000000000e+01 2.617066666666750052e+01 2.414666666666719053e+01 2.054533333333328926e+01 6.740000000000000568e+01 1.498000000000000114e+02 1.070000000000000142e+02
4.800000000000000000e+01 3.600000000000000000e+01 2.400000000000000000e+01 2.633066666666752909e+01 2.484533333333396854e+01 2.105466666666669795e+01 2.919999999999999574e+01 1.496000000000000227e+02 8.879999999999999716e+01
4.900000000000000000e+01 3.675000000000000000e+01 2.450000000000000000e+01 2.627733333333418742e+01 2.548933333333406637e+01 2.120400000000006102e+01 9.199999999999999289e+00 1.491999999999999886e+02 7.240000000000000568e+01
5.000000000000000000e+01 3.750000000000000000e+01 2.500000000000000000e+01 2.639866666666754114e+01 2.617066666666750407e+01 2.145200000000010121e+01 2.320000000000000284e+01 1.491999999999999886e+02 7.660000000000000853e+01
5.100000000000000000e+01 3.825000000000000000e+01 2.550000000000000000e+01 2.649200000000088551e+01 2.682133333333427316e+01 2.200266666666685111e+01 2.939999999999999858e+01 1.480000000000000000e+02 8.820000000000000284e+01
5.200000000000000000e+01 3.900000000000000000e+01 2.600000000000000000e+01 2.614666666666749961e+01 2.759066666666772250e+01 2.238266666666691407e+01 -1.999999999999999556e+00 1.435999999999999943e+02 9.800000000000000000e+01
5.300000000000000000e+01 3.975000000000000000e+01 2.650000000000000000e+01 2.606133333333414726e+01 2.820266666666782385e+01 2.280533333333364610e+01 -1.280000000000000071e+01 1.411999999999999886e+02 8.639999999999999147e+01
5.400000000000000000e+01 4.050000000000000000e+01 2.700000000000000000e+01 2.585066666666745050e+01 2.885866666666792213e+01 2.313733333333369657e+01 5.199999999999999289e+00 1.468000000000000114e+02 7.960000000000000853e+01
5.500000000000000000e+01 4.125000000000000000e+01 2.750000000000000000e+01 2.562666666666741833e+01 2.925333333333465191e+01 2.346800000000041919e+01 3.199999999999999734e+00 1.445999999999999943e+02 6.660000000000000853e+01
5.600000000000000000e+01 4.200000000000000000e+01 2.800000000000000000e+01 2.544933333333405656e+01 2.986266666666807978e+01 2.352266666666708872e+01 -1.080000000000000071e+01 1.464000000000000057e+02 4.560000000000000853e+01
5.700000000000000000e+01 4.275000000000000000e+01 2.850000000000000000e+01 2.508000000000066620e+01 3.081333333333489932e+01 2.355866666666709364e+01 -4.060000000000000142e+01 1.425999999999999943e+02 3.219999999999998863e+01
5.800000000000000000e+01 4.350000000000000000e+01 2.900000000000000000e+01 2.510400000000067067e+01 3.134400000000164965e+01 2.348400000000042098e+01 4.000000000000000711e+01 1.364000000000000057e+02 1.020000000000000107e+01
5.900000000000000000e+01 4.425000000000000000e+01 2.950000000000000000e+01 2.504133333333399136e+01 3.207333333333509273e+01 2.355733333333376223e+01 3.599999999999998312e+00 1.345999999999999943e+02 2.059999999999999787e+01
6.000000000000000000e+01 4.500000000000000000e+01 3.000000000000000000e+01 2.481600000000062423e+01 3.256266666666849829e+01 2.368800000000044648e+01 -1.659999999999999787e+01 1.220000000000000142e+02 1.959999999999999787e+01
6.100000000000000000e+01 4.575000000000000000e+01 3.050000000000000000e+01 2.456800000000058404e+01 3.288666666666855320e+01 2.344133333333374125e+01 -1.240000000000000036e+01 1.232000000000000028e+02 -2.660000000000000142e+01
6.200000000000000000e+01 4.650000000000000000e+01 3.100000000000000000e+01 2.444933333333390024e+01 3.354800000000198423e+01 2.323733333333371576e+01 -8.800000000000002487e+00 1.212000000000000028e+02 -2.819999999999999574e+01
6.300000000000000000e+01 4.725000000000000000e+01 3.150000000000000000e+01 2.433866666666721912e+01 3.392666666666871578e+01 2.309733333333369742e+01 -1.659999999999999787e+01 1.081999999999999886e+02 2.200000000000000178e+00
6.400000000000000000e+01 4.800000000000000000e+01 3.200000000000000000e+01 2.418000000000052552e+01 3.449333333333547102e+01 2.292400000000032989e+01 -8.199999999999997513e+00 1.040000000000000000e+02 -2.799999999999999822e+00
6.500000000000000000e+01 4.875000000000000000e+01 3.250000000000000000e+01 2.416933333333386003e+01 3.519600000000225037e+01 2.266933333333362199e+01 6.999999999999996447e+00 1.110000000000000000e+02 -4.799999999999997158e+00
6.600000000000000000e+01 4.950000000000000000e+01 3.300000000000000000e+01 2.368533333333378366e+01 3.533866666666893508e+01 2.228933333333355904e+01 -3.040000000000000568e+01 9.359999999999999432e+01 -3.259999999999999432e+01
6.700000000000000000e+01 5.025000000000000000e+01 3.350000000000000000e+01 2.360533333333377115e+01 3.556533333333563718e+01 2.196933333333351968e+01 -2.000000000000010658e-01 1.070000000000000142e+02 -4.800000000000000000e+01
6.800000000000000000e+01 5.100000000000000000e+01 3.400000000000000000e+01 2.357200000000042550e+01 3.583200000000234553e+01 2.161200000000015464e+01 -3.600000000000000533e+00 8.380000000000001137e+01 -3.900000000000000000e+01
6.900000000000000000e+01 5.175000000000000000e+01 3.450000000000000000e+01 2.319333333333370106e+01 3.616933333333572875e+01 2.149733333333347929e+01 -3.419999999999999574e+01 9.740000000000000568e+01 -3.199999999999998401e+00
7.000000000000000000e+01 5.250000000000000000e+01 3.500000000000000000e+01 2.275733333333363717e+01 3.620800000000240715e+01 2.134933333333346894e+01 -6.300000000000000711e+01 6.720000000000000284e+01 -9.199999999999999289e+00
7.100000000000000000e+01 5.325000000000000000e+01 3.550000000000000000e+01 2.236133333333357243e+01 3.618666666666906906e+01 2.087466666666675152e+01 -4.200000000000000000e+01 1.960000000000000142e+01 -1.700000000000000000e+01
7.200000000000000000e+01 5.400000000000000000e+01 3.600000000000000000e+01 2.202133333333351928e+01 3.612800000000239464e+01 2.072933333333338979e+01 -4.700000000000000000e+01 1.880000000000000071e+01 2.999999999999999112e+00
7.300000000000000000e+01 5.475000000000000000e+01 3.650000000000000000e+01 2.170000000000013785e+01 3.602933333333570687e+01 2.062533333333338348e+01 -3.520000000000000284e+01 9.000000000000003553e+00 -1.200000000000000622e+00
7.400000000000000000e+01 5.550000000000000000e+01 3.700000000000000000e+01 2.150933333333344066e+01 3.573866666666899761e+01 2.050400000000000844e+01 -2.860000000000000142e+01 -4.360000000000000142e+01 -1.819999999999999574e+01
7.500000000000000000e+01 5.625000000000000000e+01 3.750000000000000000e+01 2.109333333333337634e+01 3.531466666666893417e+01 2.015066666666660922e+01 -5.020000000000000284e+01 -5.260000000000000142e+01 -4.139999999999999147e+01
7.600000000000000000e+01 5.700000000000000000e+01 3.800000000000000000e+01 2.071333333333331339e+01 3.518933333333557556e+01 1.987733333333321184e+01 -5.539999999999999858e+01 -1.880000000000000071e+01 -3.479999999999999716e+01
7.700000000000000000e+01 5.775000000000000000e+01 3.850000000000000000e+01 2.030933333333325308e+01 3.498000000000221377e+01 1.964533333333315568e+01 -6.059999999999999432e+01 -2.580000000000000071e+01 -2.560000000000000142e+01
7.800000000000000000e+01 5.850000000000000000e+01 3.900000000000000000e+01 2.001066666666655181e+01 3.469600000000216511e+01 1.941599999999980142e+01 -3.160000000000000497e+01 -3.760000000000000142e+01 -2.180000000000000426e+01
7.900000000000000000e+01 5.925000000000000000e+01 3.950000000000000000e+01 1.999199999999986943e+01 3.418933333333542635e+01 1.907866666666643241e+01 1.080000000000000071e+01 -7.600000000000000000e+01 -3.559999999999999432e+01
8.000000000000000000e+01 6.000000000000000000e+01 4.000000000000000000e+01 1.976266666666650451e+01 3.364000000000200430e+01 1.865866666666639162e+01 -2.900000000000000000e+01 -7.620000000000000284e+01 -3.579999999999999716e+01
8.100000000000000000e+01 6.075000000000000000e+01 4.050000000000000000e+01 1.952933333333313115e+01 3.304533333333524325e+01 1.850799999999970069e+01 -2.759999999999999432e+01 -8.660000000000000853e+01 -9.999999999999998224e+00
8.200000000000000000e+01 6.150000000000000000e+01 4.100000000000000000e+01 1.921066666666641964e+01 3.252266666666849204e+01 1.820266666666632460e+01 -3.239999999999999858e+01 -7.839999999999999147e+01 -3.220000000000000284e+01
8.300000000000000000e+01 6.225000000000000000e+01 4.150000000000000000e+01 1.896933333333304361e+01 3.170666666666836875e+01 1.805466666666631070e+01 -3.620000000000000284e+01 -1.224000000000000199e+02 5.999999999999987566e-01
8.400000000000000000e+01 6.300000000000000000e+01 4.200000000000000000e+01 1.864399999999967150e+01 3.120133333333495429e+01 1.759599999999959863e+01 -4.800000000000000000e+01 -7.579999999999999716e+01 -3.599999999999999289e+01
8.500000000000000000e+01 6.375000000000000000e+01 4.250000000000000000e+01 1.796533333333296056e+01 3.068000000000153804e+01 1.742266666666625596e+01 -1.017999999999999972e+02 -7.820000000000000284e+01 -2.539999999999999858e+01
8.600000000000000000e+01 6.450000000000000000e+01 4.300000000000000000e+01 1.747333333333294547e+01 3.004800000000144067e+01 1.710933333333291273e+01 -6.339999999999999858e+01 -9.460000000000000853e+01 -3.999999999999999289e+01
8.700000000000000000e+01 6.525000000000000000e+01 4.350000000000000000e+01 1.709866666666624724e+01 2.961466666666804315e+01 1.688266666666623550e+01 -5.619999999999999574e+01 -6.500000000000000000e+01 -2.959999999999999787e+01
8.800000000000000000e+01 6.600000000000000000e+01 4.400000000000000000e+01 1.671199999999955921e+01 2.894533333333460234e+01 1.664133333333289499e+01 -4.960000000000000142e+01 -9.539999999999999147e+01 -1.660000000000000142e+01
8.900000000000000000e+01 6.675000000000000000e+01 4.450000000000000000e+01 1.640133333333286458e+01 2.827733333333450005e+01 1.631999999999951712e+01 -4.659999999999999432e+01 -9.640000000000000568e+01 -3.200000000000001954e+00
9.000000000000000000e+01 6.750000000000000000e+01 4.500000000000000000e+01 1.626666666666619676e+01 2.765466666666773676e+01 1.637333333333286589e+01 -1.020000000000000284e+01 -9.340000000000000568e+01 1.739999999999999858e+01
9.100000000000000000e+01 6.825000000000000000e+01 4.550000000000000000e+01 1.618933333333285418e+01 2.692533333333429368e+01 1.611999999999950361e+01 -1.160000000000000320e+01 -9.920000000000000284e+01 -2.439999999999999858e+01
9.200000000000000000e+01 6.900000000000000000e+01 4.600000000000000000e+01 1.612933333333282704e+01 2.663200000000091094e+01 1.590799999999950032e+01 -9.000000000000000000e+00 -4.400000000000000000e+01 -3.180000000000000071e+01
9.300000000000000000e+01 6.975000000000000000e+01 4.650000000000000000e+01 1.571199999999949526e+01 2.613200000000082923e+01 1.548399999999946353e+01 -5.820000000000000284e+01 -7.179999999999999716e+01 -6.359999999999999432e+01
9.400000000000000000e+01 7.050000000000000000e+01 4.700000000000000000e+01 1.528266666666619500e+01 2.576533333333410525e+01 1.501866666666612815e+01 -6.440000000000000568e+01 -5.500000000000000000e+01 -5.400000000000000000e+01
9.500000000000000000e+01 7.125000000000000000e+01 4.750000000000000000e+01 1.508266666666622235e+01 2.536800000000070909e+01 1.493199999999946037e+01 -2.320000000000000284e+01 -5.360000000000000142e+01 -8.400000000000000355e+00
9.600000000000000000e+01 7.200000000000000000e+01 4.800000000000000000e+01 1.477199999999955260e+01 2.503066666666732587e+01 1.468133333333284085e+01 -4.299999999999999289e+01 -5.059999999999999432e+01 -3.020000000000000284e+01
9.700000000000000000e+01 7.275000000000000000e+01 4.850000000000000000e+01 1.431333333333289026e+01 2.467600000000060234e+01 1.443999999999954298e+01 -5.700000000000000000e+01 -5.320000000000000284e+01 -3.620000000000000284e+01
9.800000000000000000e+01 7.350000000000000000e+01 4.900000000000000000e+01 1.417999999999956451e+01 2.429066666666721019e+01 1.434266666666624523e+01 -1.619999999999999929e+01 -5.399999999999999289e+01 -1.459999999999999964e+01
9.900000000000000000e+01 7.425000000000000000e+01 4.950000000000000000e+01 1.394399999999956563e+01 2.382533333333380554e+01 1.403466666666626494e+01 -2.819999999999999574e+01 -6.979999999999999716e+01 -3.920000000000000284e+01
1.000000000000000000e+02 7.500000000000000000e+01 5.000000000000000000e+01 1.373999999999956145e+01 2.321333333333371129e+01 1.395733333333290638e+01 -3.060000000000000142e+01 -8.860000000000000853e+01 -1.159999999999999787e+01
1.010000000000000000e+02 7.575000000000000000e+01 5.050000000000000000e+01 1.347999999999957232e+01 2.245200000000025753e+01 1.390266666666622619e+01 -3.559999999999999432e+01 -1.106000000000000085e+02 -7.999999999999998224e-01
1.020000000000000000e+02 7.650000000000000000e+01 5.100000000000000000e+01 1.314399999999960933e+01 2.178933333333348799e+01 1.370399999999954765e+01 -4.700000000000000000e+01 -9.640000000000000568e+01 -2.600000000000000000e+01
1.030000000000000000e+02 7.725000000000000000e+01 5.150000000000000000e+01 1.277199999999963431e+01 2.120000000000005969e+01 1.334533333333291694e+01 -5.280000000000000426e+01 -8.840000000000000568e+01 -4.779999999999999716e+01
1.040000000000000000e+02 7.800000000000000000e+01 5.200000000000000000e+01 1.253199999999965009e+01 2.071333333333331339e+01 1.300666666666626448e+01 -3.600000000000000000e+01 -7.300000000000000000e+01 -5.080000000000000426e+01
1.050000000000000000e+02 7.875000000000000000e+01 5.250000000000000000e+01 1.220933333333301185e+01 2.024133333333324813e+01 1.258133333333296022e+01 -4.019999999999999574e+01 -6.900000000000000000e+01 -4.060000000000000853e+01
1.060000000000000000e+02 7.950000000000000000e+01 5.300000000000000000e+01 1.193599999999971750e+01 1.983333333333318649e+01 1.223999999999965738e+01 -3.700000000000000000e+01 -6.119999999999999574e+01 -4.239999999999999147e+01
1.070000000000000000e+02 8.025000000000000000e+01 5.350000000000000000e+01 1.173199999999974885e+01 1.936133333333312478e+01 1.203866666666635155e+01 -3.060000000000000497e+01 -6.920000000000000284e+01 -3.019999999999999574e+01
1.080000000000000000e+02 8.100000000000000000e+01 5.400000000000000000e+01 1.151866666666641414e+01 1.877199999999970359e+01 1.160533333333306594e+01 -2.600000000000000000e+01 -8.659999999999999432e+01 -5.980000000000001137e+01
1.090000000000000000e+02 8.175000000000000000e+01 5.450000000000000000e+01 1.144266666666641541e+01 1.842266666666631636e+01 1.127466666666643214e+01 -2.799999999999999822e+00 -4.900000000000000000e+01 -4.340000000000000568e+01
1.100000000000000000e+02 8.250000000000000000e+01 5.500000000000000000e+01 1.124933333333309626e+01 1.784399999999958197e+01 1.096133333333313331e+01 -2.900000000000000000e+01 -8.359999999999998010e+01 -4.679999999999999716e+01
1.110000000000000000e+02 8.325000000000000000e+01 5.550000000000000000e+01 1.086799999999979249e+01 1.713066666666615845e+01 1.064266666666650174e+01 -5.400000000000000000e+01 -1.070000000000000000e+02 -4.780000000000000426e+01
1.120000000000000000e+02 8.400000000000000000e+01 5.600000000000000000e+01 1.043866666666649934e+01 1.651733333333279674e+01 1.038799999999986312e+01 -6.179999999999999716e+01 -9.200000000000001421e+01 -3.820000000000000284e+01
1.130000000000000000e+02 8.475000000000000000e+01 5.650000000000000000e+01 1.025866666666652449e+01 1.596266666666611656e+01 1.008533333333322446e+01 -2.479999999999999716e+01 -8.120000000000000284e+01 -4.200000000000000000e+01
1.140000000000000000e+02 8.550000000000000000e+01 5.700000000000000000e+01 1.004933333333321954e+01 1.545999999999946262e+01 1.007466666666655897e+01 -2.939999999999999858e+01 -7.540000000000000568e+01 -1.599999999999995204e+00
1.150000000000000000e+02 8.625000000000000000e+01 5.750000000000000000e+01 9.825333333333244212e+00 1.497066666666615831e+01 9.977333333333236354e+00 -3.360000000000000853e+01 -7.340000000000000568e+01 -1.300000000000000000e+01
1.160000000000000000e+02 8.700000000000000000e+01 5.800000000000000000e+01 9.417333333333273160e+00 1.458133333333284831e+01 9.757333333333253478e+00 -5.539999999999999147e+01 -5.839999999999999147e+01 -2.980000000000000426e+01
1.170000000000000000e+02 8.775000000000000000e+01 5.850000000000000000e+01 8.921333333333294036e+00 1.434533333333283878e+01 9.425333333333284713e+00 -7.059999999999999432e+01 -3.539999999999999858e+01 -4.060000000000000142e+01
1.180000000000000000e+02 8.850000000000000000e+01 5.900000000000000000e+01 8.589333333333309284e+00 1.396399999999950481e+01 8.919999999999983942e+00 -4.979999999999999716e+01 -5.579999999999999716e+01 -7.579999999999999716e+01
1.190000000000000000e+02 8.925000000000000000e+01 5.950000000000000000e+01 8.303999999999991388e+00 1.343999999999953232e+01 8.342666666666673336e+00 -4.060000000000000142e+01 -7.459999999999999432e+01 -8.379999999999999716e+01
1.200000000000000000e+02 9.000000000000000000e+01 6.000000000000000000e+01 7.888000000000005230e+00 1.283333333333293069e+01 8.026666666666690375e+00 -6.240000000000000568e+01 -9.100000000000000000e+01 -4.019999999999999574e+01
1.210000000000000000e+02 9.075000000000000000e+01 6.050000000000000000e+01 7.457333333333369119e+00 1.229599999999965654e+01 7.658666666666709588e+00 -5.939999999999999858e+01 -8.060000000000000853e+01 -4.059999999999999432e+01
1.220000000000000000e+02 9.150000000000000000e+01 6.100000000000000000e+01 7.244000000000046846e+00 1.196133333333302673e+01 7.416000000000050107e+00 -2.940000000000000213e+01 -5.020000000000000284e+01 -3.520000000000000284e+01
1.230000000000000000e+02 9.225000000000000000e+01 6.150000000000000000e+01 6.988000000000053724e+00 1.149466666666641146e+01 7.348000000000062926e+00 -3.839999999999999858e+01 -6.859999999999999432e+01 -1.020000000000000107e+01
1.240000000000000000e+02 9.300000000000000000e+01 6.200000000000000000e+01 6.681333333333395075e+00 1.112266666666645243e+01 7.122666666666733093e+00 -4.599999999999999289e+01 -5.579999999999999716e+01 -3.379999999999999716e+01
1.250000000000000000e+02 9.375000000000000000e+01 6.250000000000000000e+01 6.585333333333393213e+00 1.062133333333317431e+01 6.828000000000074010e+00 -1.060000000000000320e+01 -7.400000000000000000e+01 -3.900000000000000000e+01
1.260000000000000000e+02 9.450000000000000000e+01 6.300000000000000000e+01 6.480000000000068816e+00 1.014533333333322496e+01 6.620000000000067608e+00 -1.380000000000000071e+01 -7.139999999999999147e+01 -3.119999999999999929e+01
1.270000000000000000e+02 9.525000000000000000e+01 6.350000000000000000e+01 6.176000000000074763e+00 9.847999999999922593e+00 6.333333333333403203e+00 -4.520000000000000995e+01 -4.459999999999999432e+01 -4.179999999999999716e+01
1.280000000000000000e+02 9.600000000000000000e+01 6.400000000000000000e+01 5.638666666666739324e+00 9.569333333333290170e+00 5.938666666666735594e+00 -7.980000000000001137e+01 -4.079999999999999716e+01 -5.219999999999998863e+01
1.290000000000000000e+02 9.675000000000000000e+01 6.450000000000000000e+01 5.298666666666734137e+00 9.163999999999990820e+00 5.454666666666737385e+00 -5.040000000000000568e+01 -6.079999999999999716e+01 -6.779999999999999716e+01
1.300000000000000000e+02 9.750000000000000000e+01 6.500000000000000000e+01 5.062666666666728155e+00 8.620000000000029416e+00 5.066666666666728602e+00 -3.539999999999999858e+01 -8.040000000000000568e+01 -5.780000000000001137e+01
1.310000000000000000e+02 9.825000000000000000e+01 6.550000000000000000e+01 4.692000000000053461e+00 8.169333333333399949e+00 4.801333333333388964e+00 -5.479999999999999005e+01 -6.759999999999999432e+01 -3.200000000000000000e+01
1.320000000000000000e+02 9.900000000000000000e+01 6.600000000000000000e+01 4.492000000000049731e+00 7.652000000000073854e+00 4.638666666666718896e+00 -3.000000000000000000e+01 -7.679999999999999716e+01 -1.019999999999999929e+01
1.330000000000000000e+02 9.975000000000000000e+01 6.650000000000000000e+01 4.314666666666710171e+00 7.201333333333409747e+00 4.201333333333375109e+00 -2.639999999999999858e+01 -6.760000000000000853e+01 -6.440000000000000568e+01
1.340000000000000000e+02 1.005000000000000000e+02 6.700000000000000000e+01 4.268000000000043315e+00 6.816000000000067338e+00 3.776000000000032664e+00 -7.000000000000000000e+00 -5.759999999999999432e+01 -6.379999999999999716e+01
1.350000000000000000e+02 1.012500000000000000e+02 6.750000000000000000e+01 3.914666666666701378e+00 6.720000000000075246e+00 3.501333333333359832e+00 -5.300000000000000000e+01 -1.440000000000000213e+01 -3.500000000000000000e+01
1.360000000000000000e+02 1.020000000000000000e+02 6.800000000000000000e+01 3.581333333333360791e+00 6.633333333333419901e+00 3.304000000000020698e+00 -4.959999999999999432e+01 -1.179999999999999893e+01 -2.959999999999999787e+01
1.370000000000000000e+02 1.027500000000000000e+02 6.850000000000000000e+01 3.189333333333351561e+00 6.064000000000084434e+00 2.858666666666681344e+00 -5.879999999999999716e+01 -8.539999999999999147e+01 -6.020000000000000284e+01
1.380000000000000000e+02 1.035000000000000000e+02 6.900000000000000000e+01 2.874666666666681358e+00 5.226666666666731409e+00 2.428000000000011926e+00 -4.720000000000000284e+01 -1.253999999999999915e+02 -6.460000000000000853e+01
1.390000000000000000e+02 1.042500000000000000e+02 6.950000000000000000e+01 2.470666666666672562e+00 4.501333333333382036e+00 2.030666666666671727e+00 -6.060000000000000853e+01 -1.088000000000000114e+02 -5.960000000000000853e+01
1.400000000000000000e+02 1.050000000000000000e+02 7.000000000000000000e+01 2.510666666666673486e+00 4.048000000000038234e+00 1.672000000000002817e+00 6.199999999999999289e+00 -6.800000000000000000e+01 -5.320000000000000284e+01
1.410000000000000000e+02 1.057500000000000000e+02 7.050000000000000000e+01 2.094666666666670007e+00 3.709333333333364013e+00 1.368000000000001215e+00 -6.240000000000000568e+01 -5.060000000000000142e+01 -4.539999999999999858e+01
1.420000000000000000e+02 1.065000000000000000e+02 7.100000000000000000e+01 1.862666666666665805e+00 3.338666666666688876e+00 1.347999999999999199e+00 -3.480000000000000426e+01 -5.540000000000000568e+01 -2.199999999999999289e+00
1.430000000000000000e+02 1.072500000000000000e+02 7.150000000000000000e+01 1.577333333333336363e+00 3.216000000000019288e+00 1.322666666666664215e+00 -4.280000000000000426e+01 -1.840000000000000213e+01 -3.800000000000002043e+00
1.440000000000000000e+02 1.080000000000000000e+02 7.200000000000000000e+01 1.458666666666668998e+00 2.862666666666681348e+00 1.115999999999997883e+00 -1.779999999999999716e+01 -5.279999999999999716e+01 -3.100000000000000000e+01
1.450000000000000000e+02 1.087500000000000000e+02 7.250000000000000000e+01 1.450666666666666549e+00 2.650666666666676718e+00 8.866666666666674912e-01 -1.199999999999999289e+00 -3.180000000000000071e+01 -3.420000000000000284e+01
1.460000000000000000e+02 1.095000000000000000e+02 7.300000000000000000e+01 1.077333333333331478e+00 1.992000000000003324e+00 4.973333333333335715e-01 -5.580000000000000426e+01 -9.879999999999999716e+01 -5.840000000000000568e+01
1.470000000000000000e+02 1.102500000000000000e+02 7.350000000000000000e+01 5.973333333333327166e-01 1.390666666666662721e+00 5.426666666666668526e-01 -7.200000000000000000e+01 -9.020000000000000284e+01 6.800000000000000711e+00
1.480000000000000000e+02 1.110000000000000000e+02 7.400000000000000000e+01 1.999999999999995393e-01 6.973333333333341377e-01 2.693333333333329249e-01 -5.960000000000000853e+01 -1.040000000000000000e+02 -4.100000000000000000e+01
1.490000000000000000e+02 1.117500000000000000e+02 7.450000000000000000e+01 -9.159339953157541458e-16 -9.256484467812243050e-16 -9.207912210484891268e-16 -3.000000000000000000e+01 -1.046000000000000085e+02 -4.039999999999999858e+01


==> OneClassKNN/results/vary_pf_synt150x150_fixTj.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.472000000000001696e-01 4.760000000000001036e-02 -3.000000000000001277e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 2.649000000000002464e-01 1.048000000000000737e-01 3.250000000000000111e-02 2.500000000000000000e-01 6.250000000000000000e-02
2.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 2.790000000000002478e-01 1.529000000000001747e-01 8.090000000000004132e-02 5.000000000000000000e-01 1.250000000000000000e-01
3.000000000000000000e+00 1.500000000000000000e+00 7.500000000000000000e-01 2.963999999999999413e-01 1.818000000000002114e-01 1.111000000000000737e-01 7.500000000000000000e-01 1.875000000000000000e-01
4.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 3.240000000000002878e-01 2.144999999999999962e-01 1.369000000000000494e-01 1.000000000000000000e+00 2.500000000000000000e-01
5.000000000000000000e+00 2.500000000000000000e+00 1.250000000000000000e+00 3.443000000000002725e-01 2.409000000000002251e-01 1.672000000000000985e-01 1.250000000000000000e+00 3.125000000000000000e-01
6.000000000000000000e+00 3.000000000000000000e+00 1.500000000000000000e+00 3.638000000000002898e-01 2.706000000000001182e-01 1.900000000000001688e-01 1.500000000000000000e+00 3.750000000000000000e-01
7.000000000000000000e+00 3.500000000000000000e+00 1.750000000000000000e+00 3.926000000000001711e-01 2.995000000000000440e-01 2.104000000000000870e-01 1.750000000000000000e+00 4.375000000000000000e-01
8.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 4.179000000000002712e-01 3.044000000000002815e-01 2.124000000000001442e-01 2.000000000000000000e+00 5.000000000000000000e-01
9.000000000000000000e+00 4.500000000000000000e+00 2.250000000000000000e+00 4.329000000000004511e-01 3.268000000000002014e-01 2.345000000000002638e-01 2.250000000000000000e+00 5.625000000000000000e-01
1.000000000000000000e+01 5.000000000000000000e+00 2.500000000000000000e+00 4.426000000000003820e-01 3.311000000000002830e-01 2.545000000000001705e-01 2.500000000000000000e+00 6.250000000000000000e-01
1.100000000000000000e+01 5.500000000000000000e+00 2.750000000000000000e+00 4.500000000000000666e-01 3.526000000000000800e-01 2.662000000000001032e-01 2.750000000000000000e+00 6.875000000000000000e-01
1.200000000000000000e+01 6.000000000000000000e+00 3.000000000000000000e+00 4.455000000000003957e-01 3.614000000000002766e-01 2.742000000000002213e-01 3.000000000000000000e+00 7.500000000000000000e-01
1.300000000000000000e+01 6.500000000000000000e+00 3.250000000000000000e+00 4.592000000000004412e-01 3.747000000000002551e-01 2.853000000000003866e-01 3.250000000000000000e+00 8.125000000000000000e-01
1.400000000000000000e+01 7.000000000000000000e+00 3.500000000000000000e+00 4.672000000000005593e-01 3.794000000000003481e-01 2.987000000000003541e-01 3.500000000000000000e+00 8.750000000000000000e-01
1.500000000000000000e+01 7.500000000000000000e+00 3.750000000000000000e+00 4.761000000000005228e-01 3.931000000000001160e-01 3.069000000000003392e-01 3.750000000000000000e+00 9.375000000000000000e-01
1.600000000000000000e+01 8.000000000000000000e+00 4.000000000000000000e+00 4.697000000000004505e-01 4.057000000000002271e-01 3.135000000000004450e-01 4.000000000000000000e+00 1.000000000000000000e+00
1.700000000000000000e+01 8.500000000000000000e+00 4.250000000000000000e+00 4.729000000000005977e-01 4.175000000000004263e-01 3.208000000000004182e-01 4.250000000000000000e+00 1.062500000000000000e+00
1.800000000000000000e+01 9.000000000000000000e+00 4.500000000000000000e+00 4.763000000000003342e-01 4.169000000000002704e-01 3.248000000000001997e-01 4.500000000000000000e+00 1.125000000000000000e+00
1.900000000000000000e+01 9.500000000000000000e+00 4.750000000000000000e+00 4.877000000000005775e-01 4.156000000000005246e-01 3.274000000000004129e-01 4.750000000000000000e+00 1.187500000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+01 5.000000000000000000e+00 4.923000000000004039e-01 4.279000000000002801e-01 3.416000000000002368e-01 5.000000000000000000e+00 1.250000000000000000e+00
2.100000000000000000e+01 1.050000000000000000e+01 5.250000000000000000e+00 4.837000000000002409e-01 4.302000000000003044e-01 3.444000000000001505e-01 5.250000000000000000e+00 1.312500000000000000e+00
2.200000000000000000e+01 1.100000000000000000e+01 5.500000000000000000e+00 4.917000000000000814e-01 4.334000000000002295e-01 3.363000000000003209e-01 5.500000000000000000e+00 1.375000000000000000e+00
2.300000000000000000e+01 1.150000000000000000e+01 5.750000000000000000e+00 4.963000000000001855e-01 4.335000000000003850e-01 3.488000000000004430e-01 5.750000000000000000e+00 1.437500000000000000e+00
2.400000000000000000e+01 1.200000000000000000e+01 6.000000000000000000e+00 4.966000000000002634e-01 4.483000000000004204e-01 3.546000000000004149e-01 6.000000000000000000e+00 1.500000000000000000e+00
2.500000000000000000e+01 1.250000000000000000e+01 6.250000000000000000e+00 4.977000000000003643e-01 4.475000000000003975e-01 3.643000000000001792e-01 6.250000000000000000e+00 1.562500000000000000e+00
2.600000000000000000e+01 1.300000000000000000e+01 6.500000000000000000e+00 5.009000000000000119e-01 4.543000000000004257e-01 3.730000000000003313e-01 6.500000000000000000e+00 1.625000000000000000e+00
2.700000000000000000e+01 1.350000000000000000e+01 6.750000000000000000e+00 4.950000000000003286e-01 4.567000000000004944e-01 3.814000000000003499e-01 6.750000000000000000e+00 1.687500000000000000e+00
2.800000000000000000e+01 1.400000000000000000e+01 7.000000000000000000e+00 4.978000000000006309e-01 4.637000000000002231e-01 3.835000000000003961e-01 7.000000000000000000e+00 1.750000000000000000e+00
2.900000000000000000e+01 1.450000000000000000e+01 7.250000000000000000e+00 5.139000000000004675e-01 4.683000000000003271e-01 3.826000000000004397e-01 7.250000000000000000e+00 1.812500000000000000e+00
3.000000000000000000e+01 1.500000000000000000e+01 7.500000000000000000e+00 5.049000000000003485e-01 4.646000000000006791e-01 3.886000000000003340e-01 7.500000000000000000e+00 1.875000000000000000e+00
3.100000000000000000e+01 1.550000000000000000e+01 7.750000000000000000e+00 5.078000000000003622e-01 4.631000000000005112e-01 3.918000000000003702e-01 7.750000000000000000e+00 1.937500000000000000e+00
3.200000000000000000e+01 1.600000000000000000e+01 8.000000000000000000e+00 5.165000000000001812e-01 4.668000000000003813e-01 3.995000000000004103e-01 8.000000000000000000e+00 2.000000000000000000e+00
3.300000000000000000e+01 1.650000000000000000e+01 8.250000000000000000e+00 5.188000000000001499e-01 4.620000000000005214e-01 4.059000000000004826e-01 8.250000000000000000e+00 2.062500000000000000e+00
3.400000000000000000e+01 1.700000000000000000e+01 8.500000000000000000e+00 5.114000000000004098e-01 4.689000000000007051e-01 4.094000000000004302e-01 8.500000000000000000e+00 2.125000000000000000e+00
3.500000000000000000e+01 1.750000000000000000e+01 8.750000000000000000e+00 5.174000000000003041e-01 4.664000000000003698e-01 4.132000000000003448e-01 8.750000000000000000e+00 2.187500000000000000e+00
3.600000000000000000e+01 1.800000000000000000e+01 9.000000000000000000e+00 5.200000000000003508e-01 4.745000000000002549e-01 4.212000000000004629e-01 9.000000000000000000e+00 2.250000000000000000e+00
3.700000000000000000e+01 1.850000000000000000e+01 9.250000000000000000e+00 5.212000000000004407e-01 4.789000000000004920e-01 4.266000000000004788e-01 9.250000000000000000e+00 2.312500000000000000e+00
3.800000000000000000e+01 1.900000000000000000e+01 9.500000000000000000e+00 5.131000000000004446e-01 4.788000000000006140e-01 4.331000000000004291e-01 9.500000000000000000e+00 2.375000000000000000e+00
3.900000000000000000e+01 1.950000000000000000e+01 9.750000000000000000e+00 5.048000000000002485e-01 4.743000000000004990e-01 4.359000000000001762e-01 9.750000000000000000e+00 2.437500000000000000e+00
4.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+01 5.097000000000004860e-01 4.855000000000003757e-01 4.387000000000005340e-01 1.000000000000000000e+01 2.500000000000000000e+00
4.100000000000000000e+01 2.050000000000000000e+01 1.025000000000000000e+01 5.210000000000009068e-01 4.838000000000003409e-01 4.301000000000003154e-01 1.025000000000000000e+01 2.562500000000000000e+00
4.200000000000000000e+01 2.100000000000000000e+01 1.050000000000000000e+01 5.186000000000006160e-01 4.767000000000003457e-01 4.363000000000000211e-01 1.050000000000000000e+01 2.625000000000000000e+00
4.300000000000000000e+01 2.150000000000000000e+01 1.075000000000000000e+01 5.227000000000003865e-01 4.831000000000004735e-01 4.356000000000005423e-01 1.075000000000000000e+01 2.687500000000000000e+00
4.400000000000000000e+01 2.200000000000000000e+01 1.100000000000000000e+01 5.283000000000006580e-01 4.965000000000002189e-01 4.376000000000002110e-01 1.100000000000000000e+01 2.750000000000000000e+00
4.500000000000000000e+01 2.250000000000000000e+01 1.125000000000000000e+01 5.290000000000003588e-01 4.876000000000004775e-01 4.428000000000003045e-01 1.125000000000000000e+01 2.812500000000000000e+00
4.600000000000000000e+01 2.300000000000000000e+01 1.150000000000000000e+01 5.324000000000003174e-01 4.886000000000004229e-01 4.391000000000003234e-01 1.150000000000000000e+01 2.875000000000000000e+00
4.700000000000000000e+01 2.350000000000000000e+01 1.175000000000000000e+01 5.277000000000009461e-01 4.958000000000001295e-01 4.415000000000006142e-01 1.175000000000000000e+01 2.937500000000000000e+00
4.800000000000000000e+01 2.400000000000000000e+01 1.200000000000000000e+01 5.259000000000001451e-01 4.946000000000002061e-01 4.389000000000001789e-01 1.200000000000000000e+01 3.000000000000000000e+00
4.900000000000000000e+01 2.450000000000000000e+01 1.225000000000000000e+01 5.274000000000003130e-01 4.952000000000003066e-01 4.453000000000001957e-01 1.225000000000000000e+01 3.062500000000000000e+00


==> OneClassKNN/results/vary_pf_synt150x150_fixTj_cos.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.362000000000003652e-01 3.203000000000001402e-01 1.721000000000001695e-01
1.000000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 4.511000000000003340e-01 4.073000000000002729e-01 3.384000000000002006e-01
2.000000000000000000e+00 1.500000000000000000e+00 1.000000000000000000e+00 4.169000000000003259e-01 4.320000000000003837e-01 4.042000000000005033e-01
3.000000000000000000e+00 2.250000000000000000e+00 1.500000000000000000e+00 4.255000000000004889e-01 4.399000000000001243e-01 4.224000000000003863e-01
4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 4.816000000000004722e-01 3.998000000000004883e-01 4.052000000000003377e-01
5.000000000000000000e+00 3.750000000000000000e+00 2.500000000000000000e+00 5.619000000000006212e-01 4.413000000000003586e-01 3.950000000000002953e-01
6.000000000000000000e+00 4.500000000000000000e+00 3.000000000000000000e+00 5.409000000000000474e-01 5.240000000000002434e-01 3.965000000000003522e-01
7.000000000000000000e+00 5.250000000000000000e+00 3.500000000000000000e+00 4.947000000000003062e-01 5.357000000000003981e-01 4.401000000000004353e-01
8.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00 4.429000000000005155e-01 5.368000000000002769e-01 4.998000000000002996e-01
9.000000000000000000e+00 6.750000000000000000e+00 4.500000000000000000e+00 5.491000000000005876e-01 4.882000000000005224e-01 5.142000000000004345e-01


==> OneClassKNN/results/vary_pf_synt150x150_fixTj_eucl.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.200000000000004396e-01 4.640000000000003566e-01 2.700000000000000733e-01
1.000000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 6.300000000000004485e-01 4.640000000000003566e-01 3.440000000000002500e-01
2.000000000000000000e+00 1.500000000000000000e+00 1.000000000000000000e+00 6.240000000000004432e-01 4.580000000000002958e-01 3.520000000000002571e-01
3.000000000000000000e+00 2.250000000000000000e+00 1.500000000000000000e+00 7.180000000000005267e-01 6.140000000000004343e-01 5.120000000000003437e-01
4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 6.900000000000005018e-01 6.680000000000004823e-01 5.840000000000004077e-01
5.000000000000000000e+00 3.750000000000000000e+00 2.500000000000000000e+00 7.420000000000005480e-01 6.780000000000004912e-01 6.080000000000004290e-01
6.000000000000000000e+00 4.500000000000000000e+00 3.000000000000000000e+00 7.160000000000005249e-01 6.640000000000004787e-01 5.760000000000004006e-01
7.000000000000000000e+00 5.250000000000000000e+00 3.500000000000000000e+00 7.460000000000005516e-01 6.700000000000004841e-01 6.200000000000004396e-01
8.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00 6.820000000000004947e-01 6.520000000000004681e-01 6.260000000000004450e-01
9.000000000000000000e+00 6.750000000000000000e+00 4.500000000000000000e+00 7.240000000000005320e-01 7.240000000000005320e-01 6.840000000000004965e-01
1.000000000000000000e+01 7.500000000000000000e+00 5.000000000000000000e+00 7.640000000000005675e-01 7.680000000000005711e-01 7.260000000000005338e-01
1.100000000000000000e+01 8.250000000000000000e+00 5.500000000000000000e+00 7.580000000000005622e-01 7.180000000000005267e-01 6.860000000000004983e-01
1.200000000000000000e+01 9.000000000000000000e+00 6.000000000000000000e+00 7.440000000000005498e-01 7.160000000000005249e-01 6.920000000000005036e-01
1.300000000000000000e+01 9.750000000000000000e+00 6.500000000000000000e+00 7.100000000000005196e-01 7.000000000000005107e-01 6.920000000000005036e-01
1.400000000000000000e+01 1.050000000000000000e+01 7.000000000000000000e+00 7.240000000000005320e-01 6.820000000000004947e-01 6.220000000000004414e-01
1.500000000000000000e+01 1.125000000000000000e+01 7.500000000000000000e+00 7.400000000000005462e-01 7.140000000000005231e-01 7.040000000000005143e-01
1.600000000000000000e+01 1.200000000000000000e+01 8.000000000000000000e+00 7.540000000000005587e-01 7.260000000000005338e-01 7.180000000000005267e-01
1.700000000000000000e+01 1.275000000000000000e+01 8.500000000000000000e+00 7.680000000000005711e-01 7.220000000000005302e-01 7.160000000000005249e-01
1.800000000000000000e+01 1.350000000000000000e+01 9.000000000000000000e+00 7.680000000000005711e-01 7.540000000000005587e-01 7.480000000000005533e-01
1.900000000000000000e+01 1.425000000000000000e+01 9.500000000000000000e+00 7.820000000000005835e-01 7.620000000000005658e-01 7.980000000000005977e-01
2.000000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+01 7.640000000000005675e-01 7.580000000000005622e-01 7.860000000000005871e-01
2.100000000000000000e+01 1.575000000000000000e+01 1.050000000000000000e+01 7.720000000000005747e-01 7.660000000000005693e-01 7.600000000000005640e-01
2.200000000000000000e+01 1.650000000000000000e+01 1.100000000000000000e+01 7.700000000000005729e-01 7.520000000000005569e-01 7.900000000000005906e-01
2.300000000000000000e+01 1.725000000000000000e+01 1.150000000000000000e+01 7.740000000000005764e-01 7.780000000000005800e-01 8.000000000000005995e-01
2.400000000000000000e+01 1.800000000000000000e+01 1.200000000000000000e+01 7.760000000000005782e-01 7.600000000000005640e-01 7.600000000000005640e-01
2.500000000000000000e+01 1.875000000000000000e+01 1.250000000000000000e+01 7.800000000000005818e-01 7.280000000000005356e-01 7.400000000000005462e-01
2.600000000000000000e+01 1.950000000000000000e+01 1.300000000000000000e+01 7.540000000000005587e-01 7.100000000000005196e-01 7.460000000000005516e-01
2.700000000000000000e+01 2.025000000000000000e+01 1.350000000000000000e+01 7.160000000000005249e-01 7.080000000000005178e-01 7.780000000000005800e-01
2.800000000000000000e+01 2.100000000000000000e+01 1.400000000000000000e+01 7.000000000000005107e-01 6.920000000000005036e-01 7.520000000000005569e-01
2.900000000000000000e+01 2.175000000000000000e+01 1.450000000000000000e+01 7.180000000000005267e-01 7.300000000000005373e-01 7.460000000000005516e-01
3.000000000000000000e+01 2.250000000000000000e+01 1.500000000000000000e+01 7.880000000000005889e-01 7.320000000000005391e-01 7.460000000000005516e-01
3.100000000000000000e+01 2.325000000000000000e+01 1.550000000000000000e+01 7.580000000000005622e-01 7.420000000000005480e-01 7.800000000000005818e-01
3.200000000000000000e+01 2.400000000000000000e+01 1.600000000000000000e+01 7.740000000000005764e-01 7.740000000000005764e-01 7.600000000000005640e-01
3.300000000000000000e+01 2.475000000000000000e+01 1.650000000000000000e+01 7.580000000000005622e-01 7.580000000000005622e-01 7.640000000000005675e-01
3.400000000000000000e+01 2.550000000000000000e+01 1.700000000000000000e+01 7.600000000000005640e-01 7.580000000000005622e-01 7.500000000000005551e-01
3.500000000000000000e+01 2.625000000000000000e+01 1.750000000000000000e+01 7.760000000000005782e-01 7.680000000000005711e-01 7.800000000000005818e-01
3.600000000000000000e+01 2.700000000000000000e+01 1.800000000000000000e+01 8.120000000000006102e-01 7.700000000000005729e-01 7.620000000000005658e-01
3.700000000000000000e+01 2.775000000000000000e+01 1.850000000000000000e+01 8.300000000000006262e-01 7.780000000000005800e-01 7.920000000000005924e-01
3.800000000000000000e+01 2.850000000000000000e+01 1.900000000000000000e+01 7.900000000000005906e-01 7.780000000000005800e-01 7.680000000000005711e-01
3.900000000000000000e+01 2.925000000000000000e+01 1.950000000000000000e+01 7.880000000000005889e-01 7.620000000000005658e-01 7.720000000000005747e-01
4.000000000000000000e+01 3.000000000000000000e+01 2.000000000000000000e+01 7.580000000000005622e-01 7.520000000000005569e-01 7.660000000000005693e-01
4.100000000000000000e+01 3.075000000000000000e+01 2.050000000000000000e+01 7.700000000000005729e-01 7.580000000000005622e-01 7.360000000000005427e-01
4.200000000000000000e+01 3.150000000000000000e+01 2.100000000000000000e+01 7.680000000000005711e-01 7.380000000000005445e-01 7.560000000000005604e-01
4.300000000000000000e+01 3.225000000000000000e+01 2.150000000000000000e+01 7.720000000000005747e-01 7.320000000000005391e-01 7.440000000000005498e-01
4.400000000000000000e+01 3.300000000000000000e+01 2.200000000000000000e+01 7.620000000000005658e-01 7.800000000000005818e-01 7.340000000000005409e-01
4.500000000000000000e+01 3.375000000000000000e+01 2.250000000000000000e+01 7.460000000000005516e-01 7.560000000000005604e-01 7.320000000000005391e-01
4.600000000000000000e+01 3.450000000000000000e+01 2.300000000000000000e+01 7.500000000000005551e-01 7.460000000000005516e-01 7.280000000000005356e-01
4.700000000000000000e+01 3.525000000000000000e+01 2.350000000000000000e+01 7.640000000000005675e-01 7.420000000000005480e-01 7.580000000000005622e-01
4.800000000000000000e+01 3.600000000000000000e+01 2.400000000000000000e+01 7.620000000000005658e-01 7.520000000000005569e-01 7.800000000000005818e-01
4.900000000000000000e+01 3.675000000000000000e+01 2.450000000000000000e+01 7.920000000000005924e-01 7.460000000000005516e-01 7.580000000000005622e-01


==> OneClassKNN/results/vary_pf_synt150x150_fixTj_l1.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.335000000000003850e-01 3.024000000000002242e-01 1.786000000000001475e-01
1.000000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 4.273000000000003462e-01 4.064000000000004276e-01 3.272000000000003239e-01
2.000000000000000000e+00 1.500000000000000000e+00 1.000000000000000000e+00 4.780000000000002025e-01 4.214000000000003854e-01 3.341000000000001191e-01
3.000000000000000000e+00 2.250000000000000000e+00 1.500000000000000000e+00 5.705000000000005622e-01 4.983000000000002427e-01 3.738000000000003542e-01
4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 6.448000000000004839e-01 5.329000000000003734e-01 4.184000000000002162e-01
5.000000000000000000e+00 3.750000000000000000e+00 2.500000000000000000e+00 6.366000000000007208e-01 5.614000000000002322e-01 4.073000000000003284e-01
6.000000000000000000e+00 4.500000000000000000e+00 3.000000000000000000e+00 6.690000000000001501e-01 5.827000000000003288e-01 4.160000000000004250e-01
7.000000000000000000e+00 5.250000000000000000e+00 3.500000000000000000e+00 6.722000000000006859e-01 5.974000000000004862e-01 4.407000000000002582e-01
8.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00 6.686000000000003052e-01 6.136000000000001453e-01 4.323000000000001286e-01
9.000000000000000000e+00 6.750000000000000000e+00 4.500000000000000000e+00 6.558000000000004936e-01 5.969000000000003192e-01 4.480000000000004534e-01

